Where is the signal in tokenization space?

Large Language Models (LLMs) are typically shipped with tokenizers that deterministically encode text into so-called canonical token sequences, to which the LLMs assign probability values. One common assumption is that the probability of a piece of text is the probability of its canonical token sequence. However, the tokenization of a string is not unique: e.g., the Llama2 tokenizer encodes Tokens as [Tok,ens], but [Tok,en,s] also represents the same text. In this paper, we study non-canonical tokenizations. We prove that, given a string, it is computationally hard to find the most likely tokenization for an autoregressive LLM, as well as to compute the marginal probability over all possible tokenizations. We then show how the marginal is, in most cases, indistinguishable from the canonical probability. Surprisingly, we then empirically demonstrate the existence of a significant amount of signal hidden within tokenization space. Notably, by simply aggregating the probabilities of non-canonical tokenizations, we achieve improvements across a range of LLM evaluation benchmarks for a variety of architectures, including transformers and state space models.

==> tikz/data/Gemma2B_8_2048_data.txt <==
i sopenbookqa_val_0 sopenbookqa_val_1 sopenbookqa_val_2 sopenbookqa_val_3 sopenbookqa_val_4 sopenbookqa_val_5 sopenbookqa_val_6 sopenbookqa_val_7 mu_sopenbookqa_val
1 22.549871 15.687851 39.701061 31.441856 74.938820 51.139023 0.072040 21.071892 32.075302
2 23.240286 15.687851 35.022694 32.131702 55.339607 24.104601 0.072040 21.765038 25.920479
3 20.660715 5.603613 35.423527 30.586750 55.745071 23.816923 0.333425 22.163643 24.291710
4 13.925062 5.891296 35.298576 27.626858 56.032753 24.104605 0.621107 21.761600 23.157730
5 14.147360 6.114426 0.730982 8.137409 56.255898 24.327745 0.438787 21.981319 16.516741
6 12.828545 6.296747 0.548660 8.319731 56.438225 24.508852 0.333426 21.760460 16.379330
7 12.981798 5.757771 1.087658 8.473881 56.592369 24.661791 0.264433 21.912327 16.466503
8 12.914602 5.485844 0.954126 8.607412 56.725906 24.795321 0.215642 22.045765 16.468077
9 12.540606 5.603626 0.836342 8.725197 56.843597 24.913103 0.179275 22.163456 16.475651
10 12.540512 5.421310 0.730982 8.830557 56.948952 25.018465 0.151105 21.982891 16.453096
11 12.635822 5.516617 0.635672 8.925867 57.044266 24.709120 0.246415 21.856113 16.446236
12 12.722750 5.603624 0.548660 9.012878 57.131279 24.795321 0.215642 21.943069 16.496655
13 9.403004 5.683662 0.468618 9.092920 57.211319 24.875364 0.190324 21.841503 16.095840
14 9.477110 5.757769 0.394510 9.167030 57.285431 24.948664 0.169123 21.761971 16.120201
15 8.869787 5.603622 0.325518 9.236023 57.354424 25.016848 0.151104 21.697815 16.031893
16 8.934324 5.485842 0.260979 9.243240 57.418961 25.081385 0.135600 21.762318 16.040331
17 8.994949 5.546465 0.200354 9.303867 57.479576 25.142012 0.122117 21.822945 16.076534
18 9.046190 5.603621 0.143196 0.055494 56.843643 25.199060 0.110282 21.880093 14.860197
19 9.100256 5.503540 0.089128 0.109562 56.897484 25.252317 0.099811 21.816677 14.858597
20 9.145670 5.554832 0.037834 0.160854 56.543404 25.017168 0.090480 21.867939 14.802273
21 9.192783 5.470095 0.010956 0.209642 56.592194 21.054750 0.082111 21.811615 14.303019
22 9.239302 5.398830 0.057476 0.256161 56.638565 21.101271 0.074564 21.737862 14.313004
23 9.277918 5.443283 0.101927 0.300613 56.683022 15.851797 0.067722 21.781708 13.688499
24 9.320478 5.485840 0.144485 0.343174 56.725578 15.894358 0.061492 21.739544 13.714369
25 9.361300 5.421303 0.185308 0.383995 56.766396 15.935179 0.055794 21.780334 13.736201
26 9.400520 5.365215 0.224529 0.423216 56.805618 15.974398 0.050563 21.819530 13.757948
27 9.436596 5.402956 0.262270 0.460957 56.636848 16.012045 0.045743 21.779171 13.754574
28 9.467171 5.439322 0.298637 0.497324 56.502144 16.048410 0.041289 21.743095 13.754674
29 9.502260 5.474411 0.333729 0.532330 56.537231 16.083502 0.037160 21.778168 13.784849
30 9.536160 5.508312 0.367630 0.566231 56.365402 16.117403 0.033320 21.744526 13.779873
31 9.568949 5.541100 0.400419 0.599020 56.398193 16.150194 0.029742 21.777298 13.808114
32 9.600698 5.572847 0.432169 0.630770 55.548073 16.181921 0.026401 21.745781 13.717333
33 9.240423 5.603619 0.462940 0.661541 55.578842 16.212694 0.023271 21.776554 13.694984
34 9.266378 5.633472 0.492794 0.691395 55.608696 16.242544 0.020333 21.746902 13.712814
35 9.291479 5.662458 0.521780 0.720381 55.637688 16.271509 0.017572 21.775494 13.737295
36 9.319651 5.690630 0.549952 0.748552 55.665855 16.299681 0.014972 21.803646 13.761618
37 9.345942 5.718029 0.577351 0.775951 55.693245 16.327078 0.012518 21.830647 13.785095
38 9.372608 5.657688 0.604019 0.802620 55.719917 16.353746 0.010198 21.801201 13.790250
39 9.398582 5.683661 0.629852 0.828594 55.745888 16.379725 0.008003 21.827164 13.812683
40 9.423901 5.708979 0.655170 0.853912 55.771210 16.405043 0.005921 21.852467 13.834576
41 9.444727 5.733671 0.679863 0.878605 55.795891 16.429735 0.003946 21.876785 13.855403
42 9.464975 5.757769 0.703960 0.902702 55.819992 16.453833 0.002069 21.847771 13.869134
43 9.488504 5.781298 0.727491 0.926233 42.878143 16.477362 0.000281 21.820866 12.262522
44 9.511494 5.724245 0.750481 0.949223 42.901131 16.500353 0.001422 21.795845 12.266773
45 9.532866 5.672615 0.772953 0.971695 42.923607 16.522802 0.003047 21.772507 12.271511
46 9.554846 5.625601 0.794933 0.993675 42.945587 16.544779 0.004598 21.750679 12.276837
47 9.576351 5.582569 0.816439 1.015181 42.967094 16.566168 0.006082 21.730221 12.282513
48 9.593575 5.542999 0.837492 1.036148 42.988144 16.587198 0.007501 21.750992 12.293006
49 9.610378 5.563618 0.452694 1.056683 43.008766 16.607817 0.008861 9.954582 10.782925
50 9.626780 5.526663 0.472897 1.076885 43.028969 16.628019 0.010164 9.974785 10.793145
51 9.645496 5.546465 0.205040 1.096687 43.048767 16.647821 0.011415 9.994587 10.774534
52 9.391832 5.565884 0.224459 1.116106 43.068184 16.667242 0.008003 10.014008 10.756965
53 9.407999 5.530865 0.020376 0.442183 43.087234 16.686289 0.006432 10.033054 10.651804
54 9.426691 5.549557 0.039070 0.460876 43.105927 16.704981 0.004922 10.051746 10.667971
55 9.442167 5.567905 0.057419 0.479225 43.124275 16.723307 0.003469 10.070095 10.683483
56 9.247011 5.585922 0.075436 0.497238 43.142296 16.741327 0.021486 10.088116 10.674854
57 9.262398 5.603621 0.089176 0.514896 43.159996 16.759027 0.019769 10.105816 10.689337
58 9.279787 5.621014 0.071785 0.532288 43.177383 16.776419 0.037160 10.123207 10.702381
59 9.296883 5.638107 0.054689 0.549383 43.194481 16.793512 0.035206 10.140301 10.712820
60 9.313028 5.654915 0.037882 0.566191 43.211288 16.810320 0.033320 10.157108 10.723005
61 9.329557 5.671444 0.175497 0.177328 43.227814 16.826849 0.031501 10.173637 10.701704
62 9.345818 5.636412 0.159237 0.193588 43.244080 16.843111 0.029743 10.189899 10.705235
63 9.361816 5.603622 0.143236 0.209560 43.260078 16.859110 0.028044 10.205898 10.708921
64 9.376905 5.572853 0.127487 0.225307 43.275826 16.874857 0.026401 10.221642 10.712659
65 9.392406 5.588354 0.111984 0.240810 43.291328 16.199896 0.024810 10.237148 10.635843
66 9.232641 5.603622 0.230242 0.256079 43.306595 16.215162 0.023271 10.252415 10.640003
67 9.098768 5.618660 0.215204 0.271116 43.321632 16.230200 0.021779 10.267452 10.630602
68 9.111914 5.633474 0.200390 0.285931 43.336449 16.245016 0.020333 10.282269 10.639471
69 9.126513 5.648071 0.185791 0.300529 43.351051 16.259615 0.018932 10.296867 10.648421
70 9.140425 5.618010 0.171402 0.314919 43.365440 16.274004 0.033320 10.311253 10.653597
71 9.152945 5.589636 0.157217 0.329103 43.379623 16.288187 0.031757 10.325439 10.656738
72 9.165268 5.562801 0.143230 0.343090 43.393608 16.302172 0.030239 10.339424 10.659980
73 9.179060 5.576595 0.129436 0.356884 43.407402 16.315966 0.028766 10.353218 10.668415
74 9.191008 5.590200 0.115831 0.370489 43.421005 16.329573 0.027333 10.366825 10.676533
75 9.203955 5.603621 0.102409 0.383911 43.434433 16.342997 0.025941 10.380249 10.684690
76 9.216726 5.616867 0.089165 0.397156 43.447678 16.356241 0.024587 10.393494 10.692739
77 9.229797 5.590719 0.076092 0.410229 43.460747 16.369310 0.023271 10.406567 10.695841
78 9.242701 5.565884 0.063189 0.423103 43.473656 16.382215 0.036174 10.419468 10.700798
79 9.255440 5.578623 0.050449 0.435843 43.486389 15.990381 0.048913 10.432209 10.659781
80 9.268017 5.554834 0.037870 0.448421 43.498970 16.002962 0.047307 10.444786 10.662896
81 9.278784 5.567257 0.143227 0.460844 43.511391 16.015383 0.045743 10.457211 10.684980
82 9.290888 5.579525 0.130957 0.473114 43.523659 16.027647 0.044220 10.469475 10.692435
83 9.303001 5.591646 0.118835 0.485235 43.535782 16.039766 0.042735 10.481594 10.699823
84 9.314978 5.603622 0.212217 0.497211 43.547760 16.051744 0.041289 10.493572 10.720299
85 9.168186 5.615458 0.200382 0.509047 43.559593 16.063578 0.039878 10.505405 10.707691
86 9.179882 5.627153 0.188686 0.520742 43.571289 16.075266 0.038503 10.517101 10.714828
87 9.190031 5.638714 0.177126 0.532303 43.582848 16.086828 0.037160 10.528664 10.721709
88 9.201319 5.615051 0.165697 0.543732 43.594276 16.098257 0.035850 10.540092 10.724284
89 9.212475 5.626350 0.154398 0.555031 43.605583 16.109556 0.034570 10.551392 10.731170
90 9.223648 5.637524 0.143225 0.566204 43.616753 16.120729 0.033320 10.562565 10.737995
91 9.234293 5.648571 0.132175 0.577255 43.627800 15.844549 0.044371 10.573616 10.710329
92 9.134890 5.659500 0.121246 0.588184 43.638733 15.855478 0.043030 10.584545 10.703201
93 9.145575 5.670311 0.110435 0.598965 43.649544 15.866289 0.041719 10.595356 10.709774
94 9.155907 5.681007 0.099739 0.322039 43.660240 15.876986 0.040439 10.606052 10.680300
95 9.166363 5.657688 0.089157 0.332621 43.670822 15.887568 0.039186 10.616634 10.682505
96 9.175573 5.668159 0.078686 0.343092 43.681290 15.898035 0.037961 10.627102 10.688738
97 9.185936 5.645733 0.068323 0.353455 43.691658 15.908400 0.036763 10.637466 10.690968
98 9.196188 5.655991 0.058067 0.363712 43.701912 15.918657 0.035591 10.647724 10.697229
99 9.206339 5.634394 0.047915 0.373842 43.712067 15.928808 0.034444 10.657875 10.699461
100 9.117208 5.644444 0.037865 0.383892 43.722115 15.938860 0.033320 10.667927 10.693203
101 9.036928 5.623623 0.027914 0.393843 41.387184 15.947573 0.032222 10.677876 10.390894
102 9.046484 5.633474 0.018061 0.403696 41.397034 15.957426 0.031144 10.687729 10.396881
103 9.056135 5.613379 0.008305 0.413452 41.406792 15.967180 0.030089 10.697479 10.399101
104 9.065798 5.623039 0.001358 0.200008 41.416458 15.976843 0.029057 10.707142 10.377462
105 9.075365 5.632610 0.010925 0.209579 41.426025 15.763788 0.028044 10.716713 10.357882
106 9.084845 5.613100 0.020405 0.219057 41.435501 15.773268 0.027051 10.726192 10.362429
107 9.093935 5.622490 0.029795 0.228447 41.444893 15.782656 0.026078 10.735580 10.370484
108 9.103233 5.603621 0.039097 0.237749 41.454193 15.791960 0.025125 10.744884 10.374983
109 9.112452 5.612839 0.048313 0.064671 41.463409 15.801176 0.024188 10.754101 10.360144
110 9.121584 5.621971 0.057446 0.073803 41.472542 15.810308 0.023271 10.763233 10.368019
111 9.129593 5.631020 0.066496 0.082853 41.481598 15.819357 0.022370 10.772282 10.375696
112 9.138264 5.612589 0.075464 0.091806 41.490562 15.646349 0.021486 10.781250 10.357221
113 9.147154 5.621479 0.010952 0.100697 41.499451 15.655237 0.020619 10.790138 10.355716
114 9.154924 5.630289 0.002142 0.109507 41.508263 15.664049 0.019768 10.798950 10.360987
115 9.163361 5.639023 0.006592 0.118240 41.516998 15.672785 0.018932 10.807682 10.367950
116 9.172018 5.647678 0.015249 0.126898 41.525658 15.681440 0.018111 10.816341 10.375425
117 9.180080 5.629597 0.063175 0.135483 41.534241 15.690023 0.017306 10.824924 10.384354
118 9.188293 5.638107 0.054665 0.143993 41.542747 15.698534 0.016514 10.833435 10.389536
119 9.195694 5.646545 0.046227 0.152431 41.551186 15.706972 0.015736 10.841877 10.394583
120 9.121721 5.654911 0.037857 0.160801 41.559555 15.715326 0.014972 10.850243 10.389422
121 9.130022 5.637238 0.029560 0.169098 41.567856 15.723623 0.014220 10.858543 10.391271
122 9.138250 5.645466 0.021328 0.177330 41.576088 15.577955 0.013482 10.866772 10.377085
123 9.146414 5.628311 0.013172 0.185493 41.584251 15.586119 0.012757 10.874935 10.378931
124 9.153559 5.636410 0.005074 0.193590 41.592346 15.594213 0.012044 10.883034 10.383784
125 9.161591 5.644442 0.002958 0.201622 41.600380 15.602247 0.011342 10.891064 10.389456
126 9.169558 5.652409 0.069115 0.209591 41.516808 15.610216 0.010652 10.899029 10.392172
127 9.177189 5.660315 0.061209 0.217495 41.524712 15.618120 0.009974 10.906937 10.396994
128 9.185032 5.668158 0.053366 0.225338 41.532555 15.625963 0.009306 10.914780 10.401813
129 9.191862 5.675940 0.045584 0.233120 41.540337 15.633039 0.008649 10.922562 10.406387
130 9.199585 5.658970 0.037861 0.240843 41.548058 15.640760 0.008003 10.930283 10.408046
131 9.207247 5.666634 0.030197 0.248505 41.555725 15.515169 0.007367 10.937946 10.396099
132 9.214579 5.674236 0.022594 0.256111 41.563332 15.522772 0.006742 10.945549 10.400740
133 9.221853 5.657686 0.015047 0.263641 41.570877 15.530321 0.006125 10.953094 10.402330
134 9.229345 5.641647 0.007555 0.271133 41.578369 15.537809 0.005519 10.960583 10.403996
135 9.236780 5.626093 0.000120 0.278568 41.585800 15.545244 0.004922 10.968018 10.405693
136 9.244160 5.633472 0.007259 0.285948 41.593178 15.552626 0.004333 10.975399 10.412046
137 9.250534 5.640799 0.014585 0.293274 41.600510 15.559954 0.003755 10.982723 10.418266
138 9.182003 5.648071 0.021858 0.300547 41.607780 15.567225 0.003184 10.989998 10.415083
139 9.188341 5.632820 0.029079 0.307766 41.614998 15.574442 0.002622 10.997219 10.418411
140 9.195511 5.618010 0.036247 0.314936 41.622169 15.464041 0.002069 11.004387 10.407171
141 9.202375 5.603622 0.043365 0.322052 41.629288 15.471159 0.001523 11.011505 10.410612
142 9.208563 5.610689 0.050432 0.329121 41.636353 15.477674 0.000985 11.018566 10.416548
143 9.214701 5.596653 0.057449 0.336138 41.643372 15.484694 0.000457 11.025585 10.419882
144 9.221418 5.583004 0.064419 0.343105 41.650337 15.491663 0.000066 11.032555 10.423321
145 9.228251 5.569721 0.071339 0.350027 41.657242 15.498583 0.000581 11.039474 10.426902
146 9.234245 5.576593 0.004105 0.356899 41.664116 15.505457 0.001088 11.046349 10.423607
147 9.240820 5.583420 0.010931 0.363710 41.670944 15.407145 0.001588 11.053173 10.416466
148 9.247511 5.570396 0.017712 0.370491 41.677727 15.413927 0.002081 11.059952 10.419974
149 9.253368 5.577129 0.024445 0.377224 41.684456 15.420660 0.002567 11.066685 10.425816
150 9.260057 5.583818 0.037857 0.229788 41.691147 15.427347 0.003047 11.073376 10.413303
151 9.265825 5.571045 0.031212 0.236431 41.697792 15.433992 0.003520 11.080021 10.414980
152 9.272337 5.577646 0.024616 0.243032 41.704391 15.440592 0.003986 11.086620 10.419153
153 9.278643 5.584202 0.018059 0.249590 41.710953 15.447149 0.004447 11.093178 10.423278
154 9.285158 5.571671 0.076080 0.256105 41.717461 15.453665 0.004901 11.099693 10.433091
155 9.291380 5.578142 0.069609 0.262566 41.723938 15.460138 0.005348 11.106167 10.437160
156 9.297812 5.584574 0.123800 0.268997 41.730370 15.466570 0.005790 11.112598 10.448814
157 9.303326 5.572271 0.117411 0.275387 41.736755 15.377832 0.006227 11.118984 10.438524
158 9.239735 5.578621 0.111061 0.281736 41.743103 15.384180 0.006658 11.125336 10.433804
159 9.246042 5.584930 0.104752 0.288046 41.743401 15.390490 0.007081 11.131645 10.437048
160 9.251497 5.591200 0.098482 0.294315 41.749672 15.396757 0.007501 11.137913 10.440918
161 9.257727 5.579081 0.149410 0.300545 41.755905 15.402990 0.007915 11.144146 10.449715
162 9.263920 5.567255 0.143217 0.306738 41.762093 15.409182 0.008324 11.150337 10.451383
163 9.269840 5.573408 0.137064 0.312891 41.768250 15.415335 0.008727 11.156490 10.455252
164 9.275948 5.579525 0.130947 0.318995 41.774368 15.421450 0.002611 11.162605 10.458305
165 9.282026 5.585604 0.124868 0.191565 41.780449 15.427530 0.003469 11.168682 10.445524
166 9.288069 5.591646 0.118826 0.197607 41.786484 15.433573 0.002995 11.174725 10.449242
167 9.294075 5.597652 0.112820 0.203613 41.792496 15.439577 0.002529 11.180729 10.452936
168 9.300045 5.585922 0.160915 0.209583 41.798462 15.445547 0.002069 11.186699 10.461155
169 9.305164 5.574465 0.154982 0.215517 41.804398 15.451483 0.001613 11.192635 10.462532
170 9.310251 5.580364 0.149082 0.221416 41.810295 15.457380 0.001164 11.198536 10.466063
171 9.315302 5.569138 0.143215 0.227283 41.816162 15.463247 0.000720 11.204399 10.467433
172 9.320322 5.558159 0.137386 0.115349 41.821991 15.469076 0.000281 11.210232 10.454100
173 9.325308 5.563957 0.182880 0.121145 41.827789 15.474874 0.000152 11.216030 10.464018
174 9.331072 5.569721 0.177116 0.126898 41.833557 15.480639 0.000581 11.221790 10.467672
175 9.336569 5.575451 0.171387 0.132627 41.839287 15.486368 0.001004 11.227524 10.471277
176 9.342268 5.581150 0.165688 0.138327 41.844986 15.492067 0.001422 11.233219 10.474890
177 9.347921 5.570286 0.160023 0.143984 41.850647 15.497732 0.004244 11.238888 10.476715
178 9.352745 5.559660 0.154388 0.149618 41.856285 15.503366 0.003798 11.244518 10.478048
179 9.358265 5.565262 0.148787 0.155220 41.861885 15.508966 0.003359 11.250122 10.481483
180 9.363836 5.570833 0.143215 0.160791 41.867455 15.514536 0.002923 11.255695 10.484911
181 9.369375 5.560371 0.137676 0.060986 41.872993 15.520079 0.002494 11.261230 10.473151
182 9.374075 5.565882 0.132166 0.066494 41.878510 15.525587 0.002069 11.266739 10.476440
183 9.314634 5.571362 0.126686 0.071974 41.883987 15.531069 0.001648 11.272221 10.471697
184 9.319324 5.576811 0.121237 0.077423 41.889435 15.536516 0.001233 11.277668 10.474957
185 9.295853 5.582232 0.115816 0.082836 41.894859 15.541937 0.000822 11.283089 10.474681
186 9.300507 5.571873 0.110426 0.088226 41.900246 15.547327 0.000415 11.288479 10.475937
187 9.305868 5.577236 0.105064 0.093590 41.905609 15.552691 0.005777 11.293842 10.479959
188 9.311201 5.582569 0.099730 0.098923 41.910942 15.558020 0.005347 11.299175 10.483238
189 9.316505 5.572371 0.094425 0.104227 41.916245 15.563326 0.004922 11.304478 10.484562
190 9.262594 5.562380 0.089148 0.109497 41.921524 15.568602 0.004500 11.309757 10.478500
191 9.267643 5.567629 0.083899 0.114746 41.926773 15.573854 0.004085 11.315006 10.481705
192 9.272865 5.557814 0.078676 0.119968 41.931992 15.492216 0.003673 11.320229 10.472178
193 9.278059 5.563007 0.073483 0.029865 41.937187 15.417501 0.003264 11.325424 10.453474
194 9.283030 5.568176 0.068314 0.035034 41.942360 15.422670 0.002862 11.330589 10.456629
195 9.288172 5.558502 0.063171 0.046825 41.947502 15.427813 0.002463 11.335732 10.458773
196 9.292593 5.549019 0.058058 0.041710 22.496777 15.432924 0.002069 11.340847 8.026749
197 9.296988 5.554108 0.052969 0.036621 22.501865 15.438013 0.001678 11.345936 8.028522
198 9.302052 5.559172 0.047905 0.031557 22.506927 15.443075 0.001292 11.351002 8.030373
199 9.306890 5.549820 0.042868 0.106552 22.511967 15.374117 0.000909 11.356037 8.031145
200 9.311705 5.554832 0.037857 0.101540 22.516979 15.379129 0.000531 11.361050 8.032952
201 9.316692 5.559820 0.032871 0.096552 22.521965 15.384119 0.000156 11.366039 8.034777
202 9.320965 5.564783 0.027908 0.091589 22.526932 15.389078 0.000215 11.370998 8.036558
203 9.325901 5.569721 0.022968 0.086657 22.531868 15.394011 0.000581 11.375938 8.038456
204 9.330126 5.574635 0.066845 0.081741 22.536781 15.330030 0.000943 11.380852 8.037745
205 9.335014 5.579525 0.061954 0.150951 22.541672 15.334921 0.001304 11.385742 8.048885
206 9.339682 5.584393 0.057087 0.146084 22.546539 15.339788 0.001658 11.390606 8.050730
207 9.344526 5.575050 0.052246 0.141243 22.551380 15.344629 0.002011 11.395447 8.050816
208 9.348654 5.565882 0.047426 0.136423 22.556202 15.349451 0.002809 11.400269 8.050889
209 9.297810 5.570679 0.042629 0.200611 22.560997 15.354246 0.007605 11.405064 8.054955
210 9.249874 5.561659 0.037857 0.195839 22.565769 15.294565 0.007210 11.409836 8.040326
211 9.254448 5.566408 0.033106 0.191088 22.570518 15.299314 0.006819 11.414585 8.042036
212 9.258999 5.571136 0.028378 0.186359 22.575249 15.304041 0.006433 11.419315 8.043739
213 9.263527 5.575842 0.023672 0.181654 22.579956 15.308748 0.006049 11.424023 8.045433
214 9.268211 5.566921 0.018988 0.176970 22.584637 15.313433 0.005670 11.428703 8.045442
215 9.272873 5.571583 0.014326 0.172308 22.589302 15.318094 0.005294 11.433369 8.047144
216 9.277336 5.576223 0.009686 0.167667 22.593941 15.262186 0.004922 11.438007 8.041246
217 9.281954 5.580841 0.005066 0.163055 22.598560 15.266806 0.004553 11.442627 8.042933
218 9.285933 5.585440 0.000469 0.222988 22.603157 15.271402 0.004188 11.447224 8.052601
219 9.289892 5.590017 0.042410 0.218410 22.607735 15.275980 0.008765 11.451801 8.060627
220 9.294270 5.594572 0.037855 0.213856 22.612289 15.223444 0.008382 11.456356 8.055128
221 9.298628 5.585684 0.033319 0.209320 22.616825 15.173975 0.008003 11.460892 8.048330
222 9.303143 5.576954 0.028805 0.204805 22.621338 15.178488 0.007628 11.465405 8.048321
223 9.307636 5.568377 0.024311 0.200312 22.625835 15.182981 0.007257 11.469902 8.048326
224 9.311493 5.559948 0.019836 0.195837 22.630310 15.187456 0.006887 11.474377 8.048267
225 9.315947 5.564404 0.015381 0.191383 22.634762 15.191912 0.006522 11.478828 8.049892
226 9.320383 5.568836 0.010948 0.186954 22.639198 15.196344 0.006162 11.483265 8.051511
227 9.324179 5.573250 0.006533 0.182539 22.643612 15.200762 0.005803 11.487675 8.053043
228 9.327957 5.577646 0.002136 0.178143 22.648006 15.205156 0.005448 11.492069 8.054569
229 9.282469 5.582022 0.002239 0.173767 22.652386 15.209532 0.005095 11.496449 8.050495
230 9.239330 5.586380 0.006598 0.169409 22.656742 15.213888 0.004747 11.500805 8.047237
231 9.243610 5.590717 0.010935 0.165071 22.661079 15.218229 0.009086 11.505142 8.050484
232 9.247770 5.582300 0.015255 0.160751 22.665398 15.222548 0.008721 11.509464 8.051525
233 9.251513 5.586601 0.019556 0.156450 22.669701 15.226847 0.008361 11.513763 8.054099
234 9.255796 5.578304 0.020613 0.212784 22.673985 15.179892 0.008003 11.518047 8.055927
235 9.259499 5.570147 0.016348 0.208521 22.678249 15.184156 0.007649 11.522312 8.055861
236 9.263746 5.574394 0.012102 0.204273 22.682495 15.188402 0.007297 11.526558 8.057409
237 9.267414 5.566351 0.007874 0.200047 22.686722 15.192633 0.006948 11.530785 8.057347
238 9.271067 5.570562 0.003664 0.195835 22.690933 15.196840 0.006603 11.534996 8.058813
239 9.275257 5.562634 0.000530 0.191643 22.695126 15.152292 0.006261 11.539188 8.052866
240 9.278873 5.554832 0.004705 0.187468 22.699303 15.156469 0.005921 11.543365 8.053867
241 9.283031 5.558990 0.008863 0.183310 22.703461 15.160627 0.005586 11.547523 8.056424
242 9.241964 5.563131 0.013004 0.179169 22.707600 15.164766 0.005252 11.551662 8.053319
243 9.245935 5.567255 0.017128 0.175045 22.711723 15.168890 0.004922 11.555767 8.055834
244 9.250042 5.571360 0.021235 0.170938 22.715832 15.172998 0.004594 11.559875 8.058359
245 9.253981 5.563618 0.025324 0.166847 22.719921 15.177088 0.004269 11.563965 8.059376
246 9.257998 5.567690 0.029398 0.162775 22.723995 15.181162 0.003946 11.568039 8.061875
247 9.262054 5.560051 0.009104 0.158718 22.728050 15.185217 0.003627 11.572094 8.059865
248 9.266096 5.552532 0.005064 0.154678 22.732090 15.189257 0.003310 11.576134 8.059896
249 9.269966 5.556555 0.001040 0.150654 22.736115 15.193281 0.002995 11.580158 8.061345
250 9.273975 5.560564 0.002968 0.146645 22.740124 15.197287 0.002685 11.584167 8.063552
251 9.277435 5.553127 0.006960 0.142653 22.744114 15.201281 0.002376 11.588158 8.064512
252 9.280876 5.557102 0.010937 0.138678 22.748093 15.205256 0.002069 11.592136 8.066893
253 9.284838 5.561064 0.014896 0.134716 22.752052 15.209215 0.001764 11.596096 8.069330
254 9.288630 5.553709 0.018841 0.130772 22.755997 15.213160 0.001463 11.600040 8.070326
255 9.292559 5.557638 0.022770 0.126842 22.759926 15.217089 0.001164 11.603970 8.072744
256 9.296473 5.380224 0.026684 0.122929 22.763840 15.221003 0.000867 11.607883 8.052487
257 9.300371 5.374794 0.030582 0.119030 22.767738 15.224901 0.000573 11.611778 8.053720
258 9.303722 5.369434 0.034466 0.115147 22.771622 15.228785 0.000281 11.615662 8.054890
259 9.264433 5.364145 0.038336 0.111279 22.775490 15.232653 0.000009 11.619530 8.050734
260 9.268141 5.358925 0.042189 0.107424 22.779343 15.236506 0.000296 11.623383 8.052026
261 9.271978 5.362762 0.046028 0.103586 22.783184 15.240347 0.000581 11.627224 8.054461
262 9.275803 5.357594 0.049852 0.099762 22.787006 15.244169 0.000863 11.631046 8.055761
263 9.238249 5.361404 0.053661 0.095959 22.790817 15.247980 0.001143 11.634857 8.053009
264 9.241993 5.365198 0.057457 0.092163 22.794613 15.251776 0.001422 11.638653 8.055409
265 9.245775 5.368980 0.061237 0.088383 22.798393 15.255556 0.001698 11.642433 8.057806
266 9.249399 5.363832 0.065002 0.084616 22.802158 15.259321 0.001972 11.646198 8.059063
267 9.252665 5.367584 0.068756 0.080864 22.805912 15.263075 0.002244 11.649952 8.061382
268 9.256399 5.371323 0.072495 0.077126 22.809650 15.266813 0.002513 11.653690 8.063751
269 9.259636 5.375048 0.076218 0.073400 22.813374 15.270536 0.002782 11.657413 8.066051
270 9.262857 5.378757 0.079929 0.069691 22.817085 15.274248 0.003047 11.661125 8.068342
271 9.266556 5.382454 0.083626 0.065992 22.820782 15.277945 0.003310 11.664822 8.070686
272 9.269751 5.377304 0.087309 0.119463 22.824463 15.281626 0.003572 11.668503 8.078999
273 9.233782 5.380974 0.090979 0.115793 22.828133 15.285295 0.003831 11.672173 8.076369
274 9.237438 5.384630 0.094635 0.112137 22.831791 15.288950 0.004088 11.675831 8.078688
275 9.202953 5.388273 0.057457 0.108494 22.835434 15.292593 0.004344 11.679474 8.071129
276 9.160709 5.391903 0.061087 0.104864 22.839062 15.296225 0.004598 11.683102 8.067694
277 9.164324 5.386761 0.064705 0.101248 22.842682 15.299841 0.004849 11.686718 8.068891
278 9.167927 5.390364 0.068308 0.097649 22.846283 15.303446 0.005100 11.690323 8.071175
279 9.171087 5.385275 0.071898 0.094057 22.849873 15.307035 0.005348 11.693913 8.072311
280 9.174234 5.388851 0.075476 0.090481 22.853451 15.310614 0.005595 11.697491 8.074524
281 9.177368 5.392418 0.079041 0.086914 22.857018 15.314177 0.005839 11.701054 8.076729
282 9.180920 5.387363 0.082594 0.083363 22.860569 15.317732 0.006082 11.704605 8.077904
283 9.184031 5.382370 0.086132 0.079823 22.864109 15.321268 0.006323 11.708145 8.079025
284 9.187559 5.385899 0.050442 0.076294 22.867638 15.324797 0.006561 11.711674 8.076359
285 9.191071 5.380951 0.053955 0.072781 22.871151 15.328314 0.006799 11.715187 8.077526
286 9.159527 5.384455 0.057459 0.069277 22.874653 15.331816 0.007035 11.718689 8.075364
287 9.163015 5.387943 0.060947 0.065788 22.878143 15.335306 0.003545 11.722179 8.077108
288 9.166374 5.383034 0.064426 0.062309 22.881622 15.292311 0.003791 11.725658 8.072441
289 9.169840 5.378181 0.067894 0.058842 22.885090 15.295774 0.004035 11.729126 8.073598
290 9.173292 5.381634 0.033607 0.055389 22.888542 15.299231 0.004277 11.732578 8.071069
291 9.176735 5.385077 0.037050 0.106009 22.891987 15.302671 0.004519 11.736023 8.080009
292 9.180166 5.380257 0.004112 0.102577 22.895416 15.306101 0.001088 11.739452 8.076146
293 9.183168 5.375490 0.007532 0.099159 22.898834 15.309523 0.001339 11.742870 8.077240
294 9.186163 5.370781 0.010939 0.095751 22.902241 15.312929 0.001588 11.746277 8.078333
295 9.189142 5.374176 0.020756 0.092356 22.905640 15.316324 0.001836 11.749676 8.081238
296 9.192526 5.377560 0.017372 0.088972 22.909023 15.319708 0.002081 11.753059 8.082538
297 9.195898 5.380932 0.014000 0.085598 22.912395 15.323080 0.001292 11.756432 8.083704
298 9.199257 5.384295 0.010637 0.082237 22.915756 15.326441 0.001037 11.759792 8.084932
299 9.202604 5.387644 0.007288 0.078888 22.919106 15.329794 0.000783 11.763142 8.086156
300 9.205902 5.382933 0.003948 0.075548 22.922443 15.333124 0.000531 11.766479 8.086363
301 9.209230 5.378273 0.000622 0.072220 22.925774 15.336454 0.000281 11.769810 8.086584
302 9.178730 5.381588 0.002695 0.068905 22.929089 15.295359 0.000032 11.773125 8.078690
303 9.181635 5.384895 0.006001 0.065598 22.932396 15.298666 0.000215 11.776432 8.080730
304 9.184530 5.380264 0.024605 0.062304 22.935692 15.301958 0.000459 11.779728 8.083693
305 9.187412 5.383549 0.021320 0.110308 22.938972 15.305243 0.000703 11.783009 8.091314
306 9.158016 5.378960 0.018047 0.107035 22.942245 15.308519 0.000943 11.786282 8.087505
307 9.146387 5.374422 0.014786 0.103771 22.945511 15.311781 0.001184 11.789543 8.085923
308 9.149641 5.377674 0.011536 0.100521 22.948761 15.315031 0.001422 11.792793 8.087173
309 9.152882 5.380917 0.008293 0.097279 22.952003 15.318274 0.001658 11.796036 8.088417
310 9.155731 5.384148 0.005062 0.094048 22.955235 15.321505 0.001894 11.799267 8.089611
311 9.158911 5.387367 0.001842 0.090828 22.958454 15.324724 0.002128 11.802486 8.090843
312 9.162123 5.382837 0.001369 0.087620 22.961666 15.327936 0.002359 11.805698 8.091452
313 9.134161 5.386036 0.004570 0.084419 22.964867 15.331137 0.002590 11.808899 8.089584
314 9.136980 5.389227 0.007759 0.081230 22.968056 15.334326 0.000600 11.812088 8.091284
315 9.109947 5.384726 0.021851 0.078051 22.971233 15.337503 0.000360 11.815266 8.089867
316 9.113081 5.387894 0.018681 0.074883 22.974403 15.340673 0.000123 11.818436 8.091022
317 9.116240 5.391054 0.015522 0.071722 22.977562 15.301310 0.000113 11.821598 8.086889
318 9.119390 5.394203 0.012371 0.068573 22.980713 15.304461 0.000348 11.824745 8.088100
319 9.122171 5.397343 0.040981 0.065434 22.983852 15.307600 0.000581 11.827885 8.093231
320 9.125196 5.392853 0.068623 0.062302 22.986984 15.269941 0.000812 11.831017 8.092216
321 9.128317 5.395971 0.065502 0.059183 22.990105 15.273062 0.002308 11.834137 8.093573
322 9.131069 5.391518 0.062391 0.056072 22.993214 15.276171 0.002069 11.837246 8.093718
323 9.134171 5.387110 0.059290 0.052971 22.996315 15.279272 0.001830 11.840347 8.093913
324 9.137262 5.390202 0.056198 0.049881 22.999405 15.282366 0.001594 11.843437 8.095043
325 9.140343 5.393284 0.053118 0.046799 23.002487 15.246260 0.001359 11.846519 8.091271
326 9.143415 5.388903 0.050045 0.043726 23.005558 15.249323 0.001124 11.849590 8.091460
327 9.146479 5.391966 0.076836 0.040663 23.008621 15.252386 0.000894 11.852654 8.096313
328 9.149530 5.395020 0.073782 0.037613 23.011677 15.255442 0.000663 11.855709 8.097429
329 9.152216 5.398064 0.070738 0.034569 23.014721 15.258482 0.000433 11.858749 8.098496
330 9.155252 5.401098 0.067703 0.080320 23.017754 15.261515 0.000205 11.804703 8.098569
331 9.157917 5.404125 0.064678 0.077295 23.020782 15.264544 0.003231 11.807728 8.100038
332 9.131655 5.407141 0.061661 0.074280 23.023796 15.267557 0.002995 11.810745 8.097479
333 9.134665 5.402752 0.087639 0.071270 23.026806 15.270567 0.002762 11.813755 8.101276
334 9.137663 5.398407 0.084641 0.068272 23.029804 15.273565 0.002529 11.816753 8.101455
335 9.140303 5.401398 0.081652 0.065283 23.032791 15.276552 0.002297 11.819740 8.102502
336 9.142935 5.397089 0.078671 0.062302 23.035774 15.279531 0.002069 11.822723 8.102636
337 9.145908 5.400061 0.075699 0.059330 23.038746 15.282503 0.001840 11.825695 8.103722
338 9.148870 5.403023 0.072737 0.056368 23.041710 15.285467 0.004803 11.828655 8.105205
339 9.151724 5.398743 0.069782 0.053413 23.044662 15.288424 0.004567 11.831612 8.105366
340 9.154669 5.394503 0.066837 0.050468 23.047607 15.291368 0.004333 11.834557 8.105543
341 9.157606 5.397440 0.063900 0.047531 23.050545 15.294306 0.004101 11.837494 8.106615
342 9.160187 5.393236 0.060987 0.044603 23.053474 15.297232 0.003869 11.840424 8.106751
343 9.162760 5.396154 0.058067 0.041683 23.056393 15.300150 0.003639 11.843342 8.107773
344 9.165670 5.391983 0.055157 0.038773 23.059303 15.303064 0.003411 11.846252 8.107951
345 9.168571 5.394886 0.052254 0.035870 23.062206 15.305967 0.003184 11.849155 8.109012
346 9.171467 5.397781 0.049360 0.079489 23.065102 15.308859 0.006078 11.852051 8.116274
347 9.174253 5.393635 0.046474 0.076603 23.067986 15.311747 0.005844 11.854935 8.116434
348 9.176783 5.396511 0.043598 0.073730 23.070866 15.314623 0.008721 11.857815 8.117830
349 9.179653 5.392399 0.040728 0.070860 23.073734 15.279783 0.008481 11.860683 8.113290
350 9.182415 5.388325 0.037867 0.067999 23.076595 15.282644 0.008241 11.863544 8.113453
351 9.185268 5.391178 0.035013 0.065145 23.079449 15.285498 0.008003 11.866398 8.114494
352 9.187765 5.394022 0.032169 0.062302 23.082294 15.288343 0.007766 11.869244 8.115488
353 9.162224 5.389971 0.029331 0.059464 23.085129 15.291178 0.007531 11.872074 8.112112
354 9.137455 5.392799 0.054672 0.056635 23.087959 15.294008 0.007297 11.874905 8.113216
355 9.140276 5.395622 0.051853 0.053818 23.090782 15.296831 0.007065 11.877712 8.114244
356 9.142996 5.398434 0.049040 0.051004 23.093594 15.299639 0.006833 11.880524 8.115257
357 9.145706 5.401239 0.046234 0.048201 23.096397 15.302446 0.006603 11.883327 8.116269
358 9.148174 5.397196 0.043438 0.045404 23.099197 15.268904 0.006375 11.886127 8.111852
359 9.150963 5.399984 0.040648 0.042616 23.101986 15.271692 0.006148 11.888916 8.112869
360 9.126905 5.395973 0.037867 0.039833 23.104767 15.274473 0.005921 11.891697 8.109680
361 9.129679 5.391998 0.062490 0.037060 23.107540 15.277246 0.005697 11.840473 8.106524
362 9.132442 5.394766 0.086391 0.034294 23.110306 15.280016 0.005474 11.843239 8.110867
363 9.135202 5.390821 0.083632 0.031534 23.113064 15.282766 0.008233 11.845997 8.111406
364 9.111813 5.393572 0.080881 0.028784 23.115814 15.285517 0.008003 11.848751 8.109142
365 9.114557 5.396317 0.078136 0.026039 23.118561 15.288263 0.007775 11.851494 8.110143
366 9.116982 5.399052 0.075401 0.023304 23.121296 15.290998 0.007548 11.854229 8.111101
367 9.119709 5.401779 0.072674 0.020576 23.124023 15.258661 0.007321 11.856956 8.107712
368 9.122429 5.404501 0.095928 0.017855 23.126747 15.261385 0.007098 11.859676 8.111953
369 9.124832 5.407215 0.093214 0.015141 23.129459 15.230219 0.006875 11.862392 8.108667
370 9.127539 5.409922 0.090508 0.012434 23.132164 15.232927 0.006653 11.865097 8.109655
371 9.130238 5.412621 0.087809 0.009735 23.134865 15.235624 0.006433 11.867798 8.110641
372 9.132929 5.408653 0.085117 0.007044 23.137558 15.238317 0.006213 11.870487 8.110790
373 9.135523 5.404724 0.107750 0.004364 23.140240 15.241003 0.005994 11.873173 8.114097
374 9.138201 5.407402 0.129763 0.001686 23.142918 15.243681 0.005777 11.875851 8.118160
375 9.140871 5.410072 0.127092 0.000984 23.145588 15.246351 0.005562 11.878521 8.119381
376 9.143446 5.412735 0.124430 0.003647 23.148251 15.249014 0.005347 11.881184 8.121006
377 9.146101 5.415390 0.145870 0.006304 23.150909 15.251669 0.005134 11.883839 8.125652
378 9.148718 5.411470 0.143223 0.008953 23.153557 15.254316 0.004922 11.886486 8.126455
379 9.151360 5.414112 0.140579 0.011595 23.156197 15.256960 0.004710 11.889126 8.128079
380 9.153994 5.416748 0.137945 0.014229 23.158833 15.259596 0.004500 11.891762 8.129701
381 9.156622 5.412848 0.135317 0.016853 23.161461 15.262224 0.004292 11.894390 8.130501
382 9.158934 5.415468 0.132696 0.019476 23.164082 15.264845 0.004085 11.897011 8.132074
383 9.161457 5.411596 0.130081 0.022089 23.166698 15.267458 0.003877 11.899628 8.132860
384 9.138624 5.414204 0.127474 0.024696 23.169304 15.270063 0.003673 11.902233 8.131284
385 9.141193 5.416805 0.124874 0.027298 23.171906 15.272665 0.003469 11.904835 8.132880
386 9.143484 5.419399 0.122280 0.029892 23.174500 15.275259 0.003264 11.907429 8.134439
387 9.146040 5.415543 0.119692 0.032478 23.177086 15.245081 0.003062 11.910015 8.131124
388 9.148573 5.418125 0.117111 0.035061 23.179668 15.247660 0.002862 11.912598 8.132707
389 9.151148 5.420698 0.114536 0.037634 23.182243 15.250235 0.002662 11.915173 8.134291
390 9.153629 5.423265 0.111969 0.040201 23.184811 15.252802 0.002463 11.917740 8.135860
391 9.156191 5.425827 0.109409 0.042763 23.187370 15.255362 0.002265 11.920300 8.137436
392 9.158442 5.421978 0.106853 0.000870 23.189926 15.257917 0.002069 11.922855 8.132614
393 9.160904 5.418165 0.104307 0.003418 23.192471 15.260466 0.001872 11.925400 8.133375
394 9.138655 5.420706 0.101765 0.036596 23.195015 15.263006 0.001678 11.927944 8.135672
395 9.141104 5.423241 0.099232 0.034061 23.197548 15.265543 0.001485 11.930477 8.136586
396 9.143337 5.425770 0.096703 0.031532 23.200077 15.268068 0.001292 11.933006 8.137474
397 9.145775 5.428291 0.094181 0.029011 23.202599 15.270590 0.001100 11.935528 8.138384
398 9.147995 5.430807 0.091663 0.026495 23.205116 15.273104 0.000909 11.938046 8.139267
399 9.126333 5.433315 0.089155 0.023987 23.207623 15.275614 0.000720 11.940552 8.137163
400 9.128836 5.435820 0.086651 0.021482 23.210129 15.278116 0.000531 11.943050 8.138077
401 9.131332 5.438316 0.107685 0.018986 23.212624 15.280615 0.000343 11.945549 8.141932
402 9.110222 5.434484 0.105194 0.016495 23.215115 15.251379 0.000156 11.948040 8.135136
403 9.112707 5.436970 0.102711 0.054829 23.217598 15.253862 0.000030 11.950523 8.141153
404 9.114904 5.439447 0.100231 0.091566 23.220078 15.256342 0.000215 11.953003 8.146973
405 9.117376 5.441921 0.097759 0.089094 23.222549 15.258814 0.000398 11.955475 8.147923
406 9.119814 5.444386 0.095293 0.086628 23.225014 15.261278 0.000581 11.957943 8.148867
407 9.099224 5.446846 0.092833 0.084167 23.227474 15.263735 0.000762 11.960400 8.146931
408 9.101402 5.449301 0.090380 0.081715 23.229931 15.266191 0.000943 11.962856 8.147840
409 9.103851 5.445467 0.087931 0.079266 23.232376 15.268637 0.001124 11.965302 8.147995
410 9.106018 5.441666 0.085489 0.076824 23.234818 15.271074 0.001304 11.967747 8.148117
411 9.108374 5.444101 0.083054 0.074389 23.237255 15.273512 0.001481 11.970181 8.149044
412 9.110529 5.446531 0.080624 0.071959 23.239685 15.275942 0.001658 11.972610 8.149942
413 9.112953 5.448956 0.078199 0.107271 23.242111 15.278368 0.001836 11.975037 8.155592
414 9.115345 5.451374 0.075781 0.104853 23.244530 15.280787 0.002011 11.977455 8.156517
415 9.117678 5.447582 0.073368 0.102440 23.246941 15.283197 0.002186 11.979866 8.156656
416 9.120085 5.449989 0.070961 0.100033 23.249348 15.285604 0.002359 11.982273 8.157581
417 9.122486 5.452391 0.068560 0.097631 23.251747 15.288004 0.002532 11.984673 8.158503
418 9.102373 5.454786 0.089153 0.095238 23.254143 15.259649 0.002706 11.987068 8.155640
419 9.104685 5.457176 0.109236 0.092848 23.256535 15.262037 0.000316 11.989460 8.159037
420 9.085058 5.453394 0.106853 0.090464 23.258919 15.264421 0.000493 11.991840 8.156430
421 9.087410 5.449646 0.104473 0.088085 23.261295 15.236963 0.001885 11.994217 8.152997
422 9.089783 5.452017 0.102102 0.085716 23.263668 15.210367 0.001704 11.996590 8.150244
423 9.070614 5.448294 0.099735 0.083349 23.266033 15.212732 0.001523 11.998955 8.147654
424 9.072718 5.450655 0.097374 0.080988 23.268394 15.214952 0.001344 12.001316 8.148468
425 9.075073 5.453011 0.095018 0.078632 23.270752 15.217310 0.001164 12.003674 8.149329
426 9.077423 5.455360 0.092667 0.076283 23.273102 15.219660 0.000985 12.006023 8.150188
427 9.079510 5.457706 0.090322 0.110302 23.275448 15.222006 0.000808 12.008369 8.155560
428 9.060778 5.460045 0.087984 0.107964 23.277786 15.224344 0.000631 12.010708 8.153780
429 9.063112 5.462378 0.085649 0.105629 23.280121 15.226679 0.000457 11.961815 8.148230
430 9.065441 5.464706 0.083323 0.103300 23.282448 15.229006 0.002784 11.964142 8.149394
431 9.067513 5.467030 0.080999 0.136065 23.284771 15.231329 0.002604 11.966465 8.154597
432 9.069805 5.469347 0.078682 0.133747 23.287086 15.233644 0.002425 11.968781 8.155439
433 9.072044 5.471659 0.076370 0.132584 23.289398 15.235956 0.002246 11.971096 8.156419
434 9.074350 5.473965 0.074062 0.164139 23.291706 15.238264 0.002069 11.973400 8.161495
435 9.076401 5.470215 0.071762 0.161837 23.294006 15.240564 0.001891 11.926968 8.155455
436 9.078697 5.472509 0.069466 0.159540 23.296303 15.242861 0.001716 11.929264 8.156294
437 9.080736 5.474800 0.067173 0.157249 23.298595 15.245153 0.001540 11.931557 8.157101
438 9.082949 5.477085 0.064888 0.154964 23.300880 15.247438 0.001367 11.933842 8.157927
439 9.084978 5.479366 0.062607 0.152683 23.303162 15.249720 0.001193 11.936123 8.158729
440 9.087181 5.475624 0.060333 0.150408 23.305435 15.251993 0.001019 11.938396 8.158798
441 9.089451 5.477896 0.080040 0.148138 23.307709 15.254267 0.000848 11.940670 8.162376
442 9.091646 5.474180 0.077776 0.145872 23.309971 15.228380 0.000677 11.942932 8.158930
443 9.073294 5.470493 0.075516 0.143616 23.312233 15.230639 0.000506 11.945194 8.156436
444 9.075550 5.472750 0.073261 0.141359 23.314487 15.232893 0.000338 11.947449 8.157261
445 9.077553 5.474998 0.071011 0.139111 23.316738 15.235144 0.000169 11.949699 8.158052
446 9.079727 5.477242 0.068768 0.136866 23.318981 15.237391 0.000001 11.951942 8.158864
447 9.081942 5.479483 0.066526 0.134630 23.321220 15.239630 0.000167 11.954182 8.159723
448 9.084106 5.475807 0.064293 0.132395 23.323456 15.241861 0.000333 11.956417 8.159833
449 9.086336 5.478037 0.062063 0.130165 23.325684 15.244089 0.000499 11.958645 8.160689
450 9.088560 5.480261 0.059837 0.127941 23.327911 15.246317 0.000663 11.960873 8.161545
451 9.090534 5.482481 0.057617 0.125721 23.330132 15.248537 0.000827 11.963093 8.162368
452 9.092503 5.478819 0.055403 0.123507 23.332344 15.250750 0.000991 11.965305 8.162453
453 9.094713 5.481030 0.053194 0.121298 23.334553 15.252958 0.001153 11.967514 8.163301
454 9.096918 5.483234 0.050987 0.119093 23.336761 15.255163 0.001315 11.969715 8.164148
455 9.078943 5.479595 0.048788 0.116898 23.338959 15.257364 0.001475 11.971916 8.161743
456 9.081137 5.481789 0.046593 0.114700 23.341156 15.259558 0.001636 11.974113 8.162586
457 9.083260 5.483978 0.044403 0.112511 23.343346 15.261751 0.000554 11.976303 8.163263
458 9.085377 5.486164 0.042217 0.110325 23.345531 15.263933 0.000390 11.978489 8.164053
459 9.087317 5.488346 0.040035 0.108143 23.347713 15.266115 0.000226 11.980671 8.164821
460 9.089422 5.490522 0.037859 0.105968 23.349888 15.268293 0.000064 11.982845 8.165608
461 9.071827 5.492695 0.035686 0.103796 23.352058 15.270464 0.000098 11.985020 8.163956
462 9.073994 5.494862 0.033520 0.101629 23.354225 15.272631 0.000260 11.987186 8.164787
463 9.076157 5.497023 0.031359 0.099466 23.356388 15.274794 0.001903 11.989346 8.165805
464 9.078077 5.499180 0.029202 0.097309 23.358547 15.276949 0.001737 11.991505 8.166563
465 9.080164 5.501333 0.027050 0.095158 23.360699 15.279104 0.001573 11.993656 8.167341
466 9.082245 5.503481 0.024900 0.093010 23.362846 15.281252 0.001409 11.995804 8.168118
467 9.084152 5.505625 0.022757 0.090866 23.364990 15.283396 0.001245 11.997948 8.168872
468 9.086054 5.501957 0.042124 0.121479 23.367130 15.285536 0.001082 12.000088 8.175682
469 9.088188 5.498318 0.039989 0.119345 23.369267 15.287668 0.000920 12.002224 8.175739
470 9.090300 5.494707 0.037861 0.148926 23.371395 15.289797 0.000760 12.004353 8.179762
471 9.092358 5.496832 0.035734 0.146801 23.373520 15.264547 0.000600 12.006477 8.177109
472 9.094410 5.498953 0.033613 0.144680 23.375641 15.266668 0.000440 12.008598 8.177876
473 9.077162 5.501070 0.031498 0.142563 23.377758 15.268782 0.000281 12.010715 8.176229
474 9.060276 5.497473 0.029385 0.140451 23.379868 15.270891 0.000123 12.012829 8.173912
475 9.062384 5.493904 0.027279 0.138344 23.381977 15.273001 0.000035 12.014935 8.173983
476 9.064486 5.490364 0.025177 0.136242 23.384079 15.275103 0.000192 12.017036 8.174085
477 9.066359 5.492464 0.023077 0.134142 23.386177 15.277201 0.000348 12.019138 8.174863
478 9.068453 5.494558 0.042036 0.132051 23.388271 15.279295 0.000504 12.021229 8.178299
479 9.070543 5.496647 0.039948 0.129963 23.390362 15.281385 0.000658 12.023319 8.179104
480 9.072628 5.493122 0.037861 0.127876 23.392448 15.283472 0.000812 12.025406 8.179203
481 9.074709 5.495201 0.035780 0.125795 23.394531 15.285555 0.000966 12.027485 8.180002
482 9.076559 5.491699 0.033703 0.154455 23.396606 15.287630 0.001119 12.029560 8.183916
483 9.078630 5.488222 0.031631 0.152382 23.398678 15.289701 0.001271 12.031631 8.184019
484 9.080700 5.490292 0.029562 0.150314 23.400749 15.291773 0.001422 12.033703 8.184814
485 9.082699 5.492353 0.027498 0.148251 23.402809 15.293833 0.001573 12.035763 8.185596
486 9.084759 5.494413 0.025438 0.146191 23.404869 15.295893 0.000487 12.037823 8.186234
487 9.086748 5.496468 0.023384 0.144135 23.406925 15.297949 0.000333 12.039879 8.186977
488 9.088736 5.493002 0.021332 0.142084 23.408978 15.300001 0.000178 12.041931 8.187031
489 9.090759 5.489559 0.019285 0.140038 23.411026 15.302050 0.000026 12.043961 8.187088
490 9.092802 5.491604 0.017242 0.137997 23.413067 15.304090 0.000127 12.046001 8.187866
491 9.094841 5.493641 0.015203 0.135958 23.415108 15.306131 0.000279 12.048042 8.188650
492 9.078245 5.490217 0.013168 0.133923 23.417141 15.308165 0.000430 12.050076 8.186420
493 9.080053 5.492249 0.031757 0.131893 23.419170 15.310190 0.000581 12.052105 8.189749
494 9.082079 5.494274 0.029730 0.159687 23.421196 15.312220 0.000731 12.054134 8.194256
495 9.084099 5.490868 0.027708 0.157665 23.423222 15.314241 0.000880 12.056156 8.194355
496 9.051445 5.492886 0.025690 0.155649 23.425240 15.316259 0.001029 12.058170 8.190796
497 9.053398 5.494900 0.023676 0.153635 23.427254 15.318274 0.001177 12.060184 8.191563
498 9.055408 5.496910 0.021666 0.151625 23.429260 15.320284 0.001325 12.062191 8.192333
499 9.057199 5.493517 0.039862 0.149618 23.431267 15.322287 0.001472 12.064198 8.194927
500 9.059202 5.495518 0.057663 0.147617 23.433270 15.324289 0.001616 12.066200 8.198172
501 9.061199 5.497517 0.055664 0.145620 23.435268 15.326288 0.000381 12.068199 8.198767
502 9.045530 5.499512 0.053669 0.143627 23.437263 15.328283 0.000232 12.070194 8.197289
503 9.047520 5.501499 0.051680 0.141636 23.439251 15.303621 0.000082 12.072182 8.194684
504 9.049505 5.503487 0.049694 0.139650 23.441238 15.305609 0.000066 12.074169 8.195427
505 9.051487 5.500097 0.047712 0.137669 23.443222 15.307592 0.000215 12.076153 8.195518
506 9.053450 5.496735 0.045734 0.135689 23.445198 15.309568 0.000361 12.078129 8.195608
507 9.055426 5.493393 0.043758 0.133717 23.447174 15.311544 0.000508 12.080105 8.195704
508 9.040039 5.495365 0.041788 0.131744 23.449142 15.313513 0.000653 12.082073 8.194290
509 9.042006 5.497332 0.039822 0.129778 23.451111 15.315481 0.000798 12.037575 8.189238
510 9.043760 5.499294 0.037859 0.127815 23.453072 15.317442 0.000943 12.039536 8.189964
511 9.045719 5.495968 0.035900 0.125856 23.455032 15.319403 0.001016 12.041496 8.190049
512 9.047466 5.497923 0.033945 0.123901 23.456985 15.321356 0.000867 12.043449 8.190737
513 9.049210 5.499874 0.031994 0.121950 23.458939 15.323309 0.000720 12.045403 8.191425
514 9.051157 5.496563 0.030046 0.120003 23.460884 15.325254 0.000573 12.047348 8.191479
515 9.053041 5.493277 0.028103 0.118059 23.462830 15.327200 0.000426 12.049294 8.191529
516 9.054981 5.495216 0.026163 0.116119 23.464767 15.329138 0.000281 12.051231 8.192238
517 5.765427 5.491951 0.043644 0.114183 23.466705 15.331076 0.000136 12.053169 7.783287
518 5.767359 5.493881 0.041712 0.112251 23.468636 15.333002 0.000009 12.055103 7.783994
519 5.769287 5.490635 0.039783 0.110323 23.470566 15.334932 0.000152 12.057030 7.784088
520 5.771212 5.492559 0.037857 0.108398 23.472492 15.336859 0.000296 12.058956 7.784829
521 5.773132 5.494480 0.054985 0.106480 23.474411 15.338778 0.000438 12.060875 7.787947
522 5.774410 5.496399 0.053066 0.104563 23.476330 15.340696 0.000581 12.062794 7.788605
523 5.776323 5.498312 0.069845 0.102650 23.478245 15.342607 0.000722 12.064709 7.791677
524 5.778225 5.500221 0.067936 0.100739 23.480156 15.344519 0.000863 12.066616 7.792409
525 5.780130 5.502129 0.066029 0.098831 23.482059 15.346426 0.001004 12.068523 7.793141
526 5.782032 5.504032 0.064125 0.096930 23.483963 15.322371 0.001143 12.070427 7.790628
527 5.783932 5.505932 0.062225 0.095030 23.485863 15.298967 0.001283 12.072327 7.788195
528 5.785828 5.507828 0.060329 0.093134 23.487759 15.300867 0.001422 12.074223 7.788923
529 5.787712 5.509720 0.058437 0.091242 23.489651 15.302759 0.001560 12.076115 7.789649
530 5.789600 5.506458 0.056549 0.118309 23.491539 15.304647 0.001698 12.078003 7.793351
531 5.791483 5.508343 0.054665 0.116425 23.493423 15.306532 0.001836 12.079887 7.794075
532 5.792727 5.510223 0.052784 0.114542 23.495304 15.308413 0.001972 12.081768 7.794717
533 5.794596 5.506979 0.050905 0.112663 23.497185 15.310289 0.002109 12.083649 7.794796
534 5.796463 5.508854 0.049030 0.110790 23.499058 15.312166 0.002244 12.085522 7.795516
535 5.797695 5.510723 0.065510 0.108919 23.500931 15.314035 0.002379 12.087391 7.798448
536 5.799561 5.512592 0.063641 0.107056 23.502796 15.315905 0.002513 12.089260 7.799166
537 5.801416 5.514456 0.061777 0.105192 23.504662 15.317766 0.002648 12.091125 7.799880
538 5.803276 5.516315 0.059917 0.103331 23.506519 15.319628 0.002782 12.092979 7.800593
539 5.805132 5.518173 0.076080 0.101475 23.508377 2.097071 0.002913 12.094837 6.150507
540 5.806982 5.520025 0.074226 0.099621 23.510231 2.095217 0.003047 12.096691 6.150755
541 5.808832 5.521875 0.072376 0.097771 23.512081 2.093367 0.003179 12.098541 6.151002
542 5.810678 5.518627 0.070530 0.095924 23.513927 2.091520 0.003310 12.100388 6.150614
543 5.812513 5.520470 0.068686 0.094082 23.515770 2.089676 0.003442 12.102230 6.150858
544 5.814344 5.522308 0.066845 0.092243 23.517612 2.087835 0.003572 12.104073 6.151104
545 5.814962 5.524147 0.065010 0.090405 23.519447 2.086000 0.003701 12.105907 6.151197
546 5.816790 5.525978 0.080875 0.088573 23.521282 2.084166 0.003831 12.107742 6.153655
547 5.818617 5.522738 0.079044 0.086742 23.523109 2.082336 0.003961 12.109570 6.153265
548 5.820444 5.524563 0.077217 0.084915 23.524937 2.080511 0.004088 12.111397 6.153509
549 5.822264 5.521341 0.075396 0.083094 23.526760 2.078688 0.004217 12.113220 6.153123
550 5.823446 5.518143 0.073574 0.109413 23.528580 2.076868 0.004344 12.115040 6.156176
551 5.825264 5.519958 0.071758 0.107597 23.530396 2.075050 0.004472 12.116856 6.156419
552 5.827078 5.521770 0.069946 0.105785 23.532211 2.073236 0.004598 12.118671 6.156662
553 5.828886 5.518585 0.068134 0.103973 23.534019 2.071428 0.004725 12.120480 6.156278
554 5.830685 5.515423 0.066328 0.102167 23.535828 2.069620 0.004849 12.122288 6.155898
555 5.832485 5.512280 0.064526 0.127737 23.537632 2.067818 0.004975 12.124092 6.158943
556 5.834286 5.514080 0.062725 0.125937 23.539429 2.066017 0.005100 12.125889 6.159183
557 5.836082 5.515877 0.060928 0.150782 23.541229 2.064220 0.005225 12.127689 6.162754
558 5.837873 5.517670 0.059135 0.148987 23.543022 2.062426 0.005348 12.085079 6.157443
559 5.839663 5.519461 0.057344 0.147200 23.544811 2.060637 0.005471 12.086868 6.157681
560 5.841450 5.521248 0.055557 0.145412 23.546600 2.058849 0.005595 12.088657 6.157921
561 5.843227 5.523033 0.053772 0.143627 23.548382 2.057064 0.005717 12.090439 6.158158
562 5.845003 5.524815 0.051991 0.141846 23.550163 2.055285 0.005839 12.092220 6.158395
563 5.846773 5.526592 0.050213 0.140068 23.551941 2.053507 0.005960 12.093998 6.158631
564 5.848541 5.528366 0.048439 0.164244 23.553719 2.051731 0.006082 12.095776 6.162112
565 5.850313 5.530138 0.046667 0.162472 23.555489 2.049959 0.006202 12.097546 6.162348
566 5.852081 5.526985 0.044899 0.160704 23.557255 2.048191 0.006323 12.099312 6.161968
567 5.853844 5.523851 0.043135 0.158939 23.559021 2.046427 0.006442 12.101078 6.161592
568 5.855604 5.520741 0.041372 0.157177 23.560783 2.044664 0.006561 12.102840 6.161218
569 5.857363 5.522499 0.039612 0.155418 23.562542 2.042906 0.006680 12.104599 6.161453
570 5.859119 5.524256 0.037857 0.178957 23.564301 2.041149 0.006799 12.106358 6.164849
571 5.860865 5.526009 0.036104 0.177204 23.566051 2.039396 0.006917 12.108109 6.165082
572 5.862612 5.527760 0.034355 0.175453 23.567802 2.037645 0.007035 12.109859 6.165315
573 5.863722 5.529505 0.032608 0.173708 23.569550 2.035900 0.007152 12.111607 6.165469
574 5.865465 5.531248 0.030865 0.171965 23.571293 2.034157 0.007269 12.113350 6.165702
575 5.867207 5.532990 0.029123 0.170223 23.573032 2.032415 0.007385 12.115089 6.165934
576 5.868944 5.534727 0.027386 0.168488 23.574768 2.030678 0.007501 12.116825 6.166164
577 5.870680 5.536461 0.025650 0.166752 23.576504 2.028944 0.007617 12.118561 6.166397
578 5.872402 5.538193 0.023920 0.165024 23.578236 2.027212 0.007731 12.120293 6.166626
579 5.874128 5.539921 0.022190 0.163296 23.579964 2.025484 0.007846 12.122021 6.166856
580 5.875847 5.541647 0.020466 0.161570 23.581692 2.023758 0.007960 12.123745 6.167086
581 5.877562 5.538521 0.018742 0.159847 23.583412 2.022036 0.006238 12.125465 6.166478
582 5.879274 5.540239 0.017023 0.158127 23.585133 2.020315 0.006355 12.127186 6.166707
583 5.880991 5.541956 0.015306 0.156410 23.586849 2.018599 0.006472 12.128902 6.166935
584 5.882706 5.538845 0.013592 0.154696 23.588562 2.016884 0.006587 12.130615 6.166561
585 5.884417 5.540556 0.011881 0.152985 23.590275 2.015173 0.006703 12.132328 6.166790
586 5.886116 5.537460 0.010174 0.151278 23.591980 2.013466 0.006818 12.134037 6.166416
587 5.887821 5.534386 0.008469 0.149572 23.593689 2.011761 0.006933 12.135738 6.166046
588 5.889524 5.536087 0.006767 0.147869 23.595390 2.010057 0.007047 12.137444 6.166273
589 5.891214 5.533028 0.005068 0.170841 23.597088 2.008360 0.007161 12.139141 6.168987
590 5.892912 5.529989 0.003370 0.169144 23.598785 2.006662 0.007276 12.140839 6.168622
591 5.894606 5.531683 0.001678 0.167450 23.600479 2.004969 0.007388 12.142532 6.168849
592 5.896296 5.533375 0.000013 0.165760 23.602169 2.003279 0.007501 12.144222 6.169076
593 5.897976 5.535061 0.001701 0.164074 23.603855 2.001591 0.007613 12.145908 6.169723
594 5.899652 5.536747 0.003386 0.162390 23.605541 1.999907 0.007726 12.147594 6.170368
595 5.901335 5.533716 0.005068 0.160707 23.607224 1.998224 0.007837 12.149277 6.170424
596 5.903006 5.535397 0.006748 0.159027 23.608902 1.996546 0.007949 12.150955 6.171066
597 5.904684 5.537071 0.008423 0.157352 23.610580 1.994867 0.008060 12.152634 6.171709
598 5.906349 5.538746 0.010098 0.155678 23.612251 1.993195 0.008170 12.154308 6.172349
599 5.908020 5.540417 0.011768 0.154007 23.613922 1.991524 0.008280 12.155979 6.172989
600 5.909689 5.537394 0.013435 0.152340 23.615593 1.989855 0.008389 12.157646 6.173043
601 5.911348 5.539059 0.002289 0.150677 23.617256 1.988192 0.008499 12.159309 6.172078
602 5.913010 5.540722 0.000628 0.149017 23.618919 1.986528 0.006837 12.160973 6.172079
603 5.914669 5.542381 0.001032 0.147358 23.620579 1.984869 0.006948 12.162632 6.172559
604 5.916319 5.544037 0.002689 0.145700 23.622238 1.983212 0.007060 12.164288 6.173193
605 5.917974 5.545692 0.004345 0.144047 23.623890 1.981558 0.007171 12.165943 6.173828
606 5.919624 5.547344 0.005995 0.142395 23.625542 1.979906 0.007281 12.167595 6.174460
607 5.921274 5.548992 0.007645 0.140745 23.627190 1.978256 0.007392 12.169243 6.175092
608 5.922913 5.550638 0.009291 0.139099 23.628838 1.976610 0.005746 12.170891 6.175503
609 5.924555 5.547613 0.010933 0.137455 23.630482 1.974966 0.005857 12.172535 6.175550
610 5.926195 5.544607 0.012573 0.135815 23.632122 1.973326 0.005970 12.174171 6.175598
611 5.927832 5.546244 0.014212 0.134178 23.633759 1.971689 0.006082 12.175808 6.176225
612 5.929468 5.547880 0.015848 0.132542 23.635395 1.970053 0.006193 12.177444 6.176853
613 5.931093 5.549513 0.017481 0.154984 23.637028 1.968420 0.006304 12.179077 6.180488
614 5.932722 5.551142 0.019110 0.153355 23.638657 1.966791 0.006415 12.180706 6.181112
615 5.934343 5.548145 0.020737 0.151726 23.640285 1.965162 0.006525 12.182335 6.181157
616 5.935963 5.549768 0.022362 0.150103 23.641911 1.963539 0.006635 12.183960 6.181780
617 5.937584 5.546787 0.023985 0.148479 23.643532 1.961916 0.006744 12.185581 6.181826
618 5.939203 5.543823 0.025604 0.146860 23.645149 1.960297 0.006854 12.187199 6.181874
619 5.940821 5.540878 0.027222 0.145245 23.646767 1.958681 0.006963 12.188816 6.181924
620 5.942434 5.537952 0.028835 0.143629 23.648380 1.957066 0.007071 12.190430 6.181975
621 5.944038 5.539562 0.030447 0.142017 23.649994 1.955454 0.007178 12.192043 6.182592
622 5.945646 5.541172 0.032055 0.140409 23.651604 1.953846 0.005570 12.193653 6.182994
623 5.947252 5.542778 0.033661 0.138802 23.653210 1.952238 0.005680 12.195259 6.183610
624 5.948858 5.544382 0.035267 0.137199 23.654812 1.950636 0.005790 12.196861 6.184226
625 5.950459 5.545982 0.036867 0.135597 23.656414 1.949034 0.005900 12.198463 6.184840
626 5.952057 5.547583 0.038465 0.133999 23.658012 1.947435 0.006009 12.200062 6.185452
627 5.953653 5.549179 0.040062 0.132402 23.659607 1.945839 0.006118 12.201656 6.186065
628 5.955248 5.550772 0.041656 0.130810 23.661201 1.944246 0.006227 12.203251 6.186677
629 5.956839 5.547842 0.043247 0.129217 23.662792 1.942654 0.006334 12.204842 6.186721
630 5.958418 5.549431 0.044834 0.127628 23.664383 1.941065 0.006442 12.206432 6.187329
631 5.960005 5.551016 0.046421 0.126043 23.665970 1.939480 0.004857 12.208019 6.187726
632 5.961580 5.552599 0.048004 0.124460 23.667553 1.937897 0.003273 12.209602 6.188121
633 5.963161 5.554180 0.049585 0.122879 23.669132 1.936316 0.003385 12.211182 6.188728
634 5.964739 5.555759 0.049105 0.121300 23.670712 1.934736 0.003497 12.212761 6.189076
635 5.966312 5.557335 0.050680 0.119724 23.672287 1.933161 0.003609 12.214333 6.189680
636 5.967876 5.554409 0.052254 0.118151 23.673862 1.931587 0.002035 12.215908 6.189511
637 5.969448 5.555979 0.053825 0.116579 23.675430 1.930016 0.002150 12.217476 6.190113
638 5.971008 5.557549 0.055393 0.115011 23.677002 1.928448 0.002263 12.219048 6.190715
639 5.972574 5.554634 0.056961 0.113445 23.678566 1.926882 0.002376 12.220612 6.190756
640 5.974131 5.551737 0.058523 0.111883 23.680130 1.925318 0.002488 12.222176 6.190798
641 5.975693 5.548859 0.060083 0.110321 23.681690 1.923756 0.002601 12.223736 6.190843
642 5.977251 5.550417 0.061642 0.108763 23.683250 1.922197 0.002713 12.225296 6.191441
643 5.978806 5.551973 0.063198 0.107206 23.684807 1.920641 0.002825 12.226852 6.192039
644 5.980352 5.553528 0.064753 0.105652 23.686359 1.919086 0.002936 12.228405 6.192634
645 5.981903 5.555079 0.066305 0.104101 23.687912 1.917536 0.003047 12.229958 6.193230
646 5.983454 5.556629 0.067854 0.102551 23.689461 1.915987 0.003158 12.231503 6.193824
647 5.984999 5.558174 0.069401 0.101006 23.691010 1.914438 0.003267 12.233051 6.194417
648 5.986544 5.555298 0.070946 0.122971 23.692554 1.912895 0.003377 12.234596 6.197398
649 5.988079 5.556841 0.055428 0.121428 23.694096 1.911352 0.003487 12.236137 6.195856
650 5.989616 5.558380 0.056969 0.119888 23.695633 1.909813 0.003596 12.237675 6.196446
651 5.991154 5.555515 0.058504 0.118351 23.697170 1.908276 0.003705 12.239212 6.196486
652 5.992682 5.557051 0.060040 0.116817 23.698708 1.906740 0.003814 12.240749 6.197075
653 5.994205 5.558582 0.061573 0.115284 23.700241 1.905209 0.003922 12.242283 6.197662
654 5.995733 5.555733 0.063103 0.113754 23.701771 1.903677 0.004029 12.243813 6.197701
655 5.997263 5.557259 0.064631 0.112225 23.703297 1.902151 0.004136 12.245338 6.198287
656 5.998779 5.554422 0.066156 0.110701 23.704823 1.900625 0.004244 12.246864 6.198327
657 5.999666 5.555946 0.067678 0.109177 23.706345 1.899101 0.004350 12.248386 6.198831
658 6.001184 5.557465 0.052425 0.107656 23.707867 1.897581 0.002830 12.249908 6.197115
659 6.002703 5.554642 0.053944 0.106136 23.709385 1.896063 0.002938 12.251427 6.197155
660 6.004221 5.551830 0.055462 0.104622 23.710903 1.894545 0.003047 12.252945 6.197197
661 6.005733 5.549038 0.056974 0.103107 23.712418 1.893032 0.003155 12.254459 6.197239
662 6.007246 5.550550 0.058487 0.101595 23.713928 1.891520 0.003263 12.255970 6.197820
663 6.008755 5.547771 0.043499 0.100086 23.715439 1.890011 0.003369 12.257481 6.195801
664 6.010254 5.549278 0.028778 0.098579 23.716946 1.888504 0.003477 12.258987 6.194350
665 6.011757 5.546513 0.030283 0.097075 23.718449 1.886999 0.003584 12.260490 6.194394
666 6.013260 5.543764 0.031786 0.095572 23.719952 1.885496 0.003690 12.261993 6.194439
667 6.014759 5.541031 0.033287 0.094070 23.721451 1.883995 0.003797 12.263493 6.194485
668 6.016256 5.542530 0.034784 0.092573 23.722950 1.882498 0.003901 12.264992 6.195061
669 6.017752 5.539810 0.036282 0.091076 23.724445 1.881002 0.004007 12.266487 6.195107
670 6.019243 5.541302 0.037773 0.089584 23.725941 1.879507 0.004113 12.267979 6.195680
671 6.020727 5.538597 0.039265 0.088093 23.727432 1.878016 0.004217 12.269470 6.195727
672 6.022215 5.540085 0.024784 0.086603 23.728920 1.876528 0.004321 12.270958 6.194302
673 6.023695 5.537392 0.026272 0.085115 23.730408 1.875040 0.004426 12.272446 6.194349
674 6.025179 5.538876 0.027756 0.083630 23.731892 1.873556 0.004529 12.273930 6.194919
675 6.026024 5.536196 0.029240 0.082148 23.733376 1.872072 0.004632 12.275414 6.194887
676 6.027502 5.533529 0.030720 0.080667 23.734856 1.870592 0.004736 12.276894 6.194937
677 6.028973 5.535007 0.016479 0.079189 23.736332 1.869114 0.004839 12.278370 6.193538
678 6.029814 5.536484 0.017956 0.077713 23.737808 1.867638 0.004941 12.279846 6.194025
679 6.031286 5.537958 0.019428 0.076241 23.739285 1.866163 0.005044 12.281322 6.194591
680 6.032759 5.539429 0.020901 0.074768 23.740753 1.864693 0.005145 12.282795 6.195155
681 6.034227 5.536770 0.022369 0.096268 23.742226 1.863222 0.005246 12.284264 6.198074
682 6.035696 5.538239 0.023838 0.094801 23.743690 1.861755 0.005348 12.285728 6.198637
683 6.037157 5.539703 0.025303 0.115789 23.745155 1.860291 0.005449 12.287197 6.202006
684 6.038620 5.541166 0.026766 0.114326 23.746620 1.858828 0.005549 12.288658 6.202567
685 6.040079 5.538515 0.028227 0.112865 23.748081 1.857367 0.005651 12.290119 6.202613
686 6.041538 5.535879 0.029686 0.111406 23.749538 1.855907 0.005750 12.291576 6.202660
687 6.042994 5.537334 0.015667 0.109951 23.750996 1.854452 0.005850 12.293034 6.201285
688 6.044449 5.538790 0.017120 0.130457 23.752449 1.852997 0.005950 12.294491 6.204588
689 6.045893 5.540241 0.018574 0.129005 23.753902 1.851545 0.006049 12.295940 6.205144
690 6.047344 5.541693 0.020023 0.127554 23.755356 1.850094 0.006147 12.297390 6.205700
691 6.048157 5.543140 0.021473 0.126106 23.756802 1.848646 0.006246 12.298840 6.206176
692 6.049601 5.544586 0.022919 0.124660 23.758247 1.847200 0.006345 12.300285 6.206730
693 6.050409 5.546032 0.024363 0.144703 23.759693 1.845755 0.006442 12.301731 6.209891
694 6.051851 5.547474 0.025805 0.143261 23.761135 1.844313 0.006540 12.303173 6.210444
695 6.053282 5.544834 0.027245 0.141823 23.762573 1.842875 0.006637 12.304611 6.210485
696 6.054718 5.546272 0.028683 0.140385 23.764011 1.841436 0.006734 12.306049 6.211036
697 6.056154 5.543646 0.014879 0.138948 23.765450 1.840000 0.005299 12.307484 6.208982
698 6.056953 5.541035 0.016314 0.137514 23.766880 1.838566 0.005397 12.308918 6.208947
699 6.058384 5.542465 0.017744 0.136084 23.768314 1.837135 0.005496 12.310352 6.209497
700 6.059814 5.539867 0.019175 0.134653 23.769741 1.835705 0.005595 12.311775 6.209541
701 6.061241 5.541294 0.005590 0.133226 23.771172 1.834278 0.005692 12.313206 6.208212
702 6.062668 5.542721 0.007772 0.152838 23.772594 1.832851 0.005790 12.314629 6.211483
703 6.064089 5.544144 0.006350 0.151415 23.774017 1.831429 0.005887 12.316051 6.211673
704 6.065508 5.545565 0.004929 0.149994 23.775440 1.830008 0.005984 12.317474 6.211863
705 6.066927 5.542973 0.018082 0.148575 23.776859 1.828588 0.006082 12.318893 6.213372
706 6.068346 5.544388 0.016663 0.147156 23.778278 1.827169 0.006179 12.320312 6.213562
707 6.069761 5.541807 0.029612 0.145741 23.779694 1.825754 0.006274 12.321728 6.215046
708 6.071173 5.543221 0.028198 0.164930 23.781105 1.824341 0.006371 12.323139 6.217810
709 6.072582 5.544632 0.026787 0.163519 23.782516 1.822929 0.006466 12.324551 6.217998
710 6.073984 5.546041 0.025377 0.162109 23.783928 1.821520 0.006561 12.325962 6.218185
711 6.075388 5.543468 0.023972 0.160702 23.785336 1.820112 0.006658 12.327370 6.217876
712 6.076796 5.544872 0.022564 0.159298 23.786739 1.818708 0.006751 12.328773 6.218063
713 6.078197 5.542311 0.021162 0.157896 23.788143 1.817305 0.006846 12.330177 6.217755
714 6.079599 5.543713 0.019760 0.156494 23.789543 1.815903 0.006941 12.331577 6.217942
715 6.080992 5.541162 0.032520 0.155094 23.790943 1.814503 0.007035 12.332977 6.219403
716 6.082388 5.542561 0.031122 0.153696 23.792343 1.813105 0.007129 12.334377 6.219590
717 6.083775 5.540022 0.029728 0.152302 23.793739 1.811710 0.005733 12.335773 6.219098
718 6.085169 5.541416 0.028334 0.150908 23.795132 1.810316 0.005828 12.337166 6.219284
719 6.086561 5.538889 0.026941 0.149517 23.796524 1.808924 0.005923 12.338558 6.218980
720 6.087942 5.540279 0.025551 0.148129 23.797913 1.807535 0.006019 12.339947 6.219164
721 6.089331 5.541666 0.024164 0.146740 23.799301 1.806147 0.006113 12.341335 6.219349
722 6.090715 5.543053 0.022778 0.145353 23.800686 1.804760 0.006207 12.342720 6.219534
723 6.092093 5.544437 0.021393 0.143970 23.802071 1.803377 0.006301 12.344105 6.219718
724 6.093473 5.545818 0.020012 0.142588 23.803452 1.801994 0.006396 12.345486 6.219903
725 6.094852 5.547199 0.018631 0.141207 23.804832 1.800613 0.006490 12.346867 6.220086
726 6.096231 5.548576 0.017254 0.139828 23.806213 1.799234 0.006582 12.348248 6.220271
727 6.097599 5.549953 0.015877 0.138453 23.807587 1.797859 0.006676 12.349621 6.220453
728 6.098974 5.551329 0.014502 0.137077 23.808964 1.796484 0.006768 12.350998 6.220637
729 6.100340 5.552700 0.013130 0.135704 23.810337 1.795111 0.006861 12.352371 6.220819
730 6.101707 5.554071 0.011759 0.134335 23.811707 1.793741 0.006953 12.353741 6.221002
731 6.103077 5.555441 0.010389 0.132965 23.813076 1.792372 0.007045 12.355110 6.221184
732 6.104445 5.556808 0.022985 0.131599 23.814442 1.791006 0.007136 12.356472 6.223112
733 6.105806 5.558172 0.021620 0.130234 23.815807 1.789640 0.007228 12.357838 6.223293
734 6.107168 5.555634 0.020256 0.128870 23.817169 1.788277 0.007319 12.359203 6.222987
735 6.108522 5.556995 0.018894 0.127508 23.818535 1.786915 0.007410 12.360561 6.223168
736 6.109247 5.558353 0.017536 0.126148 23.819893 1.785555 0.006051 12.361923 6.223088
737 6.110598 5.559711 0.016178 0.124790 23.821251 1.784197 0.006144 12.363281 6.223269
738 6.111319 5.561068 0.014822 0.123436 23.822605 1.782843 0.006236 12.364635 6.223371
739 6.112673 5.562422 0.013468 0.122082 23.823959 1.781488 0.006328 12.365990 6.223551
740 6.114027 5.563774 0.012115 0.140915 23.825314 1.780134 0.006419 12.367344 6.226255
741 6.115370 5.561237 0.010765 0.139565 23.826664 1.778784 0.006511 12.368694 6.225949
742 6.116716 5.562584 0.009417 0.138218 23.828011 1.777437 0.006602 12.370041 6.226128
743 6.118055 5.563931 0.008070 0.136871 23.829357 1.776091 0.006694 12.371387 6.226307
744 6.119398 5.561403 0.006725 0.135525 23.830704 1.774744 0.006783 12.372734 6.226002
745 6.120108 5.558889 0.005383 0.134182 23.832047 1.773401 0.006875 12.374077 6.225620
746 6.121449 5.560230 0.017811 0.132841 23.833389 1.772060 0.005533 12.375420 6.227342
747 6.122782 5.480480 0.016472 0.131500 23.834728 1.770720 0.005626 12.376759 6.217383
748 6.124119 5.478275 0.015133 0.130163 23.836067 1.769382 0.005717 12.378094 6.217119
749 6.125452 5.476078 0.013798 0.128826 23.837402 1.768045 0.005809 12.379433 6.216856
750 6.126787 5.477413 0.026047 0.127493 23.838737 1.766712 0.005900 12.380764 6.218732
751 6.128119 5.478745 0.024714 0.126160 23.840069 1.765379 0.005991 12.382099 6.218909
752 6.129450 5.480076 0.023382 0.124830 23.841400 1.764050 0.006082 12.383430 6.219087
753 6.129570 5.477886 0.022053 0.143290 23.842728 1.762720 0.006172 12.384758 6.221147
754 6.130898 5.479214 0.020727 0.141962 23.844055 1.761393 0.006263 12.386086 6.221325
755 6.132223 5.477032 0.032803 0.140636 23.845379 1.760069 0.006352 12.387409 6.222738
756 6.133547 5.478355 0.031479 0.139313 23.846703 1.758745 0.006442 12.388733 6.222914
757 6.134867 5.476181 0.030159 0.137993 23.848026 1.757421 0.005120 12.390057 6.222478
758 6.136181 5.474020 0.042061 0.136671 23.849346 1.756102 0.005212 12.391376 6.223871
759 6.137499 5.471867 0.040743 0.135353 23.850662 1.754784 0.005303 12.392696 6.223613
760 6.137608 5.469725 0.052477 0.134037 23.851982 1.753468 0.005393 12.394012 6.224838
761 6.138922 5.471041 0.051163 0.132721 23.853294 1.752151 0.005485 12.395325 6.225013
762 6.140232 5.472353 0.049849 0.131409 23.854610 1.750839 0.004170 12.396641 6.225013
763 6.141544 5.473665 0.048538 0.130096 23.855919 1.749527 0.004263 12.397945 6.225188
764 6.142847 5.474976 0.047228 0.128788 23.857231 1.748217 0.004354 12.399258 6.225362
765 6.144154 5.472836 0.045919 0.127480 23.858540 1.746910 0.004446 12.400566 6.225106
766 6.145460 5.474142 0.044613 0.126173 23.859844 1.745604 0.004538 12.401871 6.225281
767 6.146761 5.475447 0.056192 0.124868 23.861149 1.744299 0.004628 12.403175 6.227065
768 6.148064 5.473314 0.054890 0.123568 23.862453 1.742996 0.004720 12.404480 6.226810
769 6.149366 5.474617 0.053589 0.122265 23.863754 1.741693 0.003418 12.405781 6.226810
770 6.150034 5.475916 0.065008 0.120966 23.865051 1.740395 0.003510 12.407078 6.228495
771 6.151331 5.477213 0.063711 0.119669 23.866352 1.739098 0.003602 12.408379 6.228669
772 6.152628 5.478510 0.062414 0.118372 23.867645 1.737801 0.003694 12.409672 6.228842
773 6.153921 5.479805 0.061119 0.117077 23.868942 1.736506 0.003785 12.410969 6.229015
774 6.154585 5.481096 0.059828 0.115786 23.870235 1.735214 0.003877 12.412262 6.229110
775 6.155869 5.482388 0.058537 0.114494 23.871525 1.733923 0.003968 12.413551 6.229281
776 6.157158 5.483665 0.057247 0.113205 23.872814 1.732634 0.004059 12.414841 6.229453
777 6.158445 5.481529 0.055958 0.111916 23.874104 1.731344 0.004149 12.416130 6.229198
778 6.159731 5.482817 0.054672 0.110630 23.875389 1.730059 0.004239 12.417416 6.229369
779 6.161015 5.484100 0.053389 0.109346 23.876675 1.728775 0.004330 12.418701 6.229541
780 6.162296 5.481972 0.052105 0.108063 23.877956 1.727491 0.004419 12.419983 6.229285
781 6.162786 5.479855 0.050823 0.106781 23.879238 1.726210 0.004509 12.421265 6.228933
782 6.164064 5.481133 0.049545 0.105503 23.880516 1.724932 0.004598 12.422543 6.229104
783 6.165335 5.482410 0.048267 0.104225 23.881794 1.723654 0.004687 12.423820 6.229274
784 6.166613 5.483688 0.046989 0.102947 23.883072 1.722376 0.004776 12.425098 6.229445
785 6.167885 5.484962 0.045715 0.101686 23.884346 1.721102 0.004865 12.426373 6.229616
786 6.169157 5.482847 0.044441 0.100414 23.885620 1.719828 0.003592 12.385132 6.223879
787 6.170420 5.480742 0.043171 0.099142 23.886890 1.718557 0.003682 12.386402 6.223626
788 6.171690 5.482012 0.041901 0.097872 23.888161 1.717287 0.003772 12.387672 6.223795
789 6.172958 5.479916 0.040632 0.096603 23.889427 1.716019 0.002503 12.388939 6.223374
790 6.174221 5.481182 0.039366 0.095337 23.890694 1.714752 0.002595 12.390205 6.223544
791 6.174856 5.479092 0.038101 0.094072 23.891960 1.713488 0.002686 12.391472 6.223216
792 6.176111 5.480354 0.036839 0.092808 23.893223 1.712225 0.002776 12.392735 6.223384
793 6.177374 5.478275 0.035576 0.091547 23.894485 1.710962 0.002867 12.393997 6.223136
794 6.178627 5.479534 0.034315 0.090286 23.895744 1.709702 0.002957 12.395256 6.223302
795 6.179878 5.480791 0.033056 0.089027 23.897003 1.708443 0.003047 12.396515 6.223470
796 6.181135 5.482048 0.031799 0.087770 23.898262 1.707186 0.003137 12.397774 6.223639
797 6.182388 5.483303 0.030544 0.086515 23.899517 1.705931 0.001882 12.399029 6.223639
798 6.183640 5.484556 0.029291 0.085262 23.900772 1.704678 0.001972 12.400284 6.223807
799 6.184893 5.485809 0.028038 0.084011 23.902023 1.703424 0.002063 12.401535 6.223975
800 6.186140 5.487061 0.026787 0.082760 23.903275 1.702173 0.002153 12.402786 6.224141
801 6.187384 5.488310 0.025537 0.081511 23.904522 1.700924 0.000904 12.404034 6.224141
802 6.188631 5.489557 0.024290 0.080263 23.905769 1.699677 0.000997 12.405281 6.224308
803 6.189877 5.490803 0.023045 0.079018 23.907017 1.698431 0.001088 12.406528 6.224476
804 6.190493 5.492046 0.021801 0.077774 23.908260 1.697187 0.001180 12.407772 6.224565
805 6.191734 5.489958 0.020557 0.076532 23.909504 1.695944 0.001271 12.409016 6.224315
806 6.192976 5.491199 0.019316 0.075291 23.910748 1.694702 0.001361 12.410259 6.224482
807 6.194208 5.492439 0.018076 0.074051 23.911987 1.693462 0.001452 12.411499 6.224647
808 6.195444 5.493679 0.016838 0.072811 23.913223 1.692225 0.001543 12.412735 6.224812
809 6.196682 5.494915 0.015600 0.071575 23.914459 1.690987 0.001634 12.413975 6.224978
810 6.197918 5.496151 0.014364 0.070339 23.915695 1.689751 0.001723 12.415207 6.225143
811 6.199148 5.497383 0.013130 0.069107 23.916931 1.688517 0.001813 12.416443 6.225309
812 6.200382 5.498617 0.011898 0.067873 23.918163 1.687284 0.001903 12.417675 6.225474
813 6.201612 5.499847 0.023228 0.066643 23.919395 1.686054 0.001992 12.418903 6.227209
814 6.202837 5.501076 0.021999 0.084816 23.920624 1.684824 0.002081 12.420132 6.229799
815 6.204063 5.502304 0.020771 0.083590 23.921852 1.683598 0.002170 12.421360 6.229964
816 6.205290 5.503531 0.019545 0.082363 23.923077 1.682371 0.002259 12.422585 6.230127
817 6.205887 5.501434 0.018320 0.081139 23.924301 1.681147 0.002347 12.423809 6.229797
818 6.207102 5.499348 0.017097 0.079914 23.925526 1.679922 0.002435 12.425034 6.229548
819 6.208324 5.500568 0.015875 0.078693 23.926746 1.678701 0.001214 12.426254 6.229548
820 6.209538 5.501789 0.014654 0.077473 23.927967 1.677481 0.001304 12.427475 6.229711
821 6.210756 5.503008 0.013435 0.076254 23.929184 1.676262 0.001392 12.428692 6.229873
822 6.211973 5.504227 0.012218 0.075037 23.930405 1.675045 0.001481 12.429913 6.230037
823 6.213186 5.505442 0.011002 0.073822 23.931618 1.673830 0.001571 12.431126 6.230199
824 6.214397 5.503357 0.009789 0.072607 23.932831 1.672615 0.001658 12.432339 6.229949
825 6.215609 5.504570 0.008575 0.071394 23.934044 1.671402 0.001747 12.433552 6.230112
826 6.216820 5.502493 0.007364 0.070183 23.935257 1.670191 0.001836 12.434765 6.229863
827 6.218031 5.503704 0.006153 0.068974 23.936466 1.668982 0.001924 12.435974 6.230026
828 6.219238 5.504911 0.004946 0.067764 23.937675 1.667772 0.000714 12.437183 6.230025
829 6.220438 5.502842 0.003738 0.066557 23.938881 1.666565 0.000804 12.438389 6.229777
830 6.221636 5.504047 0.002533 0.065351 23.940086 1.665359 0.000894 12.439594 6.229938
831 6.222832 5.501986 0.001329 0.064148 23.941292 1.664156 0.000981 12.440800 6.229691
832 6.224028 5.503187 0.000126 0.062944 23.942493 1.662952 0.001070 12.442001 6.229851
833 6.225222 5.504387 0.011330 0.061745 23.943695 1.661753 0.001159 12.443203 6.231561
834 6.226419 5.505589 0.022381 0.060543 23.944897 1.660551 0.001246 12.444405 6.233254
835 6.227619 5.506786 0.033285 0.059345 23.946095 1.659353 0.000049 12.445602 6.234767
836 6.228815 5.507982 0.032089 0.058149 23.947292 1.658157 0.000138 12.446800 6.234928
837 6.230003 5.509178 0.030893 0.056953 23.948486 1.656961 0.000226 12.447994 6.235086
838 6.231197 5.510372 0.029699 0.055759 23.949680 1.655767 0.000316 12.449188 6.235248
839 6.232388 5.508308 0.028507 0.054567 23.950874 1.654575 0.000404 12.450382 6.235001
840 6.233580 5.509501 0.039274 0.053375 23.952065 1.653383 0.000493 12.451572 6.236655
841 6.234770 5.510689 0.038086 0.052185 23.953255 1.652193 0.000581 12.452759 6.236814
842 6.235958 5.511879 0.036896 0.050997 23.954441 1.651005 0.000669 12.453945 6.236973
843 6.237137 5.513065 0.035709 0.049812 23.955627 1.649818 0.000756 12.455135 6.237133
844 6.238321 5.511005 0.034523 0.048626 23.956814 1.648634 0.000844 12.456318 6.236886
845 6.239504 5.512190 0.033340 0.047443 23.958000 1.647449 0.000932 12.457504 6.237045
846 6.240686 5.513372 0.032158 0.046261 23.959183 1.646265 0.001018 12.458687 6.237204
847 5.575903 5.514553 0.030975 0.064112 23.960361 1.645084 0.001105 12.459866 6.156495
848 5.577082 5.512499 0.029797 0.062931 23.961544 1.643904 0.001191 12.461048 6.156250
849 5.578260 5.513678 0.028618 0.061754 23.962723 1.642727 0.001279 12.462227 6.156408
850 5.579437 5.511631 0.027439 0.060577 23.963898 1.641550 0.001365 12.463402 6.156162
851 5.580610 5.512806 0.026264 0.059401 23.965073 1.640373 0.001451 12.464581 6.156320
852 5.581779 5.513981 0.025091 0.058226 23.966248 1.639198 0.001536 12.465752 6.156476
853 5.582630 5.515154 0.023918 0.057055 23.967422 1.638025 0.001622 12.466927 6.156594
854 5.583801 5.516325 0.022747 0.055883 23.968594 1.636854 0.001708 12.468098 6.156751
855 5.584970 5.517494 0.021576 0.054714 23.969765 1.635683 0.001793 12.469269 6.156908
856 5.586140 5.518663 0.032225 0.053545 23.970932 1.634516 0.001878 12.470436 6.158542
857 5.586985 5.519833 0.031055 0.052376 23.972099 1.633348 0.001963 12.471603 6.158657
858 5.588150 5.520998 0.029890 0.051210 23.973267 1.632181 0.000796 12.472771 6.158658
859 5.589315 5.522163 0.028725 0.050045 23.974430 1.631018 0.000882 12.473934 6.158814
860 5.590155 5.523327 0.027561 0.048882 23.975594 1.629854 0.000968 12.475098 6.158930
861 5.591316 5.524488 0.026400 0.047720 23.976757 1.628691 0.001054 12.476261 6.159086
862 5.592478 5.525650 0.025238 0.046558 23.977917 1.627531 0.001140 12.477421 6.159242
863 5.593636 5.526808 0.035759 0.045401 23.979076 1.626371 0.001225 12.478580 6.160857
864 5.594177 5.524754 0.034601 0.044243 23.980236 1.625212 0.001309 12.479740 6.160534
865 5.595335 5.525909 0.033443 0.043085 23.981392 1.624056 0.001393 12.480896 6.160689
866 5.596167 5.523861 0.032290 0.041929 23.982548 1.622900 0.000238 12.482052 6.160248
867 5.597321 5.525015 0.031136 0.040775 23.983700 1.621746 0.000324 12.483204 6.160403
868 5.598469 5.526167 0.029984 0.039623 23.984856 1.620594 0.000410 12.484356 6.160557
869 5.599617 5.524126 0.028831 0.038471 23.986004 1.619442 0.000495 12.485508 6.160312
870 5.600767 5.525276 0.027681 0.037321 23.987156 1.618292 0.000581 12.486660 6.160467
871 5.601915 5.526424 0.026531 0.036173 23.988304 1.617144 0.000666 12.487808 6.160621
872 5.603060 5.527573 0.025385 0.035025 23.989452 1.615995 0.000751 12.488956 6.160775
873 5.603884 5.525536 0.035782 0.033878 23.990597 1.614851 0.000835 12.490101 6.161933
874 5.605026 5.526680 0.034637 0.032734 23.991741 1.613705 0.000920 12.491245 6.162086
875 5.606167 5.524649 0.033495 0.031591 23.992886 1.612562 0.000224 12.492390 6.161746
876 5.607306 5.525791 0.032354 0.030449 23.994030 1.611420 0.000138 12.493534 6.161878
877 5.608444 5.526932 0.031214 0.029308 23.995171 1.610279 0.000052 12.494671 6.162009
878 5.609585 5.528072 0.030073 0.028168 23.996307 1.609138 0.000032 12.495808 6.162148
879 5.610399 5.526047 0.028934 0.027031 23.997448 1.608000 0.000117 12.496948 6.161866
880 5.611538 5.527185 0.027798 0.025894 23.998585 1.606863 0.000201 12.498085 6.162019
881 5.612673 5.528320 0.026663 0.024759 23.999722 1.605728 0.000286 12.499222 6.162172
882 5.613804 5.526302 0.025528 0.023624 24.000854 1.604593 0.000848 12.500355 6.161989
883 5.614935 5.527435 0.024395 0.022491 24.001987 1.603460 0.000762 12.501488 6.162120
884 5.615746 5.528566 0.023262 0.021358 24.003120 1.602327 0.000677 12.502621 6.162210
885 5.616877 5.526554 0.022133 0.020229 24.004250 1.601198 0.000592 12.503750 6.161947
886 5.618006 5.527683 0.021004 0.019100 24.005379 1.600069 0.000506 12.504879 6.162078
887 5.619133 5.528811 0.019875 0.017971 24.006508 1.598940 0.000422 12.506008 6.162209
888 5.620260 5.529938 0.018749 0.016846 24.007633 1.597815 0.000338 12.507133 6.162339
889 5.621063 5.531063 0.017624 0.015720 24.008759 1.596689 0.000253 12.508259 6.162428
890 5.622187 5.532188 0.016499 0.014595 24.009884 1.595564 0.000169 12.509384 6.162559
891 5.623310 5.533310 0.015375 0.013472 24.011005 1.594440 0.000085 12.510506 6.162688
892 5.624432 5.531300 0.014254 0.012350 24.012127 1.593319 0.000001 12.511627 6.162426
893 5.625551 5.532419 0.013134 0.011230 24.013248 1.592199 0.000083 12.512749 6.162577
894 5.626671 5.533539 0.012014 0.010111 24.014366 1.591080 0.000167 12.513866 6.162727
895 5.627466 5.534657 0.010897 0.008993 24.015488 1.589962 0.000250 12.514988 6.162838
896 5.628584 5.535772 0.009781 0.007877 24.016602 1.588846 0.000333 12.516102 6.162987
897 5.629698 5.536888 0.008663 0.025440 24.017719 1.587729 0.000783 12.517220 6.165517
898 5.630808 5.538002 0.007549 0.024326 24.018833 1.586615 0.000699 12.518333 6.165646
899 5.631922 5.539116 0.006437 0.023212 24.019943 1.585503 0.000615 12.519444 6.165774
900 5.633034 5.540226 0.005325 0.022100 24.021057 1.584391 0.000531 12.520557 6.165902
901 5.633823 5.538214 0.004215 0.020990 24.022167 1.583281 0.000447 12.521667 6.165600
902 5.634932 5.536209 0.003105 0.019882 24.023277 1.582170 0.000364 12.522778 6.165340
903 5.636036 5.537317 0.001997 0.019390 24.024384 1.581062 0.000281 12.523884 6.165544
904 5.637142 5.538424 0.000891 0.018284 24.025490 1.579956 0.000197 12.524990 6.165672
905 5.638243 5.539528 0.000214 0.017181 24.026596 1.578852 0.001304 12.526096 6.166002
906 5.639349 5.540634 0.001320 0.016075 24.027702 1.577745 0.001220 12.527199 6.166406
907 5.640451 5.541737 0.002422 0.014973 24.028805 1.576643 0.001136 12.528301 6.166809
908 5.641554 5.542839 0.003525 0.013870 24.029907 1.575541 0.001052 12.529404 6.167212
909 5.642332 5.540834 0.004625 0.012770 24.031006 1.574440 0.000968 12.530502 6.167185
910 5.643433 5.538839 0.005724 0.011671 24.032108 1.573341 0.000886 12.531605 6.167201
911 5.644529 5.536854 0.006823 0.028898 24.033203 1.572243 0.000802 12.532703 6.169507
912 5.645626 5.537951 0.007919 0.027802 24.034302 1.571146 0.000720 12.533798 6.169908
913 5.646719 5.539045 0.009016 0.026705 24.035397 1.570049 0.000636 12.534893 6.170308
914 5.647810 5.540140 0.010111 0.025610 24.036491 1.568954 0.000554 12.535988 6.170707
915 5.648500 5.541233 0.000210 0.042511 24.037586 1.567862 0.000472 12.537083 6.171933
916 5.649271 5.542326 0.010401 0.041418 24.038677 1.566769 0.000390 12.538174 6.173428
917 5.650362 5.543417 0.009310 0.040327 24.039768 1.565678 0.000308 12.539265 6.173554
918 5.651453 5.541431 0.008221 0.056915 24.040859 1.564589 0.000226 12.540356 6.175507
919 5.652220 5.542521 0.007132 0.055826 24.041946 1.563499 0.000145 12.541447 6.175592
920 5.653307 5.543608 0.006044 0.054739 24.043037 1.562412 0.001233 12.542534 6.175864
921 5.654072 5.544695 0.004957 0.053652 24.044121 1.561325 0.001149 12.543617 6.175949
922 5.655157 5.542713 0.003872 0.052567 24.045208 1.560240 0.001067 12.544704 6.175691
923 5.656240 5.543797 0.002789 0.051483 24.046291 1.559156 0.000985 12.545788 6.175816
924 5.657324 5.541824 0.001705 0.050400 24.047375 1.558073 0.000903 12.546871 6.175560
925 5.658407 5.542906 0.000624 0.049318 24.048454 1.556992 0.000821 12.547955 6.175684
926 5.659487 5.543987 0.000458 0.048237 24.049538 1.555910 0.000740 12.549034 6.175923
927 5.660564 5.542017 0.001535 0.047159 24.050617 1.554832 0.000659 12.550114 6.175938
928 5.661642 5.543095 0.002613 0.046082 24.051693 1.553755 0.000577 12.551189 6.176331
929 5.662718 5.544172 0.003691 0.045004 24.052773 1.552677 0.000497 12.552269 6.176725
930 5.663794 5.545248 0.004766 0.043928 24.053848 1.551601 0.000415 12.553345 6.177118
931 5.664865 5.546324 0.005842 0.042852 24.054920 1.550526 0.000335 12.554417 6.177510
932 5.665937 5.547398 0.006916 0.041782 24.055996 1.549452 0.000255 12.555492 6.177904
933 5.667007 5.545431 0.007988 0.058079 24.057068 1.548380 0.000174 12.556564 6.180086
934 5.668077 5.546501 0.009060 0.057007 24.058140 1.547308 0.000094 12.557636 6.180478
935 5.669147 5.547573 0.010128 0.055939 24.059208 1.546240 0.000014 12.558704 6.180870
936 5.670214 5.548632 0.011198 0.054869 24.060280 1.545170 0.000066 12.559772 6.181275
937 5.671276 5.549700 0.012266 0.053801 24.061344 1.544102 0.000146 12.560841 6.181684
938 5.672338 5.547737 0.013332 0.052734 24.062412 1.543036 0.000225 12.561905 6.181715
939 5.673082 5.548801 0.003239 0.051670 24.063477 1.541971 0.000304 12.562969 6.180689
940 5.674147 5.549866 0.004305 0.050604 24.064541 1.540905 0.000383 12.564034 6.181098
941 5.675207 5.547909 0.005367 0.049541 24.065605 1.539843 0.000463 12.565098 6.181129
942 5.676268 5.548973 0.006430 0.048479 24.066666 1.538780 0.000542 12.525387 6.176441
943 5.677328 5.550034 0.007490 0.047419 24.067730 1.537720 0.000620 12.526447 6.176848
944 5.678389 5.551092 0.008545 0.046358 24.068787 1.536659 0.000699 12.527508 6.177255
945 5.679445 5.552151 0.009602 0.045300 24.069847 1.535601 0.000777 12.528564 6.177661
946 5.680502 5.553207 0.010660 0.044243 24.070904 1.534544 0.000855 12.529621 6.178067
947 5.681555 5.554264 0.011717 0.043186 24.071960 1.533487 0.000933 12.530678 6.178473
948 5.682608 5.555321 0.012772 0.042130 24.073017 1.532431 0.001010 12.531731 6.178877
949 5.683661 5.556374 0.002792 0.041077 24.074070 1.531378 0.001088 12.532784 6.177903
950 5.684713 5.554417 0.003845 0.040022 24.075123 1.530323 0.001165 12.533836 6.177931
951 5.685766 5.555470 0.004896 0.038971 24.076176 1.529272 0.001243 12.534889 6.178335
952 5.686813 5.553518 0.005947 0.037922 24.077229 1.528221 0.001320 12.535942 6.178364
953 5.687862 5.554569 0.003916 0.036871 24.078278 1.527170 0.001397 12.536991 6.178381
954 5.688911 5.552626 0.013664 0.036396 24.079327 1.526121 0.001473 12.538040 6.179570
955 5.689959 5.553673 0.012617 0.035349 24.080376 1.525074 0.001550 12.539089 6.179710
956 5.691000 5.551735 0.011570 0.034302 24.081421 1.524027 0.001626 12.540131 6.179476
957 5.691725 5.552780 0.010525 0.033257 24.082466 1.522982 0.001702 12.541176 6.179576
958 5.692770 5.550850 0.009481 0.032213 24.083511 1.521938 0.001779 12.542221 6.179346
959 5.693811 5.551893 0.008438 0.031170 24.084553 1.520895 0.001855 12.543262 6.179485
960 5.694855 5.552935 0.007395 0.030127 24.085594 1.519852 0.001930 12.544304 6.179624
961 5.695894 5.553976 0.017036 0.029087 24.086636 1.518812 0.002006 12.545345 6.181099
962 5.696930 5.555016 0.026564 0.028046 24.087677 1.517771 0.002082 12.546387 6.182559
963 5.697969 5.556055 0.025524 0.027008 24.088715 1.516733 0.002156 12.547424 6.182698
964 5.699007 5.554127 0.024487 0.025969 24.089752 1.515694 0.002232 12.548462 6.182466
965 5.700041 5.555164 0.023451 0.024933 24.090790 1.514658 0.002307 12.549500 6.182605
966 5.701075 5.556200 0.022415 0.023897 24.091827 1.513622 0.002381 12.550537 6.182745
967 5.702108 5.557234 0.021379 0.039925 24.092861 1.512587 0.001347 12.551571 6.184876
968 5.703142 5.555311 0.020346 0.038891 24.093895 1.511553 0.001422 12.552605 6.184645
969 5.704174 5.556343 0.019314 0.037859 24.094925 1.510521 0.001498 12.553638 6.184784
970 5.705202 5.554426 0.018282 0.036827 24.095959 1.509489 0.001573 12.554668 6.184554
971 5.706228 5.555456 0.017252 0.035797 24.096989 1.508459 0.001649 12.555698 6.184691
972 5.707256 5.556486 0.016222 0.034767 24.098019 1.507429 0.001723 12.556728 6.184829
973 5.708284 5.557514 0.015194 0.033739 24.099045 1.506401 0.001798 12.557755 6.184966
974 5.709311 5.555601 0.014168 0.032713 24.100075 1.505375 0.000772 12.558784 6.184599
975 5.710337 5.556627 0.013142 0.031685 24.101101 1.504347 0.000846 12.559811 6.184737
976 5.711363 5.554722 0.012115 0.030661 24.102123 1.503323 0.000922 12.560833 6.184508
977 5.712383 5.552822 0.011091 0.029636 24.103149 1.502298 0.000998 12.561859 6.184279
978 5.713406 5.553844 0.010069 0.029179 24.104172 1.501276 0.001073 12.562881 6.184487
979 5.714428 5.554867 0.009047 0.028156 24.105194 1.500254 0.001147 12.563904 6.184624
980 5.715445 5.552975 0.008026 0.027136 24.106216 1.499233 0.001224 12.564926 6.184398
981 5.716465 5.551088 0.007006 0.026115 24.107235 1.498213 0.001298 12.565945 6.184170
982 5.717484 5.552107 0.005987 0.025097 24.108253 1.497194 0.001372 12.566963 6.184307
983 5.718502 5.553125 0.004969 0.024078 24.109272 1.496176 0.001447 12.567978 6.184443
984 5.719519 5.554142 0.003952 0.023062 24.110287 1.495159 0.001521 12.568993 6.184579
985 5.720533 5.555157 0.002937 0.022058 24.111305 1.494144 0.001595 12.570011 6.184718
986 5.721548 5.556171 0.001923 0.021044 24.112320 1.493130 0.000581 12.571026 6.184718
987 5.722561 5.554289 0.000908 0.020029 24.113331 1.492115 0.000655 12.572037 6.184491
988 5.723574 5.555302 0.000105 0.019016 24.114346 1.491102 0.000731 12.573051 6.184653
989 5.724585 5.556313 0.001116 0.018005 24.115356 1.490091 0.000806 12.574062 6.185041
990 5.725595 5.557323 0.002127 0.016994 24.116367 1.489080 0.000880 12.575073 6.185430
991 5.726604 5.555443 0.003136 0.015985 24.117378 1.488071 0.000955 12.576084 6.185457
992 5.727613 5.553572 0.004145 0.014977 24.118385 1.487062 0.001029 12.577091 6.185484
993 5.728617 5.554579 0.005152 0.013969 24.119392 1.486055 0.001103 12.578098 6.185870
994 5.729624 5.555586 0.004299 0.012962 24.120399 1.485048 0.001177 12.579105 6.186025
995 5.730625 5.553719 0.003294 0.011957 24.121407 1.484043 0.001250 12.580112 6.185801
996 5.731627 5.554724 0.002289 0.010954 24.122410 1.483038 0.001325 12.581116 6.185935
997 5.732309 5.555727 0.001286 0.009951 24.123413 1.482035 0.001397 12.582119 6.186029
998 5.733307 5.553864 0.000282 0.008949 24.124416 1.481031 0.001472 12.583122 6.185805
999 5.734304 5.552011 0.000719 0.007946 24.125416 1.480030 0.001544 12.584122 6.185761
1000 5.735302 5.553011 0.001719 0.006947 24.126419 1.479031 0.001616 12.585125 6.186146
1001 5.736301 5.554010 0.002718 0.005947 24.127419 1.478031 0.001690 12.586124 6.186530
1002 5.737295 5.555010 0.003717 0.021715 24.128414 1.477032 0.001763 12.587120 6.189008
1003 5.738293 5.556007 0.005636 0.020718 24.129414 1.476034 0.001836 12.588120 6.189507
1004 5.739286 5.557003 0.004639 0.019722 24.130409 1.475039 0.001908 12.589115 6.189640
1005 5.740278 5.555149 0.003643 0.018726 24.131405 1.474043 0.001981 12.590111 6.189417
1006 5.741272 5.556145 0.012894 0.017731 24.132401 1.473047 0.002052 12.591106 6.190831
1007 5.742266 5.557138 0.011898 0.016739 24.133392 1.472055 0.002124 12.592098 6.190964
1008 5.743258 5.558130 0.010906 0.015745 24.134384 1.471062 0.002196 12.593090 6.191097
1009 5.744249 5.556284 0.009914 0.014753 24.135376 1.470070 0.002268 12.594082 6.190875
1010 5.745239 5.557274 0.019064 0.013763 24.136368 1.469080 0.002339 12.595074 6.192275
1011 5.746225 5.558264 0.018074 0.012774 24.137360 1.468090 0.002410 12.596066 6.192408
1012 5.747213 5.556419 0.017086 0.011786 24.138348 1.467102 0.002482 12.597054 6.192186
1013 5.748198 5.557407 0.026136 0.010799 24.139336 1.466114 0.002553 12.598042 6.193573
1014 5.749182 5.558393 0.025150 0.009813 24.140320 1.465128 0.002624 12.599026 6.193704
1015 5.750168 5.556557 0.024164 0.008827 24.141304 1.464142 0.002695 12.600010 6.193483
1016 5.751152 5.557541 0.023178 0.007843 24.142292 1.463156 0.001710 12.600998 6.193483
1017 5.752136 5.558525 0.022196 0.006859 24.143276 1.462173 0.000726 12.601978 6.193484
1018 5.753115 5.559507 0.021214 0.022366 24.144257 1.461191 0.000799 12.602959 6.195676
1019 5.754095 5.560490 0.020231 0.021385 24.145241 1.460209 0.000872 12.603943 6.195808
1020 5.754755 5.561470 0.019249 0.020405 24.146221 1.459227 0.000943 12.604923 6.195899
1021 5.755735 5.562450 0.018270 0.019424 24.147202 1.458248 0.001016 12.605904 6.196031
1022 5.756710 5.563429 0.027229 0.018444 24.148178 1.457270 0.001088 12.606880 6.197403
1023 5.757689 5.564407 0.026251 0.017469 24.149158 1.456291 0.001160 12.607861 6.197536
1024 5.758665 5.565384 0.025274 0.016491 24.150135 1.455313 0.001231 12.608837 6.197666
1025 5.759640 5.566360 0.034140 0.015518 24.151112 1.454338 0.001304 12.609814 6.199028
1026 5.760294 5.567335 0.033165 0.014542 24.152084 1.453363 0.001374 12.610786 6.199118
1027 5.761265 5.565493 0.032190 0.013569 24.153061 1.452389 0.001446 12.611763 6.198897
1028 5.762236 5.563660 0.031216 0.012596 24.154034 1.451414 0.001517 12.612736 6.198677
1029 5.763206 5.564631 0.030245 0.011623 24.155006 1.450443 0.000545 12.613708 6.198676
1030 5.764177 5.565601 0.029274 0.010651 24.155975 1.449472 0.000617 12.614677 6.198806
1031 5.765146 5.566572 0.028303 0.009682 24.156948 1.448502 0.000689 12.615650 6.198936
1032 5.766115 5.567543 0.027332 0.008713 24.157917 1.447531 0.000760 12.616619 6.199066
1033 5.767080 5.568510 0.026365 0.007744 24.158886 1.446564 0.000833 12.617588 6.199196
1034 5.768047 5.566679 0.025398 0.006775 24.159851 1.445595 0.000136 12.618553 6.198879
1035 5.769014 5.567646 0.024431 0.005810 24.160820 1.444628 0.000064 12.619522 6.198992
1036 5.769978 5.568611 0.023466 0.004843 24.161785 1.443663 0.000009 12.620487 6.199105
1037 5.770620 5.566784 0.022501 0.004025 24.162750 1.442698 0.000081 12.621452 6.198864
1038 5.771585 5.567747 0.021538 0.003061 24.163712 1.441734 0.000153 12.622417 6.198993
1039 5.772549 5.565926 0.030317 0.002098 24.164677 1.440771 0.000224 12.623379 6.199993
1040 5.773510 5.564112 0.039007 0.001137 24.165638 1.439810 0.000296 12.624340 6.200982
1041 5.774471 5.562304 0.038046 0.016396 24.166599 1.438848 0.000367 12.625301 6.202792
1042 5.775431 5.563263 0.037086 0.015434 24.167561 1.437887 0.000438 12.626263 6.202921
1043 5.774950 5.564222 0.036127 0.030439 24.168518 1.436930 0.000510 12.627220 6.204865
1044 5.775909 5.562420 0.035168 0.029480 24.169476 1.435970 0.000581 12.628178 6.204648
1045 5.776867 5.560623 0.034210 0.028522 24.170433 1.435013 0.000651 12.629135 6.204432
1046 5.777822 5.561579 0.033255 0.027567 24.171391 1.434057 0.000722 12.630093 6.204560
1047 5.778774 5.562534 0.032299 0.026611 24.172348 1.433102 0.000793 12.631046 6.204689
1048 5.779730 5.560743 0.031343 0.025656 24.173302 1.432146 0.000161 12.632000 6.204385
1049 5.780682 5.561697 0.030390 0.024702 24.174255 1.431192 0.000091 12.632954 6.204495
1050 5.781633 5.562649 0.029438 0.023750 24.175209 1.430241 0.000019 12.633907 6.204606
1051 5.782587 5.563602 0.028484 0.022797 24.176159 1.429289 0.000052 12.634857 6.204729
1052 5.783537 5.561813 0.027534 0.021847 24.177109 1.428337 0.000123 12.635807 6.204513
1053 5.784483 5.562765 0.026585 0.020897 24.178062 1.427387 0.000194 12.636761 6.204642
1054 5.785431 5.563713 0.025635 0.019947 24.179008 1.426437 0.000264 12.637707 6.204768
1055 5.786379 5.561932 0.024687 0.018999 24.179958 1.425489 0.000335 12.638657 6.204555
1056 5.787006 5.560154 0.023739 0.018051 24.180904 1.424541 0.000405 12.639603 6.204300
1057 5.787634 5.561100 0.022793 0.017105 24.181854 1.423595 0.000541 12.640553 6.204397
1058 5.788578 5.559330 0.021847 0.016159 24.182796 1.422649 0.000470 12.641495 6.204165
1059 5.789520 5.560276 0.020903 0.015215 24.183743 1.421705 0.000400 12.642441 6.204276
1060 5.790461 5.561218 0.019958 0.014271 24.184685 1.420761 0.000329 12.643383 6.204383
1061 5.791403 5.562162 0.019016 0.013329 24.185631 1.419819 0.000257 12.644329 6.204493
1062 5.792345 5.563105 0.018074 0.012386 24.186573 1.418877 0.000187 12.645271 6.204602
1063 5.793285 5.561337 0.017132 0.011444 24.187511 1.417934 0.000116 12.607033 6.199474
1064 5.794222 5.559574 0.016193 0.010506 24.188454 1.416994 0.000046 12.607975 6.199245
1065 5.795160 5.557819 0.015253 0.009565 24.189392 1.416056 0.000024 12.608913 6.199023
1066 5.796099 5.558758 0.014315 0.008627 24.190331 1.415117 0.000094 12.609848 6.199149
1067 5.797035 5.559696 0.013376 0.023399 24.191269 1.414179 0.000164 12.610786 6.201238
1068 5.797651 5.557945 0.012440 0.022463 24.192207 1.413242 0.000234 12.611721 6.200988
1069 5.798588 5.558880 0.011505 0.021526 24.193142 1.412306 0.000304 12.612659 6.201114
1070 5.799519 5.559816 0.010569 0.020594 24.194077 1.411371 0.000373 12.613594 6.201239
1071 5.800453 5.558071 0.009636 0.019661 24.195011 1.410437 0.000443 12.614529 6.201030
1072 5.801386 5.556332 0.008701 0.018726 24.195946 1.409504 0.000512 12.615459 6.200821
1073 5.802319 5.557264 0.007769 0.017794 24.196877 1.408571 0.000581 12.616394 6.200946
1074 5.803249 5.558195 0.006838 0.016863 24.197807 1.407640 0.000649 12.617325 6.201071
1075 5.804180 5.559126 0.005907 0.015932 24.198738 1.406710 0.000718 12.618256 6.201196
1076 5.805109 5.560055 0.004978 0.015003 24.199669 1.405779 0.000787 12.619186 6.201321
1077 5.805719 5.560986 0.004047 0.014072 24.200596 1.404852 0.000855 12.620113 6.201405
1078 5.806644 5.561913 0.012678 0.013145 24.201527 1.403923 0.000924 12.621044 6.202725
1079 5.807251 5.560173 0.021219 0.012218 24.202454 1.402996 0.000993 12.621971 6.203660
1080 5.808178 5.558441 0.020294 0.011293 24.203377 1.402069 0.001060 12.622898 6.203452
1081 5.809103 5.556715 0.019367 0.010368 24.204304 1.401144 0.001128 12.623821 6.203244
1082 5.810026 5.557640 0.018444 0.009443 24.205231 1.400219 0.001197 12.624744 6.203368
1083 5.810949 5.558563 0.026899 0.008520 24.206154 1.399296 0.001265 12.625671 6.204664
1084 5.811872 5.559486 0.025976 0.007597 24.207077 1.398373 0.001332 12.626595 6.204788
1085 5.812794 5.560410 0.025055 0.006676 24.207996 1.397451 0.001400 12.627514 6.204912
1086 5.813715 5.561329 0.024132 0.005754 24.208920 1.396528 0.001468 12.628437 6.205035
1087 5.814632 5.562250 0.023212 0.004833 24.209839 1.395609 0.001534 12.629356 6.205158
1088 5.815552 5.563169 0.022293 0.003914 24.210758 1.394690 0.001601 12.630276 6.205282
1089 5.816469 5.564089 0.021374 0.002995 24.211678 1.393770 0.001668 12.631195 6.205405
1090 5.817387 5.562363 0.020456 0.002077 24.212597 1.392853 0.001735 12.632114 6.205198
1091 5.818300 5.560642 0.019539 0.001160 24.213512 1.391935 0.001801 12.633030 6.204990
1092 5.819216 5.558928 0.027914 0.000244 24.214428 1.391020 0.001868 12.633945 6.205945
1093 5.820129 5.559843 0.026999 0.000671 24.215343 1.390104 0.001935 12.634861 6.206236
1094 5.821039 5.560757 0.026085 0.001585 24.216259 1.389189 0.002002 12.635777 6.206587
1095 5.821955 5.561670 0.025171 0.002499 24.217171 1.388277 0.002069 12.636688 6.206937
1096 5.822866 5.559959 0.024258 0.003412 24.218086 1.387363 0.002133 12.637604 6.206960
1097 5.823778 5.560871 0.023346 0.004324 24.218998 1.386452 0.002200 12.638515 6.207311
1098 5.824686 5.561783 0.022434 0.005234 24.219910 1.385540 0.002266 12.639423 6.207660
1099 5.825596 5.562693 0.021524 0.006145 24.220818 1.384630 0.002332 12.640335 6.208009
1100 5.826504 5.560986 0.029821 0.007053 24.221729 1.383720 0.002397 12.641247 6.209182
1101 5.827410 5.561893 0.038036 0.007961 24.222637 1.382811 0.002463 12.642155 6.210671
1102 5.827997 5.562801 0.037128 0.008869 24.223545 1.381903 0.002528 12.643063 6.210979
1103 5.828903 5.561100 0.036221 0.009777 24.224449 1.380997 0.002593 12.643963 6.211000
1104 5.829809 5.562006 0.035315 0.010683 24.225357 1.380091 0.002658 12.644871 6.211349
1105 5.830713 5.562912 0.034409 0.011589 24.226265 1.379185 0.002723 12.645779 6.211697
1106 5.831619 5.563816 0.033504 0.012493 24.227169 1.378281 0.002789 12.646683 6.212044
1107 5.832521 5.562117 0.032600 0.013397 24.228073 1.377377 0.002853 12.647587 6.212066
1108 5.833426 5.560423 0.031696 0.014301 24.228973 1.376474 0.002917 12.648487 6.212088
1109 5.834324 5.561325 0.030796 0.015202 24.229877 1.375572 0.002982 12.649391 6.212434
1110 5.835222 5.559635 0.029894 0.016104 24.230778 1.374670 0.002081 12.650291 6.212335
1111 5.836123 5.557953 0.028994 0.017004 24.231678 1.373770 0.002147 12.651192 6.212358
1112 5.837017 5.558853 0.028093 0.017904 24.232578 1.372869 0.002212 12.652092 6.212703
1113 5.837915 5.559753 0.027195 0.018803 24.233475 1.371971 0.002276 12.652988 6.213047
1114 5.838814 5.560650 0.026297 0.019701 24.234375 1.371073 0.001378 12.653889 6.213272
1115 5.839712 5.561548 0.034439 0.020597 24.235271 1.370176 0.001444 12.654785 6.214746
1116 5.840609 5.559868 0.033543 0.021494 24.236168 1.369280 0.001510 12.655682 6.214769
1117 5.841503 5.560762 0.032648 0.022390 24.237064 1.368383 0.001575 12.656578 6.215113
1118 5.842394 5.559090 0.031754 0.023285 24.237961 1.367489 0.001640 12.657475 6.215136
1119 5.843288 5.559982 0.030859 0.024179 24.238853 1.366594 0.001706 12.658367 6.215479
1120 5.844183 5.560875 0.029964 0.025072 24.239746 1.365702 0.001771 12.659260 6.215822
1121 5.844755 5.561768 0.029072 0.025965 24.240639 1.364809 0.001836 12.660152 6.216125
1122 5.845648 5.562660 0.028181 0.026855 24.241531 1.363916 0.001901 12.661045 6.216467
1123 5.846537 5.560987 0.027290 0.027748 24.242420 1.363028 0.001966 12.661934 6.216488
1124 5.847425 5.561878 0.026400 0.028637 24.243313 1.362137 0.002029 12.662827 6.216831
1125 5.848314 5.560211 0.025511 0.029526 24.244202 1.361246 0.002093 12.663715 6.216852
1126 5.849203 5.561098 0.024624 0.030415 24.245090 1.360359 0.002158 12.664604 6.217194
1127 5.850090 5.559437 0.023735 0.031303 24.245975 1.359470 0.001270 12.665489 6.217096
1128 5.850973 5.557779 0.022848 0.032190 24.246864 1.358583 0.001336 12.666378 6.217119
1129 5.851856 5.556128 0.021963 0.033075 24.247749 1.357698 0.000449 12.667263 6.217022
1130 5.852739 5.557014 0.021076 0.033962 24.248634 1.356813 0.000515 12.668148 6.217362
1131 5.853624 5.557898 0.020193 0.019377 24.249519 1.355928 0.000581 12.669033 6.215769
1132 5.854507 5.558781 0.019310 0.020260 24.250404 1.355043 0.000646 12.669918 6.216108
1133 5.855391 5.557135 0.018425 0.005913 24.251286 1.354162 0.000237 12.670799 6.214169
1134 5.856272 5.558018 0.017544 0.006792 24.252167 1.353279 0.000171 12.671680 6.214490
1135 5.856834 5.558899 0.016663 0.007673 24.253052 1.352398 0.000105 12.672565 6.214774
1136 5.857397 5.559780 0.015781 0.008554 24.253929 1.351517 0.000985 12.673443 6.215173
1137 5.858273 5.558134 0.014902 0.009434 24.254810 1.350637 0.000918 12.674324 6.215179
1138 5.859148 5.559013 0.014023 0.010313 24.255692 1.349758 0.000853 12.675205 6.215500
1139 5.860025 5.557375 0.013144 0.011192 24.256569 1.348879 0.000787 12.676083 6.215506
1140 5.860899 5.558252 0.012266 0.012070 24.257446 1.348001 0.000720 12.676960 6.215827
1141 5.861776 5.559128 0.020348 0.012936 24.258324 1.347124 0.000653 12.640137 6.212553
1142 5.862652 5.560005 0.019472 0.013811 24.259197 1.346249 0.000587 12.641010 6.212873
1143 5.863525 5.558369 0.018597 0.014687 24.260075 1.345373 0.000522 12.641888 6.212879
1144 5.864082 5.556738 0.017723 0.015562 24.260948 1.344500 0.000456 12.642761 6.212847
1145 5.864952 5.557611 0.016850 0.016436 24.261822 1.343626 0.000390 12.643631 6.213164
1146 5.865824 5.558483 0.015976 0.017307 24.262695 1.342752 0.001264 12.644505 6.213600
1147 5.866697 5.559355 0.023983 0.018181 24.263569 1.341881 0.001197 12.645378 6.215030
1148 5.867567 5.560226 0.023111 0.019051 24.264439 1.341009 0.001130 12.646248 6.215347
1149 5.868437 5.558598 0.022240 0.019922 24.265308 1.340139 0.001064 12.647118 6.215353
1150 5.869307 5.559469 0.030172 0.020792 24.266178 1.339268 0.000998 12.647987 6.216772
1151 5.870176 5.557846 0.029303 0.021662 24.267048 1.338400 0.000933 12.648857 6.216778
1152 5.871044 5.556227 0.028435 0.022530 24.267918 1.337530 0.000867 12.649727 6.216785
1153 5.871912 5.557095 0.027567 0.023397 24.268784 1.336662 0.000802 12.650593 6.217102
1154 5.872459 5.557962 0.026699 0.024265 24.269653 1.335796 0.000736 12.651463 6.217379
1155 5.481236 5.558826 0.025833 0.025131 24.270519 1.334930 0.000670 12.652328 6.168684
1156 5.482101 5.559692 0.024967 0.025997 24.271385 1.334064 0.000606 12.653194 6.169001
1157 5.482964 5.560556 0.032827 0.026861 24.272247 1.333200 0.000541 12.654057 6.170407
1158 5.483826 5.561420 0.031963 0.027725 24.273113 1.332336 0.000475 12.654922 6.170723
1159 5.484690 5.562284 0.031101 0.028587 24.273975 1.331472 0.000410 12.655785 6.171039
1160 5.485550 5.560667 0.030239 0.029449 24.274837 1.330610 0.000346 12.656647 6.171044
1161 5.486412 5.561529 0.029377 0.030312 24.275700 1.329748 0.000281 12.657509 6.171359
1162 5.487272 5.559916 0.037165 0.031174 24.276562 1.328888 0.000216 12.169891 6.111386
1163 5.488132 5.560776 0.036304 0.032032 24.277420 1.328028 0.000152 12.170750 6.111700
1164 5.488993 5.559166 0.035444 0.032892 24.278278 1.327168 0.000088 12.171608 6.111705
1165 5.489847 5.557564 0.034586 0.033751 24.279137 1.326309 0.000024 12.172466 6.111710
1166 5.490490 5.558420 0.033728 0.034609 24.279995 1.325451 0.000041 12.173325 6.112007
1167 5.491133 5.559278 0.032871 0.035465 24.280853 1.324594 0.000105 12.174183 6.112311
1168 5.491989 5.560135 0.032013 0.036324 24.281712 1.323736 0.000169 12.175041 6.112639
1169 5.492846 5.560989 0.039734 0.037178 24.282566 1.322882 0.000232 12.175896 6.114041
1170 5.493700 5.561846 0.038879 0.038033 24.283421 1.322027 0.000296 12.176750 6.114369
1171 5.493694 5.562700 0.038025 0.038887 24.284275 1.321173 0.000360 12.177605 6.114590
1172 5.494547 5.563553 0.037170 0.039742 24.285130 1.320318 0.000422 12.178459 6.114918
1173 5.495398 5.561951 0.036318 0.025589 24.285980 1.319466 0.000485 12.179310 6.113062
1174 5.496246 5.562801 0.035465 0.026442 24.286835 1.318613 0.000549 12.180164 6.113389
1175 5.496883 5.563654 0.034615 0.027294 24.287685 1.317762 0.000612 12.181015 6.113690
1176 5.497734 5.564505 0.033764 0.028143 24.288536 1.316912 0.000675 12.181866 6.114017
1177 5.498581 5.562904 0.032913 0.028994 24.289387 1.316061 0.000738 12.182716 6.114038
1178 5.499216 5.563753 0.032064 0.029842 24.290237 1.315212 0.000801 12.183567 6.114337
1179 5.500063 5.564602 0.031216 0.030691 24.291084 1.314363 0.000863 12.184414 6.114662
1180 5.500910 5.563005 0.030369 0.031540 24.291931 1.313517 0.000926 12.185261 6.114682
1181 5.501757 5.563852 0.029522 0.032387 24.292778 1.312670 0.000079 12.186108 6.114894
1182 5.502602 5.562260 0.028675 0.033232 24.293625 1.311823 0.000142 12.186954 6.114914
1183 5.503448 5.560675 0.027828 0.034079 24.294472 1.310976 0.000205 12.187801 6.114935
1184 5.504078 5.559093 0.026983 0.034924 24.295315 1.310131 0.000268 12.188644 6.114930
1185 5.504919 5.559937 0.026140 0.020985 24.296162 1.309288 0.000331 12.189491 6.113407
1186 5.505760 5.560780 0.025295 0.021828 24.297005 1.308443 0.000394 12.190334 6.113729
1187 5.506603 5.561623 0.024452 0.022671 24.297848 1.307600 0.000456 12.191177 6.114054
1188 5.507444 5.560045 0.023611 0.008945 24.298691 1.306759 0.000518 12.192020 6.112254
1189 5.508286 5.560886 0.022770 0.009789 24.299530 1.305918 0.000581 12.192860 6.112577
1190 5.508911 5.561728 0.030430 0.010628 24.300369 1.305077 0.000644 12.193699 6.113935
1191 5.509750 5.560152 0.029591 0.011469 24.301212 1.304237 0.000705 12.194542 6.113957
1192 5.510588 5.560991 0.028751 0.012306 24.302052 1.303398 0.000768 12.195381 6.114279
1193 5.511423 5.561831 0.036343 0.013145 24.302887 1.302559 0.000829 12.196217 6.115654
1194 5.512262 5.560259 0.035505 0.013983 24.303726 1.301722 0.000891 12.197056 6.115675
1195 5.513098 5.558693 0.034668 0.014820 24.304565 1.300884 0.000953 12.197895 6.115697
1196 5.513935 5.559530 0.033831 0.015657 24.305401 1.300047 0.001014 12.198730 6.116018
1197 5.514771 5.560366 0.032995 0.016493 24.306236 1.299212 0.001076 12.199566 6.116339
1198 5.515602 5.558804 0.032160 0.017328 24.307072 1.298376 0.001137 12.200401 6.116360
1199 5.516436 5.557247 0.031326 0.003803 24.307907 1.297543 0.001199 12.201237 6.114587
1200 5.517269 5.558081 0.030493 0.004639 24.308739 1.296709 0.001260 12.202068 6.114907
1201 5.518103 5.558914 0.029659 0.005470 24.309570 1.295876 0.001321 12.202900 6.115226
1202 5.518932 5.557360 0.028828 0.006304 24.310406 1.295044 0.001382 12.203735 6.115249
1203 5.519764 5.555811 0.027996 0.007135 24.311237 1.294212 0.001443 12.204567 6.115271
1204 5.520592 5.556643 0.027164 0.007965 24.312065 1.293381 0.001503 12.205395 6.115589
1205 5.521420 5.555098 0.026335 0.008797 24.312897 1.292551 0.000672 12.206226 6.115499
1206 5.522249 5.555927 0.025507 0.009624 24.313728 1.291721 0.000734 12.207058 6.115819
1207 5.523077 5.554388 0.024677 0.010454 24.314556 1.290892 0.000795 12.207886 6.115841
1208 5.523903 5.555216 0.023849 0.011282 24.315384 1.290064 0.000857 12.208714 6.116158
1209 5.524729 5.553680 0.023022 0.012110 24.316212 1.289236 0.000917 12.209541 6.116180
1210 5.525557 5.554506 0.022196 0.012938 24.317039 1.288410 0.000978 12.210369 6.116499
1211 5.526382 5.555332 0.021370 0.013763 24.317863 1.287584 0.001040 12.211193 6.116816
1212 5.527206 5.556158 0.020544 0.014587 24.318687 1.286758 0.001100 12.212017 6.117132
1213 5.528030 5.556984 0.019718 0.001259 24.319515 1.285933 0.001161 12.212841 6.115680
1214 5.528854 5.557808 0.018894 0.002083 24.320339 1.285109 0.001222 12.191219 6.113191
1215 5.529678 5.556273 0.018072 0.002903 24.321163 1.284286 0.001281 12.192043 6.113213
1216 5.530500 5.554743 0.017250 0.003727 24.321983 1.283464 0.001342 12.192863 6.113235
1217 5.531321 5.553219 0.016426 0.004547 24.322807 1.282640 0.001402 12.193687 6.113256
1218 5.532143 5.551699 0.015606 0.005369 24.323627 1.281820 0.001462 12.194508 6.113279
1219 5.532961 5.550182 0.014786 0.006191 24.324448 1.281000 0.001522 12.195328 6.113302
1220 5.533781 5.551003 0.013966 0.007010 24.325268 1.280180 0.001582 12.196148 6.113617
1221 5.534386 5.551823 0.013145 0.007830 24.326088 1.279360 0.001641 12.196968 6.113905
1222 5.535202 5.552641 0.012327 0.005308 24.326904 1.278542 0.001702 12.197788 6.113801
1223 5.535805 5.553459 0.011509 0.004490 24.327724 1.277723 0.001761 12.198605 6.113884
1224 5.536619 5.554276 0.010693 0.003674 24.328541 1.276907 0.001821 12.199421 6.113994
1225 5.537222 5.555094 0.009874 0.002855 24.329357 1.276089 0.001880 12.200237 6.114076
1226 5.538038 5.553579 0.009060 0.002041 24.330173 1.275274 0.001939 12.201054 6.113895
1227 5.538853 5.554394 0.008244 0.001225 24.330990 1.274458 0.001998 12.201870 6.114004
1228 5.539667 5.552883 0.007429 0.000410 24.331802 1.273643 0.002057 12.202686 6.113822
1229 5.540482 5.551378 0.006615 0.000404 24.332619 1.272829 0.002116 12.203499 6.113742
1230 5.541294 5.552193 0.005802 0.001217 24.333431 1.272017 0.002175 12.204311 6.114055
1231 5.542107 5.553005 0.004990 0.002029 24.334244 1.271204 0.002234 12.205124 6.114367
1232 5.542919 5.553818 0.004177 0.002842 24.335056 1.270391 0.002294 12.205936 6.114679
1233 5.543728 5.552315 0.003365 0.003654 24.335869 1.269579 0.002351 12.206749 6.114701
1234 5.544538 5.553123 0.010914 0.009300 24.336678 1.268770 0.002410 12.207558 6.116661
1235 5.545347 5.553934 0.010105 0.008490 24.337490 1.267960 0.002468 12.208370 6.116771
1236 5.546154 5.554745 0.009296 0.007681 24.338299 1.267149 0.002526 12.209179 6.116879
1237 5.546961 5.553246 0.008488 0.006872 24.339108 1.266340 0.002585 12.209988 6.116699
1238 5.547768 5.554052 0.007679 0.006063 24.339916 1.265533 0.002643 12.210796 6.116807
1239 5.548574 5.554859 0.006870 0.005257 24.340721 1.264727 0.002701 12.211601 6.116914
1240 5.549383 5.553364 0.006065 0.004452 24.341530 1.263918 0.002759 12.212410 6.116735
1241 5.550188 5.554169 0.005259 0.003645 24.342335 1.263113 0.002816 12.213215 6.116843
1242 5.550993 5.552677 0.004452 0.002838 24.343140 1.262308 0.002874 12.214020 6.116663
1243 5.551796 5.553482 0.003647 0.002033 24.343945 1.261503 0.002069 12.214825 6.116663
1244 5.552597 5.554285 0.002844 0.014809 24.344749 1.260698 0.002128 12.215626 6.118467
1245 5.553400 5.555088 0.002041 0.014006 24.345554 1.259895 0.002186 12.216431 6.118575
1246 5.554203 5.555891 0.001238 0.026598 24.346355 1.259092 0.002244 12.217232 6.120357
1247 5.555002 5.556694 0.000435 0.025795 24.347160 1.258289 0.002301 12.218037 6.120464
1248 5.555805 5.555202 0.000366 0.024994 24.347961 1.257488 0.002359 12.218838 6.120377
1249 5.556602 5.556004 0.001167 0.037411 24.348763 1.256687 0.002418 12.219639 6.122336
1250 5.557404 5.556805 0.001968 0.036612 24.349560 1.255886 0.002475 12.220436 6.122643
1251 5.558203 5.557604 0.002768 0.035812 24.350361 1.255087 0.002533 12.221237 6.122951
1252 5.558786 5.558403 0.004725 0.035011 24.351158 1.254288 0.002590 12.222034 6.123374
1253 5.559586 5.556915 0.003925 0.034214 24.351959 1.253489 0.002648 12.222836 6.123196
1254 5.560383 5.557713 0.011351 0.033417 24.352757 1.252691 0.002706 12.223633 6.124331
1255 5.560965 5.558510 0.018707 0.032619 24.353554 1.251894 0.001908 12.224430 6.125323
1256 5.561762 5.559305 0.017912 0.031822 24.354351 1.251099 0.001966 12.225227 6.125431
1257 5.562555 5.560101 0.017117 0.031027 24.355145 1.250303 0.002024 12.226021 6.125536
1258 5.563349 5.560898 0.016319 0.030231 24.355942 1.249506 0.002081 12.226818 6.125643
1259 5.563929 5.559408 0.015526 0.029438 24.356735 1.248713 0.002139 12.227612 6.125438
1260 5.564508 5.557924 0.014732 0.028643 24.357529 1.247919 0.002196 12.228405 6.125232
1261 5.565300 5.558718 0.013939 0.027849 24.358322 1.247126 0.002254 12.229198 6.125339
1262 5.566092 5.559511 0.013145 0.027058 24.359116 1.246332 0.002311 12.229992 6.125445
1263 5.566883 5.560303 0.012354 0.026264 24.359909 1.245541 0.002368 12.230785 6.125551
1264 5.567675 5.561094 0.011562 0.025475 24.360699 1.244749 0.002425 12.231575 6.125657
1265 5.568466 5.561886 0.010771 0.024683 24.361488 1.243958 0.002482 12.232365 6.125762
1266 5.569254 5.560404 0.009981 0.023891 24.362282 1.243168 0.002539 12.233158 6.125584
1267 5.570040 5.561193 0.009192 0.023102 24.363068 1.242378 0.002595 12.233944 6.125689
1268 5.570826 5.561981 0.008404 0.022314 24.363857 1.241590 0.002652 12.234734 6.125795
1269 5.571615 5.562771 0.007614 0.034573 24.364647 1.240801 0.002709 12.235523 6.127532
1270 5.572403 5.561291 0.006826 0.033783 24.365433 1.240013 0.002765 12.236309 6.127353
1271 5.573191 5.562078 0.006039 0.032997 24.366222 1.239225 0.002822 12.237099 6.127460
1272 5.573977 5.560604 0.005253 0.032211 24.367008 1.238440 0.002878 12.237885 6.127282
1273 5.574762 5.561390 0.004467 0.031425 24.367794 1.237654 0.002934 12.238670 6.127388
1274 5.575333 5.562174 0.003681 0.030640 24.368580 1.236868 0.002991 12.239456 6.127465
1275 5.576115 5.562958 0.010986 0.029854 24.369362 1.236084 0.003047 12.240238 6.128581
1276 5.576899 5.563744 0.010202 0.029072 24.370148 1.235300 0.003102 12.241024 6.128686
1277 5.577467 5.562269 0.009418 0.028288 24.370930 1.234516 0.003159 12.241806 6.128481
1278 5.578247 5.560801 0.008636 0.027504 24.371716 1.233734 0.003215 12.242592 6.128306
1279 5.579027 5.561583 0.007854 0.026722 24.372498 1.232952 0.003270 12.243374 6.128410
1280 5.579809 5.562365 0.007072 0.025940 24.373276 1.232170 0.002488 12.244152 6.128409
1281 5.580589 5.563145 0.006290 0.025160 24.374058 1.231390 0.002545 12.244934 6.128514
1282 5.581156 5.561680 0.005512 0.024380 24.374840 1.230608 0.002601 12.245716 6.128312
1283 5.581932 5.562458 0.004732 0.023602 24.375618 1.229830 0.002658 12.246494 6.128415
1284 5.582710 5.563238 0.003952 0.022821 24.376396 1.229050 0.002713 12.247272 6.128519
1285 5.583490 5.561775 0.003174 0.034922 24.377174 1.228271 0.002769 12.248051 6.129953
1286 5.584267 5.560316 0.010420 0.034143 24.377953 1.227493 0.002825 12.248829 6.130781
1287 5.585045 5.561094 0.009644 0.033367 24.378731 1.226717 0.002881 12.249607 6.130885
1288 5.585821 5.559639 0.008865 0.032589 24.379509 1.225939 0.002104 12.250385 6.130606
1289 5.586596 5.558189 0.008091 0.031815 24.380283 1.225164 0.002160 12.251160 6.130432
1290 5.587370 5.558964 0.007315 0.031038 24.381058 1.224388 0.002215 12.251934 6.130535
1291 5.588144 5.559738 0.006540 0.030264 24.381836 1.223614 0.002273 9.611259 5.800458
1292 5.588917 5.560513 0.005766 0.042204 24.382610 1.222839 0.002328 9.612034 5.802151
1293 5.589689 5.559067 0.012953 0.041430 24.383385 1.222065 0.002383 9.612804 5.802972
1294 5.590462 5.559839 0.012180 0.040657 24.384155 1.221292 0.002439 9.613579 5.803076
1295 5.591234 5.560612 0.011408 0.039885 24.384930 1.220520 0.002496 9.614353 5.803179
1296 5.592003 5.559166 0.010635 0.039112 24.385700 1.219748 0.002551 9.615124 5.803005
1297 5.592773 5.559938 0.009865 0.038342 24.386471 1.218977 0.002606 9.615894 5.803108
1298 5.593546 5.560709 0.009094 0.037571 24.387241 1.218206 0.002662 9.616665 5.803212
1299 5.594315 5.561480 0.008324 0.036800 24.388012 1.217436 0.002717 9.617435 5.803315
1300 5.595083 5.560038 0.007553 0.036032 24.388783 1.216665 0.002772 9.618206 5.803142
1301 5.595852 5.560806 0.006784 0.047817 24.389549 1.215897 0.002828 9.618973 5.804813
1302 5.596621 5.561573 0.006016 0.047050 24.390320 1.215128 0.002883 9.619743 5.804916
1303 5.597174 5.562342 0.005249 0.046282 24.391087 1.214361 0.002936 9.620510 5.804993
1304 5.597940 5.563108 0.004482 0.045515 24.391853 1.213594 0.002992 9.621277 5.805095
1305 5.598707 5.563875 0.003716 0.044748 24.392620 1.212828 0.003047 9.622044 5.805199
1306 5.599474 5.562435 0.002949 0.043982 24.393387 1.212061 0.003102 9.622810 5.805025
1307 5.600239 5.560997 0.002184 0.043217 24.394154 1.211296 0.003156 9.623577 5.804852
1308 5.601002 5.561762 0.009315 0.042452 24.394917 1.210531 0.003211 9.624340 5.805941
1309 5.601765 5.562527 0.008553 0.041689 24.395679 1.209766 0.003265 9.625103 5.806044
1310 5.602530 5.561094 0.007788 0.053324 24.396446 1.209003 0.003320 9.625870 5.807422
1311 5.603292 5.561857 0.007025 0.052561 24.397209 1.208241 0.003373 9.626633 5.807524
1312 5.604053 5.562618 0.006264 0.051798 24.397972 1.207478 0.003428 9.627392 5.807625
1313 5.604815 5.561188 0.005501 0.051037 24.398731 1.206717 0.002666 9.628155 5.807351
1314 5.605577 5.559763 0.004740 0.050276 24.399494 1.205954 0.002721 9.628918 5.807180
1315 5.606337 5.560524 0.003979 0.049515 24.400253 1.205194 0.002775 9.629677 5.807281
1316 5.607098 5.559101 0.003220 0.048756 24.401016 1.204433 0.002830 9.630436 5.807111
1317 5.607643 5.557682 0.002459 0.047997 24.401775 1.203674 0.002885 9.631199 5.806914
1318 5.608400 5.556269 0.001699 0.047237 24.402534 1.202915 0.002938 9.631958 5.806744
1319 5.609158 5.554857 0.000942 0.046478 24.403290 1.202156 0.002994 9.632713 5.806573
1320 5.609913 5.553452 0.000183 0.045721 24.404049 1.201399 0.003047 9.633472 5.806405
1321 5.610670 5.552050 0.000574 0.044964 24.404808 1.200642 0.003100 9.634232 5.806380
1322 5.611423 5.550652 0.001331 0.044207 24.405563 1.199884 0.003155 9.634987 5.806400
1323 5.612181 5.551409 0.002087 0.043449 24.406319 1.199129 0.003209 9.635742 5.806691
1324 5.612936 5.552164 0.002842 0.042694 24.407074 1.198374 0.003263 9.636497 5.806981
1325 5.613688 5.552919 0.003597 0.041939 24.407829 1.197618 0.003316 9.637253 5.807270
1326 5.614443 5.551523 0.004353 0.041185 24.408585 1.196863 0.003369 9.638008 5.807291
1327 5.615194 5.550133 0.005106 0.040432 24.409340 1.196110 0.003423 9.638763 5.807312
1328 5.615946 5.550884 0.001976 0.039680 24.410091 1.195356 0.003477 9.639515 5.807116
1329 5.616699 5.549498 0.001225 0.038927 24.410843 1.194603 0.003531 9.640266 5.806949
1330 5.617453 5.550249 0.000473 0.050423 24.411598 1.193851 0.003584 9.641018 5.808581
1331 5.618204 5.548864 0.000280 0.049669 24.412350 1.193100 0.003636 9.641773 5.808485
1332 5.618956 5.549616 0.001030 0.048920 24.413101 1.192348 0.003690 9.642521 5.808773
1333 5.619490 5.550365 0.001781 0.048168 24.413849 1.191599 0.003743 9.643272 5.809033
1334 5.620237 5.551117 0.002531 0.047419 24.414600 1.190847 0.003797 9.644024 5.809321
1335 5.620987 5.551865 0.003281 0.046669 24.415348 1.190100 0.003849 9.644772 5.809608
1336 5.621733 5.552614 0.004028 0.045921 24.416100 1.189350 0.003100 9.645519 5.809796
1337 5.622482 5.551231 0.004778 0.045172 24.416847 1.188602 0.003154 9.646271 5.809817
1338 5.622265 5.551979 0.005526 0.044424 24.417595 1.187855 0.003207 9.647018 5.809984
1339 5.623011 5.552727 0.006271 0.043678 24.418343 1.187107 0.003261 9.647762 5.810270
1340 5.623489 5.553473 0.000757 0.042931 24.419086 1.186361 0.003314 9.648510 5.809740
1341 5.624235 5.554218 0.000011 0.042185 24.419834 1.185614 0.003366 9.649258 5.809840
1342 5.624981 5.554964 0.000734 0.041439 24.420578 1.184870 0.003419 9.650002 5.810123
1343 5.625725 5.555708 0.001480 0.040695 24.421322 1.184124 0.003472 9.650745 5.810409
1344 5.626471 5.556454 0.002224 0.039951 24.422066 1.183380 0.003526 9.651493 5.810695
1345 5.627214 5.557198 0.002968 0.039207 24.422813 1.182636 0.003577 9.652233 5.810981
1346 5.627954 5.555813 0.003712 0.038464 24.423553 1.181892 0.003631 9.652977 5.811000
1347 5.628695 5.556557 0.004454 0.037720 24.424297 1.181150 0.003683 9.653721 5.811285
1348 5.629223 5.557299 0.005196 0.036978 24.425041 1.180408 0.003736 9.654465 5.811543
1349 5.629965 5.555916 0.005938 0.036236 24.425781 1.179667 0.003787 9.655205 5.811562
1350 5.630701 5.554539 0.006680 0.035496 24.426521 1.178926 0.003840 9.655945 5.811581
1351 5.631443 5.555281 0.000296 0.034763 24.427261 1.178185 0.003892 9.656685 5.810976
1352 5.631968 5.553905 0.000444 0.034023 24.428001 1.177446 0.003945 9.657425 5.810895
1353 5.632708 5.554646 0.001184 0.033285 24.428741 1.176706 0.003997 9.658165 5.811179
1354 5.633446 5.553276 0.001923 0.032547 24.429482 1.175966 0.004048 9.658905 5.811199
1355 5.634184 5.554014 0.002661 0.031809 24.430218 1.175228 0.004100 9.659641 5.811482
1356 5.634922 5.554752 0.003399 0.031071 24.430958 1.174490 0.004152 9.660381 5.811765
1357 5.635660 5.555489 0.003519 0.030334 24.431694 1.173754 0.004205 9.661118 5.811972
1358 5.636395 5.556225 0.002785 0.029596 24.432430 1.173018 0.004256 9.661854 5.812070
1359 5.637129 5.556961 0.002048 0.028862 24.433167 1.172281 0.004308 9.662590 5.812168
1360 5.637865 5.557697 0.001312 0.028126 24.433903 1.171545 0.004359 9.663326 5.812267
1361 5.638599 5.556328 0.008175 0.027390 24.434639 1.170811 0.004411 9.664059 5.813051
1362 5.639334 5.554962 0.007441 0.038755 24.435371 1.170076 0.004462 9.664795 5.814400
1363 5.640066 5.553600 0.006706 0.038021 24.436104 1.169342 0.004514 9.665531 5.814236
1364 5.640799 5.552242 0.013512 0.037289 24.436840 1.168608 0.004564 9.666264 5.815014
1365 5.641533 5.552975 0.012779 0.036554 24.437572 1.167875 0.004615 9.666996 5.815113
1366 5.642263 5.551620 0.012047 0.035822 24.438305 1.167143 0.003882 9.667728 5.814851
1367 5.642780 5.552351 0.011316 0.035091 24.439037 1.166412 0.003935 9.668461 5.814923
1368 5.643511 5.551001 0.010584 0.046314 24.439766 1.165680 0.003986 9.669189 5.816254
1369 5.644238 5.549652 0.017338 0.045584 24.440498 1.164949 0.004038 9.669922 5.817027
1370 5.644968 5.550383 0.024036 0.044853 24.441227 1.164219 0.003307 9.670650 5.817955
1371 5.645695 5.551113 0.023306 0.044125 24.441959 1.163490 0.003360 9.671383 5.818054
1372 5.646425 5.551842 0.022577 0.043396 24.442688 1.162760 0.003411 9.672112 5.818151
1373 5.647150 5.552570 0.021849 0.042667 24.443417 1.162031 0.003463 9.672840 5.818248
1374 5.647879 5.551224 0.021120 0.041939 24.444145 1.161304 0.003514 9.673569 5.818087
1375 5.648607 5.551952 0.027765 0.041210 24.444870 1.160576 0.003566 9.674294 5.819105
1376 5.649334 5.550610 0.027039 0.040483 24.445599 1.159849 0.003617 9.675022 5.818944
1377 5.650061 5.551336 0.026312 0.039757 24.446323 1.159122 0.003669 9.675747 5.819041
1378 5.650785 5.549995 0.032907 0.039032 24.447052 1.158398 0.002944 9.676476 5.819699
1379 5.651510 5.548660 0.032181 0.038305 24.447777 1.157671 0.002995 9.677200 5.819538
1380 5.652235 5.547329 0.031456 0.037580 24.448502 1.156946 0.003047 9.677925 5.819377
1381 5.652960 5.546001 0.030731 0.036858 24.449226 1.156221 0.003098 9.678650 5.819218
1382 5.653685 5.546724 0.030008 0.036133 24.449951 1.155499 0.003150 9.679371 5.819315
1383 5.654408 5.547447 0.029285 0.035410 24.450672 1.154776 0.003201 9.680096 5.819412
1384 5.655130 5.546122 0.028563 0.034687 24.451397 1.154053 0.003253 9.680820 5.819253
1385 5.655851 5.544800 0.027840 0.033964 24.452118 1.153330 0.003304 9.681541 5.819094
1386 5.656303 5.543480 0.034384 0.033243 24.452839 1.152609 0.003356 9.682262 5.819809
1387 5.657026 5.542168 0.033663 0.032520 24.453560 1.151888 0.003407 9.682983 5.819652
1388 5.657745 5.540855 0.032942 0.031801 24.454281 1.151167 0.003459 9.683704 5.819494
1389 5.658464 5.541576 0.032223 0.031080 24.455002 1.150446 0.003510 9.684425 5.819591
1390 5.659184 5.540266 0.031502 0.030361 24.455723 1.149727 0.003560 9.685146 5.819433
1391 5.659903 5.538961 0.037996 0.029642 24.456440 1.149008 0.003612 9.685863 5.820178
1392 5.660620 5.539680 0.037277 0.028923 24.457161 1.148289 0.003663 9.686581 5.820274
1393 5.661337 5.540398 0.036560 0.028206 24.457878 1.147570 0.003713 9.687302 5.820370
1394 5.662054 5.541117 0.035843 0.027487 24.458595 1.146852 0.003764 9.688019 5.820467
1395 5.662771 5.539814 0.035126 0.026770 24.459312 1.146135 0.003047 9.688702 5.820210
1396 5.663488 5.538515 0.034409 0.026054 24.460030 1.145418 0.003098 9.689419 5.820054
1397 5.663990 5.537220 0.033691 0.025337 24.460747 1.144703 0.003149 9.690136 5.819871
1398 5.664705 5.537935 0.032978 0.024622 24.461460 1.143988 0.003200 9.690849 5.819968
1399 5.665419 5.538651 0.032261 0.023907 24.462173 1.143272 0.003251 9.691563 5.820062
1400 5.666132 5.539364 0.031548 0.023193 24.462891 1.142557 0.003303 9.692280 5.820158
1401 5.666847 5.540079 0.030834 0.022480 24.463604 1.141844 0.003352 9.692993 5.820255
1402 5.667561 5.540792 0.030121 0.021767 24.464317 1.141130 0.003404 9.693707 5.820349
1403 5.668274 5.541506 0.029408 0.021053 24.465031 1.140417 0.003454 9.694420 5.820446
1404 5.668772 5.540211 0.028694 0.032154 24.465744 1.139704 0.003505 9.695133 5.821739
1405 5.669271 5.540922 0.027983 0.031441 24.466454 1.138992 0.003554 9.695843 5.821807
1406 5.669983 5.539631 0.027271 0.030729 24.467167 1.138281 0.003606 9.696556 5.821653
1407 5.670694 5.540340 0.026560 0.030018 24.467876 1.137571 0.003655 9.697266 5.821748
1408 5.671404 5.539053 0.025848 0.029308 24.468590 1.136860 0.003706 9.697979 5.821594
1409 5.672113 5.539762 0.025139 0.028599 24.469299 1.136150 0.003757 9.698689 5.821689
1410 5.672823 5.538477 0.024429 0.027889 24.470009 1.135441 0.003806 9.699398 5.821534
1411 5.673531 5.539185 0.023722 0.027180 24.470715 1.134731 0.003857 9.700104 5.821628
1412 5.674236 5.537903 0.023012 0.026472 24.471424 1.134024 0.003907 9.700813 5.821474
1413 5.674944 5.536623 0.022305 0.025764 24.472134 1.133314 0.003957 9.701523 5.821320
1414 5.675650 5.537331 0.021597 0.025057 24.472839 1.132608 0.004006 9.702229 5.821414
1415 5.676355 5.536053 0.020889 0.024349 24.473549 1.131901 0.004056 9.702938 5.821261
1416 5.677063 5.536760 0.020184 0.023643 24.474255 1.131193 0.004106 9.703644 5.821356
1417 5.677769 5.535486 0.019478 0.022938 24.474960 1.130487 0.004155 9.704350 5.821202
1418 5.678473 5.534218 0.018772 0.022232 24.475666 1.129782 0.004205 9.705055 5.821051
1419 5.679176 5.534922 0.018066 0.021526 24.476372 1.129078 0.004254 9.705761 5.821145
1420 5.679880 5.533653 0.024525 0.020823 24.477074 1.128374 0.004304 9.706463 5.821887
1421 5.680315 5.534359 0.023823 0.020119 24.477779 1.127668 0.004354 9.707169 5.821949
1422 5.681017 5.533092 0.023119 0.019415 24.478481 1.126966 0.004402 9.707870 5.821795
1423 5.681721 5.533796 0.022415 0.018713 24.479183 1.126263 0.004452 9.708572 5.821889
1424 5.682423 5.532536 0.021713 0.018009 24.479889 1.125561 0.004500 9.709278 5.821739
1425 5.682911 5.531277 0.021011 0.017309 24.480591 1.124859 0.004550 9.709980 5.821561
1426 5.683611 5.531979 0.020309 0.016607 24.481293 1.124157 0.004599 9.710682 5.821655
1427 5.684309 5.532681 0.026718 0.015907 24.481991 1.123457 0.004647 9.711380 5.822637
1428 5.685011 5.531424 0.033079 0.015205 24.482693 1.122755 0.003947 9.712082 5.823275
1429 5.685711 5.532124 0.032379 0.014505 24.483391 1.122055 0.003997 9.712780 5.823368
1430 5.686411 5.530869 0.031681 0.013805 24.484093 1.121355 0.004045 9.713482 5.823217
1431 5.687109 5.531569 0.030981 0.013107 24.484791 1.120657 0.004094 9.714180 5.823311
1432 5.687807 5.530319 0.030281 0.012409 24.485489 1.119959 0.004144 9.714878 5.823161
1433 5.688501 5.531017 0.029585 0.011711 24.486187 1.119261 0.004193 9.715576 5.823254
1434 5.410324 5.531715 0.028887 0.011013 24.486885 1.118563 0.004242 9.716274 5.788488
1435 5.411020 5.532412 0.028191 0.010315 24.487583 1.117865 0.004291 9.716972 5.788581
1436 5.411718 5.533108 0.027493 0.009619 24.488277 1.117168 0.004339 9.717667 5.788673
1437 5.412252 5.533804 0.026796 0.008923 24.488976 1.116472 0.004388 9.718365 5.788746
1438 5.412949 5.534500 0.033112 0.008228 24.489670 1.115778 0.004436 9.719059 5.789717
1439 5.413481 5.535194 0.032417 0.007532 24.490364 1.115082 0.004485 9.719753 5.789789
1440 5.414177 5.535891 0.031723 0.006838 24.491062 1.114388 0.004534 9.720451 5.789883
1441 5.414871 5.536585 0.031029 0.006144 24.491756 1.113693 0.004582 9.721146 5.789976
1442 5.415564 5.537277 0.030334 0.005449 24.492447 1.112999 0.004630 9.721836 5.790067
1443 5.416258 5.537971 0.029642 0.004757 24.493141 1.112307 0.004680 9.722530 5.790161
1444 5.416948 5.538664 0.028950 0.004063 24.493835 1.111612 0.004727 9.723225 5.790253
1445 5.417643 5.539356 0.035221 0.003372 24.494526 1.110922 0.004775 9.723915 5.791217
1446 5.418331 5.538103 0.034529 0.002680 24.495220 1.110229 0.004823 9.724609 5.791065
1447 5.419022 5.536854 0.033836 0.001987 24.495911 1.109537 0.004871 9.725300 5.790915
1448 5.419550 5.535606 0.033146 0.001297 24.496601 1.108847 0.004920 9.725990 5.790745
1449 5.420080 5.536297 0.032455 0.000607 24.497292 1.108156 0.004968 9.726681 5.790817
1450 5.420767 5.536987 0.038681 0.000084 24.497982 1.107466 0.005015 9.727371 5.791794
1451 5.421295 5.537676 0.037991 0.000772 24.498672 1.106777 0.005063 9.728062 5.792038
1452 5.421982 5.538364 0.037302 0.001461 24.499359 1.106089 0.005111 9.728748 5.792302
1453 5.422670 5.539053 0.036613 0.002150 24.500050 1.105400 0.005158 9.729439 5.792566
1454 5.423359 5.537807 0.035925 0.002836 24.500736 1.104712 0.004471 9.730125 5.792497
1455 5.423885 5.538494 0.035238 0.003523 24.501423 1.104025 0.004519 9.730812 5.792740
1456 5.424572 5.539181 0.034550 0.004211 24.502110 1.103338 0.004567 9.731499 5.793004
1457 5.425259 5.539867 0.033863 0.004898 24.502796 1.102652 0.004615 9.732185 5.793267
1458 5.425783 5.538626 0.033178 0.005583 24.503483 1.101965 0.004663 9.732872 5.793269
1459 5.426308 5.539310 0.032492 0.006269 24.504169 1.101278 0.004710 9.733559 5.793512
1460 5.426991 5.539997 0.031807 0.006954 24.504852 1.100594 0.004758 9.734241 5.793774
1461 5.427675 5.538754 0.031122 0.007639 24.505539 1.099909 0.004806 9.734928 5.793796
1462 5.428358 5.539438 0.030437 0.008324 24.506222 1.099226 0.004853 9.735611 5.794059
1463 5.429043 5.538200 0.029755 0.009007 24.506905 1.098541 0.004901 9.736294 5.794081
1464 5.429726 5.538883 0.029072 0.009689 24.507591 1.097858 0.004949 9.736980 5.794343
1465 5.430408 5.539566 0.028389 0.010372 24.508274 1.097176 0.004995 9.737663 5.794605
1466 5.431089 5.538330 0.027706 0.011055 24.508957 1.096493 0.005042 9.738346 5.794627
1467 5.431768 5.539011 0.027023 0.011738 24.509636 1.095812 0.005090 9.739025 5.794888
1468 5.432451 5.539692 0.026342 0.012419 24.510319 1.095129 0.005137 9.739708 5.795150
1469 5.433132 5.540373 0.025661 0.013100 24.510998 1.094448 0.005184 9.740387 5.795410
1470 5.433811 5.541054 0.024981 0.013781 24.511681 1.093767 0.005231 9.741070 5.795671
1471 5.434490 5.541735 0.024302 0.014460 24.512360 1.093088 0.005279 9.741749 5.795932
1472 5.435171 5.542414 0.023621 0.015141 24.513039 1.092409 0.005324 9.742428 5.796194
1473 5.435848 5.543093 0.022942 0.015820 24.513718 1.091730 0.005372 9.743107 5.796453
1474 5.436527 5.543772 0.022264 0.016497 24.514397 1.091051 0.005419 9.743786 5.796713
1475 5.437044 5.542534 0.021585 0.017176 24.515076 1.090372 0.005466 9.744465 5.796715
1476 5.437721 5.541300 0.020908 0.017853 24.515755 1.089695 0.005511 9.745144 5.796736
1477 5.438398 5.541977 0.020231 0.018530 24.516430 1.089018 0.005559 9.745819 5.796996
1478 5.439075 5.542654 0.019554 0.019207 24.517109 1.088341 0.005605 9.746498 5.797255
1479 5.439751 5.543331 0.025743 0.008209 24.517784 1.087664 0.005651 9.747173 5.796914
1480 5.440426 5.544006 0.025068 0.008884 24.518459 1.086988 0.005698 9.747849 5.797173
1481 5.441101 5.542774 0.024393 0.009560 24.519135 1.086313 0.005744 9.748524 5.797193
1482 5.441776 5.543444 0.023718 0.010235 24.519810 1.085638 0.005790 9.749199 5.797451
1483 5.442450 5.544117 0.023043 0.010910 24.520485 1.084963 0.005836 9.749874 5.797710
1484 5.443123 5.542887 0.022369 0.011583 24.521160 1.084290 0.005883 9.750549 5.797730
1485 5.443796 5.543560 0.021694 0.012257 24.521832 1.083616 0.005929 9.751221 5.797988
1486 5.444468 5.542334 0.021023 0.012930 24.522507 1.082943 0.005975 9.751896 5.798009
1487 5.445141 5.543007 0.020350 0.013603 24.523178 1.082270 0.006021 9.752567 5.798267
1488 5.445814 5.543678 0.019676 0.014275 24.523849 1.081598 0.006066 9.753239 5.798524
1489 5.446486 5.542454 0.019005 0.014948 24.524521 1.080925 0.006112 9.753910 5.798545
1490 5.446995 5.541231 0.018333 0.015619 24.525192 1.080254 0.006158 9.754581 5.798545
1491 5.447666 5.541901 0.017662 0.016289 24.525864 1.079584 0.006204 9.755253 5.798803
1492 5.448336 5.542572 0.016993 0.016960 24.526535 1.078913 0.006249 9.755924 5.799060
1493 5.449007 5.541353 0.023144 0.017630 24.527206 1.078243 0.006295 9.756596 5.799934
1494 5.449673 5.542023 0.022474 0.018299 24.527874 1.077574 0.006341 9.757263 5.800190
1495 5.450342 5.542692 0.021805 0.018581 24.528545 1.076904 0.006385 9.757935 5.800399
1496 5.451012 5.543360 0.021135 0.019251 24.529213 1.076235 0.006431 9.758602 5.800655
1497 5.451677 5.542141 0.020468 0.019918 24.529881 1.075567 0.006476 9.759270 5.800675
1498 5.452345 5.542810 0.019800 0.020586 24.530548 1.074900 0.006521 9.759937 5.800931
1499 5.453009 5.543476 0.019133 0.021254 24.531216 1.074232 0.006567 9.760605 5.801187
1500 5.453674 5.544144 0.018465 0.021919 24.531883 1.073565 0.006612 9.761272 5.801441
1501 5.454340 5.544811 0.017799 0.022585 24.532547 1.072899 0.006658 9.761936 5.801697
1502 5.455008 5.543594 0.017134 0.023251 24.533215 1.072233 0.006701 9.762604 5.801717
1503 5.455673 5.542379 0.016468 0.023916 24.533882 1.071568 0.006747 9.763271 5.801738
1504 5.456339 5.543045 0.015802 0.024582 24.534546 1.070902 0.006791 9.763935 5.801993
1505 5.457001 5.543709 0.015137 0.025246 24.535210 1.070238 0.006837 9.764599 5.802247
1506 5.457664 5.544374 0.014473 0.025911 24.535873 1.069572 0.006881 9.765263 5.802502
1507 5.458166 5.543163 0.013809 0.026575 24.536537 1.068909 0.006926 9.765926 5.802501
1508 5.458828 5.543827 0.013145 0.027237 24.537201 1.068247 0.006970 9.766590 5.802755
1509 5.459490 5.542616 0.012484 0.027901 24.537865 1.067583 0.006308 9.767254 5.802687
1510 5.460152 5.541410 0.011822 0.028563 24.538528 1.066921 0.006352 9.767918 5.802708
1511 5.460653 5.542072 0.011158 0.017689 24.539188 1.066259 0.006397 9.768578 5.801500
1512 5.461311 5.542734 0.010498 0.018351 24.539852 1.065598 0.006442 9.769241 5.801754
1513 5.461973 5.541531 0.009836 0.019012 24.540512 1.064936 0.006487 9.769901 5.801774
1514 5.462633 5.542191 0.009176 0.019672 24.541172 1.064276 0.006532 9.770561 5.802027
1515 5.463293 5.542850 0.008514 0.020332 24.541832 1.063616 0.006577 9.771221 5.802279
1516 5.463793 5.541649 0.007854 0.020992 24.542492 1.062956 0.006621 9.771881 5.802280
1517 5.464451 5.542309 0.013969 0.021652 24.543152 1.062296 0.006665 9.772541 5.803379
1518 5.465111 5.541109 0.020039 0.022312 24.543812 1.061636 0.006710 9.773201 5.804242
1519 5.465607 5.541767 0.019381 0.011566 24.544472 1.060978 0.006755 9.773861 5.803049
1520 5.466265 5.542425 0.018723 0.012224 24.545128 1.060320 0.006799 9.774517 5.803299
1521 5.466923 5.543083 0.018064 0.001606 24.545784 1.059662 0.006844 9.775173 5.802143
1522 5.467579 5.543739 0.017406 0.002262 24.546444 1.059004 0.006887 9.775833 5.802395
1523 5.468235 5.544397 0.023434 0.008230 24.547100 1.058348 0.006932 9.776489 5.804145
1524 5.468893 5.545053 0.022778 0.007572 24.547756 1.057692 0.006976 9.777145 5.804233
1525 5.469387 5.545710 0.022121 0.006918 24.548412 1.057035 0.007020 9.777802 5.804300
1526 5.470041 5.546364 0.021465 0.017288 24.549068 1.056379 0.007064 9.778458 5.805766
1527 5.470695 5.547020 0.020811 0.016634 24.549721 1.055725 0.007108 9.779110 5.805853
1528 5.471350 5.547674 0.020157 0.016344 24.550377 1.055071 0.007152 9.779766 5.805986
1529 5.472004 5.548328 0.026142 0.015690 24.551033 1.054417 0.006497 9.778843 5.806619
1530 5.472656 5.548983 0.025488 0.015038 24.551685 1.053762 0.006542 9.779495 5.806706
1531 5.473307 5.549637 0.024834 0.014383 24.552338 1.053110 0.006587 9.780148 5.806793
1532 5.473961 5.548435 0.024181 0.013731 24.552990 1.052456 0.005934 9.780800 5.806561
1533 5.474611 5.549088 0.023529 0.013077 24.553642 1.051804 0.005979 9.781452 5.806647
1534 5.475264 5.547888 0.022877 0.012426 24.554295 1.051151 0.005326 9.782104 5.806416
1535 5.475916 5.546692 0.022224 0.011774 24.554947 1.050501 0.005370 9.782757 5.806273
1536 5.476564 5.547342 0.021574 0.011124 24.555599 1.049849 0.005416 9.783409 5.806360
1537 5.477215 5.547993 0.020924 0.021376 24.556252 1.049198 0.005460 9.784061 5.807809
1538 5.477865 5.548643 0.020273 0.020725 24.556900 1.048548 0.005506 9.784710 5.807896
1539 5.478514 5.547449 0.019623 0.020075 24.557549 1.047897 0.005549 9.785358 5.807752
1540 5.479162 5.548100 0.018974 0.019424 24.558201 1.047247 0.005595 9.786011 5.807840
1541 5.479813 5.548748 0.018324 0.018776 24.558849 1.046598 0.005639 9.786659 5.807926
1542 5.480461 5.549397 0.017675 0.018127 24.559498 1.045950 0.005684 9.787308 5.808013
1543 5.480947 5.550045 0.017027 0.017479 24.560146 1.045301 0.005728 9.787956 5.808079
1544 5.481436 5.548851 0.016380 0.016830 24.560795 1.044653 0.005773 9.788605 5.807915
1545 5.482080 5.547661 0.015732 0.026970 24.561440 1.044006 0.005816 9.789249 5.809119
1546 5.482567 5.548309 0.015085 0.026323 24.562088 1.043360 0.005861 9.789898 5.809186
1547 5.483213 5.547121 0.014439 0.025677 24.562737 1.042713 0.005906 9.790546 5.809044
1548 5.483858 5.547768 0.013792 0.025030 24.563381 1.042067 0.005950 9.791191 5.809130
1549 5.484503 5.546581 0.013145 0.024384 24.564026 1.041420 0.005994 9.791836 5.808986
1550 5.485147 5.545399 0.012501 0.023739 24.564674 1.040775 0.006038 9.792484 5.808845
1551 5.485794 5.544220 0.011856 0.023094 24.565319 1.040131 0.006082 9.793129 5.808703
1552 5.486437 5.544865 0.017807 0.022449 24.565964 1.039486 0.006125 9.793774 5.809613
1553 5.487082 5.545509 0.017162 0.021805 24.566605 1.038841 0.006169 9.794415 5.809698
1554 5.487724 5.546152 0.016520 0.021162 24.567249 1.038198 0.006213 9.795059 5.809785
1555 5.488367 5.544975 0.015877 0.020519 24.567894 1.037554 0.006257 9.795704 5.809643
1556 5.489008 5.545616 0.015232 0.030544 24.568535 1.036913 0.006301 9.796345 5.811061
1557 5.489649 5.507126 0.021143 0.029903 24.569180 1.036268 0.006345 9.796989 5.807075
1558 5.490129 5.507769 0.020500 0.029261 24.569820 1.035627 0.005702 9.797630 5.807055
1559 5.490770 5.506664 0.019859 0.028618 24.570461 1.034986 0.005746 9.798271 5.806922
1560 5.491411 5.507305 0.019218 0.027977 24.571102 1.034344 0.005790 9.798912 5.807007
1561 5.492052 5.507946 0.018578 0.027336 24.571743 1.033705 0.005835 9.799553 5.807094
1562 5.492691 5.508585 0.017939 0.026697 24.572384 1.033064 0.005878 9.800194 5.807179
1563 5.493330 5.507481 0.017298 0.026056 24.573025 1.032423 0.005921 9.800835 5.807046
1564 5.493971 5.506378 0.016659 0.025417 24.573666 1.031784 0.005965 9.801476 5.806914
1565 5.494610 5.505278 0.016020 0.024778 24.574303 1.031145 0.006009 9.802113 5.806782
1566 5.495249 5.505917 0.015381 0.024139 24.574944 1.030506 0.006053 9.802753 5.806868
1567 5.495886 5.504820 0.014742 0.023500 24.575581 1.029867 0.006096 9.803391 5.806735
1568 5.496525 5.503725 0.020615 0.022861 24.576218 1.029230 0.006140 9.804028 5.807417
1569 5.497162 5.504362 0.019976 0.022224 24.576855 1.028591 0.006183 9.804665 5.807502
1570 5.497799 5.504999 0.019339 0.021587 24.577492 1.027954 0.006227 9.805302 5.807587
1571 5.498436 5.503906 0.018703 0.031509 24.578129 1.027319 0.005589 9.805939 5.808692
1572 5.499071 5.504543 0.018066 0.030872 24.578766 1.026682 0.005633 9.806576 5.808776
1573 5.499704 5.503452 0.017429 0.030235 24.579403 1.026045 0.005677 9.807213 5.808645
1574 5.500340 5.504087 0.016794 0.029600 24.580036 1.025410 0.005721 9.807846 5.808730
1575 5.500975 5.504723 0.016159 0.028965 24.580673 1.024775 0.005765 9.808483 5.808814
1576 5.501448 5.505356 0.015526 0.028332 24.581306 1.024141 0.005808 9.809116 5.808878
1577 5.502081 5.504267 0.014891 0.027697 24.581944 1.023506 0.005851 9.809753 5.808749
1578 5.502714 5.503181 0.014256 0.027061 24.582577 1.022871 0.005895 9.810387 5.808618
1579 5.503349 5.502096 0.013622 0.026428 24.583210 1.022238 0.005261 9.811020 5.808403
1580 5.503981 5.501015 0.012989 0.025795 24.583843 1.021605 0.005305 9.811653 5.808274
1581 5.504614 5.501646 0.012358 0.025164 24.584476 1.020973 0.005348 9.812286 5.808358
1582 5.505247 5.502279 0.011724 0.024530 24.585106 1.020340 0.005392 9.812916 5.808442
1583 5.505878 5.501198 0.011093 0.023899 24.585739 1.019709 0.004760 9.813549 5.808228
1584 5.506508 5.501831 0.010462 0.023268 24.586372 1.019077 0.004804 9.814182 5.808313
1585 5.507139 5.502460 0.009830 0.022636 24.587002 1.018446 0.004848 9.814812 5.808397
1586 5.507771 5.503092 0.009199 0.022005 24.587631 1.017815 0.004891 9.815441 5.808481
1587 5.508400 5.502014 0.008570 0.021376 24.588264 1.017185 0.004935 9.816074 5.808352
1588 5.509029 5.502644 0.007938 0.020744 24.588894 1.016554 0.004979 9.816704 5.808436
1589 5.509657 5.503273 0.007309 0.020115 24.589523 1.015924 0.005023 9.817333 5.808519
1590 5.510286 5.503902 0.006680 0.019485 24.590153 1.015295 0.005066 9.817963 5.808604
1591 5.510754 5.502825 0.006052 0.018858 24.590782 1.014668 0.005110 9.818592 5.808455
1592 5.511221 5.503452 0.005424 0.018230 24.591408 1.014040 0.005153 9.819218 5.808518
1593 5.511848 5.504082 0.004795 0.017601 24.592037 1.013411 0.005197 9.819847 5.808602
1594 5.512476 5.504709 0.004168 0.016973 24.592663 1.012783 0.005240 9.820473 5.808686
1595 5.513102 5.505337 0.003540 0.016346 24.593292 1.012156 0.005283 9.821102 5.808769
1596 5.513727 5.505962 0.002914 0.015720 24.593918 1.011530 0.005326 9.821728 5.808853
1597 5.514193 5.506588 0.002289 0.015095 24.594543 1.010904 0.005370 9.822353 5.808917
1598 5.514820 5.507215 0.001661 0.014467 24.595169 1.010277 0.005413 9.822979 5.809000
1599 5.515284 5.507841 0.001036 0.013844 24.595795 1.009651 0.005456 9.823605 5.809063
1600 5.515907 5.508465 0.000412 0.013218 24.596420 1.009027 0.005499 9.824230 5.809147
1601 5.516531 5.507385 0.000214 0.023041 24.597046 1.008402 0.005542 9.824856 5.810377
1602 5.516996 5.508011 0.000839 0.022417 24.597672 1.007776 0.005585 9.825481 5.810597
1603 5.517618 5.506935 0.001461 0.021793 24.598293 1.007154 0.005628 9.826103 5.810624
1604 5.518244 5.507557 0.002087 0.021170 24.598919 1.006529 0.005672 9.826729 5.810863
1605 5.518866 5.508181 0.002708 0.020546 24.599541 1.005907 0.005713 9.827351 5.811101
1606 5.519487 5.508804 0.003332 0.019924 24.600163 1.005283 0.005756 9.827972 5.811340
1607 5.519949 5.509426 0.003954 0.019302 24.600788 1.004662 0.005799 9.828598 5.811560
1608 5.520571 5.510048 0.004576 0.018681 24.601410 1.004040 0.005841 9.829220 5.811798
1609 5.521193 5.510670 0.005198 0.018059 24.602032 1.003418 0.005884 9.829842 5.812037
1610 5.521814 5.511292 0.005819 0.017437 24.602654 1.002796 0.005263 9.830463 5.812192
1611 5.522436 5.510216 0.006439 0.016815 24.603271 1.002176 0.005305 9.831081 5.812218
1612 5.523056 5.509142 0.007061 0.016195 24.603893 1.001554 0.005348 9.831703 5.812244
1613 5.523676 5.509762 0.007681 0.015575 24.604515 1.000935 0.005391 9.832325 5.812482
1614 5.524296 5.510380 0.008301 0.025295 24.605133 1.000315 0.005434 9.832943 5.814012
1615 5.524916 5.511000 0.008921 0.024675 24.605751 0.999695 0.005477 9.833561 5.814250
1616 5.525532 5.511620 0.009539 0.024057 24.606373 0.999077 0.005519 9.834179 5.814487
1617 5.525991 5.512238 0.010159 0.023438 24.606991 0.998457 0.005561 9.834797 5.814704
1618 5.526447 5.512856 0.010777 0.022820 24.607609 0.997839 0.005605 9.835415 5.814920
1619 5.526758 5.513474 0.011395 0.022202 24.608227 0.997221 0.005647 9.836033 5.815119
1620 5.527376 5.514091 0.012012 0.021584 24.608845 0.996603 0.005689 9.836651 5.815356
1621 5.527992 5.514709 0.012629 0.020967 24.609459 0.995987 0.005731 9.837269 5.815593
1622 5.528606 5.515326 0.013245 0.020351 24.610077 0.995371 0.005774 9.837883 5.815829
1623 5.529222 5.515942 0.007395 0.019733 24.610695 0.994753 0.005816 9.838501 5.815257
1624 5.529840 5.516558 0.008011 0.019119 24.611309 0.994139 0.005857 9.839115 5.815494
1625 5.530455 5.515480 0.008625 0.018503 24.611923 0.993523 0.005242 9.839733 5.815435
1626 5.531069 5.516096 0.009241 0.017887 24.612541 0.992907 0.005284 9.840347 5.815671
1627 5.531683 5.516712 0.009857 0.017273 24.613155 0.992292 0.005327 9.840961 5.815908
1628 5.532297 5.517326 0.004045 0.016659 24.613770 0.991678 0.005369 9.841576 5.815340
1629 5.532909 5.517933 0.004658 0.016045 24.614384 0.991064 0.005412 9.842190 5.815575
1630 5.533522 5.516859 0.005272 0.015430 24.614998 0.990450 0.005454 9.842804 5.815598
1631 5.534136 5.517471 0.000500 0.014816 24.615612 0.989836 0.004840 9.843418 5.815079
1632 5.534748 5.518085 0.000114 0.014204 24.616222 0.989223 0.004884 9.844028 5.815188
1633 5.535360 5.518698 0.000727 0.013592 24.616837 0.988611 0.004926 9.844643 5.815423
1634 5.535810 5.519310 0.001339 0.012980 24.617447 0.987999 0.004969 9.845253 5.815639
1635 5.536423 5.518234 0.001949 0.012367 24.618061 0.987387 0.005012 9.845867 5.815663
1636 5.537035 5.518847 0.002562 0.011757 24.618671 0.986776 0.005054 9.846478 5.815898
1637 5.537645 5.519459 0.003174 0.011147 24.619282 0.986166 0.005095 9.847088 5.816132
1638 5.538256 5.520069 0.003784 0.010534 24.619892 0.985554 0.005137 9.847698 5.816366
1639 5.538866 5.520679 0.004395 0.009924 24.620502 0.984943 0.005179 9.848309 5.816600
1640 5.539473 5.519606 0.005005 0.019548 24.621113 0.984335 0.005222 9.848919 5.817903
1641 5.540083 5.520214 0.005613 0.018940 24.621723 0.983725 0.005264 9.849529 5.818137
1642 5.540693 5.520823 0.006222 0.018330 24.622334 0.983114 0.005306 9.850140 5.818370
1643 5.541300 5.521431 0.006832 0.017721 24.622940 0.982506 0.005348 9.849171 5.818406
1644 5.541908 5.522039 0.007441 0.017113 24.623550 0.981897 0.005390 9.849781 5.818640
1645 5.542515 5.520967 0.008049 0.016504 24.624157 0.981291 0.005432 9.850388 5.818663
1646 5.543123 5.521576 0.002312 0.015896 24.624767 0.980682 0.005473 9.850998 5.818103
1647 5.543730 5.522182 0.002918 0.015289 24.625374 0.980074 0.004867 9.851604 5.818255
1648 5.544338 5.522789 0.002779 0.024813 24.625980 0.979467 0.004909 9.852211 5.819661
1649 5.544945 5.523396 0.002172 0.024206 24.626587 0.978861 0.004951 9.852818 5.819742
1650 5.545549 5.524002 0.007830 0.023600 24.627193 0.978254 0.004992 9.853424 5.820606
1651 5.545994 5.524609 0.007225 0.022995 24.627800 0.977650 0.005034 9.854031 5.820667
1652 5.546598 5.525213 0.006618 0.022388 24.628403 0.977043 0.005076 9.854633 5.820747
1653 5.547043 5.525818 0.006014 0.021784 24.629009 0.976439 0.005118 9.855240 5.820808
1654 5.547647 5.526424 0.005409 0.021179 24.629616 0.975834 0.005160 9.855846 5.820890
1655 5.548252 5.527027 0.004805 0.020575 24.630219 0.975229 0.005202 9.856449 5.820970
1656 5.548855 5.527632 0.004200 0.019970 24.630821 0.974625 0.005244 9.857052 5.821050
1657 5.549459 5.528236 0.003597 0.019367 24.631428 0.974022 0.005286 9.857658 5.821132
1658 5.550062 5.527161 0.002995 0.018764 24.632030 0.973417 0.005328 9.858261 5.821002
1659 5.550505 5.527765 0.008615 0.018160 24.632633 0.972815 0.005368 9.858864 5.821841
1660 5.551107 5.528366 0.008015 0.017559 24.633236 0.972212 0.004766 9.859467 5.821841
1661 5.551710 5.528969 0.007412 0.016956 24.633839 0.971611 0.004808 9.860069 5.821921
1662 5.552313 5.529572 0.006809 0.016354 24.634438 0.971008 0.004207 9.860668 5.821921
1663 5.552912 5.530172 0.006208 0.015753 24.635040 0.970407 0.004249 9.861271 5.822002
1664 5.553511 5.530773 0.005608 0.015152 24.635643 0.969805 0.004291 9.861874 5.822082
1665 5.554110 5.531376 0.005005 0.014549 24.636242 0.969206 0.004333 9.862473 5.822162
1666 5.554710 5.530300 0.004406 0.013950 24.636845 0.968605 0.004375 9.863075 5.822033
1667 5.555149 5.530901 0.003805 0.013350 24.637444 0.968004 0.004416 9.863674 5.822093
1668 5.555750 5.531500 0.003206 0.012751 24.638042 0.967405 0.004458 9.864273 5.822174
1669 5.556349 5.532101 0.002605 0.012150 24.638641 0.966806 0.004500 9.864872 5.822253
1670 5.556948 5.531025 0.008194 0.011551 24.639240 0.966208 0.003901 9.865471 5.822817
1671 5.557547 5.531624 0.007597 0.010954 24.639839 0.965609 0.003944 9.866070 5.822897
1672 5.558142 5.532223 0.006998 0.010355 24.640438 0.965010 0.003986 9.866669 5.822978
1673 5.558580 5.532822 0.006401 0.009758 24.641037 0.964411 0.004028 9.867268 5.823038
1674 5.559177 5.533419 0.005802 0.009159 24.641632 0.963814 0.004070 9.867863 5.823117
1675 5.559774 5.534016 0.005205 0.008562 24.642231 0.963217 0.004113 9.868462 5.823197
1676 5.560371 5.534613 0.004608 0.007965 24.642826 0.962620 0.004154 9.869057 5.823277
1677 5.560808 5.535210 0.004013 0.007370 24.643425 0.962023 0.004196 9.869656 5.823337
1678 5.561403 5.535805 0.003416 0.006773 24.644020 0.961428 0.004238 9.870251 5.823417
1679 5.561998 5.534733 0.002819 0.006176 24.644615 0.960833 0.004279 9.870846 5.823287
1680 5.562593 5.535328 0.002224 0.005581 24.645210 0.960238 0.004321 9.871441 5.823367
1681 5.563189 5.535923 0.007778 0.004986 24.645805 0.959642 0.004363 9.872036 5.824215
1682 5.563782 5.536516 0.007185 0.004393 24.646400 0.959047 0.004405 9.872631 5.824295
1683 5.564377 5.535444 0.006590 0.003798 24.646996 0.958452 0.004447 9.873226 5.824166
1684 5.564810 5.534374 0.005997 0.003204 24.647591 0.957857 0.004487 9.873821 5.824017
1685 5.565401 5.534969 0.005402 0.002609 24.648182 0.957266 0.004529 9.874413 5.824096
1686 5.565996 5.533901 0.004808 0.002016 24.648777 0.956671 0.004571 9.875008 5.823969
1687 5.566282 5.534492 0.004215 0.001425 24.649368 0.956079 0.004613 9.875599 5.824009
1688 5.566874 5.535086 0.003624 0.000834 24.649963 0.955486 0.004653 9.876194 5.824089
1689 5.567465 5.535679 0.003031 0.000240 24.650555 0.954893 0.004695 9.876785 5.824168
1690 5.568056 5.536270 0.002439 0.000351 24.651146 0.954302 0.004736 9.877377 5.824335
1691 5.568489 5.536861 0.001848 0.000942 24.651737 0.953714 0.004144 9.877968 5.824463
1692 5.569080 5.535795 0.001257 0.001534 24.652328 0.953123 0.004186 9.878559 5.824483
1693 5.569510 5.534731 0.000666 0.002125 24.652920 0.952532 0.004228 9.879150 5.824482
1694 5.570101 5.533669 0.000076 0.002716 24.653511 0.951941 0.004269 9.879742 5.824503
1695 5.570688 5.534260 0.000515 0.003305 24.654099 0.951351 0.004310 9.880329 5.824857
1696 5.571276 5.534849 0.001104 0.003895 24.654690 0.950762 0.004352 9.880920 5.825231
1697 5.571865 5.533789 0.001694 0.004484 24.655281 0.950172 0.004393 9.881512 5.825399
1698 5.572454 5.534378 0.002283 0.005066 24.655869 0.949583 0.004434 9.882099 5.825771
1699 5.573042 5.533319 0.002872 0.005655 24.656456 0.948994 0.003845 9.882687 5.825859
1700 5.573627 5.533907 0.003460 0.006245 24.657047 0.948406 0.003886 9.883278 5.826232
1701 5.574057 5.534489 0.004047 0.006832 24.657635 0.947817 0.003928 9.883865 5.826584
1702 5.574642 5.535078 0.004637 0.007420 24.658222 0.947229 0.003970 9.884453 5.826956
1703 5.575228 5.534019 0.005222 0.008007 24.658810 0.946642 0.004011 9.885040 5.827123
1704 5.575815 5.534607 0.005810 0.008595 24.659397 0.946054 0.004052 9.884052 5.827298
1705 5.576403 5.533552 0.006397 0.009182 24.659981 0.945469 0.004094 9.884640 5.827465
1706 5.576988 5.532499 0.006985 0.009768 24.660568 0.944883 0.004134 9.885223 5.827631
1707 5.577574 5.531448 0.007568 0.010353 24.661156 0.944296 0.004176 9.885811 5.827798
1708 5.578159 5.532036 0.008156 0.010939 24.661739 0.943710 0.004217 9.886395 5.828169
1709 5.578745 5.530987 0.008739 0.011524 24.662327 0.943125 0.004258 9.886982 5.828335
1710 5.579329 5.531570 0.009325 0.012110 24.662910 0.942541 0.004299 9.887566 5.828706
1711 5.579914 5.532156 0.003798 0.012693 24.663494 0.941956 0.004340 9.888149 5.828312
1712 5.580498 5.532740 0.004383 0.013279 24.664078 0.941372 0.004381 9.888737 5.828683
1713 5.581081 5.531693 0.004967 0.003834 24.664665 0.940788 0.004422 9.889320 5.827596
1714 5.581665 5.530647 0.005550 0.004417 24.665249 0.940205 0.004462 9.889904 5.827763
1715 5.582249 5.531231 0.006134 0.004929 24.665833 0.939621 0.004503 9.890484 5.828123
1716 5.582830 5.530190 0.006716 0.004345 24.666412 0.939039 0.004544 9.891068 5.828143
1717 5.583412 5.530771 0.007298 0.003761 24.666996 0.938456 0.004584 9.891651 5.828366
1718 5.583834 5.529730 0.007881 0.003180 24.667580 0.937874 0.004626 9.892235 5.828368
1719 5.584415 5.530312 0.002388 0.012428 24.668159 0.937292 0.004666 9.892815 5.829059
1720 5.584993 5.530893 0.003069 0.011848 24.668743 0.936710 0.004706 9.893398 5.829295
1721 5.585575 5.531475 0.008488 0.011267 24.669323 0.936129 0.004746 9.893978 5.830122
1722 5.586157 5.532055 0.007908 0.010685 24.669903 0.935549 0.004787 9.894558 5.830200
1723 5.586737 5.531015 0.007326 0.010105 24.670486 0.934967 0.004828 9.895138 5.830076
1724 5.587317 5.529978 0.006746 0.009525 24.671066 0.934387 0.004869 9.895721 5.829951
1725 5.587894 5.530558 0.006166 0.008945 24.671646 0.933807 0.004289 9.896301 5.829951
1726 5.588472 5.529522 0.005587 0.018101 24.672226 0.933228 0.004329 9.896877 5.831043
1727 5.589052 5.530102 0.005007 0.017521 24.672802 0.932648 0.004369 9.897457 5.831120
1728 5.589630 5.529068 0.004429 0.016943 24.673382 0.932070 0.004410 9.898037 5.830996
1729 5.590208 5.529646 0.009815 0.016365 24.673962 0.931490 0.004451 9.898617 5.831820
1730 5.590788 5.530224 0.009237 0.015785 24.674538 0.930912 0.003873 9.899193 5.831819
1731 5.591366 5.530802 0.014591 0.015207 24.675117 0.930334 0.003913 9.899773 5.832638
1732 5.591940 5.531380 0.014013 0.014629 24.675694 0.929758 0.003953 9.900349 5.832715
1733 5.592518 5.531956 0.013435 0.014053 24.676270 0.929180 0.003995 9.900928 5.832792
1734 5.593094 5.530924 0.012859 0.013477 24.676849 0.928602 0.003417 9.901505 5.832591
1735 5.593670 5.529892 0.018177 0.012899 24.677425 0.928026 0.003459 9.902081 5.833203
1736 5.594246 5.530468 0.017601 0.012323 24.678001 0.927450 0.002883 9.902657 5.833204
1737 5.594822 5.531044 0.017025 0.011747 24.678577 0.926874 0.002923 9.903233 5.833280
1738 5.595396 5.531620 0.016449 0.011173 24.679153 0.926298 0.002348 9.903809 5.833282
1739 5.379553 5.532196 0.015875 0.010597 24.679726 0.925724 0.002390 9.904385 5.806305
1740 5.380129 5.532770 0.015301 0.010021 24.680302 0.925150 0.002431 9.904957 5.806382
1741 5.380703 5.533344 0.014725 0.009447 24.680878 0.924574 0.002473 9.905533 5.806459
1742 5.381277 5.532314 0.014151 0.008873 24.681450 0.924000 0.002514 9.906105 5.806335
1743 5.381851 5.532888 0.013577 0.008299 24.682026 0.923426 0.001940 9.906681 5.806336
1744 5.382296 5.531860 0.013004 0.007725 24.682598 0.922853 0.001981 9.907253 5.806196
1745 5.382868 5.532433 0.012430 0.007153 24.683174 0.922279 0.002023 9.907825 5.806273
1746 5.383442 5.533005 0.011858 0.006580 24.683746 0.921707 0.002065 9.908401 5.806350
1747 5.384014 5.533577 0.011284 0.006008 24.684319 0.921133 0.002107 9.908974 5.806427
1748 5.384586 5.534149 0.010712 0.005436 24.684891 0.920561 0.002148 9.909546 5.806504
1749 5.385159 5.534721 0.016003 0.004864 24.685463 0.919991 0.002189 9.910118 5.807313
1750 5.385729 5.533695 0.015430 0.004292 24.686035 0.919418 0.002231 9.910686 5.807190
1751 5.386301 5.532669 0.014858 0.003719 24.686604 0.918848 0.002272 9.911259 5.807066
1752 5.386873 5.531645 0.014288 0.012791 24.687176 0.918276 0.002313 9.911831 5.808149
1753 5.387442 5.530622 0.013718 0.012222 24.687744 0.917706 0.002355 9.912403 5.808026
1754 5.388010 5.529604 0.013147 0.011650 24.688316 0.917135 0.002395 9.912971 5.807904
1755 5.388580 5.528587 0.012577 0.011082 24.688885 0.916565 0.002437 9.913540 5.807782
1756 5.389151 5.527573 0.012009 0.010511 24.689457 0.915995 0.002477 9.914112 5.807660
1757 5.389719 5.526558 0.011438 0.009941 24.690025 0.915426 0.002519 9.914680 5.807538
1758 5.390287 5.527128 0.010870 0.009373 24.690594 0.914858 0.002559 9.915249 5.807614
1759 5.390856 5.527697 0.016129 0.008804 24.691162 0.914289 0.002601 9.915817 5.808419
1760 5.391424 5.528265 0.015560 0.008236 24.691730 0.913721 0.002641 9.916386 5.808495
1761 5.391991 5.528833 0.014992 0.007669 24.692299 0.913153 0.002682 9.916954 5.808571
1762 5.392557 5.529400 0.014423 0.007101 24.692867 0.912584 0.002723 9.917522 5.808648
1763 5.393126 5.528389 0.013857 0.006535 24.693436 0.912018 0.002763 9.918091 5.808527
1764 5.393692 5.528955 0.013288 0.005966 24.694000 0.911449 0.002804 9.918655 5.808601
1765 5.394258 5.529522 0.012722 0.005400 24.694569 0.910883 0.002845 9.919224 5.808678
1766 5.394825 5.530088 0.012156 0.004833 24.695133 0.910316 0.002885 9.919788 5.808753
1767 5.395391 5.530655 0.017384 0.004269 24.695702 0.909750 0.002926 9.920357 5.809555
1768 5.395956 5.529644 0.016817 0.003702 24.696266 0.909185 0.002966 9.920921 5.809433
1769 5.396523 5.528635 0.016251 0.003136 24.696831 0.908619 0.003007 9.921486 5.809310
1770 5.397087 5.529200 0.015686 0.002571 24.697395 0.908054 0.003047 9.922054 5.809387
1771 5.397650 5.529764 0.015121 0.002007 24.697960 0.907490 0.003087 9.922619 5.809462
1772 5.398085 5.528757 0.014557 0.001442 24.698524 0.906925 0.003127 9.923183 5.809325
1773 5.398649 5.527752 0.013992 0.010426 24.699089 0.906361 0.003167 9.923744 5.810398
1774 5.399214 5.528316 0.013428 0.009861 24.699654 0.905798 0.003207 9.924309 5.810474
1775 5.399776 5.528879 0.012865 0.018757 24.700218 0.905233 0.003247 9.924873 5.811731
1776 5.400337 5.529442 0.012302 0.018196 24.700783 0.904671 0.003287 9.925438 5.811807
1777 5.400900 5.530005 0.011740 0.017633 24.701344 0.904108 0.003328 9.925999 5.811882
1778 5.401463 5.530567 0.016937 0.017071 24.701908 0.903545 0.003368 9.926563 5.812678
1779 5.402025 5.531130 0.016375 0.016508 24.702469 0.902983 0.003408 9.927124 5.812753
1780 5.402588 5.531693 0.015812 0.025316 24.703030 0.902420 0.003448 9.927685 5.813999
1781 5.403149 5.532253 0.015251 0.024755 24.703594 0.901859 0.003488 9.928249 5.814075
1782 5.403711 5.532814 0.014690 0.024193 24.704155 0.901297 0.003528 9.928810 5.814150
1783 5.404270 5.533375 0.019855 0.023632 24.704716 0.900736 0.003568 9.929371 5.814940
1784 5.404829 5.533936 0.019295 0.023071 24.705276 0.900175 0.003608 9.929932 5.815016
1785 5.405390 5.534496 0.018734 0.022512 24.705837 0.899616 0.003647 9.930492 5.815091
1786 5.405951 5.533489 0.018173 0.021952 24.706398 0.899055 0.003686 9.931049 5.814969
1787 5.406509 5.534050 0.017614 0.021393 24.706955 0.898497 0.003726 9.931610 5.815045
1788 5.407068 5.533043 0.017056 0.020832 24.707516 0.897936 0.003766 9.932171 5.814923
1789 5.407627 5.532040 0.016495 0.020273 24.708076 0.897377 0.003805 9.932728 5.814803
1790 5.408184 5.532598 0.015938 0.019714 24.708633 0.896818 0.003844 9.933289 5.814878
1791 5.408743 5.531599 0.015379 0.019156 24.709190 0.896259 0.003884 9.933846 5.814757
1792 5.409302 5.532156 0.014820 0.018599 24.709751 0.895702 0.003923 9.934406 5.814832
1793 5.409857 5.531157 0.014263 0.027323 24.710308 0.895144 0.003963 9.934963 5.815872
1794 5.410416 5.531713 0.013704 0.026766 24.710865 0.894587 0.004002 9.935520 5.815947
1795 5.410973 5.498705 0.013147 0.026209 24.711422 0.894030 0.004041 9.936077 5.811825
1796 5.411530 5.497757 0.012590 0.025652 24.711979 0.893473 0.004081 9.936634 5.811712
1797 5.412086 5.496813 0.012033 0.025095 24.712536 0.892916 0.004119 9.937191 5.811598
1798 5.412642 5.497370 0.011478 0.024538 24.713093 0.892359 0.004159 9.937748 5.811673
1799 5.413197 5.497925 0.010921 0.023983 24.713650 0.891804 0.004197 9.938305 5.811748
1800 5.413752 5.498482 0.010366 0.023426 24.714203 0.891247 0.004237 9.938858 5.811821
1801 5.414305 5.499037 0.009811 0.022871 24.714760 0.890692 0.004275 9.939415 5.811896
1802 5.414862 5.498093 0.009254 0.022316 24.715317 0.890137 0.004314 9.939968 5.811783
1803 5.415415 5.498648 0.008701 0.021761 24.715870 0.889582 0.004354 9.940525 5.811856
1804 5.415808 5.499203 0.008146 0.021206 24.716423 0.889029 0.004392 9.941078 5.811910
1805 5.416361 5.499756 0.007591 0.020653 24.716980 0.888474 0.004432 9.941631 5.811985
1806 5.416914 5.500309 0.007038 0.020100 24.717533 0.887918 0.004470 9.942188 5.812059
1807 5.417469 5.500864 0.006485 0.019545 24.718086 0.887365 0.004508 9.942741 5.812133
1808 5.418022 5.501417 0.005932 0.018991 24.718639 0.886812 0.004547 9.943295 5.812207
1809 5.418573 5.501968 0.005379 0.018440 24.719193 0.886259 0.004586 9.943848 5.812281
1810 5.419127 5.502522 0.004826 0.017887 24.719746 0.885708 0.004624 9.944401 5.812355
1811 5.419678 5.501577 0.004272 0.017334 24.720299 0.885155 0.004663 9.944950 5.812241
1812 5.420229 5.502129 0.003721 0.016783 24.720848 0.884604 0.004701 9.945503 5.812315
1813 5.420652 5.502682 0.003170 0.016232 24.721401 0.884050 0.004740 9.946056 5.812373
1814 5.421204 5.503233 0.002619 0.015678 24.721951 0.883499 0.004778 9.946606 5.812446
1815 5.421755 5.502289 0.002068 0.015127 24.722504 0.882948 0.004816 9.947159 5.812333
1816 5.422304 5.502840 0.001516 0.014576 24.723053 0.882399 0.004266 9.947708 5.812333
1817 5.422607 5.503391 0.000965 0.014027 24.723602 0.881847 0.004304 9.948261 5.812376
1818 5.423159 5.503941 0.000416 0.013477 24.724155 0.881296 0.004342 9.948811 5.812449
1819 5.423708 5.504490 0.000134 0.012926 24.724705 0.880747 0.004381 9.949360 5.812556
1820 5.424257 5.505039 0.000683 0.021576 24.725254 0.880198 0.004419 9.949909 5.813917
1821 5.424807 5.504097 0.001232 0.021027 24.725803 0.879648 0.003870 9.950459 5.813867
1822 5.425354 5.503157 0.001781 0.020477 24.726353 0.879099 0.003909 9.951008 5.813892
1823 5.425903 5.503704 0.002331 0.019928 24.726902 0.878550 0.003947 9.951557 5.814103
1824 5.426451 5.472111 0.002878 0.019381 24.727448 0.878002 0.003986 9.952106 5.810296
1825 5.426868 5.472658 0.002268 0.018833 24.727997 0.877455 0.004025 9.952652 5.810344
1826 5.427416 5.471764 0.001720 0.018284 24.728546 0.876905 0.004064 9.953201 5.810237
1827 5.427965 5.472313 0.001171 0.017738 24.729092 0.876360 0.003516 9.953747 5.810237
1828 5.428381 5.472858 0.000626 0.017189 24.729641 0.875811 0.003554 9.954296 5.810295
1829 5.428928 5.473406 0.000078 0.016644 24.730186 0.875265 0.003593 9.954842 5.810368
1830 5.429476 5.473953 0.000469 0.016096 24.730732 0.874718 0.003633 9.955387 5.810558
1831 5.430021 5.474499 0.001015 0.015551 24.731281 0.874172 0.003671 9.955936 5.810768
1832 5.430567 5.475044 0.001560 0.015003 24.731827 0.873625 0.003709 9.956482 5.810977
1833 5.431112 5.475590 0.002106 0.014458 24.732372 0.873079 0.003749 9.957027 5.811187
1834 5.431658 5.474697 0.002651 0.013912 24.732918 0.872534 0.003787 9.957573 5.811217
1835 5.432203 5.473804 0.003197 0.013369 24.733463 0.871990 0.003825 9.958118 5.811246
1836 5.432749 5.472916 0.003742 0.012823 24.734009 0.871445 0.003863 9.958660 5.811276
1837 5.433292 5.472027 0.004288 0.012280 24.734550 0.870901 0.003901 9.959206 5.811306
1838 5.433836 5.472570 0.004831 0.011734 24.735096 0.870356 0.003941 9.959751 5.811514
1839 5.434381 5.473114 0.005375 0.011190 24.735641 0.869812 0.003979 9.960293 5.811723
1840 5.434923 5.473660 0.005919 0.010647 24.736183 0.869268 0.004017 9.960838 5.811932
1841 5.435465 5.474201 0.006462 0.010103 24.736725 0.868725 0.004056 9.961380 5.812140
1842 5.436008 5.474745 0.001343 0.009560 24.737270 0.868181 0.004093 9.961926 5.811641
1843 5.436552 5.475288 0.003744 0.009018 24.737812 0.867640 0.004132 9.962467 5.812081
1844 5.437094 5.475830 0.003201 0.008476 24.738354 0.867098 0.004169 9.963009 5.812154
1845 5.437635 5.476372 0.002659 0.007933 24.738895 0.866554 0.004208 9.961975 5.812029
1846 5.438177 5.475483 0.002117 0.007393 24.739437 0.866013 0.004246 9.962517 5.811923
1847 5.438719 5.476025 0.001575 0.006851 24.739979 0.865471 0.004283 9.963058 5.811995
1848 5.439260 5.476566 0.001034 0.006310 24.740520 0.864931 0.004321 9.963600 5.812068
1849 5.439800 5.475679 0.000494 0.005768 24.741062 0.864389 0.004359 9.964142 5.811962
1850 5.440342 5.476219 0.000048 0.005226 24.741604 0.863848 0.004397 9.964684 5.812046
1851 5.440880 5.476761 0.000587 0.004686 24.742142 0.863308 0.004436 9.965221 5.812253
1852 5.441420 5.475874 0.001127 0.004147 24.742683 0.862768 0.004473 9.965763 5.812282
1853 5.441959 5.474989 0.001667 0.003607 24.743225 0.862228 0.004510 9.966305 5.812311
1854 5.442499 5.474106 0.002207 0.003067 24.743763 0.861689 0.004548 9.966843 5.812340
1855 5.443037 5.474646 0.002747 0.002527 24.744301 0.861149 0.004586 9.967381 5.812547
1856 5.443445 5.475183 0.003284 0.001989 24.744843 0.860611 0.004623 9.967922 5.812738
1857 5.443985 5.474302 0.003824 0.001450 24.745380 0.860071 0.004085 9.968460 5.812695
1858 5.444521 5.474840 0.004362 0.000912 24.745918 0.859533 0.004123 9.968998 5.812901
1859 5.445059 5.475378 0.004900 0.000374 24.746456 0.858995 0.004161 9.969536 5.813107
1860 5.445597 5.475916 0.005438 0.000164 24.746994 0.858458 0.004198 9.970074 5.813355
1861 5.446133 5.475035 0.005976 0.000702 24.747532 0.857920 0.004236 9.970612 5.813518
1862 5.446541 5.475573 0.006512 0.001236 24.748070 0.857382 0.004273 9.971149 5.813842
1863 5.447077 5.474693 0.007050 0.001774 24.748604 0.856846 0.004312 9.971684 5.814005
1864 5.447485 5.475229 0.007586 0.002310 24.749142 0.856310 0.004350 9.972221 5.814329
1865 5.448019 5.475765 0.008121 0.002846 24.749680 0.855772 0.004386 9.972759 5.814669
1866 5.448309 5.476301 0.003059 0.003384 24.057068 0.855238 0.004424 9.973293 5.727635
1867 5.448845 5.475422 0.003595 0.003914 24.057606 0.854700 0.004461 9.973831 5.727797
1868 5.449379 5.474546 0.004131 0.004448 24.058140 0.854166 0.004498 9.974365 5.727959
1869 5.449913 5.475080 0.004665 0.004984 24.058674 0.853630 0.004537 9.974899 5.728298
1870 5.450447 5.475616 0.005201 0.005518 24.059212 0.853096 0.004573 9.975437 5.728638
1871 5.450983 5.476151 0.005735 0.006054 24.059746 0.852560 0.004611 9.975971 5.728976
1872 5.451515 5.476685 0.000702 0.006588 24.060280 0.852026 0.004647 9.976505 5.728618
1873 5.452049 5.477219 0.001236 0.007122 24.060814 0.851492 0.004685 9.977039 5.728957
1874 5.452581 5.477753 0.001770 0.007656 24.061348 0.850958 0.004723 9.977573 5.729295
1875 5.453114 5.478287 0.003233 0.008188 24.061882 0.850426 0.004760 9.978107 5.729750
1876 5.453646 5.478819 0.002699 0.008722 24.062412 0.849892 0.004796 9.978638 5.729953
1877 5.453598 5.477942 0.002167 0.009254 24.062946 0.849360 0.004834 9.979172 5.729908
1878 5.454128 5.478474 0.001635 0.009787 24.063480 0.848827 0.004870 9.979706 5.730114
1879 5.454660 5.479008 0.006607 0.010319 24.064011 0.848295 0.004908 9.980236 5.731005
1880 5.455194 5.479538 0.006077 0.010853 24.064545 0.847761 0.004945 9.980770 5.731210
1881 5.455597 5.480070 0.005545 0.011383 24.065075 0.847231 0.004981 9.981300 5.731398
1882 5.456125 5.480602 0.005013 0.002800 24.065605 0.846699 0.005019 9.981831 5.730462
1883 5.456656 5.479725 0.004482 0.003332 24.066139 0.846167 0.005055 9.982365 5.730490
1884 5.457186 5.478849 0.003950 0.003862 24.066669 0.845636 0.004524 9.981323 5.730250
1885 5.457716 5.479380 0.003420 0.004393 24.067200 0.845106 0.004561 9.980286 5.730258
1886 5.458246 5.479910 0.002890 0.004923 24.067730 0.844576 0.004599 9.980816 5.730462
1887 5.458775 5.479034 0.002359 0.005453 24.068260 0.844046 0.004636 9.981346 5.730488
1888 5.459175 5.478163 0.001829 0.005983 24.068790 0.843515 0.004672 9.981876 5.730500
1889 5.459703 5.478691 0.001301 0.006512 24.069321 0.842987 0.004709 9.982407 5.730703
1890 5.460232 5.477821 0.000771 0.007042 24.069847 0.842457 0.004746 9.982933 5.730731
1891 5.460760 5.478350 0.000242 0.007570 24.070377 0.841928 0.004217 9.983463 5.730864
1892 5.461161 5.477480 0.000286 0.008099 24.070908 0.841400 0.004254 9.983994 5.730947
1893 5.461689 5.478008 0.000814 0.008627 24.071434 0.840872 0.004292 9.984520 5.731282
1894 5.462217 5.478537 0.001343 0.009155 24.071964 0.840343 0.004329 9.985050 5.731617
1895 5.462744 5.477667 0.001871 0.009684 24.072491 0.839815 0.004365 9.985577 5.731777
1896 5.463144 5.476799 0.002399 0.010212 24.073017 0.839289 0.003838 9.986103 5.731850
1897 5.463541 5.477327 0.002550 0.010738 24.073547 0.838760 0.003875 9.986629 5.732121
1898 5.464067 5.477854 0.002024 0.011265 24.074074 0.838234 0.003912 9.987160 5.732324
1899 5.464594 5.476990 0.001495 0.011791 24.074600 0.837706 0.003949 9.987686 5.732352
1900 5.465120 5.476124 0.000969 0.012318 24.075127 0.837179 0.003986 9.988213 5.732379
1901 5.465647 5.475262 0.000444 0.012844 24.075653 0.836655 0.004024 9.988739 5.732409
1902 5.466173 5.475788 0.000082 0.013371 24.076180 0.836128 0.004060 9.989262 5.732630
1903 5.466700 5.476313 0.000608 0.013895 24.076702 0.835602 0.004097 9.989788 5.732963
1904 5.467224 5.476837 0.001133 0.014420 24.077229 0.835077 0.004134 9.990314 5.733296
1905 5.467749 5.477364 0.001659 0.014946 24.077755 0.834551 0.004170 9.989277 5.733434
1906 5.468145 5.477886 0.002182 0.015471 24.078278 0.834028 0.004209 9.989799 5.733750
1907 5.468668 5.478413 0.002708 0.015995 24.078804 0.833502 0.004245 9.990326 5.734083
1908 5.469191 5.478935 0.003231 0.016520 24.079327 0.832979 0.004281 9.990849 5.734414
1909 5.469715 5.478073 0.003756 0.008011 24.079849 0.832455 0.004318 9.991375 5.733444
1910 5.470240 5.477213 0.004280 0.008535 24.080376 0.831930 0.003795 9.991898 5.733533
1911 5.470762 5.477736 0.004803 0.009058 24.080898 0.831408 0.003832 9.992420 5.733864
1912 5.471285 5.478258 0.005325 0.009581 24.081421 0.830885 0.003869 9.992943 5.734196
1913 5.471807 5.477398 0.005848 0.010105 24.081944 0.830362 0.003345 9.993465 5.734284
1914 5.472330 5.476540 0.006371 0.010628 24.082466 0.829840 0.003383 9.993988 5.734443
1915 5.472853 5.475683 0.006893 0.011148 24.082989 0.829317 0.003420 9.994511 5.734601
1916 5.473372 5.476204 0.007416 0.011671 24.083511 0.828794 0.003457 9.995033 5.734932
1917 5.473894 5.476727 0.002493 0.012194 24.084034 0.828272 0.003493 9.995556 5.734582
1918 5.474413 5.477247 0.002403 0.012714 24.084557 0.827751 0.003531 9.996075 5.734837
1919 5.474934 5.476391 0.007269 0.013235 24.085075 0.827230 0.003568 9.996597 5.735537
1920 5.475454 5.476913 0.006748 0.013756 24.085598 0.826708 0.003605 9.997120 5.735738
1921 5.475977 5.476059 0.006226 0.014277 24.086117 0.826189 0.003642 9.997639 5.735765
1922 5.476496 5.475204 0.005707 0.014797 24.086639 0.825668 0.003678 9.998161 5.735794
1923 5.477015 5.475725 0.005186 0.015316 24.087158 0.825148 0.003716 9.998680 5.735993
1924 5.477533 5.474873 0.004665 0.015837 24.087677 0.824629 0.003753 9.999199 5.736021
1925 5.478052 5.474022 0.004147 0.016357 24.088196 0.824108 0.003232 9.999722 5.735980
1926 5.478573 5.473173 0.003628 0.016876 24.088718 0.823589 0.003270 10.000240 5.736008
1927 5.479092 5.473694 0.003109 0.017395 24.089237 0.823069 0.003306 10.000759 5.736208
1928 5.479610 5.474213 0.007948 0.017914 24.089756 0.822550 0.003343 10.001278 5.737076
1929 5.480129 5.474730 0.012760 0.018433 24.090275 0.822033 0.003381 10.001797 5.737942
1930 5.480646 5.475248 0.012241 0.018951 24.090790 0.821514 0.003417 10.002316 5.738141
1931 5.481163 5.474401 0.011723 0.019468 24.091309 0.820995 0.003453 10.002831 5.738168
1932 5.481680 5.474918 0.011206 0.019985 24.091827 0.820478 0.003490 10.003349 5.738367
1933 5.482199 5.475435 0.010689 0.020504 24.092346 0.819962 0.003528 10.003868 5.738566
1934 5.482714 5.475952 0.010170 0.021021 24.092861 0.819445 0.003564 10.004383 5.738763
1935 5.483232 5.476471 0.009655 0.012589 24.093380 0.818926 0.003600 10.004902 5.737844
1936 5.483747 5.475622 0.009136 0.013103 24.093895 0.818411 0.003636 10.005417 5.737871
1937 5.484262 5.476139 0.008621 0.004749 24.094414 0.817894 0.003674 10.005936 5.736961
1938 5.484777 5.476654 0.008104 0.005266 24.094929 0.817377 0.003711 10.006451 5.737159
1939 5.485294 5.475807 0.012890 0.005781 24.095444 0.816862 0.003747 10.006966 5.737849
1940 5.485807 5.474964 0.012375 0.006298 24.095959 0.816347 0.003783 10.007481 5.737876
1941 5.486320 5.475479 0.011860 0.001982 24.096474 0.815830 0.003819 10.007996 5.737470
1942 5.486708 5.474634 0.016619 0.001467 24.096989 0.815315 0.003856 10.008511 5.738012
1943 5.487093 5.475149 0.016104 0.000952 24.097504 0.814800 0.003341 10.009026 5.737996
1944 5.487608 5.474308 0.015589 0.000437 24.098019 0.814287 0.003377 10.009541 5.737895
1945 5.488123 5.474821 0.015076 0.000076 24.098534 0.813772 0.003414 10.010056 5.737984
1946 5.488508 5.473980 0.014561 0.000591 24.099049 0.813257 0.003451 10.010571 5.737996
1947 5.488894 5.473141 0.014046 0.001106 24.099564 0.812744 0.003487 10.011082 5.738008
1948 5.489405 5.473654 0.013535 0.007099 24.100075 0.812231 0.003524 10.011597 5.738890
1949 5.489918 5.472816 0.013020 0.006586 24.100590 0.811718 0.003560 10.012112 5.738790
1950 5.490431 5.471979 0.012506 0.006073 24.101101 0.811205 0.003596 10.012623 5.738689
1951 5.490942 5.471144 0.011993 0.005560 24.101616 0.810692 0.003633 10.013134 5.738589
1952 5.491453 5.470310 0.016727 0.013689 24.102127 0.810179 0.003669 10.013649 5.740226
1953 5.491837 5.470821 0.016216 0.013176 24.102638 0.809668 0.003705 10.014160 5.740278
1954 5.492350 5.471334 0.015705 0.012665 24.103149 0.809156 0.003741 10.014671 5.740346
1955 5.492861 5.471846 0.015192 0.012154 24.103661 0.808643 0.003778 10.015182 5.740414
1956 5.493242 5.472357 0.014681 0.011642 24.104172 0.808132 0.003814 10.015694 5.740467
1957 5.493753 5.472868 0.014170 0.019699 24.104683 0.807621 0.003850 10.016205 5.741606
1958 5.494137 5.473379 0.013659 0.019188 24.105194 0.807110 0.003885 10.016716 5.741658
1959 5.494646 5.473890 0.013149 0.018679 24.105705 0.806601 0.003375 10.017227 5.741660
1960 5.495155 5.474400 0.012638 0.018167 24.106216 0.806089 0.003411 10.017738 5.741727
1961 5.495665 5.474911 0.012129 0.017658 24.106728 0.805580 0.003448 10.018250 5.741796
1962 5.496176 5.475420 0.011618 0.017147 24.107235 0.805069 0.003484 10.018757 5.741863
1963 5.496683 5.475929 0.011108 0.016638 24.107746 0.804560 0.003520 10.019268 5.741932
1964 5.497192 5.476439 0.010599 0.016129 24.108253 0.804050 0.003556 10.019775 5.741999
1965 5.497702 5.476948 0.010090 0.015619 24.108765 0.803541 0.003592 10.020287 5.742068
1966 5.498209 5.476112 0.009583 0.015110 24.109272 0.803034 0.003083 10.020794 5.741899
1967 5.498716 5.475279 0.009073 0.014603 24.109779 0.802525 0.003119 10.021305 5.741800
1968 5.499224 5.474445 0.008564 0.014095 24.110291 0.802015 0.003156 10.021812 5.741701
1969 5.499733 5.474955 0.008057 0.013586 24.110798 0.801508 0.002648 10.022320 5.741701
1970 5.500240 5.474123 0.007549 0.021572 24.111305 0.801001 0.002685 10.022827 5.742663
1971 5.500620 5.473293 0.007042 0.021067 24.111813 0.800493 0.002721 10.023335 5.742548
1972 5.501125 5.473801 0.006535 0.028982 24.112320 0.799986 0.002757 10.023842 5.743669
1973 5.501631 5.474308 0.006027 0.028475 24.112827 0.799479 0.002793 10.024349 5.743736
1974 5.502138 5.473480 0.005520 0.027969 24.113335 0.798971 0.002830 10.024857 5.743638
1975 5.502645 5.473986 0.005014 0.027462 24.113838 0.798466 0.002866 10.025364 5.743705
1976 5.503149 5.474491 0.004509 0.026955 24.114346 0.797960 0.002902 10.025867 5.743773
1977 5.503654 5.474998 0.004002 0.026449 24.114853 0.797453 0.002938 10.026375 5.743840
1978 5.504160 5.475504 0.003496 0.025944 24.115356 0.796947 0.002975 10.026878 5.743907
1979 5.504663 5.476009 0.008209 0.025438 24.115864 0.796442 0.003011 10.027386 5.744628
1980 5.505169 5.476515 0.007704 0.024933 24.116367 0.795937 0.003047 10.027889 5.744695
1981 5.505674 5.477020 0.007198 0.024429 24.116875 0.795431 0.003083 10.028397 5.744763
1982 5.506048 5.477524 0.006695 0.023924 24.117378 0.794928 0.003119 10.028900 5.744815
1983 5.506426 5.478027 0.006191 0.023418 24.117882 0.794424 0.003155 10.029404 5.744866
1984 5.506927 5.477200 0.005686 0.022915 24.118385 0.793919 0.002650 10.029907 5.744699
1985 5.507431 5.477703 0.005182 0.022411 24.118889 0.793415 0.002687 10.030415 5.744766
1986 5.507807 5.478207 0.004679 0.021908 24.119392 0.792912 0.002723 10.030918 5.744818
1987 5.508307 5.477379 0.004175 0.021404 24.119896 0.792408 0.002759 10.031422 5.744719
1988 5.508810 5.477882 0.003672 0.020901 24.120399 0.791904 0.002795 10.031921 5.744786
1989 5.509314 5.477055 0.003170 0.020397 24.120903 0.791403 0.002292 10.032425 5.744620
1990 5.509817 5.477558 0.002666 0.019896 24.121407 0.790899 0.002328 10.032928 5.744687
1991 5.510317 5.478060 0.002165 0.019394 24.121910 0.790398 0.002365 10.033432 5.744755
1992 5.510818 5.478561 0.001663 0.018890 24.122410 0.789896 0.002401 10.033932 5.744822
1993 5.511320 5.479065 0.001160 0.018389 24.122913 0.789392 0.002437 10.034435 5.744889
1994 5.511694 5.478237 0.000658 0.017887 24.123413 0.788891 0.001935 10.034935 5.744706
1995 5.512194 5.477413 0.000156 0.017387 24.123917 0.788389 0.001972 10.035439 5.744608
1996 5.512695 5.477913 0.000343 0.016886 24.124416 0.787889 0.002008 10.035938 5.744761
1997 5.513197 5.478415 0.000845 0.024736 24.124916 0.787388 0.002045 10.036442 5.745998
1998 5.513697 5.478916 0.001347 0.024235 24.125420 0.786886 0.002081 10.036942 5.746191
1999 5.514198 5.478090 0.001846 0.023735 24.125919 0.786386 0.002117 10.037441 5.746217
2000 5.514698 5.477268 0.002346 0.023235 24.126419 0.785887 0.002153 10.037941 5.746243
2001 5.515196 5.476448 0.002846 0.022736 24.126919 0.785387 0.002190 10.038441 5.746270
2002 5.515696 5.475628 0.003345 0.022236 24.127419 0.784887 0.002226 10.038940 5.746298
2003 5.516195 5.476128 0.003845 0.030020 24.127918 0.784388 0.002262 10.039440 5.747524
2004 5.516691 5.476627 0.004345 0.029522 24.128418 0.783888 0.001763 10.039940 5.747649
2005 5.517191 5.475807 0.004843 0.029022 24.128914 0.783390 0.001800 10.040440 5.747676
2006 5.517691 5.476307 0.005341 0.028522 24.129414 0.782892 0.001836 10.040936 5.747867
2007 5.518188 5.476805 0.005840 0.028025 24.129913 0.782393 0.001872 10.041435 5.748059
2008 5.518684 5.477303 0.006338 0.035744 24.130409 0.781895 0.001908 10.040371 5.749082
2009 5.519182 5.476484 0.006836 0.035244 24.130909 0.781397 0.001945 10.040867 5.749108
2010 5.519680 5.476982 0.007334 0.034748 24.131405 0.780899 0.001447 10.041363 5.749232
2011 5.520178 5.476166 0.007832 0.034250 24.131905 0.780401 0.001483 10.041862 5.749259
2012 5.520674 5.476662 0.008327 0.033752 24.132401 0.779905 0.001519 10.042358 5.749450
2013 5.521172 5.475847 0.008825 0.033257 24.132896 0.779408 0.001555 10.042854 5.749477
2014 5.521667 5.476343 0.009321 0.032759 24.133396 0.778912 0.001592 10.043354 5.749668
2015 5.522163 5.476841 0.009819 0.032265 24.133892 0.778414 0.001628 10.043850 5.749859
2016 5.522657 5.477337 0.010315 0.031769 24.134388 0.777918 0.001664 10.044346 5.750049
2017 5.523153 5.477833 0.005619 0.039421 24.134884 0.777422 0.001700 10.044842 5.750609
2018 5.523649 5.478329 0.006115 0.038925 24.135380 0.776926 0.001737 10.045338 5.750799
2019 5.524143 5.478823 0.006609 0.038429 24.135876 0.776432 0.001773 10.045834 5.750990
2020 5.524637 5.479319 0.007105 0.037933 24.136368 0.775936 0.001809 10.046326 5.751179
2021 5.525133 5.479813 0.007599 0.037439 24.136864 0.775442 0.001844 10.046822 5.751369
2022 5.525627 5.480309 0.008095 0.045027 24.137360 0.774946 0.001880 10.047318 5.752571
2023 5.526121 5.480803 0.003424 0.044533 24.137852 0.774452 0.001916 10.047810 5.752114
2024 5.526617 5.479986 0.003918 0.044039 24.138348 0.773958 0.001952 10.048306 5.752141
2025 5.527109 5.479172 0.004412 0.043545 24.138840 0.773464 0.001988 10.048801 5.752166
2026 5.527601 5.479664 0.000233 0.043051 24.139336 0.772970 0.002025 10.049294 5.751771
2027 5.528093 5.480158 0.000261 0.042557 24.139828 0.772478 0.002059 10.049786 5.751902
2028 5.528587 5.480652 0.000755 0.042065 24.140320 0.771984 0.002095 10.050282 5.752092
2029 5.529081 5.481144 0.001247 0.041573 24.140816 0.771490 0.002131 10.050774 5.752283
2030 5.529573 5.481636 0.001740 0.041079 24.141308 0.770998 0.002168 10.051266 5.752470
2031 5.530066 5.482128 0.002232 0.040586 24.141800 0.770506 0.002202 10.051758 5.752659
2032 5.530430 5.482622 0.002386 0.040094 24.142292 0.770014 0.002238 10.052250 5.752790
2033 5.530920 5.481806 0.001896 0.039602 24.142784 0.769522 0.002275 10.052742 5.752693
2034 5.531412 5.482298 0.001404 0.039110 24.143276 0.769030 0.001782 10.053234 5.752693
2035 5.531904 5.482790 0.000912 0.038618 24.143768 0.768538 0.001817 10.053726 5.752759
2036 5.532393 5.481976 0.000420 0.038128 24.144260 0.768047 0.001853 10.054218 5.752662
2037 5.532885 5.482466 0.000071 0.037636 24.144749 0.767555 0.001889 10.054707 5.752745
2038 5.533247 5.481653 0.000561 0.037146 24.145241 0.767065 0.001925 10.055199 5.752754
2039 5.533737 5.482143 0.001053 0.036655 24.145733 0.766575 0.001960 10.055691 5.752944
2040 5.534225 5.481331 0.001543 0.036165 24.146221 0.766085 0.001996 10.056179 5.752968
2041 5.534714 5.480522 0.002033 0.035675 24.146713 0.765594 0.002031 10.056671 5.752995
2042 5.535204 5.479713 0.002522 0.035185 24.147202 0.765104 0.002067 10.057159 5.753019
2043 5.535564 5.478905 0.003012 0.034695 24.147690 0.764614 0.002103 10.057648 5.753029
2044 5.536055 5.479395 0.003502 0.034206 24.148182 0.764126 0.002137 10.058140 5.753218
2045 5.536543 5.479883 0.003990 0.033716 24.148670 0.763636 0.002173 10.058628 5.753405
2046 5.360048 5.480373 0.004478 0.033228 24.149158 0.763147 0.002209 10.059116 5.731470
2047 5.360537 5.480862 0.004969 0.032740 24.149647 0.762659 0.002244 10.059605 5.731658
2048 5.361025 5.481350 0.005457 0.032251 24.150135 0.762171 0.002279 10.060093 5.731845


==> tikz/data/Llama2_8_2048_data.txt <==
i sopenbookqa_val_0 sopenbookqa_val_1 sopenbookqa_val_2 sopenbookqa_val_3 sopenbookqa_val_4 sopenbookqa_val_5 sopenbookqa_val_6 sopenbookqa_val_7 mu_sopenbookqa_val
1 4.297960 13.236439 12.838573 18.944054 97.037674 18.600836 0.089331 7.803799 21.606083
2 4.604797 13.929585 13.531719 3.466209 75.240738 10.545706 0.089331 8.496944 16.238129
3 5.010235 12.331932 13.937183 3.060755 75.644775 10.951174 0.089331 8.902412 16.240974
4 0.509874 12.619610 14.224865 2.773071 75.748032 7.551256 0.089329 9.190094 15.338266
5 0.286732 8.650978 14.448009 2.549929 75.970001 7.774401 0.089331 9.413239 14.897827
6 0.104410 8.831261 14.630329 2.367607 76.152313 7.956720 0.089331 9.595558 14.965941
7 0.049740 8.983379 0.417927 2.213457 61.606518 8.110872 0.089331 9.749710 11.402617
8 0.183270 9.116856 0.284395 2.079926 29.837482 8.244402 0.089331 9.883240 7.464863
9 0.299013 0.664997 0.166611 1.962143 29.955082 8.362185 0.089333 10.001022 6.437548
10 0.404375 0.559635 0.061251 1.856781 30.060436 8.467546 0.089331 10.106384 6.450718
11 0.497650 0.464325 0.034060 1.761471 30.155750 8.562807 0.089331 10.201694 6.470886
12 0.582630 0.377314 0.121071 1.674459 30.242764 5.246618 0.089331 10.288700 6.077861
13 0.025928 0.297289 0.201113 1.594418 30.322803 5.326662 0.089331 9.675598 5.941643
14 0.048180 0.223181 0.275221 1.520309 30.396915 5.399939 0.089331 9.749706 5.962848
15 0.286772 0.154188 0.344213 1.451317 30.462040 4.792967 0.089331 9.818699 5.924942
16 0.222233 0.089813 0.408752 1.386778 30.526577 4.841158 0.089331 9.883240 5.930985
17 0.161608 0.029188 0.469378 1.326153 30.587200 4.901781 0.089331 9.943863 5.938562
18 0.104450 0.027969 0.526535 1.268995 30.644360 4.708929 0.089331 10.001022 5.921450
19 0.051064 0.082037 0.580601 1.214928 30.698429 4.443495 0.089331 10.055088 5.901872
20 0.000231 0.133331 0.631893 1.163635 30.749722 4.494787 0.089333 10.106380 5.921164
21 0.048342 0.182121 0.680683 1.114843 30.107388 4.543341 0.089331 10.155170 5.865153
22 0.094183 0.228642 0.727203 1.068325 30.153904 0.567503 0.089333 10.201691 5.391348
23 0.138630 0.273092 0.771038 1.023872 30.196888 0.611912 0.089331 10.246143 5.418863
24 0.179880 0.315651 0.813595 0.981312 30.237522 0.654467 0.089329 10.288704 5.445057
25 0.219391 0.356472 0.854420 0.940491 30.278339 0.695288 0.089331 10.329525 5.470407
26 0.257935 0.395693 0.893639 0.901270 30.316105 0.734509 0.050110 10.368744 5.489750
27 0.010082 0.433434 0.931377 0.863529 30.352390 0.772249 0.051590 10.406487 5.477642
28 0.046211 0.469801 0.967747 0.827164 30.388760 0.808617 0.052963 10.442852 5.500515
29 0.080793 0.504892 1.002838 0.792072 30.423847 0.843706 0.054239 10.477871 5.522532
30 0.114187 0.538794 1.036739 0.758167 30.457752 0.877607 0.055429 10.511772 5.543806
31 0.146975 0.121449 1.069530 0.725380 30.490543 0.910397 0.056541 10.544563 5.508173
32 0.178215 0.495125 1.101276 0.693630 30.522289 0.942146 0.057581 10.576313 5.570822
33 0.208986 0.464354 1.132050 0.662861 30.553059 0.972918 0.026810 10.607086 5.578515
34 0.017305 0.434502 1.161903 0.633007 30.582912 1.002771 0.028706 10.636806 5.562239
35 0.045885 0.405514 1.190891 0.604019 30.611813 1.031757 0.030491 10.665794 5.573271
36 0.074055 0.377342 1.219059 0.575848 30.638523 1.059929 0.002319 10.693966 5.580130
37 0.101048 0.349943 1.246460 0.548450 30.665920 1.087328 0.004774 10.721363 5.590661
38 0.127310 0.323275 1.273129 0.521782 30.692593 0.429871 0.007092 10.747929 5.515372
39 0.153284 0.297300 0.606266 0.495804 30.717106 0.455843 0.009289 10.773907 5.438600
40 0.002443 0.271999 0.631584 0.470486 30.742428 0.481161 0.011370 10.799225 5.426337
41 0.022249 0.247307 0.656277 0.445793 30.767117 0.505854 0.013346 10.823849 5.435223
42 0.045691 0.223209 0.275013 0.421696 30.281338 0.529951 0.015223 10.847942 5.330008
43 0.069221 0.199678 0.298532 0.398167 30.269451 0.553482 0.017010 10.871471 5.334627
44 0.060934 0.176689 0.321522 0.375175 17.482151 0.174032 0.018713 10.894363 3.687948
45 0.039022 0.154217 0.343994 0.352703 17.504623 0.194853 0.020336 10.916836 3.690823
46 0.017044 0.132236 0.365974 0.330727 17.526600 0.216778 0.021889 10.938812 3.693758
47 0.128244 0.110731 0.387480 0.309219 17.548107 0.238281 0.023373 10.960320 3.713219
48 0.224333 0.089678 0.408533 0.288166 17.569160 0.259335 0.024792 10.981373 3.730671
49 0.203712 0.069057 0.429153 0.267548 17.589779 0.279955 0.026152 11.001991 3.733418
50 0.183510 0.048855 0.449356 0.247345 17.609982 0.300158 0.027454 11.022194 3.736107
51 0.268555 0.029053 0.469158 0.227543 17.629787 0.319904 0.028706 11.041992 3.751837
52 0.249136 0.009634 0.488577 0.208122 17.649204 0.339310 0.029907 11.061413 3.754413
53 0.230089 0.278246 0.507624 0.189075 17.619793 0.358356 0.010860 11.080460 3.784313
54 0.211397 0.259552 0.526318 0.170383 17.638485 0.377050 0.012371 11.099152 3.786839
55 0.193047 0.241203 0.544666 0.152035 17.656834 0.395399 0.013823 11.117500 3.789313
56 0.175028 0.223186 0.562683 0.134014 17.674854 0.413416 0.015224 11.135521 3.791741
57 0.157534 0.205498 0.580383 0.116314 17.692554 0.431112 0.016573 11.153221 3.794149
58 0.140142 0.188107 0.597775 0.098923 17.709946 0.448503 0.017872 11.170612 3.796485
59 0.123251 0.171011 0.327242 0.081829 17.727039 0.465597 0.019127 11.186363 3.762682
60 0.106443 0.154203 0.120939 0.065022 17.743847 0.482405 0.020336 11.203171 3.737046
61 0.089914 0.137674 0.137468 0.048492 17.760376 0.498878 0.021507 11.219700 3.739251
62 0.168507 0.121414 0.153728 0.032242 17.776638 0.515139 0.022638 11.235931 3.753280
63 0.152693 0.105413 0.169729 0.016243 17.792637 0.531139 0.023733 11.251934 3.755440
64 0.136946 0.089664 0.185478 0.000492 17.808384 0.261179 0.024792 11.267681 3.721827
65 0.121441 0.074162 0.200939 0.015011 17.823891 0.276682 0.025818 11.283188 3.727641
66 0.106173 0.282021 0.216208 0.030277 17.839157 0.291950 0.026810 11.298454 3.761381
67 0.091135 0.266983 0.231245 0.045315 17.854195 0.306988 0.027773 11.313366 3.767125
68 0.076506 0.252169 0.246059 0.060131 17.869011 0.321802 0.028708 11.328182 3.772821
69 0.061907 0.237570 0.260658 0.074730 17.883610 0.336401 0.029612 11.342781 3.778409
70 0.047518 0.223181 0.092756 0.089115 17.897999 0.350790 0.030491 11.357170 3.761127
71 0.033335 0.208996 0.106941 0.103302 17.912182 0.364975 0.016306 11.371353 3.764674
72 0.019348 0.195009 0.120928 0.117287 17.926167 0.378960 0.017357 11.385338 3.770049
73 0.005556 0.181217 0.134720 0.131081 17.939960 0.392752 0.018379 11.399132 3.775350
74 0.007868 0.167610 0.148325 0.144688 17.953568 0.406317 0.019371 11.412735 3.782560
75 0.021290 0.154188 0.161747 0.158112 17.966991 0.197790 0.020338 11.426159 3.763327
76 0.034349 0.140942 0.174992 0.171356 17.980236 0.211035 0.007092 11.439404 3.769926
77 0.039146 0.127871 0.188065 0.184429 17.993305 0.224106 0.008205 11.452469 3.777200
78 0.105911 0.114967 0.200968 0.197330 18.006210 0.237009 0.009289 11.465374 3.792132
79 0.166960 0.102228 0.213707 0.210072 18.018948 0.249748 0.010344 11.478111 3.806265
80 0.154381 0.089649 0.226286 0.222637 18.031528 0.262327 0.011370 11.490692 3.811109
81 0.141958 0.077227 0.084579 0.235062 18.043949 0.274750 0.012369 11.503113 3.796626
82 0.129833 0.064957 0.096849 0.247334 18.056221 0.287020 0.013344 11.515385 3.801368
83 0.117859 0.052835 0.024546 0.259453 18.068340 0.298149 0.014296 11.527504 3.795373
84 0.105883 0.040859 0.012569 0.271427 18.080318 0.310125 0.015223 11.539482 3.796986
85 0.094193 0.029024 0.118505 0.283264 18.092152 0.140600 0.016127 11.551315 3.790648
86 0.151182 0.017328 0.212160 0.294960 18.103848 0.152296 0.017010 11.563011 3.813974
87 0.139622 0.005768 0.200600 0.306522 18.115410 0.163857 0.017872 11.574574 3.815528
88 0.192461 0.005661 0.189171 0.317951 18.126839 0.175285 0.018713 11.584663 3.826343
89 0.181162 0.016960 0.177872 0.329250 18.138134 0.033121 0.019535 11.595963 3.811500
90 0.169989 0.028133 0.166698 0.340424 18.149307 0.044294 0.020338 11.607136 3.815790
91 0.159067 0.039185 0.155647 0.341660 18.160358 0.055346 0.021122 11.618187 3.818821
92 0.208517 0.050114 0.144718 0.330730 18.171288 0.066275 0.021889 11.629116 3.827831
93 0.254644 0.060921 0.133907 0.319920 18.182098 0.077085 0.022640 11.639915 3.836391
94 0.297823 0.071615 0.123213 0.309223 18.192791 0.087780 0.023373 11.650612 3.844554
95 0.287348 0.082197 0.112631 0.298641 18.203373 0.098362 0.024090 11.661194 3.845979
96 0.327990 0.092669 0.102160 0.288174 18.213848 0.108833 0.024792 11.671661 3.853766
97 0.317627 0.103031 0.091797 0.277809 18.224209 0.119196 0.025478 11.682026 3.855147
98 0.307371 0.113289 0.081539 0.267551 18.234467 0.129446 0.026150 11.692211 3.856503
99 0.297218 0.123440 0.166691 0.257401 18.244617 0.139599 0.026810 11.702362 3.869767
100 0.287268 0.133492 0.156639 0.247349 18.254669 0.149649 0.027454 11.712414 3.871117
101 0.277319 0.143440 0.146690 0.237400 18.264618 0.159599 0.028088 11.722363 3.872440
102 0.267466 0.153294 0.223843 0.227547 18.274471 0.169453 0.028706 11.732216 3.884624
103 0.257710 0.019260 0.214087 0.217793 18.284225 0.179209 0.029312 11.741970 3.867946
104 0.248049 0.009598 0.284462 0.208134 18.293720 0.188871 0.029907 11.751633 3.876797
105 0.238581 0.000031 0.274891 0.198563 18.303291 0.198439 0.030491 11.761204 3.875686
106 0.277719 0.009449 0.265413 0.189083 18.312771 0.074903 0.031061 11.770683 3.866385
107 0.268427 0.018839 0.256023 0.179695 18.322159 0.084293 0.031622 11.780071 3.867641
108 0.259222 0.028141 0.246721 0.170391 18.331463 0.093575 0.032173 11.789375 3.868883
109 0.250101 0.037357 0.237503 0.161175 18.340679 0.102793 0.032711 11.798592 3.870114
110 0.240969 0.107651 0.228371 0.152042 18.349812 0.111925 0.033241 11.807724 3.878967
111 0.231920 0.098602 0.219322 0.142994 18.358860 0.003595 0.033760 11.816772 3.863228
112 0.222952 0.089634 0.284458 0.134026 18.367828 0.012564 0.034271 11.824402 3.871267
113 0.260410 0.080744 0.275568 0.125141 18.376717 0.021454 0.034771 11.833290 3.876012
114 0.251600 0.071934 0.266758 0.116329 18.385529 0.030264 0.035263 11.842102 3.874972
115 0.242868 0.063200 0.258024 0.107597 18.394260 0.038998 0.035746 11.850838 3.873941
116 0.234390 0.054543 0.249367 0.098938 18.402920 0.047655 0.036221 11.859493 3.872941
117 0.225805 0.045958 0.240782 0.090359 18.411503 0.056240 0.036686 11.868076 3.871926
118 0.217295 0.037447 0.232271 0.081848 18.420013 0.064751 0.037144 11.876587 3.870919
119 0.208948 0.029009 0.223833 0.073410 18.428455 0.073170 0.037596 11.884903 3.869915
120 0.200674 0.020664 0.215466 0.065041 18.436821 0.081537 0.029228 11.893269 3.867837
121 0.192373 0.012363 0.207165 0.056744 18.445122 0.089838 0.029739 11.497726 3.816384
122 0.184145 0.004135 0.198936 0.048512 18.453350 0.098066 0.030243 11.505955 3.815418
123 0.175982 0.004028 0.190773 0.040348 18.461514 0.105680 0.030739 11.514118 3.815398
124 0.167976 0.012127 0.182674 0.032257 18.469612 0.113777 0.031223 11.522217 3.816483
125 0.159945 0.020159 0.174643 0.024227 18.477642 0.121809 0.031702 11.530251 3.817547
126 0.151976 0.028126 0.166676 0.016258 18.485611 0.129778 0.032173 11.538216 3.818602
127 0.144163 0.036028 0.158770 0.008350 18.493519 0.137682 0.024267 11.546124 3.818613
128 0.136320 0.043871 0.150927 0.000507 18.501362 0.145525 0.024794 11.553917 3.819653
129 0.172810 0.051653 0.143145 0.007275 18.509144 0.153307 0.017012 11.561699 3.827005
130 0.165176 0.059376 0.135422 0.014996 18.516865 0.161030 0.017586 11.569420 3.829984
131 0.157602 0.067039 0.127758 0.022659 18.524529 0.168692 0.018154 11.577084 3.832940
132 0.192385 0.074642 0.120155 0.030262 18.532131 0.176298 0.018715 11.584686 3.841159
133 0.184839 0.082190 0.112608 0.037811 18.539680 0.183844 0.019264 11.592236 3.844059
134 0.177431 0.089682 0.105116 0.045300 18.547169 0.191336 0.019804 11.599724 3.846945
135 0.210657 0.097116 0.097681 0.052734 18.554604 0.198771 0.020338 11.607159 3.854882
136 0.203360 0.104494 0.159290 0.060116 18.561985 0.206150 0.020863 11.614540 3.866350
137 0.196190 0.111820 0.151964 0.067440 18.569309 0.213476 0.021379 11.621864 3.869180
138 0.188917 0.119093 0.144691 0.074715 18.576584 0.220749 0.021889 11.629139 3.871972
139 0.181696 0.126312 0.137470 0.081936 18.583805 0.227968 0.022392 1.968021 2.666200
140 0.174610 0.133482 0.130302 0.089104 18.590973 0.235138 0.022884 1.975189 2.668960
141 0.167494 0.140598 0.123184 0.096222 18.598091 0.242254 0.023373 1.982307 2.671690
142 0.160425 0.147667 0.116117 0.103287 18.605156 0.249321 0.023851 1.989372 2.674400
143 0.153408 0.154684 0.109100 0.110306 18.612175 0.151360 0.024326 1.996391 2.663969
144 0.146597 0.161652 0.102131 0.117271 18.619144 0.158327 0.017357 2.003361 2.665730
145 0.178730 0.168573 0.095211 0.124191 18.626064 0.165249 0.017872 2.003605 2.672437
146 0.209442 0.175446 0.088339 0.131065 18.632938 0.171623 0.018379 2.010479 2.679714
147 0.202616 0.182270 0.081512 0.137890 18.639763 0.178450 0.018879 2.017303 2.682335
148 0.195837 0.189049 0.074734 0.144669 18.646542 0.185228 0.019371 2.024082 2.684939
149 0.189102 0.195784 0.067999 0.151402 18.653278 0.097010 0.019857 2.030815 2.675656
150 0.182449 0.202473 0.061310 0.158092 18.659966 0.103699 0.020338 2.037506 2.678229
151 0.175806 0.209118 0.054665 0.164738 18.666611 0.110342 0.020809 2.044151 2.680780
152 0.205427 0.215717 0.048065 0.171337 18.673210 0.116943 0.021278 2.050751 2.687841
153 0.233826 0.222275 0.041508 0.177895 18.679768 0.123501 0.021738 2.057308 2.694727
154 0.227381 0.228790 0.034992 0.184410 18.686283 0.130016 0.015223 2.063824 2.696365
155 0.220978 0.235262 0.028521 0.190884 18.692757 0.136488 0.008751 2.070297 2.697992
156 0.248318 0.241693 0.022089 0.197315 18.699184 0.142467 0.009287 2.076729 2.704635
157 0.274595 0.248083 0.015699 0.203701 18.705578 0.148857 0.009819 2.083115 2.711181
158 0.268311 0.254433 0.009350 0.210052 18.711926 0.155207 0.010342 2.089466 2.713636
159 0.262001 0.260742 0.003040 0.189091 18.718235 0.161516 0.010859 2.095776 2.712657
160 0.255798 0.267012 0.003229 0.182823 18.724503 0.167786 0.011370 2.102039 2.714320
161 0.281199 0.273241 0.009459 0.176590 18.730736 0.174000 0.011873 2.108273 2.720671
162 0.275005 0.145912 0.015652 0.170403 18.736927 0.180193 0.012369 2.114464 2.706366
163 0.268852 0.152065 0.021805 0.164249 18.743080 0.185894 0.012861 2.120617 2.708678
164 0.262798 0.158182 0.027922 0.158134 18.749195 0.105373 0.013346 2.126732 2.700210
165 0.256783 0.164261 0.034000 0.152054 18.755276 0.111452 0.007267 2.132812 2.701738
166 0.250740 0.170303 0.040043 0.146011 18.761150 0.117495 0.007780 2.138855 2.704047
167 0.244734 0.176310 0.046049 0.140007 14.033730 0.123501 0.008289 2.144859 2.114685
168 0.238764 0.182280 0.052019 0.134037 14.039700 0.129471 0.008791 2.150829 2.116986
169 0.232832 0.188213 0.057953 0.128101 14.045635 0.135405 0.009289 2.156765 2.119274
170 0.226995 0.076340 0.063854 0.122204 14.051537 0.061579 0.009777 2.162666 2.096869
171 0.221193 0.082203 0.069717 0.116337 14.057400 0.006392 0.010262 2.168530 2.091504
172 0.215487 0.088036 0.075550 0.110508 14.063232 0.069319 0.010742 2.174362 2.100904
173 0.240337 0.093832 0.081347 0.104710 14.069027 0.063526 0.011213 2.180161 2.105519
174 0.234634 0.099596 0.087111 0.098946 14.074791 0.057762 0.011679 2.185921 2.106305
175 0.228966 0.105326 0.092840 0.093216 14.080524 0.052032 0.012142 2.191654 2.107088
176 0.253000 0.111025 0.098539 0.087517 14.086220 0.110664 0.012596 2.197350 2.119614
177 0.276211 0.116690 0.104204 0.081852 4.369080 0.105310 0.013048 2.203018 0.908677
178 0.298639 0.122324 0.109838 0.076218 4.374714 0.099676 0.013493 2.208649 0.912944
179 0.293037 0.127926 0.115440 0.070614 4.380314 0.094074 0.013933 2.214252 0.913699
180 0.287466 0.133495 0.121012 0.065044 4.385883 0.088505 0.014368 2.219826 0.914450
181 0.309225 0.139034 0.126553 0.059505 4.391426 0.082975 0.014797 2.225365 0.918610
182 0.330288 0.144543 0.132061 0.053993 4.396935 0.077648 0.015224 2.230873 0.922696
183 0.324808 0.150023 0.137541 0.048515 4.402416 0.072168 0.009745 2.236351 0.922696
184 0.319359 0.155472 0.142990 0.043064 4.407864 0.066719 0.010193 2.241802 0.923433
185 0.313938 0.160887 0.148411 0.037647 4.413284 0.061298 0.010639 2.247223 0.924166
186 0.308548 0.166277 0.153801 0.032253 4.418674 0.055908 0.011080 2.252613 0.924894
187 0.303186 0.171638 0.159164 0.026894 4.424038 0.110960 0.005718 2.257977 0.932447
188 0.297852 0.176973 0.164497 0.021561 4.429371 0.105625 0.006180 2.263309 0.933171
189 0.292601 0.182278 0.169802 0.016254 4.434673 0.100613 0.006639 2.268616 0.933934
190 0.287376 0.187555 0.175079 0.010979 4.439953 0.095335 0.007092 2.273891 0.934658
191 0.308010 0.192804 0.115795 0.005726 4.445202 0.090086 0.007542 2.279140 0.930538
192 0.302839 0.092674 0.121017 0.000507 4.450424 0.084873 0.007984 2.284363 0.918085
193 0.322874 0.097868 0.065588 0.004684 4.455620 0.079679 0.008425 2.289558 0.915537
194 0.317705 0.103035 0.070757 0.009853 4.460785 0.074511 0.008858 2.294724 0.917528
195 0.312563 0.108177 0.075897 0.014996 4.465927 0.069368 0.009289 2.299866 0.919510
196 0.307449 0.113291 0.081013 0.020111 4.471043 0.064264 0.009714 2.304981 0.921483
197 0.302361 0.118380 0.086102 0.025200 4.476131 0.116129 0.010134 2.310070 0.930563
198 0.321903 0.123444 0.091166 0.257412 4.481197 0.111065 0.010550 2.315132 0.963984
199 0.316866 0.128481 0.096203 0.252373 4.486233 0.106028 0.010962 2.320171 0.964664
200 0.311903 0.133493 0.101215 0.247360 4.491245 0.101015 0.011370 2.325184 0.965348
201 0.306915 0.138481 0.106203 0.242374 4.496235 0.096027 0.011772 2.330170 0.966022
202 0.301952 0.143444 0.111166 0.237411 4.501194 0.144949 0.012171 2.335136 0.973428
203 0.297014 0.148382 0.058949 0.232471 4.506134 0.140011 0.012568 2.340073 0.966950
204 0.316114 0.153297 0.063862 0.227558 0.569897 0.135096 0.012959 2.344986 0.477971
205 0.311226 0.158186 0.068752 0.222668 0.565006 0.181335 0.013346 2.349876 0.483799
206 0.306360 0.163052 0.073620 0.217804 0.560139 0.176477 0.013729 2.354744 0.483241
207 0.301516 0.167896 0.078461 0.212959 0.555298 0.171633 0.014107 2.359585 0.482682
208 0.296745 0.172714 0.083281 0.208141 0.550476 0.166815 0.009289 2.364407 0.481483
209 0.291998 0.177511 0.088078 0.203346 0.545681 0.162018 0.009686 2.369202 0.480940
210 0.287226 0.182283 0.092850 0.421707 0.540909 0.157246 0.010082 2.373974 0.508285
211 0.305923 0.187035 0.097601 0.416958 0.536160 0.152494 0.010473 2.378723 0.510671
212 0.301195 0.191763 0.102329 0.412228 0.531429 0.196405 0.010859 2.383453 0.516208
213 0.296490 0.196468 0.052971 0.407524 0.526722 0.191700 0.011244 2.388161 0.508910
214 0.291805 0.201153 0.057655 0.402840 0.522041 0.187016 0.011621 2.392841 0.508372
215 0.310055 0.205814 0.062317 0.398178 0.517376 0.182354 0.011997 2.397507 0.510700
216 0.305414 0.210455 0.066957 0.393536 0.512737 0.177713 0.012369 2.402145 0.510166
217 0.300795 0.215073 0.071575 0.388920 0.508118 0.173094 0.012737 2.406765 0.509634
218 0.296198 0.219671 0.076174 0.384319 0.503521 0.168497 0.013103 2.411362 0.509106
219 0.291622 0.128944 0.029461 0.379745 0.498943 0.163919 0.013464 2.415939 0.490255
220 0.287157 0.133499 0.034016 0.375187 0.494389 0.159367 0.008909 2.420494 0.489127
221 0.282667 0.138035 0.010237 0.370655 0.489853 0.154831 0.009289 2.425030 0.485075
222 0.300549 0.142550 0.005722 0.366138 0.485340 0.150553 0.009663 2.429543 0.486257
223 0.317959 0.147043 0.001228 0.361649 0.480843 0.146059 0.005169 2.434040 0.486749
224 0.313530 0.151518 0.003246 0.357174 0.476368 0.141592 0.005560 2.438515 0.485938
225 0.309076 0.155972 0.007702 0.352718 0.471916 0.137136 0.005951 2.442966 0.485430
226 0.304640 0.160408 0.012135 0.348286 0.467480 0.132704 0.006332 2.447403 0.484923
227 0.300312 0.164822 0.016550 0.343868 0.463066 0.128288 0.006716 2.451817 0.484430
228 0.295916 0.169218 0.020947 0.339474 0.458672 0.123892 0.007093 2.456211 0.483928
229 0.291540 0.173594 0.025322 0.335098 0.454292 0.119516 0.007467 2.460590 0.483428
230 0.287182 0.177952 0.029680 0.330742 0.449936 0.161531 0.007837 2.464947 0.488726
231 0.304277 0.182289 0.034018 0.326401 0.445599 0.157194 0.008205 2.469284 0.490908
232 0.320940 0.186609 0.038338 0.322083 0.441280 0.152882 0.008570 2.473602 0.493038
233 0.316639 0.190910 0.042639 0.317783 0.436977 0.148581 0.008930 2.477905 0.492546
234 0.312357 0.195194 0.046921 0.313499 0.432693 0.144297 0.004646 2.482189 0.491475
235 0.308092 0.112452 0.051186 0.309235 0.428429 0.140034 0.005024 2.486454 0.480113
236 0.303846 0.116699 0.055431 0.304989 0.424183 0.135786 0.005398 2.490700 0.479629
237 0.299618 0.120926 0.059660 0.300762 0.419956 0.175875 0.005766 2.494926 0.484686
238 0.295406 0.125137 0.063871 0.296551 0.415745 0.171663 0.006132 2.499138 0.484205
239 0.291214 0.129330 0.068064 0.292358 0.411552 0.167471 0.006495 2.503330 0.483727
240 0.287039 0.133505 0.072239 0.288197 0.407375 0.163296 0.006855 2.507507 0.483252
241 0.282923 0.137663 0.076397 0.284039 0.403217 0.201574 0.007212 2.511665 0.488086
242 0.278824 0.141802 0.080538 0.279896 0.399078 0.197433 0.007565 2.515804 0.487617
243 0.295252 0.145926 0.084661 0.275772 0.394955 0.193317 0.003441 2.519928 0.489156
244 0.291185 0.150032 0.042250 0.271667 0.390846 0.189211 0.003809 2.524036 0.482880
245 0.287136 0.154123 0.046341 0.267578 0.386757 0.185120 0.004173 2.528126 0.482419
246 0.283064 0.158195 0.050413 0.263504 0.382683 0.181047 0.004534 2.532200 0.481955
247 0.279007 0.162252 0.054470 0.259445 0.378628 0.176991 0.004892 2.536255 0.481493
248 0.275007 0.166294 0.058510 0.255405 0.374588 0.213655 0.005249 2.540295 0.486125
249 0.270985 0.170317 0.062534 0.251381 0.370564 0.209633 0.005600 2.544319 0.485667
250 0.266975 0.174326 0.066544 0.247375 0.366554 0.205624 0.005949 2.548328 0.485209
251 0.283117 0.178318 0.070536 0.243382 0.362564 0.201632 0.006294 2.552319 0.487270
252 0.279142 0.182293 0.074511 0.239407 0.358585 0.197659 0.006639 2.556297 0.486817
253 0.275181 0.186255 0.078472 0.235447 0.354626 0.193697 0.006979 2.560257 0.486364
254 0.271236 0.190199 0.082417 0.231503 0.350681 0.189758 0.007317 2.564201 0.485914
255 0.267347 0.194128 0.086346 0.227573 0.346752 0.185829 0.007652 2.568130 0.485470
256 0.263475 0.198042 0.090260 0.223660 0.342838 0.181915 0.007984 2.572044 0.485027
257 0.259577 0.201941 0.094158 0.219761 0.338940 0.178017 0.008316 2.575943 0.484581
258 0.255693 0.125786 0.098042 0.215878 0.335056 0.174133 0.008642 2.579826 0.474132
259 0.251865 0.129654 0.101910 0.212009 0.331188 0.170265 0.008966 2.583694 0.473694
260 0.248091 0.133509 0.105764 0.208157 0.327335 0.166410 0.009287 2.587547 0.473263
261 0.244253 0.137346 0.109602 0.204315 0.323494 0.162573 0.009607 2.591389 0.472822
262 0.240429 0.141171 0.113426 0.200493 0.319672 0.158865 0.009924 2.595211 0.472399
263 0.236620 0.144981 0.117237 0.196682 0.315861 0.155062 0.010239 2.599022 0.471963
264 0.232866 0.074671 0.121031 0.192886 0.312065 0.151268 0.006443 2.602818 0.461756
265 0.229086 0.078453 0.124813 0.189106 0.308285 0.147486 0.006767 2.606598 0.461324
266 0.225319 0.082218 0.128578 0.185341 0.304520 0.143919 0.007093 2.610363 0.460919
267 0.221605 0.085972 0.132332 0.181587 0.300766 0.140165 0.007412 2.614117 0.460495
268 0.217909 0.089710 0.136070 0.177853 0.297028 0.136427 0.007732 2.617855 0.460073
269 0.214205 0.093433 0.139793 0.174129 0.293304 0.132704 0.008049 2.621578 0.459650
270 0.210535 0.097145 0.143505 0.170418 0.289593 0.128992 0.008362 2.625290 0.459230
271 0.206837 0.100842 0.147202 0.166721 0.285896 0.125296 0.008673 2.628986 0.458807
272 0.222881 0.104523 0.150885 0.163036 0.282215 0.121613 0.008982 2.632668 0.460850
273 0.238560 0.108192 0.154554 0.159367 0.278545 0.117943 0.009287 2.636337 0.462848
274 0.253883 0.111849 0.158211 0.155712 0.274887 0.153389 0.009592 2.639996 0.469690
275 0.250278 0.115492 0.161854 0.152069 0.271244 0.149746 0.009893 2.643639 0.469277
276 0.246649 0.119122 0.165483 0.148438 0.267616 0.146116 0.010193 2.647266 0.468860
277 0.243032 0.122738 0.169100 0.144821 0.263996 0.180132 0.010490 2.650887 0.473150
278 0.239429 0.126341 0.128252 0.141216 0.260395 0.176529 0.010786 2.654488 0.467180
279 0.235838 0.129932 0.089285 0.137627 0.256805 0.172937 0.007195 2.658077 0.460962
280 0.232260 0.133511 0.092861 0.134048 0.253227 0.169359 0.007500 2.661655 0.460553
281 0.228733 0.137075 0.096428 0.130486 0.249660 0.165794 0.007803 2.665222 0.460150
282 0.225182 0.140627 0.099979 0.126930 0.246109 0.162243 0.008106 2.668774 0.459744
283 0.221642 0.144167 0.103519 0.123394 0.242569 0.158703 0.008404 2.672314 0.459339
284 0.218115 0.147694 0.107048 0.119865 0.239040 0.155176 0.008701 2.675842 0.458935
285 0.214600 0.151209 0.110561 0.116348 0.235527 0.151661 0.008995 2.679356 0.458532
286 0.211136 0.154713 0.114065 0.112846 0.232025 0.148163 0.009287 2.682858 0.458137
287 0.226271 0.158203 0.117554 0.109356 0.228535 0.144674 0.009579 2.686348 0.460065
288 0.222792 0.161680 0.121033 0.105877 0.225056 0.141195 0.009867 2.689827 0.459666
289 0.219362 0.165146 0.124500 0.102413 0.221588 0.173994 0.006401 2.693295 0.463337
290 0.215910 0.168602 0.087135 0.098957 0.218136 0.170542 0.006699 2.696747 0.457841
291 0.230749 0.172043 0.090576 0.095516 0.214691 0.167276 0.006994 2.700191 0.459755
292 0.245274 0.175474 0.094007 0.092083 0.211262 0.163847 0.007288 2.703621 0.461607
293 0.241892 0.178892 0.097425 0.088665 0.207844 0.160429 0.007580 2.707039 0.461221
294 0.238520 0.182301 0.100834 0.085258 0.204437 0.157021 0.007870 2.710445 0.460836
295 0.235195 0.185696 0.104229 0.081863 0.201038 0.153625 0.008158 2.713844 0.460456
296 0.231812 0.189079 0.107613 0.078480 0.197655 0.150242 0.008444 2.717228 0.460069
297 0.246073 0.192451 0.110985 0.075108 0.194283 0.181860 0.008728 2.720600 0.466261
298 0.260042 0.195814 0.114347 0.071747 0.190922 0.212303 0.009008 2.723961 0.472268
299 0.256693 0.199163 0.117697 0.068394 0.187572 0.208960 0.005659 2.727310 0.471431
300 0.253422 0.202499 0.121037 0.065056 0.184235 0.205626 0.002319 2.730648 0.470605
301 0.250128 0.205826 0.124363 0.061729 0.180904 0.202299 0.002621 2.733978 0.470231
302 0.246847 0.209143 0.127680 0.058411 0.177589 0.231684 0.002922 2.737293 0.473946
303 0.243540 0.212448 0.130985 0.055107 0.174282 0.228376 0.003220 2.740601 0.473570
304 0.240282 0.215744 0.134281 0.051811 0.170986 0.225082 0.003515 2.743896 0.473200
305 0.236998 0.219028 0.137566 0.048527 0.167706 0.221798 0.003809 2.747177 0.472826
306 0.250755 0.222301 0.140839 0.045254 0.164433 0.218525 0.004101 2.750450 0.474582
307 0.264238 0.225563 0.144100 0.041992 0.161167 0.215261 0.004391 2.753716 0.476304
308 0.261053 0.228817 0.147354 0.038738 0.157917 0.212011 0.001137 2.756966 0.475499
309 0.257847 0.232058 0.150593 0.035496 0.154675 0.208769 0.001436 2.760208 0.475135
310 0.254648 0.235289 0.153824 0.032269 0.151443 0.205538 0.001732 2.763439 0.474773
311 0.251429 0.238510 0.157043 0.029049 0.148224 0.202318 0.002026 2.766659 0.474407
312 0.248217 0.241720 0.160255 0.025837 0.145012 0.230772 0.002319 2.769871 0.478000
313 0.245016 0.244919 0.163456 0.022636 0.141811 0.227571 0.002609 2.773071 0.477636
314 0.241827 0.248108 0.166645 0.019447 0.138622 0.224382 0.000580 2.776260 0.476984
315 0.238665 0.251287 0.169825 0.198582 0.135445 0.221203 0.000282 2.779438 0.499341
316 0.235495 0.254456 0.172993 0.195412 0.132275 0.218035 0.000015 2.782608 0.498911
317 0.232336 0.257616 0.176153 0.192253 0.129116 0.214874 0.000311 2.785767 0.498553
318 0.245653 0.260765 0.179302 0.189102 0.125965 0.211725 0.000603 2.788918 0.500254
319 0.258715 0.194916 0.182442 0.185963 0.122826 0.208586 0.000893 2.792057 0.493299
320 0.255617 0.198048 0.185574 0.182835 0.119694 0.205454 0.001183 2.795189 0.492949
321 0.252499 0.201166 0.188692 0.179714 0.116573 0.202335 0.001471 2.798309 0.492595
322 0.265331 0.204277 0.191803 0.176601 0.113464 0.229919 0.001755 2.801418 0.498071
323 0.262230 0.207378 0.194904 0.173504 0.110363 0.226818 0.002037 2.804520 0.497719
324 0.259203 0.210468 0.197994 0.170410 0.107273 0.223726 0.002319 2.807610 0.497375
325 0.256121 0.213551 0.201077 0.167328 0.104191 0.220646 0.002600 2.810692 0.497025
326 0.253048 0.216623 0.204149 0.164257 0.101120 0.247353 0.002876 2.813763 0.500399
327 0.249985 0.219687 0.207212 0.161194 0.098057 0.244289 0.003153 2.816826 0.500050
328 0.262625 0.222736 0.210266 0.158142 0.095001 0.241236 0.003426 2.819881 0.501664
329 0.275030 0.225780 0.213310 0.155098 0.091957 0.238192 0.003700 2.822926 0.503249
330 0.287207 0.228817 0.216345 0.152061 0.088924 0.235161 0.003969 2.825958 0.504805
331 0.284182 0.231842 0.219370 0.149036 0.085896 0.232136 0.004240 2.828987 0.504461
332 0.281179 0.234859 0.222385 0.146019 0.082882 0.229120 0.004509 2.832001 0.504119
333 0.278185 0.237865 0.225395 0.143013 0.079872 0.226110 0.004772 2.835011 0.503778
334 0.275217 0.240864 0.228394 0.140015 0.766911 0.223112 0.005035 2.838009 0.589694
335 0.272228 0.243855 0.231382 0.137024 0.763924 0.220270 0.005301 2.840996 0.589372
336 0.269247 0.246834 0.234364 0.134045 0.760941 0.217291 0.005562 2.843979 0.589033
337 0.266308 0.249807 0.237335 0.131073 0.757969 0.214317 0.005819 2.846951 0.588697
338 0.263346 0.252769 0.240297 0.128109 0.755009 0.211355 0.006079 2.849915 0.588360
339 0.260391 0.255724 0.243252 0.125156 0.752052 0.208401 0.006334 2.852867 0.588022
340 0.257446 0.258669 0.246197 0.122208 0.749107 0.205462 0.006588 2.855812 0.587686
341 0.269493 0.261606 0.249130 0.119274 0.746170 0.231438 0.006842 2.858749 0.592838
342 0.266596 0.264534 0.252058 0.116344 0.743240 0.228510 0.007093 2.861679 0.592507
343 0.278439 0.267454 0.254978 0.113422 0.740322 0.225590 0.007343 2.864597 0.594018
344 0.275558 0.270365 0.257889 0.110512 0.737411 0.222679 0.007591 2.867508 0.593689
345 0.272655 0.273268 0.260792 0.107609 0.734509 0.219776 0.007839 2.870411 0.593357
346 0.269760 0.276163 0.263687 0.104717 0.731613 0.244982 0.004944 2.873306 0.596147
347 0.266874 0.279049 0.266573 0.101830 0.728729 0.242096 0.005198 2.876190 0.595817
348 0.278543 0.281925 0.269451 0.098953 0.725849 0.239218 0.005447 2.879070 0.597307
349 0.275675 0.284796 0.272320 0.096081 0.722980 0.236355 0.005699 2.881939 0.596981
350 0.272814 0.287657 0.275181 0.093220 0.720119 0.260826 0.005949 2.884800 0.600071
351 0.269960 0.290510 0.278034 0.244514 0.717266 0.257973 0.006197 2.887653 0.619014
352 0.281454 0.293354 0.280880 0.241673 0.714420 0.255129 0.006443 2.890499 0.620481
353 0.292755 0.296192 0.283716 0.238834 0.711586 0.252291 0.006687 2.893333 0.621924
354 0.289940 0.299021 0.286545 0.236004 0.708755 0.249462 0.006931 2.896164 0.621603
355 0.287119 0.301842 0.289366 0.233234 0.705936 0.246641 0.007174 2.898987 0.621287
356 0.284334 0.304655 0.292179 0.230423 0.703121 0.243828 0.007412 2.901798 0.620969
357 0.281530 0.307459 0.294983 0.227619 0.700317 0.241024 0.007652 2.904602 0.620648
358 0.278761 0.310257 0.297781 0.224819 0.697521 0.238226 0.007891 2.907402 0.620332
359 0.275972 0.313046 0.300570 0.222031 0.694729 0.235437 0.008127 2.910191 0.620013
360 0.273190 0.315826 0.303352 0.352772 0.691948 0.232660 0.008362 2.912971 0.636385
361 0.270416 0.318600 0.306126 0.349998 0.689175 0.229887 0.005589 2.915745 0.635692
362 0.267679 0.321365 0.269672 0.347233 0.686409 0.227121 0.005829 2.918488 0.630475
363 0.264919 0.324125 0.272432 0.344475 1.088074 0.224361 0.006067 2.921246 0.680712
364 0.262169 0.326876 0.275183 0.341724 1.085323 0.248217 0.006308 2.923996 0.683724
365 0.273363 0.329620 0.277927 0.338978 1.082577 0.245474 0.006542 2.926743 0.685153
366 0.270628 0.267822 0.280663 0.336243 1.079842 0.242737 0.003807 2.929478 0.676402
367 0.267927 0.270550 0.283390 0.333515 1.077114 0.240009 0.004053 2.932205 0.676095
368 0.265205 0.273272 0.286112 0.330791 1.074390 0.237288 0.004293 2.934929 0.675785
369 0.262520 0.275986 0.288826 0.328079 1.071678 0.260489 0.004534 2.937641 0.678719
370 0.273560 0.278692 0.291533 0.325375 1.068974 0.257910 0.004772 2.940346 0.680145
371 0.270861 0.281391 0.256493 0.322674 1.066273 0.255211 0.002073 2.943047 0.674753
372 0.268169 0.284082 0.259184 0.319981 1.063580 0.252520 0.002319 2.945740 0.674447
373 0.279043 0.286766 0.225502 0.317299 1.060898 0.249834 0.002563 2.948421 0.671291
374 0.276367 0.228821 0.193089 0.314621 1.058220 0.247232 0.002806 2.951099 0.659032
375 0.273697 0.231491 0.195759 0.311951 1.055550 0.244562 0.003048 2.953770 0.658728
376 0.284410 0.234154 0.198421 0.309288 1.052887 0.241903 0.000385 2.956432 0.659735
377 0.281782 0.236809 0.201078 0.306629 1.050228 0.239248 0.000629 2.959091 0.659437
378 0.279160 0.239458 0.203728 0.303982 1.047581 0.236599 0.000875 2.961739 0.659140
379 0.276518 0.242100 0.206369 0.301342 1.044941 0.259212 0.001120 2.964378 0.661998
380 0.273882 0.244736 0.209003 0.298706 1.042305 0.256578 0.001362 2.967014 0.661698
381 0.271254 0.247364 0.177734 0.296078 1.039677 0.253950 0.001602 2.969643 0.657163
382 0.268633 0.249985 0.180355 0.293457 1.037056 0.251328 0.001842 2.972263 0.656865
383 0.266020 0.252598 0.182968 0.290840 1.034439 0.248718 0.002083 2.974880 0.656568
384 0.263411 0.255207 0.185577 0.288235 1.031834 0.246111 0.002319 2.977486 0.656272
385 0.260864 0.257807 0.188177 0.285633 1.029232 0.243509 0.002556 2.980087 0.655983
386 0.258270 0.260401 0.190771 0.283039 1.026638 0.240915 0.002790 2.982681 0.655688
387 0.255682 0.262989 0.193359 0.280453 1.024052 0.238329 0.003025 2.985268 0.655395
388 0.253130 0.265568 0.195938 0.277870 1.021469 0.235746 0.003258 2.987850 0.655104
389 0.250557 0.268143 0.198513 0.275295 1.018894 0.233173 0.003489 2.990425 0.654811
390 0.261189 0.270710 0.201080 0.272728 1.016327 0.230606 0.003717 2.992992 0.656169
391 0.258654 0.273272 0.203642 0.270168 1.013767 0.228050 0.003944 2.995552 0.655881
392 0.256126 0.275826 0.206196 0.267612 1.011211 0.225496 0.004173 2.998108 0.655594
393 0.253578 0.278374 0.208744 0.265068 1.008667 0.222948 0.004398 3.000652 0.655304
394 0.264065 0.280914 0.211285 0.262524 1.006123 0.220407 0.004625 3.003197 0.656642
395 0.261530 0.283449 0.181030 0.377766 1.003590 0.217873 0.004848 3.005730 0.666977
396 0.259027 0.285978 0.151812 0.375237 1.001060 0.215343 0.005070 3.008259 0.662723
397 0.256533 0.288500 0.123562 0.372715 0.998539 0.212826 0.005291 3.010780 0.658593
398 0.254017 0.291016 0.126078 0.370197 0.996021 0.210314 0.005512 3.013298 0.658307
399 0.251509 0.293526 0.128586 0.367691 0.993515 0.207808 0.003002 3.015804 0.657680
400 0.249004 0.296028 0.131090 0.365185 0.991009 0.205305 0.003229 3.018311 0.657395
401 0.246508 0.298525 0.133587 0.362690 0.988514 0.202932 0.003452 3.020805 0.657127
402 0.244066 0.301016 0.136078 0.360199 0.986023 0.200443 0.000963 3.023296 0.656511
403 0.241583 0.303501 0.138561 0.357716 0.983540 0.198030 0.001194 3.025780 0.656238
404 0.239103 0.305979 0.141041 0.355236 0.981060 0.195553 0.001421 3.028259 0.655957
405 0.236645 0.308451 0.143513 0.352764 0.978588 0.193081 0.001648 3.030731 0.655678
406 0.234179 0.310917 0.145979 0.350300 0.976124 0.190739 0.001873 3.033195 0.655413
407 0.244576 0.313377 0.148439 0.347839 0.973663 0.188278 0.002098 3.035656 0.656741
408 0.242123 0.315830 0.150892 0.345383 0.971207 0.185825 0.002321 3.038113 0.656462
409 0.252369 0.318279 0.123489 0.342937 0.968761 0.183380 0.002542 3.040558 0.654040
410 0.249928 0.320721 0.125931 0.340496 0.966320 0.180939 0.002766 3.042999 0.653762
411 0.247517 0.323156 0.128366 0.338058 0.963882 0.178503 0.002985 3.045437 0.653488
412 0.245113 0.325586 0.130796 0.335629 0.961452 0.176077 0.003204 3.047867 0.653216
413 0.242689 0.328011 0.133221 0.333206 0.959026 0.173653 0.003422 3.050293 0.652940
414 0.240271 0.330429 0.135637 0.330788 0.956608 0.171234 0.001003 3.052711 0.652335
415 0.237858 0.332838 0.138050 0.328373 0.954197 0.168821 0.001226 3.055122 0.652061
416 0.247984 0.335245 0.140457 0.325970 0.951790 0.166414 0.001446 3.057529 0.653354
417 0.245583 0.337646 0.142859 0.323566 0.949390 0.164015 0.001667 3.059929 0.653082
418 0.243189 0.340042 0.145252 0.321171 0.946995 0.161623 0.001888 3.062325 0.652811
419 0.253180 0.342430 0.147642 0.318783 0.944603 0.159235 0.002106 3.064716 0.654087
420 0.250795 0.344814 0.150026 0.316402 0.942219 0.156851 0.002321 3.067101 0.653816
421 0.260645 0.347193 0.152405 0.314022 0.939842 0.154472 0.002537 3.069477 0.655074
422 0.270353 0.349566 0.154778 0.311649 0.937469 0.152100 0.002752 3.071850 0.656315
423 0.267986 0.351933 0.157145 0.309284 0.935104 0.149733 0.002966 3.074215 0.656046
424 0.265625 0.354294 0.159506 0.306923 0.932743 0.147371 0.003178 3.076576 0.655777
425 0.263269 0.356649 0.161861 0.304565 0.930386 0.145016 0.003389 3.078934 0.655509
426 0.260944 0.301844 0.164211 0.302216 0.928036 0.142666 0.003601 3.081284 0.648100
427 0.258600 0.304188 0.166555 0.299870 0.925690 0.140322 0.003811 3.083630 0.647833
428 0.256262 0.306526 0.168896 0.297531 0.923351 0.137983 0.004021 3.085968 0.647567
429 0.253927 0.308861 0.171228 0.295197 0.921017 0.135775 0.004227 3.088303 0.647317
430 0.251598 0.311190 0.173557 0.292870 0.918690 0.133570 0.004433 3.090630 0.647067
431 0.249300 0.313513 0.146893 0.290546 0.916367 0.131247 0.002110 3.092953 0.642866
432 0.247005 0.315821 0.149210 0.288231 0.914051 0.128929 0.000208 3.095268 0.642340
433 0.244694 0.318132 0.151522 0.285915 0.911739 0.126617 0.000010 3.097580 0.642026
434 0.254324 0.320438 0.153828 0.283611 0.909431 0.124311 0.000225 3.099888 0.643257
435 0.263817 0.322741 0.156130 0.281307 0.907131 0.122009 0.000439 3.102188 0.644470
436 0.261520 0.325037 0.158426 0.279011 0.904835 0.119713 0.000652 3.104485 0.644210
437 0.259230 0.327328 0.160717 0.276722 0.902542 0.117422 0.000864 3.106777 0.643950
438 0.256945 0.329613 0.163002 0.274437 0.900257 0.115137 0.001076 3.109062 0.643691
439 0.266321 0.331894 0.165283 0.272156 0.897976 0.112856 0.001286 3.111343 0.644889
440 0.275568 0.334169 0.167559 0.269878 0.895702 0.110580 0.001493 3.113617 0.646071
441 0.284691 0.336439 0.169828 0.267609 0.893429 0.108311 0.001703 3.115891 0.647238
442 0.293686 0.338705 0.143925 0.265347 0.891167 0.106045 0.001909 3.118153 0.644867
443 0.302565 0.340965 0.146183 0.263084 0.888905 0.103910 0.002117 3.120415 0.646018
444 0.300310 0.343220 0.148439 0.260830 0.886650 0.101654 0.002321 3.122669 0.645762
445 0.298065 0.345469 0.150688 0.258579 0.884399 0.099405 0.002527 3.124920 0.645507
446 0.295820 0.347713 0.152933 0.256336 0.882156 0.097160 0.002729 3.127163 0.645252
447 0.293627 0.349953 0.155172 0.254097 0.879917 0.119537 0.002932 3.129402 0.648080
448 0.291412 0.352188 0.157408 0.251862 0.877682 0.117302 0.003132 3.131638 0.647828
449 0.289206 0.354418 0.159637 0.249634 0.875454 0.115072 0.003332 3.133865 0.647577
450 0.287004 0.356642 0.134464 0.247406 0.873226 0.112852 0.003534 3.136078 0.643901
451 0.284807 0.358862 0.136684 0.245190 0.871006 0.134657 0.003731 3.138298 0.646654
452 0.293606 0.361076 0.112230 0.242973 0.868793 0.132442 0.003929 3.140511 0.644445
453 0.291395 0.363287 0.114441 0.240765 0.866585 0.130232 0.001719 3.142719 0.643893
454 0.289190 0.365492 0.116646 0.238560 0.864376 0.151489 0.001921 3.144928 0.646575
455 0.287035 0.313629 0.118847 0.236359 0.862179 0.149290 0.002121 3.147125 0.639573
456 0.295732 0.315823 0.095066 0.234161 0.859982 0.170015 0.002319 3.149323 0.640303
457 0.304317 0.266724 0.097258 0.231972 0.857792 0.167826 0.002522 3.151512 0.634990
458 0.302153 0.268909 0.099443 0.229786 0.855606 0.165644 0.002718 3.153698 0.634745
459 0.299994 0.271091 0.101624 0.227604 0.853424 0.163462 0.002914 3.155880 0.634499
460 0.297819 0.273266 0.103802 0.225430 0.851250 0.183695 0.003113 3.158054 0.637053
461 0.295670 0.275438 0.105972 0.223255 0.849079 0.181524 0.003307 3.160225 0.636809
462 0.293503 0.277605 0.108139 0.221088 0.846912 0.179358 0.003502 3.162392 0.636562
463 0.291340 0.279768 0.110302 0.218929 0.844749 0.177195 0.003695 3.164555 0.636317
464 0.289183 0.281925 0.112459 0.216770 0.842590 0.175037 0.003887 3.166714 0.636071
465 0.287031 0.284077 0.114613 0.214619 0.840439 0.172884 0.004078 3.168865 0.635826
466 0.284882 0.286226 0.116760 0.212471 0.838291 0.170736 0.004271 3.171013 0.635581
467 0.293396 0.288370 0.118904 0.210327 0.836147 0.168592 0.004459 3.173157 0.636669
468 0.301805 0.290508 0.121042 0.208187 0.834007 0.166454 0.004650 3.175297 0.637744
469 0.299694 0.292643 0.123177 0.206051 0.831871 0.164320 0.004839 3.177433 0.637503
470 0.297585 0.294773 0.125307 0.203922 0.829742 0.162189 0.005026 3.179562 0.637263
471 0.295481 0.296898 0.127432 0.201797 0.827618 0.160065 0.005213 3.181686 0.637024
472 0.293360 0.299019 0.129553 0.199677 0.825497 0.157948 0.005398 3.183807 0.636782
473 0.291243 0.301136 0.131670 0.197559 0.823380 0.155830 0.005583 3.185925 0.636541
474 0.289154 0.303247 0.133781 0.195446 0.821270 0.153719 0.005768 3.188034 0.636302
475 0.287046 0.305355 0.135889 0.193340 0.819160 0.151611 0.005951 3.190144 0.636062
476 0.284983 0.307457 0.137993 0.191238 0.817059 0.149508 0.006134 3.192245 0.635827
477 0.282927 0.309557 0.140091 0.189137 0.814960 0.147413 0.006315 3.194344 0.635593
478 0.280832 0.311651 0.142185 0.187046 0.812866 0.145319 0.006496 3.196438 0.635354
479 0.289179 0.313740 0.144276 0.184956 0.810776 0.143229 0.006676 3.198528 0.636420
480 0.287115 0.315826 0.146360 0.182869 0.808689 0.141144 0.006857 3.200615 0.636184
481 0.285034 0.317907 0.148441 0.180790 0.806606 0.139063 0.007036 3.202698 0.635947
482 0.282957 0.319984 0.150518 0.178711 0.804531 0.136986 0.007214 3.204773 0.635709
483 0.291212 0.322056 0.152592 0.176640 0.802460 0.134916 0.007389 3.206844 0.636764
484 0.289143 0.324125 0.154659 0.174572 0.800388 0.132849 0.007566 3.208916 0.636527
485 0.287102 0.326189 0.156723 0.172504 0.798328 0.130789 0.005503 3.210976 0.636014
486 0.285042 0.328249 0.158783 0.170444 0.796268 0.128729 0.005682 3.213036 0.635779
487 0.282988 0.330303 0.160839 0.168392 0.794212 0.126783 0.005863 3.215092 0.635559
488 0.280945 0.332355 0.162889 0.166340 0.792160 0.124733 0.006041 3.217144 0.635326
489 0.278898 0.334402 0.164936 0.164291 0.790112 0.122686 0.006218 3.219193 0.635092
490 0.276876 0.336445 0.166981 0.162251 0.788071 0.120642 0.006393 3.221222 0.634860
491 0.274858 0.338484 0.169018 0.160210 0.786030 0.118605 0.006571 3.223263 0.634630
492 0.283045 0.340511 0.171053 0.158176 0.783997 0.116570 0.006746 3.225296 0.635674
493 0.281034 0.342541 0.173084 0.156147 0.781967 0.114538 0.006920 3.227325 0.635445
494 0.289127 0.344568 0.175110 0.154118 0.779942 0.112513 0.007093 3.229355 0.636478
495 0.287125 0.346590 0.177132 0.152096 0.777916 0.110491 0.007269 3.231377 0.636249
496 0.285128 0.348608 0.179150 0.150078 0.775898 0.108473 0.007441 3.233376 0.636019
497 0.283113 0.350622 0.181164 0.148064 0.773884 0.106459 0.007612 3.235390 0.635788
498 0.281103 0.352633 0.183174 0.146053 0.771877 0.104448 0.007784 3.237396 0.635559
499 0.279097 0.354639 0.185181 0.144051 0.769871 0.102442 0.007952 3.239403 0.635329
500 0.277117 0.356640 0.187183 0.142048 0.767868 0.100439 0.008121 3.241405 0.635103
501 0.275118 0.358639 0.189180 0.140049 0.765869 0.098442 0.006124 3.243404 0.634603
502 0.273146 0.360634 0.191174 0.138054 0.763874 0.096449 0.006298 3.245399 0.634378
503 0.271154 0.362623 0.193165 0.136066 0.761887 0.094458 0.006470 3.247387 0.634151
504 0.269169 0.364609 0.195150 0.134079 0.759899 0.092472 0.006641 3.249374 0.633924
505 0.267208 0.366590 0.197132 0.132095 0.757915 0.090490 0.006811 3.251358 0.633700
506 0.265230 0.368568 0.199112 0.130119 0.755939 0.088511 0.006981 3.253334 0.633474
507 0.263254 0.370544 0.201084 0.128143 0.753963 0.086538 0.007153 3.255310 0.633249
508 0.261284 0.372511 0.203056 0.126175 0.751995 0.084566 0.007318 3.257278 0.633023
509 0.259336 0.325691 0.205023 0.124207 0.750027 0.082600 0.007486 3.259247 0.626702
510 0.257374 0.327654 0.206985 0.122246 0.748066 0.080637 0.007654 3.261208 0.626478
511 0.255415 0.329613 0.208944 0.120285 0.746105 0.078678 0.007820 3.263168 0.626254
512 0.253460 0.331568 0.210899 0.118332 0.744152 0.076723 0.007986 3.265121 0.626030
513 0.251509 0.333519 0.212851 0.116379 0.742199 0.074772 0.008152 3.267075 0.625807
514 0.249561 0.335466 0.214798 0.114433 0.740253 0.094740 0.008316 3.269020 0.628324
515 0.247618 0.337410 0.216742 0.112488 0.738308 0.092796 0.008480 3.270966 0.628101
516 0.245699 0.339350 0.218681 0.110550 0.736370 0.090857 0.008642 3.272903 0.627882
517 0.243763 0.341286 0.220617 0.108612 0.734432 0.088921 0.008806 3.274841 0.627660
518 0.241831 0.343218 0.222549 0.106678 0.732502 0.086988 0.008968 3.276772 0.627438
519 0.239902 0.345146 0.199162 0.104752 0.730572 0.085060 0.009129 3.278702 0.624053
520 0.237978 0.347073 0.201088 0.102825 0.728645 0.083136 0.009289 3.280628 0.623833
521 0.236076 0.348993 0.203009 0.100906 0.726727 0.081213 0.009449 3.282547 0.623615
522 0.234180 0.350910 0.180233 0.098988 0.724808 0.079296 0.009609 3.284466 0.620311
523 0.242281 0.352825 0.182148 0.097073 0.722893 0.077383 0.007694 3.286381 0.621085
524 0.240372 0.354734 0.184057 0.095165 0.720982 0.075476 0.007856 3.288292 0.620867
525 0.238466 0.356640 0.185963 0.093258 0.719078 0.073568 0.008018 3.290195 0.620648
526 0.236582 0.358543 0.187866 0.091354 0.717175 0.071667 0.008181 3.292099 0.620433
527 0.244598 0.360443 0.165668 0.089455 0.715275 0.069767 0.008341 3.293999 0.618443
528 0.242702 0.362339 0.167564 0.192913 0.713379 0.067875 0.008499 3.295895 0.631396
529 0.240829 0.364231 0.169456 0.191021 0.711487 0.065983 0.008659 3.297787 0.631182
530 0.248758 0.366119 0.171345 0.189133 0.709599 0.064095 0.008818 3.299675 0.632193
531 0.246893 0.321487 0.173229 0.187248 0.707714 0.062208 0.008976 3.301559 0.626164
532 0.245012 0.323368 0.175112 0.185368 0.705833 0.081774 0.009132 3.303440 0.628630
533 0.243135 0.280796 0.176991 0.183487 0.703953 0.079897 0.009289 3.305321 0.622859
534 0.241299 0.240114 0.155334 0.181614 0.702080 0.078024 0.007416 3.307194 0.614134
535 0.239437 0.241985 0.157206 0.179745 0.700207 0.076153 0.007574 3.309067 0.613922
536 0.237591 0.203033 0.159073 0.177876 0.698341 0.074286 0.007734 3.310932 0.608608
537 0.235727 0.204897 0.160936 0.176010 0.696476 0.072424 0.007893 3.312798 0.608395
538 0.233866 0.206758 0.162798 0.174152 0.694618 0.070566 0.008049 3.314655 0.608183
539 0.232027 0.208614 0.164654 0.172295 0.692760 0.068708 0.008205 3.316513 0.607972
540 0.230175 0.210468 0.166508 0.170441 0.690907 0.066856 0.008364 3.318367 0.607761
541 0.228325 0.212318 0.168358 0.168591 0.689056 0.086000 0.008520 3.320213 0.610173
542 0.226477 0.214165 0.170204 0.166744 0.687210 0.084154 0.006672 3.322060 0.609711
543 0.224634 0.216009 0.172047 0.164902 0.685368 0.082314 0.006830 3.323902 0.609501
544 0.222795 0.217850 0.173885 0.163059 0.970688 0.080473 0.006989 3.325748 0.645186
545 0.220957 0.219685 0.175724 0.161224 0.968853 0.078638 0.007145 3.327583 0.644976
546 0.219126 0.221516 0.177555 0.159389 0.967018 0.076803 0.007305 3.329418 0.644766
547 0.227016 0.184130 0.156397 0.157562 0.965191 0.074974 0.007460 3.331245 0.637997
548 0.225191 0.185955 0.158222 0.155735 0.963364 0.073149 0.007614 3.333073 0.637788
549 0.223387 0.187778 0.160046 0.153912 0.961540 0.091888 0.007771 3.334896 0.640152
550 0.221567 0.189598 0.161865 0.152092 0.959721 0.090067 0.007927 3.336716 0.639944
551 0.219770 0.191414 0.163683 0.150276 0.957905 0.088251 0.008078 3.338531 0.639739
552 0.217958 0.155491 0.143024 0.148460 0.956089 0.086439 0.008232 3.340347 0.632005
553 0.216146 0.157299 0.144833 0.146652 0.954281 0.084627 0.006424 3.342155 0.631552
554 0.214359 0.159107 0.146641 0.144844 0.952473 0.082821 0.006578 3.343964 0.631348
555 0.212557 0.160910 0.148443 0.143040 0.950668 0.081018 0.006735 3.345768 0.631142
556 0.210777 0.162710 0.150244 0.141239 0.948872 0.079218 0.006887 3.347565 0.630939
557 0.208981 0.164507 0.152040 0.139446 0.947071 0.077421 0.007044 3.349365 0.630734
558 0.207224 0.166302 0.153835 0.137650 0.945278 0.075727 0.007195 3.351154 0.630546
559 0.215061 0.168091 0.155624 0.135860 1.166321 0.073938 0.007351 3.352943 0.659399
560 0.213274 0.169878 0.157412 0.134071 1.164532 0.072151 0.007504 3.354736 0.659195
561 0.211489 0.171663 0.159197 0.132290 1.162750 0.070366 0.007654 3.356518 0.658991
562 0.209707 0.173443 0.160976 0.130508 1.160969 0.068586 0.007805 3.358299 0.658787
563 0.207930 0.175220 0.162754 0.128731 1.159191 0.066809 0.007957 3.360073 0.658583
564 0.206175 0.176996 0.164530 0.126995 1.157413 0.065033 0.006182 3.361847 0.658146
565 0.204412 0.178768 0.166302 0.125221 1.155643 0.063261 0.006334 3.363621 0.657945
566 0.202644 0.180536 0.168070 0.123455 1.153877 0.061493 0.006487 3.365387 0.657744
567 0.200899 0.182301 0.147856 0.121689 1.152111 0.079876 0.006641 3.367153 0.657316
568 0.199137 0.184063 0.149618 0.119926 1.150349 0.078114 0.006792 3.368919 0.657115
569 0.197416 0.185822 0.151379 0.118168 1.148590 0.076357 0.006943 3.370678 0.656919
570 0.195669 0.187578 0.153133 0.116413 1.146832 0.074602 0.007093 3.372437 0.656720
571 0.193935 0.189331 0.154886 0.114658 1.145081 0.072849 0.007244 3.374187 0.656522
572 0.201719 0.154716 0.156635 0.112907 1.143330 0.071100 0.007393 3.375938 0.652967
573 0.199993 0.156462 0.158382 0.111160 1.141582 0.089102 0.007544 3.377686 0.655239
574 0.198250 0.158203 0.138620 0.109417 1.139839 0.087358 0.007692 3.379429 0.652351
575 0.196547 0.159945 0.119308 0.107677 1.138100 0.085617 0.007839 3.381168 0.649525
576 0.194828 0.161682 0.121046 0.105938 1.136364 0.083879 0.007986 3.382904 0.649328
577 0.193094 0.163418 0.122780 0.104206 1.134628 0.082144 0.008133 3.384640 0.649130
578 0.191381 0.165148 0.103893 0.102474 1.132896 0.080414 0.008280 3.386372 0.646357
579 0.189653 0.166878 0.105621 0.196045 1.131168 0.078783 0.008427 3.388100 0.658084
580 0.187927 0.133512 0.107347 0.194321 1.129440 0.077061 0.008572 3.389828 0.653501
581 0.186205 0.101337 0.109070 0.192596 1.127720 0.075338 0.008717 3.391548 0.649066
582 0.184484 0.103056 0.110790 0.190876 1.125999 0.073618 0.008860 3.393265 0.648869
583 0.182768 0.104773 0.112507 0.189159 1.124283 0.071905 0.007143 3.394981 0.648440
584 0.190495 0.106487 0.114222 0.187447 1.122570 0.070194 0.007290 3.396698 0.649425
585 0.188784 0.108198 0.115932 0.185738 1.120857 0.068579 0.007435 3.398411 0.649242
586 0.187098 0.109905 0.117640 0.184029 1.119152 0.066872 0.007582 3.400116 0.649049
587 0.185392 0.111609 0.119345 0.182323 1.117443 0.065166 0.007727 3.401817 0.648853
588 0.183691 0.113312 0.121048 0.180622 1.115742 0.063463 0.007870 3.403522 0.648659
589 0.181992 0.115009 0.122746 0.178921 1.114044 0.061769 0.008017 3.405220 0.648465
590 0.189648 0.116707 0.104240 0.177227 1.112347 0.060072 0.008160 3.406918 0.646915
591 0.187956 0.118401 0.105934 0.175533 1.110653 0.058378 0.008301 3.408611 0.646721
592 0.186264 0.120090 0.107624 0.173840 1.108963 0.056688 0.008446 3.410305 0.646528
593 0.193844 0.121778 0.089510 0.172157 1.107277 0.055000 0.008587 3.411991 0.645018
594 0.192160 0.123463 0.091194 0.170471 1.105591 0.053316 0.008728 3.413677 0.644825
595 0.190477 0.125145 0.092876 0.168789 1.103909 0.051634 0.008869 3.415359 0.644632
596 0.188799 0.126820 0.094555 0.167110 1.102230 0.049959 0.009010 3.417038 0.644440
597 0.187159 0.128494 0.096233 0.165432 1.100552 0.048281 0.009151 3.418716 0.644252
598 0.185484 0.130169 0.097906 0.163761 1.098881 0.046612 0.009289 3.420387 0.644061
599 0.183849 0.131840 0.099577 0.162090 1.097210 0.044941 0.009428 3.422058 0.643874
600 0.182180 0.133511 0.101246 0.160419 1.095539 0.043272 0.009567 3.417091 0.642853
601 0.180536 0.135174 0.102909 0.158756 1.093876 0.060968 0.009705 3.418755 0.645085
602 0.178873 0.136837 0.104572 0.157093 1.092213 0.059307 0.009844 3.420418 0.644895
603 0.177214 0.138496 0.106232 0.155434 1.090553 0.057648 0.009981 3.422077 0.644704
604 0.175556 0.140154 0.107889 0.153774 1.088894 0.055990 0.010117 3.423737 0.644514
605 0.173903 0.141808 0.090126 0.152122 1.087242 0.054335 0.010254 3.425388 0.641897
606 0.172270 0.143457 0.091778 0.237473 1.085590 0.052685 0.010389 3.427040 0.652585
607 0.170620 0.145107 0.093428 0.235825 1.083942 0.070030 0.010523 3.428688 0.654770
608 0.168974 0.146753 0.095074 0.234180 1.082294 0.068384 0.010658 3.430336 0.654582
609 0.167349 0.115608 0.096718 0.312572 1.080650 0.066835 0.010792 3.431980 0.660313
610 0.174891 0.117249 0.079308 0.310932 1.079010 0.065195 0.010929 3.433620 0.658892
611 0.173254 0.118887 0.080946 0.309292 1.077374 0.063557 0.011063 3.435257 0.658704
612 0.171652 0.120523 0.082582 0.307659 1.075737 0.080559 0.011194 3.436893 0.660850
613 0.170019 0.122156 0.084215 0.306026 1.074104 0.078926 0.011326 3.438526 0.660662
614 0.168390 0.123785 0.085844 0.304394 1.072475 0.077297 0.011459 3.440155 0.660475
615 0.166780 0.125412 0.068779 0.302769 1.070847 0.075670 0.011589 3.441784 0.657954
616 0.165157 0.127035 0.070404 0.301144 1.069221 0.092342 0.011723 3.443390 0.660052
617 0.163570 0.128658 0.072027 0.299522 1.067600 0.090719 0.011852 3.445011 0.659870
618 0.161953 0.098532 0.055298 0.297901 1.065983 0.089100 0.011982 3.446629 0.653422
619 0.169432 0.100147 0.056915 0.296284 1.064365 0.087488 0.012112 3.448246 0.654374
620 0.167837 0.101763 0.058529 0.294674 1.062752 0.085926 0.012241 3.449860 0.654198
621 0.166243 0.103374 0.042124 0.293060 1.061138 0.084314 0.012371 3.451473 0.651762
622 0.164671 0.104982 0.043732 0.291451 1.059528 0.082706 0.012501 3.453083 0.651582
623 0.163065 0.106590 0.045338 0.289845 1.057922 0.081102 0.012627 3.454689 0.651397
624 0.161459 0.108192 0.046944 0.288242 1.056320 0.079496 0.011024 3.456291 0.650996
625 0.159878 0.109795 0.048544 0.286640 1.054718 0.077896 0.011154 3.457893 0.650815
626 0.158463 0.111393 0.050142 0.285042 1.053120 0.076389 0.011284 3.459492 0.650666
627 0.156866 0.112989 0.051739 0.283443 1.051525 0.074793 0.011414 3.461090 0.650482
628 0.155272 0.114582 0.053333 0.281853 1.049931 0.073198 0.011543 3.462681 0.650299
629 0.153681 0.116175 0.054924 0.280262 1.048340 0.071608 0.011671 3.464272 0.650116
630 0.152094 0.117764 0.056511 0.278671 1.046749 0.070021 0.010082 3.465862 0.649719
631 0.150517 0.088577 0.058098 0.277088 1.045162 0.068436 0.010214 3.467445 0.645692
632 0.148933 0.090160 0.059681 0.275501 1.043579 0.066853 0.010344 3.469032 0.645510
633 0.147371 0.091742 0.061262 0.273922 1.042000 0.065271 0.010475 3.470612 0.645332
634 0.154802 0.093321 0.062841 0.272343 1.040421 0.063784 0.010603 3.472191 0.646288
635 0.153227 0.094896 0.064417 0.270767 1.038845 0.062208 0.010733 3.473766 0.646107
636 0.151653 0.096470 0.065990 0.269192 1.037270 0.060635 0.010860 3.475342 0.645926
637 0.150082 0.098042 0.067562 0.267624 1.035702 0.059063 0.010988 3.476910 0.645746
638 0.157446 0.099609 0.069130 0.266052 1.034130 0.057499 0.011118 3.478481 0.646683
639 0.164732 0.101177 0.070698 0.264488 1.032566 0.055933 0.011242 3.480045 0.647610
640 0.163168 0.102739 0.072260 0.262924 1.031002 0.054371 0.011372 3.481609 0.647431
641 0.161606 0.104301 0.073822 0.261364 1.029442 0.052809 0.011496 3.483170 0.647251
642 0.160048 0.105860 0.075380 0.259804 1.027882 0.051250 0.009937 3.484730 0.646861
643 0.158491 0.107416 0.076937 0.258247 1.026325 0.049694 0.010067 3.486286 0.646683
644 0.165712 0.108971 0.060791 0.256695 1.024773 0.048140 0.010195 3.487839 0.645389
645 0.164162 0.080669 0.062342 0.255142 1.023220 0.046589 0.010323 3.489391 0.641480
646 0.162611 0.082218 0.063892 0.253593 1.021671 0.045042 0.010448 3.490940 0.641302
647 0.161081 0.083767 0.065437 0.252045 1.020123 0.043497 0.010578 3.492489 0.641127
648 0.159538 0.085310 0.066982 0.250500 1.018578 0.041952 0.010704 3.494034 0.640950
649 0.157995 0.086853 0.068525 0.248959 1.017036 0.040409 0.010828 3.495575 0.640773
650 0.156456 0.088392 0.070065 0.247417 1.015499 0.038870 0.010954 3.497116 0.640596
651 0.154919 0.089930 0.071602 0.245884 1.013962 0.037334 0.011080 3.498650 0.640420
652 0.153418 0.091465 0.073135 0.244347 1.012424 0.035803 0.011204 3.500187 0.640248
653 0.151905 0.064011 0.074669 0.242817 1.010891 0.052235 0.011330 3.501717 0.638697
654 0.150373 0.065540 0.076199 0.241283 1.009361 0.050703 0.011452 3.503250 0.638520
655 0.148848 0.067070 0.077728 0.239758 1.007835 0.049177 0.011578 3.504776 0.638346
656 0.147322 0.068594 0.079252 0.238232 1.006310 0.047743 0.011700 3.506302 0.638182
657 0.145798 0.070118 0.080776 0.236706 1.004787 0.046219 0.011824 3.507828 0.638007
658 0.144295 0.071638 0.082296 0.235188 1.003265 0.044699 0.011946 3.509346 0.637834
659 0.142775 0.073158 0.083817 0.233669 1.001747 0.043180 0.012066 3.510864 0.637660
660 0.141260 0.074673 0.085331 0.232151 1.000229 0.041662 0.012188 3.512383 0.637485
661 0.139746 0.076187 0.069454 0.230637 0.998714 0.040150 0.012312 3.513897 0.635137
662 0.138233 0.077700 0.070967 0.229126 0.997204 0.038637 0.012432 3.515408 0.634963
663 0.145424 0.079206 0.072475 0.227615 0.995693 0.037128 0.012552 3.516918 0.635877
664 0.143917 0.080713 0.073982 0.226109 0.994186 0.035622 0.012672 3.518425 0.635703
665 0.142412 0.082218 0.075487 0.224606 0.992683 0.034117 0.012793 3.519928 0.635530
666 0.149530 0.083719 0.076990 0.223103 0.991180 0.032701 0.011290 3.514839 0.635419
667 0.148048 0.085220 0.078491 0.221752 0.989681 0.031200 0.011412 3.516338 0.635268
668 0.146568 0.086718 0.079988 0.220253 0.988182 0.029703 0.011532 3.517838 0.635098
669 0.145090 0.088215 0.081486 0.218758 0.986687 0.028208 0.010036 3.519333 0.634727
670 0.152143 0.089706 0.082977 0.217262 0.985191 0.026712 0.010159 3.520828 0.635623
671 0.150652 0.091198 0.084469 0.215771 0.983700 0.025312 0.010281 3.522320 0.635463
672 0.149199 0.092686 0.068865 0.214283 0.982212 0.023823 0.010406 3.517262 0.632342
673 0.147711 0.094173 0.070353 0.212795 0.980724 0.039976 0.010527 3.518749 0.634376
674 0.146242 0.095657 0.055031 0.211311 0.979240 0.038492 0.010647 3.520233 0.632107
675 0.144777 0.097141 0.056513 0.209827 0.977757 0.037096 0.010769 3.521717 0.631950
676 0.143297 0.098621 0.057993 0.208347 0.976276 0.035616 0.010891 3.523197 0.631780
677 0.141836 0.100100 0.059471 0.206871 0.974800 0.034138 0.011011 3.524673 0.631613
678 0.140394 0.101576 0.060947 0.205395 0.973324 0.032661 0.011131 3.526150 0.631447
679 0.147394 0.103050 0.062420 0.203918 0.971848 0.048525 0.009659 3.527626 0.634305
680 0.145924 0.104521 0.063892 0.202450 0.970379 0.047052 0.009779 3.529099 0.634137
681 0.144453 0.105991 0.065361 0.200977 0.968906 0.045584 0.009899 3.530567 0.633967
682 0.142986 0.107458 0.066830 0.199512 0.967442 0.044115 0.010021 3.532032 0.633800
683 0.141539 0.108923 0.068295 0.198048 0.965977 0.042650 0.010143 3.533501 0.633634
684 0.140076 0.110386 0.069757 0.196583 0.964512 0.041187 0.010263 3.528458 0.632653
685 0.138615 0.111847 0.071218 0.195122 0.963051 0.039726 0.010384 3.529919 0.632485
686 0.145559 0.113306 0.072678 0.193665 0.961594 0.038267 0.010504 3.531376 0.633368
687 0.144121 0.114761 0.074135 0.192207 0.960136 0.036810 0.010624 3.532833 0.633204
688 0.150999 0.116217 0.075588 0.190754 0.958683 0.035357 0.010742 3.534286 0.634078
689 0.149546 0.117668 0.077042 0.189301 0.957230 0.033903 0.010860 3.535740 0.633911
690 0.148096 0.119120 0.078491 0.187847 0.955776 0.032454 0.010979 3.537193 0.633744
691 0.146666 0.120567 0.079939 0.186401 0.954330 0.031006 0.009531 3.538639 0.633385
692 0.145235 0.122013 0.081387 0.184956 0.952885 0.029558 0.009651 3.540085 0.633221
693 0.143793 0.123459 0.082829 0.183510 0.951439 0.028116 0.009769 3.541531 0.633056
694 0.142351 0.096729 0.084270 0.182068 0.949997 0.026674 0.009888 3.542973 0.629369
695 0.140909 0.098171 0.085712 0.180630 0.948559 0.025236 0.010010 3.544411 0.629205
696 0.139473 0.099607 0.087149 0.179192 0.947121 0.023798 0.010128 3.545849 0.629040
697 0.138037 0.101044 0.088585 0.177753 0.945683 0.039400 0.010244 3.547287 0.631004
698 0.136602 0.102478 0.090019 0.176323 0.944252 0.037966 0.010363 3.548717 0.630840
699 0.135172 0.103909 0.091450 0.174889 0.942818 0.036535 0.010481 3.550152 0.630676
700 0.133741 0.105339 0.092880 0.173462 0.941391 0.035105 0.010597 3.551579 0.630512
701 0.132332 0.106766 0.094307 0.172031 0.939960 0.033680 0.010715 3.553009 0.630350
702 0.130905 0.108192 0.095734 0.170609 0.938538 0.032337 0.009289 3.554432 0.630004
703 0.129482 0.109615 0.097157 0.169186 0.937115 0.030914 0.009407 3.555855 0.629841
704 0.128096 0.111036 0.098577 0.167763 0.935692 0.029493 0.009525 3.557278 0.629683
705 0.126677 0.112457 0.099998 0.166344 0.934273 0.028074 0.009644 3.558697 0.629520
706 0.125257 0.113873 0.084885 0.164928 0.932854 0.026655 0.009762 3.560116 0.627291
707 0.123842 0.115290 0.086302 0.163513 0.931438 0.025240 0.009878 3.561531 0.627129
708 0.122444 0.116703 0.087715 0.162098 0.930027 0.023827 0.009995 3.562943 0.626969
709 0.121033 0.118114 0.072866 0.160686 0.928616 0.022415 0.010111 3.564354 0.624774
710 0.119623 0.119518 0.074276 0.159279 0.927204 0.021090 0.010227 3.565765 0.624623
711 0.118235 0.120926 0.075684 0.157871 0.925797 0.019682 0.010342 3.567173 0.624464
712 0.116846 0.122330 0.077087 0.156464 0.924393 0.018278 0.010460 3.568577 0.624304
713 0.115442 0.123734 0.078491 0.155060 0.922989 0.016874 0.010574 3.569981 0.624143
714 0.114040 0.125135 0.063894 0.153660 0.921589 0.015472 0.010689 3.571381 0.621983
715 0.112640 0.126535 0.065294 0.152260 0.920189 0.014072 0.010803 3.572781 0.621822
716 0.111259 0.127934 0.050943 0.150864 0.918789 0.012674 0.010918 3.574093 0.619684
717 0.109882 0.129328 0.052338 0.149467 0.917393 0.011280 0.011032 3.575489 0.619526
718 0.108505 0.130722 0.053732 0.148075 1.098114 0.009886 0.011145 3.576881 0.642133
719 0.107130 0.132114 0.055124 0.146683 1.096722 0.008493 0.011257 3.578274 0.641975
720 0.105742 0.133503 0.041008 0.145290 1.095333 0.023855 0.011372 3.579662 0.641971
721 0.104353 0.134892 0.042397 0.143902 1.093945 0.038942 0.011482 3.581051 0.643870
722 0.102983 0.136278 0.043783 0.142517 1.092560 0.037605 0.011595 3.582436 0.643720
723 0.109861 0.137661 0.045166 0.141132 1.091175 0.036222 0.011707 3.583820 0.644593
724 0.108480 0.139044 0.046549 0.139751 1.089794 0.034840 0.011818 3.585205 0.644435
725 0.107100 0.140425 0.047930 0.138371 1.088413 0.049665 0.011929 3.586582 0.646302
726 0.105722 0.141804 0.049309 0.136993 1.087032 0.048288 0.012039 3.587963 0.646144
727 0.104345 0.143179 0.050684 0.135616 1.085659 0.046911 0.012152 3.589340 0.645986
728 0.102970 0.144554 0.036793 0.134243 1.084282 0.045536 0.012260 3.590714 0.643919
729 0.109793 0.118530 0.038166 0.132870 1.082909 0.044165 0.012371 3.592087 0.641361
730 0.108423 0.119900 0.039536 0.131496 1.081539 0.042793 0.012482 3.593456 0.641203
731 0.107084 0.121269 0.040905 0.130131 1.080170 0.041426 0.012589 3.594826 0.641050
732 0.105719 0.122635 0.042271 0.128761 1.078804 0.040060 0.012699 3.596191 0.640893
733 0.112482 0.124001 0.043636 0.127396 1.077438 0.038698 0.012808 3.597557 0.641752
734 0.111118 0.125364 0.045000 0.126034 1.076077 0.037334 0.012917 3.598923 0.641596
735 0.109756 0.126726 0.046362 0.124672 1.074711 0.036053 0.011555 3.600281 0.641264
736 0.108414 0.128086 0.047722 0.123314 1.073353 0.034693 0.011663 3.601643 0.641111
737 0.107058 0.129444 0.049080 0.121956 1.071995 0.033335 0.010307 3.603001 0.640772
738 0.105700 0.130798 0.050434 0.120598 1.070641 0.047926 0.010418 3.604355 0.642609
739 0.104364 0.132153 0.051788 0.119244 1.069286 0.046572 0.010529 3.605709 0.642456
740 0.103010 0.133507 0.053143 0.117893 1.067932 0.045221 0.010639 3.607063 0.642301
741 0.101660 0.134857 0.054493 0.116543 1.066582 0.043871 0.010750 3.608414 0.642146
742 0.100328 0.136204 0.055840 0.115192 1.065235 0.042521 0.010860 3.609760 0.641993
743 0.098982 0.137550 0.057186 0.113846 1.063889 0.041174 0.010971 3.611107 0.641838
744 0.105698 0.138897 0.058533 0.112503 1.062542 0.039829 0.011080 3.612453 0.642692
745 0.112352 0.140240 0.044838 0.111156 1.061199 0.038534 0.011189 3.613796 0.641663
746 0.111012 0.141581 0.046179 0.109818 1.059856 0.037193 0.011299 3.615139 0.641510
747 0.109671 0.142921 0.047520 0.108479 1.058517 0.035852 0.011406 3.616478 0.641356
748 0.108366 0.144258 0.048857 0.107140 1.057178 0.034515 0.011515 3.617813 0.641205
749 0.107031 0.145596 0.050194 0.105804 1.055843 0.033178 0.011623 3.619152 0.641053
750 0.105696 0.146929 0.051527 0.104469 1.054508 0.031845 0.011730 3.620483 0.640898
751 0.104364 0.148262 0.038044 0.103138 1.053177 0.030512 0.011837 3.621819 0.638894
752 0.103033 0.149591 0.039373 0.101807 1.051846 0.029182 0.011946 3.623150 0.638741
753 0.109638 0.150921 0.040703 0.100475 1.050518 0.043549 0.012053 3.624477 0.641542
754 0.108311 0.152248 0.042030 0.099152 1.049191 0.042221 0.012157 3.625805 0.641389
755 0.106985 0.153572 0.028759 0.097828 1.047867 0.040895 0.012264 3.627129 0.639412
756 0.105661 0.154896 0.015694 0.096504 1.046543 0.039576 0.012371 3.628452 0.637462
757 0.104342 0.156219 0.017014 0.095181 1.045219 0.038252 0.012478 3.629776 0.637310
758 0.103035 0.130873 0.018335 0.093861 1.043900 0.036932 0.012581 3.631096 0.633826
759 0.101717 0.132191 0.005468 0.092541 1.042583 0.035614 0.012686 3.632416 0.631902
760 0.108273 0.133505 0.006784 0.091225 1.041264 0.034298 0.012793 3.633732 0.632734
761 0.106956 0.134821 0.008101 0.089912 1.039951 0.032984 0.012896 3.635044 0.632583
762 0.113455 0.136133 0.009413 0.088596 1.038635 0.031672 0.013000 3.636360 0.633408
763 0.119892 0.137445 0.010725 0.161377 1.037327 0.030436 0.013103 3.637669 0.643497
764 0.118582 0.138756 0.001949 0.160069 1.036015 0.029131 0.013206 3.638981 0.642086
765 0.117290 0.140062 0.000643 0.158760 1.034706 0.027822 0.013311 3.640289 0.641611
766 0.115999 0.141369 0.000664 0.157452 1.033401 0.026516 0.013414 3.641594 0.641301
767 0.114695 0.142673 0.001968 0.156147 1.032097 0.025211 0.013517 3.642899 0.641151
768 0.113392 0.143976 0.003271 0.154846 1.030792 0.023909 0.013620 3.644203 0.641001
769 0.112089 0.145279 0.004574 0.153545 1.029491 0.022608 0.013721 3.645504 0.640851
770 0.110790 0.146578 0.005873 0.152245 1.028194 0.021307 0.013824 3.646801 0.640702
771 0.109493 0.147875 0.007170 0.150948 1.026894 0.020088 0.013926 3.648102 0.640562
772 0.108213 0.149172 0.005327 0.149651 1.025600 0.018791 0.014027 3.649395 0.640022
773 0.106936 0.150467 0.004032 0.148357 1.024303 0.017496 0.012733 3.650692 0.639377
774 0.105642 0.151758 0.002741 0.147064 1.023010 0.016205 0.011440 3.651985 0.638731
775 0.104351 0.153049 0.001450 0.145771 1.021721 0.014915 0.011545 3.653275 0.638260
776 0.103062 0.154339 0.000160 0.144482 1.020432 0.029078 0.011650 3.654564 0.639721
777 0.101782 0.155628 0.001129 0.143196 1.019142 0.027792 0.011753 3.655853 0.639534
778 0.100494 0.156914 0.002415 0.141911 1.017857 0.026505 0.011856 3.657139 0.639386
779 0.106899 0.158197 0.003698 0.140625 1.016571 0.025221 0.011961 3.658424 0.640200
780 0.105616 0.159481 0.004982 0.139339 1.015289 0.023937 0.012062 3.659706 0.640052
781 0.111967 0.160763 0.006264 0.138062 1.014008 0.022657 0.010780 3.660988 0.640686
782 0.110685 0.162041 0.007542 0.205757 1.012730 0.021376 0.010887 3.662266 0.649160
783 0.109407 0.163319 0.008820 0.204479 1.011452 0.020174 0.010990 3.663544 0.649023
784 0.108131 0.164597 0.003508 0.203205 1.010174 0.018902 0.011093 3.664822 0.648054
785 0.106857 0.165871 0.002234 0.201931 1.008900 0.017628 0.011198 3.666096 0.647589
786 0.105585 0.167145 0.000961 0.200657 1.007626 0.031569 0.011303 3.667370 0.649027
787 0.111887 0.168415 0.000311 0.199383 1.006355 0.030298 0.011406 3.668640 0.649587
788 0.110617 0.169685 0.001581 0.198116 1.005085 0.029028 0.011507 3.669910 0.649441
789 0.116863 0.170954 0.002850 0.196850 1.003819 0.027760 0.011610 3.671177 0.650235
790 0.115612 0.172220 0.009306 0.260109 1.002552 0.026493 0.011713 3.672443 0.658806
791 0.114363 0.173485 0.008041 0.258842 1.001286 0.025229 0.011814 3.673710 0.658346
792 0.120562 0.174747 0.006779 0.257580 1.000023 0.023966 0.011917 3.674973 0.658818
793 0.119314 0.176010 0.005516 0.256317 0.998760 0.022703 0.012018 3.676235 0.658359
794 0.118053 0.177271 0.004255 0.255058 0.997501 0.021442 0.012117 3.677494 0.657899
795 0.116795 0.178530 0.002996 0.253799 0.996243 0.020184 0.012220 3.678753 0.657440
796 0.115538 0.179787 0.001740 0.252541 0.994984 0.018927 0.010963 3.680012 0.656811
797 0.114298 0.181042 0.000484 0.251286 0.993729 0.017672 0.009708 3.681267 0.656186
798 0.113060 0.182295 0.000769 0.250031 0.992474 0.016418 0.009811 3.682522 0.655922
799 0.111822 0.183548 0.002022 0.248779 0.991222 0.030153 0.009914 3.677311 0.656847
800 0.110571 0.158825 0.003273 0.247528 0.989971 0.028904 0.010017 3.678562 0.653456
801 0.109322 0.160074 0.004522 0.246281 0.988724 0.027655 0.010120 3.679810 0.653313
802 0.115477 0.161322 0.007477 0.245033 0.987476 0.041172 0.010223 3.681057 0.656155
803 0.121582 0.162567 0.006231 0.243786 0.986229 0.039927 0.010326 3.682304 0.656619
804 0.120337 0.163811 0.004986 0.242542 0.984985 0.038683 0.010429 3.683548 0.656165
805 0.119095 0.165054 0.003744 0.241299 0.983742 0.037443 0.010532 3.684792 0.655713
806 0.117853 0.166296 0.002502 0.240055 0.982498 0.050751 0.010633 3.686035 0.657078
807 0.116627 0.167536 0.001263 0.238815 0.981258 0.049513 0.010735 3.687275 0.656628
808 0.115389 0.168774 0.000023 0.237579 0.980022 0.062616 0.010834 3.688511 0.657969
809 0.121449 0.170012 0.001213 0.236340 0.978786 0.061378 0.010935 3.689751 0.658733
810 0.120213 0.171246 0.002449 0.235107 0.977551 0.060143 0.011036 3.690983 0.658591
811 0.118994 0.172478 0.003681 0.233871 0.976315 0.058908 0.009804 3.692219 0.658284
812 0.117762 0.173712 0.008156 0.232639 0.975082 0.057676 0.009903 3.693451 0.658548
813 0.116531 0.174942 0.006926 0.231411 0.973850 0.056446 0.010006 3.694679 0.658099
814 0.115313 0.150856 0.018600 0.230179 0.972622 0.055216 0.010109 3.695911 0.656101
815 0.114086 0.152082 0.017372 0.228954 0.971394 0.053989 0.010210 3.697136 0.655653
816 0.112860 0.153309 0.016146 0.227726 0.970169 0.052805 0.010309 3.698364 0.655211
817 0.111666 0.129841 0.014921 0.226501 0.968945 0.051580 0.010410 3.699589 0.651682
818 0.110441 0.106968 0.013699 0.225277 0.967720 0.050356 0.010509 3.700813 0.648223
819 0.109221 0.108191 0.012476 0.224056 0.966499 0.049135 0.010611 3.702034 0.647778
820 0.108000 0.109411 0.011255 0.222836 0.965279 0.047987 0.010710 3.703255 0.647341
821 0.106794 0.110630 0.010036 0.221619 0.964062 0.046768 0.010809 3.704472 0.646899
822 0.105593 0.088318 0.008820 0.220402 0.962841 0.045551 0.010910 3.705688 0.643515
823 0.104376 0.089535 0.007603 0.219185 0.961628 0.044336 0.009693 3.706902 0.642907
824 0.103178 0.090748 0.019129 0.217968 0.960415 0.043121 0.009794 3.708115 0.644058
825 0.101980 0.091961 0.017916 0.216755 0.959202 0.041908 0.009895 3.709328 0.643618
826 0.100769 0.093170 0.016705 0.215546 0.957989 0.040697 0.009995 3.710541 0.643176
827 0.099573 0.071392 0.015495 0.214336 0.956779 0.039488 0.010094 3.711750 0.639863
828 0.098364 0.072601 0.014286 0.213127 0.955570 0.038279 0.010195 3.706539 0.638620
829 0.097157 0.073809 0.013079 0.211922 0.954365 0.037071 0.010294 3.707745 0.638180
830 0.103195 0.075014 0.011873 0.210716 0.953159 0.035866 0.010393 3.708950 0.638646
831 0.101992 0.076218 0.023249 0.209511 0.951954 0.034662 0.010492 3.710155 0.639779
832 0.100788 0.077421 0.022045 0.208309 0.950752 0.033459 0.010590 3.711357 0.639340
833 0.099615 0.078621 0.020844 0.207108 0.949551 0.032328 0.010689 3.712559 0.638914
834 0.098413 0.079823 0.019646 0.205906 0.948349 0.031130 0.010788 3.713760 0.638477
835 0.097216 0.081020 0.018446 0.204708 0.947151 0.029930 0.010883 3.714958 0.638039
836 0.096020 0.082216 0.017250 0.203510 0.945953 0.028734 0.010983 3.716156 0.637603
837 0.094839 0.083412 0.016054 0.202316 0.944759 0.041674 0.011080 3.717350 0.638936
838 0.093645 0.084606 0.027283 0.201122 0.943565 0.040480 0.011177 3.718544 0.640053
839 0.092468 0.085798 0.026091 0.199928 0.942371 0.039288 0.011274 3.719738 0.639620
840 0.091276 0.086990 0.024899 0.198738 0.941181 0.038095 0.011370 3.720928 0.639185
841 0.090086 0.088181 0.023708 0.197548 0.939991 0.036905 0.010181 3.722118 0.638590
842 0.088898 0.089369 0.034790 0.196362 0.938805 0.035717 0.010279 3.723305 0.639690
843 0.087711 0.090555 0.033604 0.195171 0.937618 0.048471 0.010376 3.724495 0.641000
844 0.086542 0.091740 0.032417 0.193989 0.936432 0.047285 0.010475 3.725677 0.640570
845 0.085373 0.092924 0.031235 0.192802 0.935246 0.046104 0.010571 3.726864 0.640140
846 0.091379 0.094109 0.030052 0.191620 0.934063 0.044920 0.010666 3.728046 0.640607
847 0.090197 0.095289 0.028870 0.190441 0.932884 0.043739 0.010763 3.729225 0.640176
848 0.089018 0.096470 0.027691 0.189259 0.931702 0.042559 0.010860 3.730408 0.639746
849 0.087852 0.097647 0.026512 0.188080 0.930523 0.041382 0.010958 3.731586 0.639318
850 0.086676 0.098824 0.025333 0.186905 0.929348 0.040205 0.011051 3.732761 0.638888
851 0.085499 0.077528 0.024158 0.185726 0.928173 0.039028 0.011148 3.733940 0.635650
852 0.084339 0.078703 0.022984 0.184555 0.926998 0.051601 0.011244 3.735111 0.636942
853 0.090303 0.079876 0.021811 0.183380 0.925823 0.050428 0.011337 3.736286 0.637406
854 0.096220 0.081047 0.020639 0.242825 0.924652 0.049257 0.010166 3.737457 0.645283
855 0.095049 0.082218 0.031590 0.241653 0.923481 0.048086 0.010262 3.738628 0.646371
856 0.093897 0.083385 0.030422 0.240482 0.922314 0.046919 0.010361 3.739796 0.645947
857 0.092730 0.084553 0.029255 0.239315 0.921146 0.045752 0.010456 3.740963 0.645521
858 0.098600 0.085720 0.028088 0.267628 0.919979 0.044584 0.010551 3.742130 0.649660
859 0.104422 0.086884 0.026924 0.266464 0.918816 0.043421 0.010647 3.743294 0.650109
860 0.103273 0.088047 0.025761 0.265301 0.917652 0.042257 0.010742 3.744457 0.649686
861 0.109051 0.089211 0.024597 0.264137 0.916489 0.041094 0.010836 3.745621 0.650129
862 0.114782 0.090370 0.023438 0.262978 0.915329 0.039934 0.010933 3.746780 0.650568
863 0.113638 0.091530 0.022278 0.261818 0.914169 0.052336 0.011026 3.747940 0.651842
864 0.112478 0.092690 0.021118 0.260658 0.913010 0.051176 0.011120 3.749100 0.651419
865 0.111322 0.093845 0.019962 0.259502 0.911854 0.063402 0.011213 3.750256 0.652670
866 0.110167 0.095001 0.018806 0.258347 0.910698 0.062246 0.010057 3.751411 0.652092
867 0.109026 0.096155 0.029627 0.257195 0.909546 0.061092 0.010153 3.752563 0.653170
868 0.114719 0.097307 0.028475 0.256039 0.908390 0.059940 0.009001 3.753716 0.653448
869 0.120365 0.098459 0.027323 0.254890 0.907242 0.058788 0.009096 3.754868 0.653879
870 0.125967 0.099609 0.026173 0.253738 0.906090 0.057638 0.009193 3.756020 0.654304
871 0.124819 0.100758 0.025024 0.252590 0.904942 0.056490 0.009289 3.757168 0.653885
872 0.123671 0.101906 0.023876 0.251442 0.903793 0.055342 0.009384 3.758316 0.653466
873 0.129232 0.103050 0.022732 0.250298 0.902649 0.054197 0.009480 3.759460 0.653887
874 0.128086 0.104197 0.033421 0.249153 0.901505 0.066254 0.008335 3.760605 0.656444
875 0.126944 0.105339 0.032278 0.248009 0.900360 0.078142 0.008432 3.761662 0.657646
876 0.132462 0.106482 0.031136 0.246864 0.899216 0.077038 0.008528 3.762806 0.658066
877 0.131336 0.107622 0.029995 0.245724 0.898075 0.075897 0.008623 3.763947 0.657652
878 0.130209 0.108763 0.028854 0.244587 0.896938 0.074759 0.008718 3.765083 0.657239
879 0.129072 0.109901 0.027718 0.243446 0.895798 0.073622 0.008816 3.766224 0.656825
880 0.127960 0.111038 0.026579 0.242310 0.894661 0.072483 0.008909 3.767361 0.656413
881 0.126825 0.112171 0.025444 0.241173 0.893524 0.071348 0.009005 3.768497 0.655998
882 0.125704 0.113306 0.024309 0.240040 0.892391 0.070213 0.009100 3.769630 0.655587
883 0.124598 0.114439 0.023176 0.238907 0.891258 0.069080 0.009195 3.770763 0.655177
884 0.123465 0.115570 0.022045 0.237774 0.890125 0.080812 0.009289 3.771896 0.656372
885 0.122335 0.116701 0.020914 0.236645 0.888996 0.079681 0.009384 3.773026 0.655960
886 0.121206 0.117830 0.031481 0.235516 0.887867 0.078552 0.009478 3.774155 0.657011
887 0.120077 0.118959 0.030352 0.234386 0.886738 0.077425 0.009571 3.775284 0.656599
888 0.125566 0.120087 0.029224 0.233261 0.885612 0.076334 0.009666 3.776409 0.657020
889 0.124441 0.121212 0.028099 0.232136 0.884487 0.075212 0.009758 3.777534 0.656610
890 0.123331 0.122335 0.026976 0.231010 0.883362 0.074087 0.009850 3.778660 0.656201
891 0.128780 0.123459 0.025854 0.229889 0.882240 0.072964 0.009943 3.779781 0.656614
892 0.134190 0.124580 0.024733 0.228767 0.881119 0.071842 0.010036 3.780903 0.657021
893 0.133070 0.125700 0.023613 0.256279 0.879997 0.070723 0.008917 3.782024 0.660040
894 0.138439 0.126820 0.022493 0.255161 0.878880 0.069603 0.007797 3.783142 0.660292
895 0.137335 0.127937 0.021376 0.254044 0.877758 0.068485 0.007891 3.784264 0.659886
896 0.136217 0.129055 0.020260 0.252926 0.876644 0.067369 0.007988 3.785378 0.659480
897 0.135115 0.130169 0.019142 0.251812 0.875526 0.078951 0.008080 3.786495 0.660661
898 0.134001 0.131283 0.018028 0.250698 0.874413 0.077837 0.008175 3.787609 0.660255
899 0.132889 0.132397 0.016916 0.249584 0.873302 0.076725 0.008268 3.788719 0.659850
900 0.131777 0.133509 0.015804 0.248470 0.872189 0.075613 0.008362 3.789833 0.659445
901 0.137114 0.134619 0.014694 0.247360 0.871078 0.074503 0.008457 3.790943 0.659846
902 0.142408 0.135729 0.013584 0.246254 0.869968 0.073393 0.008549 3.792053 0.660242
903 0.141300 0.136837 0.024036 0.245144 0.868862 0.072285 0.008642 3.793159 0.661283
904 0.140194 0.137943 0.022930 0.244038 0.867756 0.071178 0.008736 3.794266 0.660880
905 0.139101 0.139050 0.021824 0.242931 0.866650 0.082613 0.008827 3.795372 0.662046
906 0.137999 0.140152 0.020721 0.241829 0.865543 0.081511 0.008923 3.796478 0.661644
907 0.136894 0.141256 0.019617 0.240726 0.864441 0.080406 0.009014 3.797581 0.661242
908 0.142157 0.142359 0.018515 0.239624 0.863338 0.079304 0.009106 3.798683 0.661636
909 0.141068 0.143459 0.017414 0.238522 0.862240 0.078205 0.008005 3.799782 0.661087
910 0.139982 0.144558 0.016315 0.237423 0.861137 0.077106 0.008099 3.800884 0.660688
911 0.138884 0.145657 0.015217 0.236324 0.860043 0.076008 0.008192 3.801979 0.660288
912 0.137787 0.146753 0.014120 0.235226 0.858944 0.074913 0.008284 3.803078 0.659888
913 0.136690 0.125874 0.013023 0.234131 0.857849 0.073816 0.008375 3.804173 0.656741
914 0.135595 0.126968 0.011929 0.233036 0.856754 0.072721 0.008467 3.805267 0.656342
915 0.134502 0.106556 0.010836 0.231945 0.855659 0.071630 0.008560 3.806362 0.653256
916 0.133410 0.107649 0.009743 0.230850 0.854568 0.070538 0.008652 3.807453 0.652858
917 0.132318 0.108740 0.008652 0.229759 0.853477 0.069508 0.008743 3.808544 0.652468
918 0.131229 0.109829 0.007563 0.228668 0.852386 0.068419 0.008835 3.809635 0.652071
919 0.130140 0.110918 0.006474 0.227581 0.851299 0.067390 0.008926 3.810722 0.651681
920 0.129053 0.112005 0.016815 0.226494 0.850208 0.066307 0.009018 3.811813 0.652714
921 0.127966 0.113092 0.015728 0.225407 0.849125 0.065220 0.009108 3.812897 0.652318
922 0.126881 0.114178 0.014643 0.224323 0.848038 0.064135 0.009197 3.813965 0.651920
923 0.132122 0.115261 0.013559 0.223240 0.846954 0.063112 0.009289 3.815048 0.652323
924 0.131039 0.116344 0.012476 0.222157 0.845871 0.062029 0.009378 3.816132 0.651928
925 0.129957 0.117426 0.011395 0.221073 0.844791 0.060947 0.009470 3.817215 0.651534
926 0.135160 0.118507 0.010315 0.219994 0.843708 0.059866 0.009560 3.818295 0.651926
927 0.134083 0.119585 0.020535 0.218914 0.842628 0.058851 0.009649 3.819374 0.652952
928 0.139250 0.120663 0.030628 0.217838 0.841553 0.057772 0.008572 3.820450 0.654591
929 0.138172 0.121740 0.029552 0.216759 0.840473 0.056696 0.008661 3.821529 0.654198
930 0.137108 0.122816 0.028477 0.215683 0.839397 0.055683 0.007586 3.822605 0.653669
931 0.136032 0.123892 0.027401 0.214611 0.838326 0.054607 0.007677 3.823677 0.653278
932 0.134966 0.124966 0.026329 0.213535 0.837250 0.053595 0.006603 3.824753 0.652750
933 0.140099 0.126038 0.025255 0.212463 0.836178 0.052523 0.006695 3.825825 0.653134
934 0.139040 0.127110 0.024185 0.211391 0.835106 0.051451 0.006786 3.826897 0.652746
935 0.137983 0.128178 0.034164 0.210323 0.834038 0.050383 0.006882 3.827965 0.653739
936 0.136913 0.129248 0.033094 0.209255 0.832966 0.049313 0.006971 3.829033 0.653349
937 0.142014 0.130314 0.032026 0.262192 0.831902 0.048246 0.007063 3.830101 0.660482
938 0.147078 0.131380 0.030960 0.261127 0.830833 0.047180 0.007154 3.831169 0.660860
939 0.146013 0.132446 0.029896 0.260059 0.829769 0.046118 0.006088 3.832233 0.660328
940 0.144947 0.133511 0.028830 0.258995 0.828705 0.045052 0.006182 3.833298 0.659940
941 0.143885 0.134573 0.038696 0.257931 0.827641 0.043989 0.006273 3.834362 0.660919
942 0.142822 0.135635 0.037634 0.256870 0.826580 0.042927 0.006365 3.835426 0.660532
943 0.141773 0.136696 0.047384 0.255810 0.825516 0.041866 0.006458 3.836487 0.661499
944 0.140713 0.137756 0.046324 0.254772 0.824459 0.040806 0.006548 3.837547 0.661116
945 0.145746 0.138815 0.045265 0.253712 0.823399 0.039747 0.006639 3.838604 0.661491
946 0.150743 0.139874 0.044209 0.252655 0.822342 0.038691 0.006733 3.839661 0.661863
947 0.149702 0.119877 0.043152 0.251598 0.821285 0.037634 0.006821 3.840717 0.658848
948 0.148645 0.120932 0.042095 0.250542 0.820229 0.036577 0.006912 3.841774 0.658463
949 0.147615 0.121986 0.041042 0.249489 0.819176 0.035524 0.007004 3.842827 0.658083
950 0.152580 0.123039 0.039988 0.248436 0.818123 0.034470 0.007093 3.843880 0.658451
951 0.151529 0.124090 0.038937 0.247383 0.817070 0.033419 0.006042 3.844933 0.657925
952 0.150490 0.125141 0.037886 0.246330 0.816017 0.032370 0.006134 3.845985 0.657544
953 0.149439 0.126192 0.036835 0.245281 0.814968 0.031319 0.005083 3.847034 0.657019
954 0.148390 0.127241 0.035786 0.244232 0.813919 0.042650 0.004034 3.848083 0.658042
955 0.147343 0.128288 0.034739 0.243183 0.812870 0.041664 0.004129 3.849129 0.657668
956 0.152281 0.129333 0.033691 0.242138 0.811825 0.040617 0.004223 3.850178 0.658036
957 0.151234 0.130381 0.032646 0.241093 0.810780 0.039572 0.004314 3.851223 0.657655
958 0.156137 0.131424 0.031603 0.240047 0.809734 0.038528 0.004408 3.852268 0.658019
959 0.155094 0.132467 0.030560 0.239006 0.808693 0.037546 0.004499 3.853310 0.657647
960 0.154051 0.133511 0.029516 0.237965 0.807652 0.036503 0.004591 3.854351 0.657267
961 0.153009 0.134552 0.028477 0.236923 0.806610 0.047689 0.004684 3.855392 0.658417
962 0.151981 0.135592 0.027435 0.235882 0.805569 0.046650 0.004776 3.856434 0.658040
963 0.150942 0.136631 0.026398 0.234844 0.804531 0.045610 0.004868 3.857471 0.657662
964 0.149918 0.137669 0.025358 0.233807 0.803493 0.044634 0.004957 3.858509 0.657293
965 0.148882 0.138704 0.035017 0.232769 0.802456 0.043598 0.003922 3.859547 0.658112
966 0.147858 0.139740 0.033981 0.231731 0.801418 0.042562 0.004015 3.860584 0.657736
967 0.152735 0.140776 0.032946 0.230698 0.800385 0.041586 0.004105 3.861618 0.658106
968 0.151701 0.141809 0.031912 0.229664 0.799351 0.040552 0.004196 3.862652 0.657730
969 0.150669 0.142841 0.030880 0.228634 0.798321 0.039520 0.004290 3.863686 0.657355
970 0.155514 0.143873 0.029848 0.227600 0.797287 0.038488 0.004381 3.864716 0.657713
971 0.154495 0.144903 0.028818 0.226570 0.796257 0.037458 0.004473 3.865746 0.657340
972 0.159307 0.145933 0.027788 0.225540 0.795227 0.036428 0.004562 3.866776 0.657695
973 0.158291 0.146961 0.026760 0.224514 0.794201 0.035404 0.004654 3.867802 0.657323
974 0.157265 0.147987 0.025734 0.223484 0.793171 0.034378 0.004745 3.868832 0.656950
975 0.156237 0.149014 0.035290 0.222458 0.792145 0.033350 0.004837 3.869858 0.657898
976 0.155212 0.150040 0.034264 0.221436 0.791122 0.032326 0.004927 3.870880 0.657526
977 0.154188 0.151064 0.033239 0.220409 0.790096 0.031301 0.005016 3.871906 0.657153
978 0.153166 0.152086 0.042688 0.219387 0.789074 0.030279 0.005106 3.872929 0.658089
979 0.152145 0.153109 0.041666 0.218365 0.788052 0.029257 0.005196 3.873951 0.657717
980 0.151131 0.133511 0.040646 0.217342 0.787029 0.028238 0.005285 3.874973 0.654769
981 0.150110 0.134531 0.049988 0.216324 0.786011 0.027218 0.005375 3.875992 0.655694
982 0.149092 0.135550 0.048969 0.215305 0.784992 0.026199 0.005465 3.877010 0.655323
983 0.153881 0.136568 0.047951 0.214287 0.783974 0.025181 0.005552 3.878029 0.655678
984 0.152864 0.137585 0.046934 0.213272 0.782959 0.024164 0.005642 3.879044 0.655308
985 0.151850 0.138599 0.045919 0.212254 0.781940 0.023149 0.005732 3.880062 0.654938
986 0.156610 0.119411 0.044905 0.211239 0.780926 0.022135 0.005819 3.881077 0.652765
987 0.155596 0.120426 0.043890 0.210228 0.779915 0.033197 0.005907 3.882088 0.653906
988 0.154594 0.121439 0.042877 0.209213 0.778900 0.044119 0.005995 3.883102 0.655030
989 0.153595 0.102650 0.041866 0.208202 0.777889 0.043108 0.006083 3.884113 0.652188
990 0.158327 0.103661 0.040855 0.207191 0.776878 0.042097 0.006170 3.885124 0.652538
991 0.163025 0.104670 0.039846 0.206181 0.775867 0.041088 0.006258 3.886135 0.652884
992 0.162016 0.105679 0.038837 0.205173 0.774860 0.040138 0.006346 3.887142 0.652524
993 0.166687 0.106686 0.037830 0.204166 0.773853 0.039131 0.006433 3.888149 0.652867
994 0.171324 0.107693 0.047081 0.203159 0.772846 0.038124 0.006519 3.889156 0.654488
995 0.170330 0.108698 0.046076 0.202152 0.771839 0.037119 0.006607 3.890163 0.654123
996 0.169336 0.090284 0.045071 0.201149 0.770836 0.036114 0.006693 3.891167 0.651331
997 0.168344 0.091288 0.044067 0.200146 0.769833 0.035110 0.006779 3.892170 0.650967
998 0.172956 0.092289 0.043064 0.199142 0.768829 0.034109 0.006866 3.893173 0.651304
999 0.171953 0.093292 0.042063 0.198143 0.767830 0.033106 0.006950 3.894173 0.650939
1000 0.170954 0.094292 0.041063 0.197140 0.766827 0.032106 0.007038 3.895176 0.650574
1001 0.169954 0.095291 0.040064 0.196140 0.765827 0.031107 0.007124 3.896175 0.650210
1002 0.168955 0.096291 0.039064 0.195145 0.764832 0.030107 0.007208 3.897171 0.649847
1003 0.173538 0.097288 0.038067 0.194145 0.763832 0.029110 0.006210 3.898170 0.650045
1004 0.172554 0.098284 0.037071 0.193150 0.762836 0.039907 0.006298 3.899166 0.651158
1005 0.171558 0.099279 0.046227 0.192154 0.761841 0.038912 0.006384 3.900162 0.652065
1006 0.170576 0.100273 0.045231 0.191158 0.760845 0.037916 0.006470 3.901157 0.651703
1007 0.169588 0.101269 0.044239 0.190166 0.759853 0.036924 0.006554 3.902149 0.651343
1008 0.168594 0.102261 0.043245 0.189175 0.758862 0.035931 0.006639 3.903141 0.650981
1009 0.167603 0.103252 0.042253 0.188183 0.757870 0.034939 0.006725 3.904133 0.650620
1010 0.166613 0.104242 0.041264 0.187191 0.756878 0.033949 0.006811 3.905125 0.650259
1011 0.165623 0.086185 0.040274 0.186199 0.755886 0.032963 0.006897 3.906113 0.647517
1012 0.170185 0.087173 0.039286 0.185211 0.754898 0.031975 0.006983 3.900726 0.647055
1013 0.169197 0.088161 0.048349 0.184223 0.753910 0.030987 0.007067 3.901711 0.647951
1014 0.168211 0.089148 0.047363 0.183239 0.752926 0.030001 0.006081 3.902699 0.647458
1015 0.167225 0.090134 0.046377 0.182255 0.751942 0.029015 0.006166 3.903687 0.647100
1016 0.166250 0.091118 0.045391 0.181267 0.750954 0.028028 0.006248 3.904671 0.646741
1017 0.165268 0.092102 0.044409 0.180283 0.749969 0.027046 0.006336 3.905655 0.646384
1018 0.164297 0.093086 0.043427 0.179302 0.748989 0.026064 0.006420 3.906635 0.646028
1019 0.163326 0.094067 0.042444 0.178318 0.748005 0.025082 0.006506 3.907619 0.645671
1020 0.162344 0.095047 0.041462 0.177338 0.747025 0.024099 0.006592 3.908600 0.645313
1021 0.161366 0.077335 0.050432 0.176357 0.746044 0.023121 0.006676 3.909580 0.643864
1022 0.165903 0.078316 0.049454 0.175381 0.745068 0.022142 0.006760 3.910557 0.644197
1023 0.164927 0.079292 0.048475 0.174400 0.744087 0.021164 0.006844 3.911537 0.643841
1024 0.163950 0.080269 0.047497 0.173424 0.743111 0.020185 0.006927 3.912514 0.643485
1025 0.162994 0.081245 0.046522 0.172447 0.742134 0.019213 0.007011 3.913490 0.643132
1026 0.167509 0.082222 0.045547 0.171474 0.741161 0.018236 0.007095 3.914463 0.643464
1027 0.166534 0.083195 0.044573 0.170498 0.740185 0.017263 0.007177 3.915440 0.643108
1028 0.165560 0.065823 0.043598 0.169525 0.739212 0.016291 0.007259 3.916412 0.640460
1029 0.164600 0.066793 0.042627 0.168552 0.738239 0.015377 0.007345 3.917370 0.640113
1030 0.163630 0.049747 0.041656 0.167583 0.737270 0.014406 0.007427 3.918339 0.637507
1031 0.162670 0.050716 0.040686 0.166611 0.736298 0.013435 0.007511 3.919312 0.637155
1032 0.167158 0.051685 0.039715 0.165642 0.735329 0.012465 0.007591 3.920280 0.637483
1033 0.166191 0.052654 0.038748 0.164673 0.734360 0.011497 0.006624 3.921249 0.637000
1034 0.170650 0.053623 0.037779 0.163708 0.733395 0.010529 0.006708 3.922215 0.637326
1035 0.169687 0.054588 0.036812 0.162739 0.732426 0.009562 0.005741 3.923183 0.636842
1036 0.168730 0.055555 0.035847 0.161774 0.731461 0.008596 0.004776 3.924129 0.636358
1037 0.167765 0.056519 0.034882 0.160809 0.730495 0.019289 0.004860 3.925095 0.637464
1038 0.172203 0.057484 0.033918 0.159847 0.729534 0.018324 0.004946 3.926056 0.637789
1039 0.171240 0.058447 0.032955 0.158882 0.728569 0.017361 0.005030 3.927021 0.637438
1040 0.170288 0.059408 0.031994 0.157921 0.727608 0.016399 0.005116 3.927982 0.637089
1041 0.169348 0.060369 0.031033 0.156960 0.726646 0.015438 0.005199 3.928944 0.636742
1042 0.168398 0.061329 0.030071 0.155998 0.725685 0.014479 0.005283 3.929905 0.636394
1043 0.167440 0.062288 0.029114 0.155041 0.724728 0.013519 0.005367 3.930862 0.636045
1044 0.166492 0.063248 0.028154 0.154083 0.723770 0.012560 0.005451 3.931820 0.635697
1045 0.165546 0.064205 0.027197 0.153126 0.722813 0.011602 0.005535 3.932777 0.635350
1046 0.169962 0.065161 0.026241 0.152168 0.721855 0.010647 0.005619 3.933735 0.635674
1047 0.169010 0.066116 0.025286 0.151211 0.720898 0.009691 0.005703 3.934692 0.635326
1048 0.168055 0.067072 0.024330 0.150257 0.719944 0.008736 0.005785 3.935646 0.634978
1049 0.167101 0.068026 0.023376 0.149303 0.718990 0.007816 0.005867 3.936600 0.634635
1050 0.166149 0.068977 0.022425 0.148350 0.718037 0.006865 0.005953 3.937553 0.634289
1051 0.165197 0.069931 0.021473 0.147400 0.717087 0.005911 0.006035 3.938503 0.633942
1052 0.169588 0.070881 0.020521 0.146450 0.716137 0.004961 0.006117 3.939453 0.634264
1053 0.168638 0.071831 0.029425 0.145496 0.715183 0.004013 0.006199 3.940407 0.635149
1054 0.167700 0.072781 0.028475 0.144550 0.714237 0.003063 0.006281 3.941353 0.634805
1055 0.166761 0.073729 0.027527 0.143600 0.713287 0.002115 0.006363 3.942303 0.634461
1056 0.171127 0.074677 0.026579 0.142654 0.712341 0.001225 0.006445 3.943249 0.634787
1057 0.170181 0.075623 0.025633 0.141705 0.711391 0.000278 0.006527 3.944199 0.634442
1058 0.169235 0.076569 0.024687 0.140762 0.710449 0.000668 0.006609 3.945141 0.634265
1059 0.168291 0.077513 0.023743 0.139816 0.709503 0.001612 0.006691 3.946087 0.634157
1060 0.172632 0.078457 0.022799 0.138874 0.708561 0.002556 0.006771 3.947029 0.634710
1061 0.171701 0.079399 0.021856 0.137928 0.707615 0.003498 0.006853 3.947975 0.634603
1062 0.170769 0.080341 0.020914 0.136986 0.706673 0.004438 0.006933 3.948917 0.634496
1063 0.169827 0.081282 0.019972 0.136047 0.705734 0.005381 0.007013 3.949856 0.634389
1064 0.168898 0.082222 0.019032 0.135105 0.704792 0.006319 0.007095 3.950798 0.634283
1065 0.167959 0.083160 0.027849 0.134167 0.703854 0.007257 0.007175 3.951736 0.635395
1066 0.167021 0.084099 0.026911 0.133228 0.702915 0.008196 0.007256 3.952675 0.635288
1067 0.166082 0.085037 0.035633 0.132290 0.701977 0.009130 0.007336 3.953613 0.636387
1068 0.165146 0.085974 0.034697 0.131351 0.701038 0.010067 0.007416 3.954552 0.636280
1069 0.164221 0.086910 0.033760 0.130417 0.700104 0.011003 0.007496 3.955486 0.636175
1070 0.163286 0.087845 0.032829 0.129482 0.699169 0.000422 0.007574 3.956421 0.634629
1071 0.162352 0.088779 0.031895 0.128548 0.698235 0.001356 0.007656 3.957355 0.634522
1072 0.161419 0.089712 0.030962 0.127613 0.697300 0.002289 0.007734 3.958290 0.634415
1073 0.160486 0.090645 0.030029 0.126682 0.696369 0.003222 0.007812 3.959221 0.634308
1074 0.159555 0.091576 0.029099 0.125751 0.695438 0.004152 0.007893 3.960152 0.634202
1075 0.158625 0.092506 0.028168 0.124821 0.694508 0.005079 0.007971 3.961082 0.634095
1076 0.162951 0.093437 0.027237 0.123890 0.693577 0.006010 0.008049 3.962013 0.634645
1077 0.162035 0.094364 0.026310 0.122963 0.692650 0.006937 0.008129 3.962940 0.634541
1078 0.166336 0.095293 0.034948 0.122032 0.691719 0.007866 0.008207 3.963871 0.636284
1079 0.165409 0.096220 0.034021 0.121105 0.690792 0.008793 0.008286 3.964798 0.636178
1080 0.164492 0.097147 0.033094 0.120182 0.689869 0.009720 0.008364 3.965721 0.636074
1081 0.163567 0.098072 0.032169 0.119255 0.688942 0.010643 0.007439 3.966648 0.635842
1082 0.162642 0.098997 0.031244 0.118328 0.688015 0.011568 0.007517 3.967575 0.635736
1083 0.161718 0.099920 0.030321 0.117405 0.687092 0.012491 0.007597 3.968498 0.635630
1084 0.160795 0.100843 0.029398 0.116482 0.686169 0.013412 0.007675 3.969421 0.635525
1085 0.159872 0.101765 0.028477 0.115562 0.685249 0.014334 0.006752 3.970341 0.635294
1086 0.158953 0.102688 0.027554 0.114639 0.684326 0.015257 0.006832 3.971264 0.635189
1087 0.158041 0.103607 0.036114 0.113720 0.683407 0.016176 0.006910 3.972183 0.636270
1088 0.157133 0.104527 0.035194 0.112801 0.682487 0.017094 0.006990 3.973103 0.636166
1089 0.156214 0.087748 0.034275 0.111881 0.681568 0.018013 0.007069 3.974022 0.633849
1090 0.160500 0.088665 0.033358 0.110962 0.680649 0.018930 0.007147 3.974941 0.634394
1091 0.159592 0.089582 0.032440 0.110046 0.679733 0.019848 0.007225 3.975857 0.634290
1092 0.163851 0.090498 0.031525 0.109131 0.678818 0.009377 0.007305 3.976772 0.633410
1093 0.162935 0.074022 0.030609 0.108215 0.677902 0.010290 0.007381 3.977688 0.631130
1094 0.162020 0.074936 0.029694 0.107300 0.676987 0.011206 0.007462 3.978603 0.631026
1095 0.161119 0.075851 0.028782 0.106388 0.676075 0.012117 0.007538 3.979515 0.630923
1096 0.160206 0.076763 0.027868 0.105473 0.675159 0.013031 0.007616 3.980431 0.630818
1097 0.159294 0.077675 0.026957 0.104561 0.674248 0.013943 0.007694 3.981342 0.630714
1098 0.158394 0.078587 0.026045 0.103649 0.673336 0.014854 0.007771 3.982254 0.630611
1099 0.162632 0.079496 0.034525 0.102741 0.672428 0.015707 0.007849 3.983162 0.632318
1100 0.161743 0.080406 0.033615 0.101830 0.671516 0.016617 0.007925 3.984074 0.632216
1101 0.165956 0.081314 0.042007 0.100922 0.670609 0.017527 0.008003 3.984982 0.633915
1102 0.165056 0.065128 0.041100 0.100014 0.669701 0.018435 0.008080 3.985889 0.631675
1103 0.164150 0.066036 0.040194 0.099110 0.668797 0.019341 0.008156 3.986794 0.631572
1104 0.163244 0.066942 0.039288 0.098202 0.667889 0.020247 0.008232 3.987701 0.631468
1105 0.162338 0.067848 0.038382 0.097294 0.666981 0.021152 0.008308 3.988609 0.631364
1106 0.161455 0.068752 0.037477 0.096390 0.666077 0.022057 0.008387 3.989513 0.631263
1107 0.160551 0.069656 0.036573 0.095486 0.665173 0.022961 0.008461 3.990417 0.631160
1108 0.159647 0.070560 0.035671 0.094585 0.664272 0.023863 0.008537 3.991318 0.631057
1109 0.158747 0.071461 0.034769 0.093681 0.663368 0.024765 0.008614 3.992222 0.630953
1110 0.157845 0.072363 0.033867 0.092781 0.662468 0.025610 0.008690 3.993122 0.630843
1111 0.156944 0.073263 0.032967 0.091881 0.661568 0.026510 0.008764 3.994022 0.630740
1112 0.156054 0.074163 0.032066 0.090981 0.660667 0.027411 0.008839 3.994923 0.630638
1113 0.155167 0.075062 0.031168 0.090084 0.659771 0.028309 0.008915 3.995819 0.630537
1114 0.154280 0.075960 0.039486 0.089184 0.658871 0.017950 0.008991 3.996719 0.630180
1115 0.153383 0.076857 0.038589 0.088287 0.657974 0.018847 0.009066 3.997616 0.630077
1116 0.152487 0.077753 0.037693 0.087391 0.657078 0.019688 0.009140 3.998512 0.629968
1117 0.151590 0.078650 0.036797 0.086494 0.656181 0.020584 0.009214 3.999409 0.629865
1118 0.150696 0.079544 0.045034 0.085598 0.655285 0.021423 0.009291 4.000305 0.630897
1119 0.154896 0.063631 0.044140 0.084705 0.654392 0.022261 0.009363 4.001198 0.629323
1120 0.154024 0.064524 0.043247 0.083813 0.653500 0.023153 0.009439 4.002090 0.629224
1121 0.153141 0.065416 0.042355 0.082920 0.652607 0.024046 0.009514 4.002983 0.629123
1122 0.152250 0.066307 0.041462 0.082027 0.651714 0.024939 0.009586 4.003876 0.629020
1123 0.151358 0.067200 0.040573 0.081139 0.650826 0.025827 0.008698 4.004765 0.628798
1124 0.150469 0.068089 0.039682 0.080246 0.649933 0.026718 0.008772 4.005657 0.628696
1125 0.149580 0.068977 0.038792 0.079357 0.649044 0.027609 0.008846 4.006546 0.628594
1126 0.148691 0.069866 0.037905 0.078468 0.648155 0.028439 0.008921 4.007435 0.628485
1127 0.147802 0.070755 0.037016 0.077583 0.647270 0.029327 0.008993 4.008320 0.628383
1128 0.146915 0.071642 0.036129 0.076694 0.646381 0.030214 0.009068 4.009209 0.628282
1129 0.146030 0.072527 0.044294 0.075809 0.645496 0.031097 0.009144 4.010094 0.629312
1130 0.145144 0.073414 0.043407 0.074944 0.644611 0.031984 0.009216 4.010979 0.629212
1131 0.144272 0.074297 0.042524 0.074059 0.643726 0.021738 0.008331 4.011864 0.627601
1132 0.143389 0.075180 0.041641 0.073177 0.642841 0.022623 0.008408 4.012749 0.627501
1133 0.142504 0.076065 0.040756 0.072292 0.641960 0.023504 0.008480 4.013630 0.627399
1134 0.141623 0.076946 0.048843 0.071411 0.641079 0.024387 0.008554 4.014511 0.628419
1135 0.140751 0.077827 0.047962 0.070530 0.640194 0.025269 0.008629 4.015396 0.628320
1136 0.139870 0.078709 0.047081 0.069649 0.639317 0.026150 0.007748 4.016273 0.628099
1137 0.138990 0.079588 0.046202 0.068768 0.638435 0.027029 0.007824 4.017155 0.627999
1138 0.138111 0.080467 0.045322 0.067890 0.637554 0.027908 0.007898 4.018036 0.627898
1139 0.137232 0.081347 0.044443 0.067013 0.636677 0.028788 0.007971 4.018913 0.627798
1140 0.136366 0.082224 0.043566 0.066135 0.635799 0.029665 0.008045 4.019791 0.627699
1141 0.135489 0.083099 0.051579 0.065258 0.634922 0.030485 0.008121 4.020668 0.628703
1142 0.134613 0.083977 0.050701 0.064381 0.634048 0.031361 0.008194 4.021542 0.628602
1143 0.133738 0.084852 0.049826 0.063507 0.633171 0.032236 0.008268 4.022419 0.628502
1144 0.132874 0.069197 0.048952 0.062630 0.632298 0.033110 0.008343 4.023293 0.626337
1145 0.132010 0.070068 0.048079 0.061756 0.631424 0.033983 0.008417 4.024166 0.626238
1146 0.131136 0.070942 0.047205 0.060886 0.630550 0.034857 0.008490 4.018700 0.625346
1147 0.130276 0.071814 0.046333 0.060013 0.629677 0.035728 0.008564 4.019573 0.625247
1148 0.129404 0.072685 0.045462 0.110378 0.628807 0.036600 0.008636 4.020443 0.631552
1149 0.128534 0.073555 0.044590 0.109509 0.627937 0.037470 0.008709 4.021313 0.631452
1150 0.127663 0.074427 0.043722 0.108639 0.627068 0.038342 0.008781 4.022182 0.631353
1151 0.126814 0.075294 0.042854 0.107769 0.626198 0.028204 0.008854 4.023052 0.629880
1152 0.125944 0.076164 0.041983 0.106899 0.625328 0.029070 0.008926 4.023922 0.629780
1153 0.125076 0.077032 0.041115 0.106033 0.624462 0.029938 0.009001 4.024788 0.629681
1154 0.124210 0.077898 0.040249 0.105164 0.623592 0.030804 0.009073 4.025658 0.629581
1155 0.123365 0.078764 0.039383 0.104298 0.622726 0.031670 0.009146 4.026524 0.629484
1156 0.122499 0.079630 0.038517 0.103436 0.621861 0.032536 0.009218 4.027390 0.629386
1157 0.126705 0.080494 0.046463 0.102570 0.620998 0.033400 0.008354 4.028252 0.630904
1158 0.125841 0.081358 0.045599 0.101704 0.620132 0.034264 0.008427 4.029118 0.630805
1159 0.124977 0.082222 0.044735 0.100842 0.619270 0.035128 0.008499 4.029980 0.630707
1160 0.124115 0.083084 0.052608 0.099979 0.618408 0.035990 0.008572 4.030842 0.631700
1161 0.123262 0.083946 0.051746 0.099117 0.617546 0.036852 0.008644 4.031704 0.631602
1162 0.122414 0.084806 0.050886 0.098255 0.616684 0.037712 0.008717 4.032566 0.631505
1163 0.126596 0.085667 0.050026 0.097397 0.615826 0.038568 0.008789 4.033424 0.632037
1164 0.125736 0.086527 0.049166 0.096539 0.614967 0.039429 0.008860 4.034283 0.631938
1165 0.124878 0.087385 0.056965 0.095676 0.614109 0.040287 0.008932 4.035141 0.632922
1166 0.124020 0.088243 0.056107 0.094822 0.613251 0.041145 0.009005 4.035999 0.632824
1167 0.123173 0.089100 0.055250 0.093964 0.612392 0.042002 0.009075 4.036858 0.632727
1168 0.122328 0.089958 0.054394 0.093109 0.611534 0.042807 0.009148 4.037704 0.632623
1169 0.126490 0.090813 0.053537 0.092251 0.610680 0.043661 0.009218 4.038559 0.633151
1170 0.130625 0.075409 0.061264 0.091396 0.609825 0.044516 0.009289 4.039413 0.632717
1171 0.129793 0.076262 0.068922 0.090542 0.608971 0.045370 0.009361 4.040268 0.633686
1172 0.128939 0.077116 0.068068 0.089691 0.608116 0.046225 0.009432 4.041122 0.633589
1173 0.128086 0.077969 0.067215 0.088837 0.607265 0.047077 0.009502 4.041977 0.633491
1174 0.127243 0.078821 0.066362 0.087986 0.606411 0.047930 0.009573 4.042828 0.633394
1175 0.126392 0.079672 0.065512 0.087132 0.605560 0.048725 0.009644 4.043678 0.633289
1176 0.125563 0.080523 0.064661 0.086281 0.604710 0.049576 0.009716 4.044529 0.633195
1177 0.124712 0.081371 0.063810 0.085434 0.603859 0.050426 0.009785 4.045380 0.633097
1178 0.123863 0.082220 0.062962 0.084583 0.603008 0.051275 0.009855 4.046227 0.632999
1179 0.123014 0.083069 0.062113 0.083736 0.602161 0.052124 0.009926 4.047077 0.632903
1180 0.122168 0.083916 0.061268 0.082886 0.601315 0.052973 0.009995 4.047924 0.632805
1181 0.126287 0.084763 0.060421 0.082039 0.600468 0.053820 0.010067 4.048771 0.633329
1182 0.125450 0.085609 0.059574 0.081192 0.599621 0.054665 0.009220 4.049618 0.633119
1183 0.124609 0.086456 0.058727 0.080349 0.598774 0.055511 0.009289 4.050465 0.633023
1184 0.123764 0.087301 0.057882 0.079502 0.597931 0.056356 0.009359 4.051308 0.632926
1185 0.122921 0.088144 0.057039 0.078659 0.597084 0.057198 0.009432 4.052155 0.632829
1186 0.122087 0.088989 0.064632 0.077816 0.596241 0.058043 0.009499 4.052998 0.633788
1187 0.121244 0.089832 0.063789 0.076973 0.595398 0.058886 0.008656 4.053841 0.633577
1188 0.120401 0.074675 0.062948 0.076130 0.594555 0.059727 0.008728 4.054680 0.631480
1189 0.119560 0.075516 0.062107 0.075291 0.593716 0.060568 0.008799 4.055523 0.631385
1190 0.118729 0.076357 0.069633 0.074448 0.592876 0.061409 0.008869 4.056362 0.632335
1191 0.122833 0.077196 0.068794 0.073608 0.592033 0.062246 0.008940 4.057205 0.632857
1192 0.122004 0.078035 0.067955 0.072769 0.591194 0.063086 0.009010 4.058044 0.632762
1193 0.121164 0.078875 0.067116 0.071930 0.590359 0.063925 0.009081 4.058884 0.632667
1194 0.125246 0.063965 0.066278 0.071091 0.589520 0.064762 0.009151 4.059719 0.631217
1195 0.124420 0.064802 0.065441 0.070255 0.588680 0.065599 0.009220 4.060555 0.631122
1196 0.123592 0.065639 0.064604 0.069420 0.587845 0.066437 0.009289 4.061394 0.631027
1197 0.127651 0.066475 0.063768 0.068584 0.587009 0.067272 0.009359 4.062229 0.631544
1198 0.131687 0.067310 0.062933 0.067749 0.586174 0.068052 0.009428 4.063065 0.632050
1199 0.130854 0.068144 0.062099 0.066914 0.585339 0.058002 0.009499 4.063896 0.630593
1200 0.130030 0.068977 0.061266 0.066078 0.584507 0.058836 0.009567 4.064732 0.630499
1201 0.129206 0.069811 0.060432 0.065247 0.583675 0.059669 0.009636 4.065567 0.630405
1202 0.128384 0.070642 0.059601 0.064415 0.582840 0.060501 0.009706 4.060101 0.629524
1203 0.127571 0.071472 0.058769 0.063583 0.582008 0.061333 0.009775 4.060932 0.629431
1204 0.126740 0.072304 0.057938 0.062752 0.581181 0.062164 0.009844 4.061760 0.629335
1205 0.125910 0.073133 0.057108 0.061920 0.580349 0.062994 0.009912 4.062592 0.629240
1206 0.125080 0.073963 0.056278 0.061092 0.579517 0.063824 0.009981 4.063423 0.629145
1207 0.129099 0.074793 0.055449 0.060265 0.578690 0.064653 0.010048 4.064251 0.629656
1208 0.128281 0.075621 0.054621 0.059437 0.577862 0.065426 0.010117 4.065079 0.629555
1209 0.127472 0.076448 0.053793 0.058609 0.577034 0.066254 0.010185 4.065907 0.629463
1210 0.126646 0.077274 0.052967 0.106518 0.576206 0.067080 0.010254 4.066650 0.635449
1211 0.125820 0.078100 0.052141 0.105694 0.575382 0.067905 0.010323 4.067474 0.635355
1212 0.124994 0.078926 0.059614 0.104870 0.574558 0.068731 0.010389 4.068298 0.636298
1213 0.124170 0.079750 0.058788 0.104042 0.573730 0.069555 0.010456 4.069126 0.636202
1214 0.123354 0.080574 0.057964 0.103218 0.572906 0.070349 0.010525 4.069946 0.636105
1215 0.122532 0.081398 0.057142 0.102394 0.572083 0.071171 0.010592 4.070770 0.636010
1216 0.126532 0.082222 0.064548 0.101574 0.571262 0.071939 0.010658 4.071590 0.637541
1217 0.125719 0.083042 0.063728 0.100750 0.570438 0.072763 0.010727 4.072414 0.637448
1218 0.124899 0.083864 0.062906 0.099930 0.569618 0.073584 0.010794 4.073235 0.637354
1219 0.128878 0.084686 0.062084 0.099110 0.568798 0.074404 0.010860 4.074055 0.637859
1220 0.132837 0.070002 0.061266 0.098289 0.567978 0.075222 0.010929 4.074875 0.636425
1221 0.132025 0.070822 0.060446 0.097469 0.567158 0.076042 0.010994 4.075695 0.636331
1222 0.131207 0.071640 0.067791 0.096653 0.566341 0.076807 0.011061 4.076515 0.637252
1223 0.130388 0.072458 0.066973 0.095833 0.565521 0.077625 0.011127 4.077332 0.637157
1224 0.134325 0.073277 0.066154 0.095016 0.564705 0.078444 0.011196 4.078148 0.637658
1225 0.138241 0.074093 0.065338 0.094200 0.563889 0.068493 0.011259 4.078964 0.636810
1226 0.137426 0.074909 0.072620 0.093384 0.563072 0.069307 0.011326 4.079781 0.637728
1227 0.136620 0.075724 0.071804 0.092567 0.562256 0.070124 0.011393 4.080597 0.637635
1228 0.140514 0.076538 0.070990 0.091755 0.561443 0.070938 0.011459 4.081413 0.638131
1229 0.139700 0.077353 0.070175 0.090939 0.560627 0.071753 0.011524 4.082226 0.638037
1230 0.138899 0.078165 0.069363 0.090126 0.559814 0.061914 0.011591 4.083038 0.636614
1231 0.138103 0.078978 0.068550 0.089314 0.559002 0.062727 0.011658 4.083851 0.636523
1232 0.137300 0.079790 0.067738 0.088501 0.558189 0.063538 0.011723 4.084663 0.636430
1233 0.136488 0.080601 0.066925 0.087688 0.557377 0.064348 0.011787 4.085476 0.636336
1234 0.135679 0.081413 0.066116 0.086880 0.556568 0.065157 0.011852 4.086285 0.636244
1235 0.134874 0.082222 0.073338 0.086067 0.555756 0.065968 0.011919 4.087097 0.637155
1236 0.134073 0.083031 0.072529 0.085258 0.554947 0.066774 0.011982 4.087906 0.637063
1237 0.133265 0.083839 0.071720 0.084450 0.554138 0.067583 0.012047 4.088715 0.636970
1238 0.132467 0.084648 0.070911 0.083641 0.553329 0.068392 0.012114 4.089523 0.636878
1239 0.131662 0.085457 0.070103 0.082836 0.552525 0.069201 0.012177 4.090328 0.636786
1240 0.130865 0.086262 0.069298 0.082027 0.551716 0.070005 0.011372 4.091137 0.636585
1241 0.130070 0.087069 0.068491 0.081223 0.550911 0.070812 0.010565 4.091942 0.636385
1242 0.129263 0.087875 0.067684 0.080418 0.550106 0.071619 0.010632 4.092747 0.636293
1243 0.128469 0.088680 0.066879 0.079613 0.549301 0.072424 0.010696 4.093552 0.636202
1244 0.127665 0.089483 0.066076 0.078808 0.548496 0.073227 0.010761 4.094357 0.636109
1245 0.126862 0.090286 0.065273 0.078007 0.547691 0.073978 0.010828 4.095161 0.636011
1246 0.130747 0.091089 0.064470 0.077202 0.546890 0.074781 0.010895 4.095963 0.636505
1247 0.129944 0.091892 0.063667 0.076401 0.546085 0.075584 0.010958 4.096764 0.636412
1248 0.133808 0.092691 0.062866 0.075600 0.545284 0.065845 0.011024 4.097569 0.635586
1249 0.133007 0.093493 0.062065 0.074799 0.544483 0.066647 0.011089 4.098366 0.635494
1250 0.132206 0.094294 0.069233 0.073997 0.543686 0.067448 0.011154 4.099167 0.636398
1251 0.131416 0.095093 0.068434 0.073200 0.542885 0.068247 0.011219 4.099968 0.636308
1252 0.135260 0.095892 0.067635 0.072399 0.542088 0.069046 0.011284 4.100769 0.636796
1253 0.134462 0.096691 0.066837 0.071602 0.541286 0.069792 0.011349 4.101566 0.636698
1254 0.133673 0.097488 0.073944 0.070805 0.540489 0.070591 0.011414 4.102364 0.637596
1255 0.132875 0.098286 0.080990 0.116478 0.539692 0.071388 0.011478 4.103161 0.644294
1256 0.136703 0.099081 0.080194 0.115681 0.538895 0.072184 0.010683 4.103958 0.644672
1257 0.135908 0.099876 0.079399 0.114887 0.538101 0.072981 0.009888 4.104752 0.644474
1258 0.135111 0.100674 0.078602 0.114094 0.537304 0.073774 0.009953 4.105549 0.644382
1259 0.134317 0.101467 0.077808 0.113300 0.536510 0.074539 0.010017 4.106342 0.644288
1260 0.133532 0.102261 0.077015 0.112503 0.535717 0.075333 0.010084 4.107136 0.644197
1261 0.132738 0.103054 0.076221 0.111710 0.534924 0.076126 0.009291 4.107929 0.643999
1262 0.131945 0.103848 0.075428 0.110920 0.534130 0.076920 0.008497 4.108723 0.643801
1263 0.131153 0.104639 0.074636 0.110126 0.533337 0.077711 0.008564 4.109512 0.643710
1264 0.130362 0.105431 0.073845 0.109333 0.532547 0.078503 0.008631 4.110306 0.643620
1265 0.129570 0.106222 0.073053 0.108543 0.531757 0.079292 0.008696 4.111095 0.643529
1266 0.128780 0.107012 0.072264 0.107754 0.530964 0.080030 0.008762 4.111885 0.643431
1267 0.128000 0.107801 0.071474 0.106964 0.530178 0.080820 0.008829 4.112679 0.643343
1268 0.131815 0.108589 0.070686 0.106174 0.529388 0.081610 0.008896 4.113464 0.643828
1269 0.131033 0.109379 0.069897 0.105389 0.528599 0.082397 0.008961 4.114254 0.643739
1270 0.130245 0.110167 0.069109 0.104599 0.527813 0.083185 0.008173 4.115044 0.643542
1271 0.129457 0.110954 0.068321 0.103813 0.527023 0.083971 0.008240 4.115829 0.643451
1272 0.128681 0.111740 0.067535 0.103024 0.526237 0.084757 0.008307 4.116615 0.643362
1273 0.127895 0.112526 0.066750 0.102238 0.525452 0.085491 0.008373 4.117401 0.643266
1274 0.127111 0.113312 0.073746 0.101456 0.524666 0.086275 0.008438 4.118187 0.644149
1275 0.130905 0.114096 0.072962 0.100670 0.523884 0.087061 0.008505 4.118973 0.644632
1276 0.130121 0.114880 0.072178 0.099888 0.523098 0.087845 0.008572 4.119755 0.644542
1277 0.133896 0.115664 0.071394 0.099102 0.522316 0.088575 0.008636 4.120537 0.645015
1278 0.133114 0.116446 0.070612 0.098320 0.521530 0.089357 0.008703 4.121323 0.644926
1279 0.136871 0.117228 0.069830 0.097538 0.520748 0.090139 0.008768 4.122105 0.645403
1280 0.136089 0.118010 0.069048 0.096756 0.519970 0.080496 0.008833 4.122887 0.644011
1281 0.135309 0.118790 0.068268 0.095974 0.519188 0.081278 0.008900 4.123665 0.643921
1282 0.139044 0.119572 0.067486 0.095196 0.518406 0.082056 0.008965 4.124447 0.644396
1283 0.138266 0.120350 0.066708 0.094414 0.517628 0.082836 0.009029 4.125225 0.644307
1284 0.141983 0.121130 0.065928 0.093636 0.516850 0.083616 0.009094 4.125919 0.644769
1285 0.145681 0.121908 0.065149 0.092857 0.516071 0.084394 0.008316 4.126701 0.645135
1286 0.144913 0.122686 0.064371 0.092079 0.515293 0.085173 0.008383 4.127476 0.645047
1287 0.144136 0.123463 0.063595 0.091301 0.514515 0.085949 0.008448 4.128254 0.644958
1288 0.143358 0.124241 0.062817 0.090527 0.513737 0.086725 0.007671 4.129032 0.644763
1289 0.142584 0.125015 0.062042 0.089748 0.512962 0.087500 0.007736 4.129807 0.644674
1290 0.141817 0.110525 0.068987 0.088974 0.512188 0.088276 0.006962 4.130585 0.643539
1291 0.141052 0.111300 0.068213 0.088200 0.511410 0.089050 0.007029 4.131359 0.643451
1292 0.140285 0.112074 0.067438 0.087425 0.510635 0.089825 0.007095 4.132133 0.643364
1293 0.139511 0.112848 0.066664 0.086651 0.509861 0.090548 0.007160 4.132904 0.643268
1294 0.138748 0.113621 0.065891 0.085880 0.509090 0.091320 0.006390 4.133678 0.643077
1295 0.137976 0.114393 0.065119 0.085106 0.508316 0.092093 0.006456 4.134453 0.642989
1296 0.137203 0.115166 0.064346 0.084335 0.507545 0.092813 0.006521 4.135223 0.642894
1297 0.136433 0.115936 0.063576 0.083565 0.506775 0.093584 0.006588 4.135994 0.642806
1298 0.135672 0.116707 0.062805 0.082794 0.506004 0.094355 0.006657 4.136765 0.642720
1299 0.134901 0.117477 0.062035 0.082024 0.505234 0.084806 0.006721 4.137535 0.641342
1300 0.138586 0.118248 0.061264 0.081253 0.504463 0.085577 0.006786 4.138306 0.641810
1301 0.137827 0.119017 0.060495 0.080486 0.503696 0.086346 0.006853 4.139072 0.641724
1302 0.137060 0.119785 0.059727 0.079716 0.502926 0.087114 0.006920 4.139843 0.641636
1303 0.136292 0.120552 0.058960 0.078949 0.502159 0.087881 0.006153 4.140610 0.641444
1304 0.135527 0.121319 0.058193 0.078182 0.501392 0.088648 0.006218 4.141376 0.641357
1305 0.134760 0.122086 0.057426 0.077415 0.500626 0.089415 0.006285 4.142143 0.641269
1306 0.133997 0.122852 0.056660 0.076649 0.499859 0.090181 0.006351 4.142910 0.641182
1307 0.133232 0.123617 0.055895 0.075882 0.499092 0.090946 0.006418 4.143677 0.641095
1308 0.132475 0.124382 0.055130 0.119526 0.498329 0.091709 0.006483 4.144440 0.646559
1309 0.131710 0.125147 0.054365 0.118763 0.497566 0.092474 0.006548 4.145203 0.646472
1310 0.130947 0.125910 0.053602 0.118000 0.496799 0.093237 0.006617 4.145969 0.646385
1311 0.130184 0.126673 0.052839 0.117237 0.496037 0.094000 0.005854 4.146732 0.646194
1312 0.129431 0.127436 0.052076 0.116474 0.495274 0.094763 0.005919 4.147491 0.646108
1313 0.128668 0.128197 0.051315 0.115711 0.494514 0.095526 0.005985 4.148254 0.646021
1314 0.127916 0.128960 0.050552 0.114952 0.493752 0.096235 0.006050 4.149017 0.645929
1315 0.131594 0.129719 0.049793 0.114189 0.492992 0.096994 0.006119 4.149776 0.646397
1316 0.130833 0.130480 0.049032 0.113430 0.492229 0.097755 0.006182 4.150536 0.646310
1317 0.130083 0.131239 0.048273 0.112671 0.491470 0.088303 0.006248 4.151299 0.644948
1318 0.129333 0.116961 0.055178 0.111912 0.490711 0.089062 0.006315 4.152054 0.643941
1319 0.132992 0.117720 0.054419 0.111153 0.489956 0.089821 0.006380 4.152809 0.644406
1320 0.132235 0.118477 0.053661 0.110394 0.489197 0.090578 0.006447 4.153568 0.644320
1321 0.131477 0.119234 0.052904 0.109638 0.488438 0.091335 0.006512 4.154327 0.644233
1322 0.130720 0.119991 0.052147 0.108883 0.487682 0.092093 0.005754 4.155083 0.644044
1323 0.134359 0.120747 0.051392 0.108124 0.486927 0.092848 0.005821 4.155838 0.644507
1324 0.137983 0.121502 0.050636 0.149891 0.486172 0.083498 0.005886 4.156593 0.649020
1325 0.137228 0.122257 0.049881 0.149136 0.485416 0.084253 0.005951 4.157349 0.648934
1326 0.136475 0.123013 0.049126 0.148380 0.484661 0.085007 0.006016 4.158104 0.648848
1327 0.135721 0.123766 0.055975 0.147625 0.483906 0.085760 0.006083 4.158859 0.649712
1328 0.134968 0.124519 0.055222 0.146873 0.483154 0.086514 0.006147 4.159611 0.649626
1329 0.134214 0.125273 0.054468 0.146122 0.482403 0.087267 0.006212 4.160362 0.649540
1330 0.137821 0.111210 0.053717 0.145367 0.481647 0.088018 0.006279 4.161118 0.648147
1331 0.137070 0.111961 0.052965 0.144615 0.480896 0.088770 0.006344 4.161869 0.648061
1332 0.136318 0.112713 0.052214 0.143864 0.480145 0.089520 0.005592 4.162621 0.647873
1333 0.135569 0.113462 0.051464 0.143116 0.479397 0.090269 0.005659 4.163368 0.647788
1334 0.134817 0.114212 0.050713 0.142365 0.478645 0.091021 0.005722 4.164120 0.647702
1335 0.134069 0.114964 0.049965 0.141617 0.477898 0.091768 0.005787 4.164867 0.647617
1336 0.137661 0.115711 0.049215 0.140865 0.477146 0.082510 0.005854 4.165619 0.646823
1337 0.136923 0.116459 0.048468 0.140118 0.476398 0.083256 0.005919 4.166367 0.646738
1338 0.136175 0.117207 0.047720 0.139370 0.475651 0.084003 0.005983 4.167114 0.646653
1339 0.135427 0.117954 0.046972 0.138622 0.474903 0.074844 0.006048 4.161606 0.644547
1340 0.134691 0.118700 0.046227 0.137878 0.474159 0.075590 0.006115 4.162350 0.644464
1341 0.133959 0.104851 0.053028 0.137131 0.473412 0.076338 0.006180 4.163097 0.643499
1342 0.133215 0.105595 0.052282 0.136387 0.472668 0.077082 0.006245 4.163841 0.643414
1343 0.132469 0.106340 0.051537 0.135643 0.471924 0.077827 0.006308 4.164585 0.643329
1344 0.131725 0.092695 0.050793 0.134899 0.471180 0.068760 0.005564 4.165329 0.640118
1345 0.130981 0.093439 0.057539 0.134151 0.470432 0.069504 0.005629 4.166077 0.640969
1346 0.134560 0.094183 0.056795 0.133411 0.469692 0.070248 0.004885 4.166817 0.641324
1347 0.133821 0.094925 0.056053 0.132668 0.468948 0.070990 0.004951 4.167561 0.641240
1348 0.133080 0.095667 0.055311 0.131924 0.468204 0.071732 0.005016 4.168304 0.641155
1349 0.132338 0.096409 0.054569 0.131184 0.467464 0.072474 0.005081 4.169044 0.641070
1350 0.131605 0.082966 0.053829 0.130444 0.466724 0.073214 0.005146 4.169785 0.639214
1351 0.130875 0.083706 0.053087 0.129704 0.465984 0.073954 0.005211 4.170525 0.639131
1352 0.130144 0.084446 0.052349 0.128963 0.465244 0.074694 0.004471 4.171265 0.638947
1353 0.129414 0.085186 0.059044 0.128223 0.464504 0.075432 0.004538 4.172005 0.639793
1354 0.128675 0.085922 0.058304 0.127483 0.463764 0.066454 0.004601 4.172745 0.638494
1355 0.127935 0.086662 0.057566 0.126747 0.463028 0.057573 0.004667 4.173481 0.637208
1356 0.127199 0.087399 0.056828 0.126007 0.462288 0.058283 0.004730 4.174221 0.637119
1357 0.126471 0.088137 0.056091 0.125271 0.461552 0.059019 0.003994 4.174957 0.636936
1358 0.125738 0.088873 0.055355 0.124535 0.460815 0.059755 0.003258 4.175694 0.636753
1359 0.125002 0.089609 0.062000 0.123798 0.460079 0.060444 0.003325 4.176430 0.637586
1360 0.124273 0.076361 0.061264 0.123066 0.459343 0.061132 0.003391 4.177166 0.635750
1361 0.123539 0.077095 0.060530 0.122330 0.458607 0.061867 0.003456 4.177902 0.635666
1362 0.122805 0.077829 0.059795 0.121593 0.457874 0.062601 0.003523 4.178635 0.635582
1363 0.126373 0.078564 0.059061 0.120861 0.457142 0.053806 0.003588 4.179367 0.634845
1364 0.125650 0.079296 0.058327 0.120129 0.456406 0.054541 0.003654 4.180103 0.634763
1365 0.124916 0.080030 0.064920 0.119396 0.455673 0.055273 0.003719 4.180836 0.635596
1366 0.124184 0.080763 0.064188 0.118664 0.454941 0.046566 0.003784 4.181568 0.634332
1367 0.123463 0.081493 0.063457 0.117931 0.454208 0.047297 0.003851 4.182301 0.634250
1368 0.122730 0.082226 0.062725 0.117199 0.453480 0.038677 0.003916 4.183029 0.632998
1369 0.122004 0.082956 0.061995 0.116470 0.452747 0.039408 0.003981 4.183762 0.632915
1370 0.125557 0.083687 0.061264 0.115738 0.452019 0.040138 0.004045 4.184490 0.633367
1371 0.124828 0.084415 0.060535 0.115009 0.451286 0.040867 0.004110 4.185223 0.633284
1372 0.124105 0.085144 0.059807 0.114281 0.450558 0.041597 0.003380 4.185951 0.633103
1373 0.123377 0.085873 0.059078 0.113552 0.449829 0.042326 0.003445 4.186680 0.633020
1374 0.122660 0.086601 0.058350 0.112823 0.449100 0.043053 0.003511 4.187408 0.632938
1375 0.121941 0.087330 0.064894 0.152882 0.448376 0.043734 0.003576 4.188133 0.638858
1376 0.121214 0.088057 0.064167 0.152157 0.447647 0.044415 0.003643 4.188862 0.638770
1377 0.120487 0.088783 0.063440 0.151428 0.446922 0.045141 0.003706 4.189587 0.638687
1378 0.124027 0.089508 0.062716 0.150703 0.446194 0.045866 0.003773 4.190315 0.639138
1379 0.123301 0.090235 0.061989 0.149979 0.445469 0.046593 0.003836 4.191040 0.639055
1380 0.122576 0.090960 0.061264 0.149254 0.444744 0.047318 0.003901 4.191765 0.638973
1381 0.121855 0.091682 0.060539 0.148529 0.444019 0.048040 0.003967 4.192490 0.638890
1382 0.121141 0.092405 0.059816 0.147804 0.443295 0.048765 0.004030 4.193214 0.638809
1383 0.120419 0.079336 0.059093 0.147079 0.442574 0.049488 0.004095 4.193935 0.637002
1384 0.119696 0.080059 0.058371 0.146358 0.441849 0.050163 0.004160 4.194660 0.636914
1385 0.118973 0.080782 0.057648 0.145638 0.441128 0.050886 0.004223 4.195381 0.636832
1386 0.118261 0.081503 0.056927 0.144913 0.440407 0.042345 0.004288 4.196102 0.635593
1387 0.117540 0.082226 0.056206 0.144192 0.439686 0.043066 0.004353 4.196823 0.635511
1388 0.116819 0.082945 0.055485 0.143471 0.438965 0.034609 0.004416 4.197544 0.634282
1389 0.116098 0.083666 0.054764 0.142750 0.438244 0.035330 0.004478 4.198265 0.634199
1390 0.119625 0.084385 0.061264 0.142033 0.437523 0.036049 0.004543 4.198986 0.635551
1391 0.123137 0.085104 0.060545 0.141312 0.436806 0.036768 0.004608 4.199680 0.635995
1392 0.122417 0.085739 0.059826 0.140594 0.436085 0.028391 0.004671 4.200401 0.634766
1393 0.121698 0.086456 0.059109 0.139877 0.435368 0.029108 0.004734 4.201099 0.634681
1394 0.120998 0.087175 0.058390 0.139160 0.434650 0.029825 0.004797 4.201817 0.634602
1395 0.120281 0.087893 0.057673 0.138443 0.433933 0.030542 0.004860 4.202534 0.634520
1396 0.119566 0.088608 0.056957 0.137726 0.433216 0.022245 0.004143 4.203251 0.633214
1397 0.118849 0.089323 0.056240 0.137009 0.432499 0.014030 0.004208 4.203964 0.632015
1398 0.122345 0.090038 0.055525 0.136295 0.431786 0.014744 0.004271 4.204681 0.632461
1399 0.121639 0.090754 0.054810 0.135578 0.431072 0.015459 0.004333 4.205399 0.632380
1400 0.120924 0.091469 0.054096 0.134865 0.430355 0.016172 0.004398 4.206112 0.632299
1401 0.120211 0.092182 0.053381 0.134151 0.429642 0.016888 0.003683 4.206825 0.632120
1402 0.119497 0.092896 0.052668 0.133434 0.428928 0.017601 0.003748 4.207539 0.632039
1403 0.122976 0.093609 0.051954 0.132725 0.428215 0.018270 0.003811 4.208252 0.632477
1404 0.122274 0.094322 0.051243 0.132011 0.427502 0.010130 0.003876 4.208965 0.631290
1405 0.125736 0.095034 0.050529 0.131298 0.426792 0.010841 0.003162 4.209675 0.631634
1406 0.125034 0.095745 0.049818 0.130589 0.426079 0.011553 0.003225 4.210388 0.631554
1407 0.124323 0.096455 0.049107 0.129875 0.425369 0.012262 0.003292 4.211098 0.631473
1408 0.123613 0.083561 0.048397 0.129166 0.424656 0.012974 0.003355 4.211807 0.629691
1409 0.127064 0.084270 0.047688 0.128456 0.423946 0.013683 0.003418 4.212521 0.630131
1410 0.126362 0.084980 0.046978 0.127747 0.423237 0.014393 0.003481 4.213230 0.630051
1411 0.125652 0.085688 0.053438 0.127037 0.422531 0.015100 0.003546 4.213936 0.630866
1412 0.124945 0.086395 0.059847 0.126328 0.421822 0.015806 0.003609 4.214645 0.631675
1413 0.128378 0.087105 0.059139 0.125622 0.421112 0.016516 0.003670 4.215355 0.632112
1414 0.127680 0.087811 0.058430 0.124912 0.420406 0.017221 0.003735 4.216061 0.632032
1415 0.126980 0.088518 0.057724 0.124207 0.419697 0.017927 0.003029 4.216766 0.631856
1416 0.130400 0.089226 0.064083 0.123501 0.418991 0.018633 0.003090 4.217476 0.633175
1417 0.129694 0.089931 0.070396 0.122795 0.418285 0.019339 0.003155 4.218182 0.633972
1418 0.128996 0.090637 0.069691 0.122089 0.417580 0.020044 0.003220 4.218887 0.633893
1419 0.128292 0.077921 0.068987 0.121384 0.416874 0.020748 0.003283 4.213371 0.631357
1420 0.131693 0.078625 0.068283 0.120678 0.416172 0.021452 0.003345 4.214077 0.631791
1421 0.130991 0.079330 0.067577 0.119976 0.415466 0.022158 0.003410 4.214783 0.631711
1422 0.130304 0.080032 0.066875 0.119270 0.414764 0.022860 0.002707 4.215485 0.631537
1423 0.133690 0.080736 0.066172 0.118568 0.414062 0.023563 0.002768 4.216187 0.631968
1424 0.137062 0.081438 0.065470 0.117867 0.413357 0.024265 0.002832 4.216892 0.632398
1425 0.136360 0.082140 0.064768 0.117165 0.412655 0.024967 0.002897 4.217594 0.632318
1426 0.135658 0.082842 0.064066 0.116463 0.411953 0.025669 0.002195 4.218292 0.632142
1427 0.134974 0.083542 0.063366 0.115761 0.411255 0.026369 0.002258 4.218994 0.632065
1428 0.134274 0.084244 0.062664 0.115063 0.410553 0.027071 0.002321 4.219696 0.631986
1429 0.133581 0.084944 0.061964 0.114361 0.409855 0.027771 0.002386 4.220394 0.631907
1430 0.136938 0.085644 0.061264 0.113663 0.409153 0.028471 0.002449 4.221096 0.632335
1431 0.136250 0.086342 0.060566 0.112961 0.408455 0.029169 0.002512 4.221794 0.632256
1432 0.135553 0.087040 0.059868 0.112263 0.407757 0.029867 0.002575 4.222492 0.632177
1433 0.134857 0.087738 0.059170 0.111565 0.407059 0.030565 0.002640 4.217010 0.631325
1434 0.138201 0.088436 0.058472 0.110867 0.406361 0.031263 0.002703 4.217709 0.631751
1435 0.137518 0.089134 0.057774 0.110172 0.405663 0.031961 0.002766 4.218407 0.631674
1436 0.136826 0.089830 0.057077 0.109474 0.404968 0.032614 0.002829 4.219101 0.631590
1437 0.136129 0.090527 0.056381 0.108780 0.404270 0.033310 0.002892 4.219799 0.631511
1438 0.139460 0.077976 0.062653 0.108082 0.403576 0.034006 0.002953 4.220493 0.631150
1439 0.138763 0.078672 0.061958 0.107388 0.402882 0.034657 0.003016 4.221191 0.631066
1440 0.138077 0.079367 0.061264 0.106693 0.402184 0.035351 0.003080 4.221886 0.630988
1441 0.137392 0.080061 0.060570 0.105999 0.401489 0.027271 0.003141 4.222580 0.629813
1442 0.136705 0.080755 0.059875 0.105305 0.400799 0.027966 0.003204 4.223274 0.629735
1443 0.136021 0.081448 0.059183 0.104610 0.400105 0.028631 0.003267 4.223965 0.629654
1444 0.135328 0.082142 0.058491 0.103920 0.399410 0.029325 0.003326 4.224659 0.629575
1445 0.134634 0.082832 0.057796 0.103226 0.398720 0.030016 0.003391 4.225349 0.629496
1446 0.133944 0.083525 0.057106 0.102535 0.398026 0.030708 0.002707 4.226044 0.629324
1447 0.133251 0.084217 0.056414 0.101845 0.397335 0.031401 0.002768 4.226734 0.629246
1448 0.132561 0.084908 0.055723 0.101154 0.396645 0.032049 0.002831 4.227425 0.629162
1449 0.131880 0.085598 0.055033 0.100464 0.395954 0.032740 0.002893 4.228115 0.629085
1450 0.131197 0.086288 0.054344 0.099773 0.395264 0.024733 0.002956 4.228806 0.627920
1451 0.130516 0.086977 0.053654 0.099083 0.394573 0.025421 0.003017 4.229492 0.627842
1452 0.129827 0.087666 0.052965 0.098392 0.393887 0.026110 0.003080 4.230183 0.627764
1453 0.129139 0.088354 0.052277 0.097706 0.393196 0.026798 0.003141 4.230873 0.627686
1454 0.128458 0.089043 0.051588 0.097019 0.392509 0.018866 0.003204 4.231560 0.626531
1455 0.127771 0.089729 0.057821 0.096329 0.391823 0.019552 0.003265 4.232246 0.627317
1456 0.127085 0.090416 0.057133 0.095642 0.391136 0.011690 0.003326 4.232933 0.626170
1457 0.126398 0.091103 0.056446 0.094955 0.390450 0.012377 0.003391 4.233620 0.626092
1458 0.125721 0.091789 0.055761 0.094269 0.389763 0.013062 0.003452 4.234306 0.626015
1459 0.125034 0.092476 0.055075 0.093586 0.389076 0.013723 0.003511 4.234993 0.625934
1460 0.124357 0.093161 0.054390 0.092899 0.388393 0.014408 0.002827 4.235680 0.625764
1461 0.127682 0.093845 0.053705 0.092216 0.387707 0.015093 0.002888 4.236362 0.626187
1462 0.126997 0.094528 0.053020 0.091530 0.387024 0.015776 0.002953 4.237045 0.626109
1463 0.126314 0.095213 0.052338 0.090847 0.386341 0.016460 0.003012 4.237732 0.626032
1464 0.125631 0.095896 0.051655 0.090164 0.385654 0.017143 0.003075 4.238415 0.625954
1465 0.128941 0.096579 0.050972 0.089481 0.384972 0.017826 0.003136 4.239098 0.626375
1466 0.128258 0.097261 0.050289 0.088799 0.384289 0.018509 0.003197 4.239777 0.626297
1467 0.127577 0.097942 0.049606 0.088116 0.383610 0.019190 0.003258 4.240459 0.626220
1468 0.126894 0.098625 0.048925 0.087437 0.382927 0.019873 0.003319 4.241142 0.626143
1469 0.126221 0.099306 0.048244 0.086754 0.382248 0.020512 0.003380 4.241821 0.626061
1470 0.125540 0.099987 0.047564 0.086075 0.381565 0.021193 0.003441 4.242504 0.625983
1471 0.124868 0.100666 0.046885 0.085392 0.380886 0.021872 0.003502 4.243183 0.625907
1472 0.124197 0.101345 0.046204 0.084713 0.380207 0.022551 0.003563 4.243862 0.625830
1473 0.123526 0.102024 0.045525 0.084034 0.379528 0.023230 0.002884 4.244541 0.625661
1474 0.122864 0.102703 0.044847 0.083355 0.378849 0.023909 0.002947 4.245220 0.625587
1475 0.122202 0.103382 0.044168 0.082676 0.378170 0.024588 0.003006 4.245899 0.625511
1476 0.121525 0.104059 0.043491 0.082001 0.377491 0.025265 0.003069 4.246578 0.625435
1477 0.120855 0.104736 0.042814 0.081322 0.376816 0.025942 0.003130 4.247253 0.625359
1478 0.124153 0.105413 0.042137 0.080647 0.376137 0.026619 0.003191 4.247932 0.625779
1479 0.123476 0.093019 0.041460 0.079971 0.375462 0.027296 0.003250 4.248608 0.624068
1480 0.122816 0.093695 0.040785 0.079292 0.374786 0.027969 0.002575 4.249283 0.623900
1481 0.122141 0.094370 0.040110 0.078617 0.374111 0.028645 0.002636 4.249958 0.623823
1482 0.121475 0.095045 0.039434 0.077942 0.373436 0.029320 0.002697 4.250633 0.623748
1483 0.124760 0.095720 0.045631 0.077271 0.372761 0.029995 0.002758 4.251308 0.625026
1484 0.124096 0.096394 0.044958 0.076595 0.372086 0.030668 0.002819 4.251984 0.624950
1485 0.123430 0.097069 0.044285 0.075920 0.371414 0.031343 0.002880 4.252655 0.624875
1486 0.122765 0.097740 0.043612 0.075249 0.370739 0.032015 0.002941 4.253330 0.624799
1487 0.126036 0.098413 0.042938 0.074574 0.370068 0.032688 0.003002 4.247860 0.624447
1488 0.129293 0.099087 0.042267 0.073902 0.369396 0.033361 0.003063 4.248531 0.624863
1489 0.128620 0.099758 0.041594 0.073231 0.368725 0.034033 0.003122 4.249203 0.624786
1490 0.127956 0.100430 0.040922 0.072559 0.368053 0.034702 0.003183 4.249874 0.624710
1491 0.127295 0.101101 0.040253 0.071888 0.367382 0.035372 0.003242 4.250546 0.624635
1492 0.126623 0.101770 0.039581 0.071217 0.366711 0.036043 0.003304 4.251217 0.624558
1493 0.129868 0.102440 0.038912 0.070549 0.366039 0.036713 0.003365 4.251888 0.624972
1494 0.129198 0.103109 0.038242 0.069878 0.365372 0.037382 0.003424 4.252556 0.624895
1495 0.128536 0.103779 0.037573 0.069210 0.364700 0.038052 0.003485 4.253227 0.624820
1496 0.127876 0.104448 0.043730 0.068542 0.364033 0.038721 0.003544 4.253895 0.625599
1497 0.127211 0.105116 0.043062 0.067875 0.363365 0.039389 0.003603 4.254562 0.625523
1498 0.130442 0.105783 0.042395 0.067204 0.362698 0.040056 0.003664 4.255230 0.625934
1499 0.129774 0.093550 0.041727 0.105724 0.362030 0.040724 0.003723 4.255898 0.629144
1500 0.129107 0.094217 0.041059 0.105061 0.361362 0.041349 0.003782 4.256565 0.629063
1501 0.132322 0.094883 0.040394 0.104393 0.360699 0.042015 0.003841 4.257210 0.629470
1502 0.131657 0.095549 0.039728 0.103725 0.360031 0.042681 0.003902 4.257877 0.629394
1503 0.131001 0.096214 0.039064 0.103062 0.359364 0.043346 0.003237 4.258545 0.629229
1504 0.130342 0.096880 0.038399 0.102398 0.358700 0.035536 0.003296 4.259209 0.628095
1505 0.129686 0.097546 0.037735 0.139442 0.358036 0.036200 0.003357 4.259872 0.632734
1506 0.129021 0.098209 0.037069 0.138779 0.357372 0.036863 0.003414 4.260536 0.632658
1507 0.128357 0.098873 0.036406 0.138115 0.356709 0.037485 0.003473 4.261196 0.632577
1508 0.127695 0.086800 0.035744 0.137451 0.356045 0.038149 0.003532 4.261860 0.630909
1509 0.130899 0.087461 0.035080 0.136787 0.355381 0.038811 0.003593 4.262524 0.631317
1510 0.130245 0.075544 0.034418 0.136124 0.354717 0.039471 0.003653 4.263187 0.629670
1511 0.129583 0.076206 0.033756 0.135464 0.354057 0.040133 0.003712 4.263847 0.629595
1512 0.128922 0.076868 0.033094 0.134800 0.353394 0.040794 0.003050 4.264511 0.629429
1513 0.128260 0.077530 0.032433 0.134140 0.352734 0.041433 0.003109 4.265171 0.629351
1514 0.127600 0.078190 0.031773 0.133480 0.352074 0.042093 0.003170 4.265831 0.629276
1515 0.130793 0.066429 0.031113 0.132820 0.351414 0.042753 0.003227 4.266491 0.628130
1516 0.133970 0.067089 0.030453 0.132160 0.350754 0.043413 0.003288 4.267151 0.628535
1517 0.133310 0.067749 0.029793 0.131500 0.350094 0.044031 0.002628 4.267811 0.628365
1518 0.136475 0.056141 0.029133 0.130840 0.349434 0.036287 0.002687 4.268471 0.626184
1519 0.139626 0.056799 0.028475 0.130184 0.348774 0.036945 0.002029 4.269127 0.626495
1520 0.138968 0.057457 0.027817 0.129524 0.348118 0.037603 0.002090 4.269787 0.626420
1521 0.138317 0.058115 0.033937 0.128868 0.347462 0.038261 0.002150 4.270443 0.627194
1522 0.137659 0.058773 0.033279 0.128208 0.346802 0.038919 0.002209 4.271103 0.627119
1523 0.137003 0.059429 0.032623 0.127552 0.346146 0.039576 0.002270 4.271759 0.627045
1524 0.136347 0.047966 0.031967 0.126896 0.345490 0.040232 0.002329 4.272415 0.625455
1525 0.135691 0.048622 0.031311 0.126240 0.344833 0.040888 0.002388 4.273071 0.625381
1526 0.135035 0.049278 0.030655 0.125584 0.344177 0.041544 0.002449 4.273727 0.625306
1527 0.134388 0.049932 0.030001 0.124928 0.343525 0.042198 0.002508 4.274376 0.625232
1528 0.137529 0.050587 0.029346 0.124275 0.342869 0.042850 0.002567 4.275032 0.625632
1529 0.136875 0.051241 0.028692 0.123619 0.342213 0.043505 0.002626 4.275688 0.625557
1530 0.136221 0.051895 0.028038 0.122967 0.341560 0.035826 0.002686 4.276340 0.624442
1531 0.135569 0.052547 0.027386 0.122314 0.340908 0.036478 0.002743 4.276993 0.624367
1532 0.134914 0.053202 0.033464 0.121662 0.340256 0.037132 0.002804 4.277645 0.625135
1533 0.134262 0.053854 0.032812 0.121006 0.339603 0.037785 0.002863 4.278297 0.625060
1534 0.133617 0.054506 0.032162 0.120358 0.338951 0.038437 0.002920 4.278950 0.624988
1535 0.132975 0.055157 0.031509 0.119705 0.338299 0.039087 0.002979 4.279602 0.624914
1536 0.132330 0.055809 0.030859 0.119053 0.337646 0.039715 0.003038 4.280254 0.624838
1537 0.131680 0.056459 0.030209 0.118401 0.336994 0.040365 0.002388 4.280907 0.624675
1538 0.131029 0.057110 0.029558 0.117752 0.336346 0.040991 0.002447 4.281555 0.624599
1539 0.130379 0.057760 0.028908 0.117100 0.335697 0.041641 0.002506 4.282204 0.624524
1540 0.129728 0.058411 0.028259 0.116451 0.335045 0.042292 0.002563 4.282856 0.624451
1541 0.129080 0.059059 0.027609 0.115803 0.334396 0.042940 0.002625 4.283504 0.624377
1542 0.128439 0.059708 0.026960 0.115154 0.333748 0.043587 0.002682 4.278049 0.623541
1543 0.127790 0.060356 0.026312 0.114506 0.333099 0.044235 0.002741 4.278698 0.623467
1544 0.127146 0.061005 0.032352 0.113857 0.332451 0.036619 0.002094 4.279346 0.623109
1545 0.126499 0.061651 0.031706 0.113209 0.331806 0.037266 0.002151 4.279991 0.623035
1546 0.125860 0.062298 0.031059 0.112564 0.331158 0.029718 0.002213 4.280640 0.621939
1547 0.125214 0.062944 0.037058 0.111916 0.330509 0.022236 0.002270 4.280403 0.621569
1548 0.124575 0.063591 0.036411 0.111271 0.329865 0.022882 0.002329 4.281048 0.621496
1549 0.123928 0.064238 0.035765 0.110626 0.329220 0.023527 0.002386 4.281693 0.621423
1550 0.127064 0.064882 0.041719 0.109982 0.328571 0.024172 0.002447 4.282341 0.622647
1551 0.126427 0.065527 0.041075 0.109333 0.327927 0.024815 0.002504 4.282986 0.622574
1552 0.125782 0.066172 0.040430 0.108692 0.327282 0.025459 0.002563 4.283630 0.622501
1553 0.125145 0.066816 0.039785 0.108047 0.326641 0.026102 0.002621 4.284271 0.622429
1554 0.124510 0.067459 0.045700 0.107403 0.325996 0.018682 0.002680 4.284916 0.622168
1555 0.123865 0.068104 0.045055 0.106758 0.325352 0.019327 0.002739 4.285561 0.622095
1556 0.123232 0.068745 0.044415 0.106117 0.324711 0.019968 0.002796 4.286201 0.622023
1557 0.122587 0.069389 0.043770 0.105473 0.324066 0.020613 0.002853 4.286846 0.621950
1558 0.121954 0.070030 0.043129 0.104832 0.323425 0.021254 0.002913 4.287487 0.621878
1559 0.121313 0.070671 0.049004 0.104191 0.322784 0.021894 0.002972 4.288128 0.622620
1560 0.120670 0.071314 0.048361 0.103550 0.322144 0.022537 0.003027 4.288769 0.622546
1561 0.120031 0.071953 0.047722 0.102909 0.321503 0.023176 0.003086 4.289410 0.622474
1562 0.123156 0.072594 0.047081 0.102268 0.320862 0.023817 0.003143 4.290051 0.622871
1563 0.126266 0.061258 0.046440 0.101627 0.320221 0.024458 0.003201 4.290691 0.621770
1564 0.125628 0.050064 0.045801 0.100986 0.319580 0.025097 0.003260 4.291332 0.620219
1565 0.124989 0.039009 0.045162 0.100349 0.318943 0.025736 0.002621 4.291969 0.618597
1566 0.124350 0.039648 0.044523 0.099709 0.318302 0.026375 0.002678 4.292610 0.618524
1567 0.123711 0.040287 0.043884 0.099072 0.317665 0.027014 0.002039 4.293247 0.618365
1568 0.126810 0.040924 0.043247 0.098434 0.317028 0.027651 0.002098 4.293884 0.618760
1569 0.126188 0.041563 0.042608 0.097797 0.316391 0.020290 0.002153 4.294521 0.617689
1570 0.125551 0.042200 0.048443 0.097160 0.315754 0.020927 0.002213 4.295158 0.618426
1571 0.124918 0.042835 0.047806 0.096523 0.315117 0.021563 0.002270 4.295776 0.618351
1572 0.124289 0.043472 0.047171 0.095886 0.314480 0.022200 0.002329 4.296413 0.618280
1573 0.123659 0.044109 0.046535 0.095249 0.313843 0.022837 0.002388 4.297050 0.618209
1574 0.123032 0.044744 0.052330 0.094616 0.313210 0.023472 0.002443 4.297684 0.618941
1575 0.122396 0.033821 0.051695 0.093979 0.312572 0.024107 0.002502 4.298321 0.617424
1576 0.125486 0.034454 0.051060 0.093346 0.311939 0.024702 0.002560 4.298954 0.617813
1577 0.124861 0.035089 0.050426 0.092709 0.311302 0.017399 0.002617 4.299591 0.616749
1578 0.124228 0.035725 0.049793 0.092075 0.310669 0.018034 0.002674 4.300224 0.616678
1579 0.123592 0.036358 0.055548 0.091442 0.310036 0.018667 0.002731 4.300858 0.617404
1580 0.126669 0.036991 0.054916 0.127148 0.309402 0.019262 0.002098 4.301491 0.622247
1581 0.126038 0.037622 0.054283 0.161579 0.308769 0.019894 0.002157 4.302120 0.626558
1582 0.125418 0.038256 0.053650 0.160950 0.308140 0.020527 0.002213 4.302731 0.626485
1583 0.124786 0.038887 0.053019 0.160316 0.307507 0.021158 0.002272 4.303364 0.626414
1584 0.124155 0.039518 0.058737 0.159683 0.306873 0.021790 0.002329 4.303997 0.627135
1585 0.123528 0.040150 0.058105 0.159054 0.306244 0.022381 0.002386 4.304626 0.627059
1586 0.122904 0.040781 0.057474 0.158424 0.305614 0.023012 0.002443 4.305256 0.626989
1587 0.122274 0.041410 0.056845 0.157795 0.304981 0.015770 0.001814 4.305889 0.625847
1588 0.121645 0.042042 0.056213 0.157166 0.304352 0.016401 0.001869 4.306519 0.625776
1589 0.121019 0.042671 0.055584 0.156536 0.303722 0.017031 0.001926 4.307148 0.625705
1590 0.120398 0.043301 0.054955 0.155907 0.303093 0.009848 0.001984 4.307777 0.624658
1591 0.119768 0.043928 0.060637 0.155277 0.302464 0.010437 0.002043 4.308403 0.625370
1592 0.119139 0.044556 0.060009 0.154648 0.301838 0.011042 0.002102 4.309032 0.625296
1593 0.118511 0.045185 0.059380 0.154022 0.301208 0.011671 0.002157 4.309662 0.625225
1594 0.117884 0.045813 0.058752 0.153393 0.300583 0.012299 0.001530 4.310287 0.625067
1595 0.117266 0.046440 0.058125 0.152767 0.299953 0.012926 0.001587 4.310917 0.624998
1596 0.116638 0.047064 0.057499 0.152142 0.299328 0.013552 0.001644 4.311543 0.624926
1597 0.116011 0.047688 0.056873 0.151512 0.298702 0.014177 0.001701 4.312168 0.624854
1598 0.115385 0.048315 0.056246 0.150887 0.298077 0.014805 0.001759 4.312794 0.624783
1599 0.114759 0.048941 0.055620 0.150261 0.297451 0.015430 0.001816 4.313419 0.624712
1600 0.114134 0.049564 0.061264 0.149635 0.296825 0.016054 0.001873 4.314045 0.625424
1601 0.113510 0.050190 0.060638 0.149014 0.296200 0.016680 0.001930 4.314671 0.625354
1602 0.112890 0.050816 0.060013 0.148388 0.295574 0.017305 0.001987 4.315296 0.625284
1603 0.112265 0.051437 0.059391 0.147762 0.294952 0.017927 0.002045 4.315918 0.625212
1604 0.111643 0.052063 0.064999 0.147141 0.294327 0.018553 0.002102 4.316544 0.625921
1605 0.111019 0.052685 0.064375 0.146515 0.293705 0.019136 0.002159 4.317165 0.625845
1606 0.114090 0.053308 0.063751 0.145893 0.293083 0.019760 0.002214 4.317787 0.626236
1607 0.117151 0.053930 0.063129 0.145271 0.292458 0.020382 0.001593 4.318413 0.626541
1608 0.116537 0.054552 0.062508 0.144661 0.291836 0.013254 0.001650 4.319035 0.625504
1609 0.115915 0.055174 0.061886 0.144039 0.291214 0.013876 0.001707 4.319656 0.625433
1610 0.115301 0.055796 0.061264 0.143417 0.290592 0.014492 0.001764 4.320274 0.625363
1611 0.114679 0.056416 0.066837 0.142796 0.289974 0.015112 0.001820 4.320896 0.626066
1612 0.114059 0.057037 0.066216 0.142178 0.289352 0.015734 0.001877 4.321518 0.625996
1613 0.113453 0.057657 0.065596 0.141556 0.288731 0.016354 0.001934 4.322136 0.625927
1614 0.112833 0.058277 0.071129 0.140934 0.288113 0.016973 0.001991 4.322758 0.626626
1615 0.112221 0.058897 0.070509 0.140316 0.287495 0.017593 0.002047 4.323376 0.626557
1616 0.111603 0.059515 0.069891 0.139698 0.286873 0.018211 0.002104 4.323997 0.626487
1617 0.110991 0.060135 0.069271 0.139080 0.286255 0.018831 0.002159 4.324615 0.626417
1618 0.110380 0.060753 0.068653 0.138462 0.285637 0.019449 0.002216 4.325233 0.626348
1619 0.109762 0.061371 0.068035 0.137844 0.285019 0.012377 0.002272 4.325851 0.625316
1620 0.112814 0.061989 0.067417 0.137226 0.284401 0.012995 0.002327 4.326469 0.625705
1621 0.112198 0.062605 0.066801 0.136608 0.283787 0.013611 0.002384 4.327087 0.625635
1622 0.111582 0.063221 0.066185 0.135994 0.283169 0.014227 0.002441 4.327702 0.625565
1623 0.110979 0.063839 0.065567 0.135376 0.282551 0.014845 0.002495 4.328320 0.625496
1624 0.114019 0.064453 0.064953 0.134762 0.281937 0.015459 0.002552 4.328934 0.625884
1625 0.113403 0.065069 0.064337 0.134144 0.281322 0.016075 0.002607 4.329552 0.625814
1626 0.112789 0.065685 0.063721 0.133530 0.280704 0.016691 0.001991 4.330166 0.625660
1627 0.112175 0.066299 0.063107 0.132915 0.280090 0.017305 0.002048 4.330780 0.625590
1628 0.111568 0.055485 0.062492 0.132301 0.279476 0.017920 0.002106 4.331394 0.624093
1629 0.110954 0.056099 0.061878 0.131687 0.278862 0.018534 0.002161 4.332005 0.624022
1630 0.110340 0.056713 0.061264 0.131073 0.278248 0.011518 0.002216 4.332619 0.622999
1631 0.109728 0.057327 0.060650 0.130459 0.277634 0.012133 0.002274 4.333233 0.622930
1632 0.112755 0.057940 0.060038 0.129848 0.277023 0.012745 0.002329 4.333843 0.623315
1633 0.115772 0.058552 0.059425 0.129234 0.276409 0.013357 0.002384 4.334457 0.623699
1634 0.115168 0.059164 0.058813 0.128624 0.275799 0.013969 0.002439 4.335068 0.623631
1635 0.114569 0.059776 0.058201 0.128010 0.275185 0.014582 0.002495 4.335682 0.623562
1636 0.113958 0.060387 0.057590 0.127399 0.274574 0.015192 0.002550 4.336292 0.623493
1637 0.113348 0.060997 0.056980 0.126789 0.273964 0.015802 0.002605 4.336903 0.623424
1638 0.112743 0.061609 0.056368 0.126179 0.273354 0.016415 0.002661 4.337513 0.623355
1639 0.112141 0.062220 0.055758 0.125568 0.272743 0.009451 0.002716 4.338123 0.622340
1640 0.111540 0.062828 0.061264 0.124958 0.272133 0.010061 0.002773 4.338734 0.623036
1641 0.110929 0.063438 0.060654 0.124348 0.271523 0.010633 0.002163 4.339344 0.622879
1642 0.110327 0.064049 0.060043 0.123737 0.270912 0.011244 0.002216 4.339954 0.622810
1643 0.109718 0.064657 0.059435 0.123131 0.270306 0.011852 0.002272 4.340561 0.622741
1644 0.109110 0.065266 0.058826 0.122520 0.269695 0.012461 0.002327 4.341171 0.622672
1645 0.108503 0.065872 0.058220 0.121914 0.269089 0.013067 0.002384 4.341778 0.622603
1646 0.107899 0.066481 0.057611 0.121304 0.268478 0.013676 0.002439 4.342388 0.622535
1647 0.107290 0.067089 0.057003 0.120697 0.267872 0.014246 0.002495 4.342995 0.622461
1648 0.110298 0.067696 0.056398 0.120090 0.267265 0.014851 0.002548 4.343601 0.622844
1649 0.109692 0.068302 0.055792 0.119484 0.266659 0.015457 0.002604 4.344208 0.622775
1650 0.109085 0.068909 0.055185 0.118877 0.266052 0.016064 0.002659 4.344814 0.622706
1651 0.108480 0.069513 0.054581 0.118271 0.265446 0.016668 0.002714 4.345421 0.622637
1652 0.107874 0.070120 0.053974 0.117668 0.264843 0.017275 0.002768 4.346024 0.622568
1653 0.107277 0.070724 0.053370 0.117062 0.264236 0.017879 0.002823 4.346630 0.622500
1654 0.106672 0.071329 0.052765 0.116455 0.263630 0.018484 0.002878 4.347237 0.622431
1655 0.106075 0.071934 0.058239 0.115852 0.263027 0.019089 0.002932 4.347839 0.623123
1656 0.105473 0.072538 0.057634 0.115250 0.262424 0.019693 0.002985 4.348442 0.623055
1657 0.104870 0.073141 0.057032 0.114643 0.261818 0.020296 0.003042 4.349049 0.622986
1658 0.107870 0.073746 0.056427 0.114040 0.261215 0.020899 0.003094 4.349651 0.623368
1659 0.107265 0.074348 0.055824 0.113438 0.260612 0.021502 0.003149 4.350254 0.623299
1660 0.110254 0.074951 0.055222 0.112835 0.260010 0.022104 0.003204 4.350857 0.623680
1661 0.109657 0.075552 0.054621 0.112232 0.259407 0.022705 0.003260 4.351460 0.623612
1662 0.109055 0.076155 0.054018 0.111629 0.258808 0.015793 0.003313 4.352058 0.622604
1663 0.108461 0.076756 0.053417 0.111031 0.258205 0.016394 0.003366 4.352661 0.622536
1664 0.107859 0.077358 0.052814 0.110428 0.257603 0.016996 0.003418 4.353264 0.622468
1665 0.110834 0.077957 0.052216 0.109829 0.257004 0.017595 0.003475 4.353863 0.622847
1666 0.110235 0.078558 0.051615 0.109226 0.256401 0.018196 0.003529 4.354465 0.622778
1667 0.109634 0.079159 0.051014 0.108627 0.255802 0.018797 0.003582 4.355064 0.622710
1668 0.109035 0.079758 0.056458 0.108028 0.255203 0.019396 0.003635 4.355663 0.623397
1669 0.108435 0.080357 0.055859 0.107430 0.254604 0.019995 0.003689 4.356262 0.623329
1670 0.107836 0.080956 0.055260 0.106831 0.254005 0.020594 0.003742 4.356861 0.623260
1671 0.107246 0.081554 0.054661 0.106232 0.253407 0.021193 0.003796 4.357460 0.623194
1672 0.106647 0.082153 0.054062 0.105633 0.252808 0.021791 0.003849 4.358059 0.623125
1673 0.106050 0.082752 0.059467 0.105034 0.252209 0.022390 0.003902 4.358658 0.623808
1674 0.105452 0.083349 0.058870 0.104439 0.251614 0.022987 0.003956 4.359253 0.623740
1675 0.104855 0.083946 0.058273 0.103840 0.251015 0.023584 0.004009 4.359852 0.623672
1676 0.104258 0.084543 0.057676 0.103245 0.250420 0.024181 0.004061 4.360447 0.623604
1677 0.103670 0.085140 0.057079 0.102646 0.249821 0.024775 0.004116 4.361046 0.623537
1678 0.103073 0.085735 0.056484 0.102051 0.249226 0.025372 0.004169 4.361641 0.623469
1679 0.102484 0.086330 0.055889 0.101456 0.248631 0.025969 0.004223 4.362236 0.623402
1680 0.101889 0.086926 0.055294 0.100861 0.248035 0.026564 0.004276 4.362831 0.623334
1681 0.101301 0.087521 0.054699 0.100266 0.247440 0.027159 0.004326 4.363426 0.623267
1682 0.100714 0.088116 0.054104 0.099670 0.246845 0.027716 0.004379 4.364021 0.623196
1683 0.100126 0.088711 0.053509 0.099075 0.246250 0.028311 0.004433 4.364616 0.623129
1684 0.099531 0.089306 0.052914 0.098480 0.245655 0.028906 0.004486 4.365211 0.623061
1685 0.098940 0.089897 0.052322 0.097889 0.245064 0.022036 0.004539 4.365803 0.622061
1686 0.101908 0.090492 0.051727 0.097294 0.244469 0.022631 0.004589 4.366398 0.622438
1687 0.101316 0.091084 0.051136 0.096703 0.243877 0.023222 0.004642 4.366989 0.622371
1688 0.100739 0.091677 0.050543 0.096107 0.243282 0.023815 0.004696 4.367584 0.622305
1689 0.100149 0.092270 0.049950 0.095516 0.242691 0.017006 0.004745 4.368176 0.621313
1690 0.103107 0.092861 0.049358 0.094925 0.242100 0.010246 0.004799 4.368767 0.620770
1691 0.102524 0.093452 0.048767 0.094334 0.241508 0.010801 0.004852 4.369358 0.620700
1692 0.101940 0.094044 0.048176 0.093742 0.240917 0.011393 0.004904 4.369949 0.620633
1693 0.104887 0.094635 0.053555 0.093151 0.240326 0.011984 0.004955 4.370541 0.621754
1694 0.104303 0.095226 0.052963 0.092560 0.239735 0.012575 0.005009 4.371132 0.621688
1695 0.107239 0.095816 0.052374 0.091969 0.239147 0.013165 0.005060 4.371719 0.622061
1696 0.106649 0.096405 0.057720 0.091381 0.238556 0.013754 0.005112 4.372311 0.622736
1697 0.106060 0.096994 0.057131 0.090790 0.237965 0.014343 0.005163 4.372902 0.622669
1698 0.108984 0.097584 0.056541 0.090202 0.237377 0.014933 0.005215 4.373489 0.623041
1699 0.111895 0.098173 0.061852 0.089626 0.236790 0.015522 0.005266 4.374073 0.624150
1700 0.111307 0.098761 0.061264 0.089039 0.236198 0.016109 0.005320 4.374664 0.624083
1701 0.110720 0.099350 0.060677 0.088451 0.235611 0.016699 0.005371 4.375252 0.624016
1702 0.110138 0.099937 0.060087 0.087864 0.235023 0.017286 0.005421 4.375839 0.623950
1703 0.109552 0.100525 0.059502 0.087276 0.234436 0.017874 0.005474 4.376427 0.623883
1704 0.112452 0.101112 0.058914 0.086689 0.233849 0.018461 0.005524 4.377014 0.624252
1705 0.115341 0.101698 0.058327 0.119976 0.233265 0.019047 0.004938 4.377602 0.628774
1706 0.118219 0.102283 0.057739 0.119392 0.232677 0.019632 0.004990 4.378185 0.629140
1707 0.117640 0.102871 0.063019 0.118805 0.232090 0.020216 0.005039 4.378773 0.629807
1708 0.117069 0.103456 0.068264 0.118221 0.231506 0.020803 0.005091 4.379356 0.630471
1709 0.116484 0.104042 0.067680 0.117634 0.230919 0.021387 0.004505 4.379944 0.630324
1710 0.115900 0.104626 0.067095 0.117050 0.230335 0.021973 0.004559 4.380527 0.630258
1711 0.118767 0.105211 0.066509 0.116467 0.229752 0.022556 0.004610 4.381111 0.630623
1712 0.121624 0.105795 0.065926 0.115879 0.229168 0.023140 0.004662 4.381699 0.630986
1713 0.121040 0.106379 0.065342 0.115295 0.228580 0.023724 0.004713 4.382282 0.630919
1714 0.123884 0.106962 0.064758 0.114712 0.227997 0.017010 0.004765 4.382866 0.630369
1715 0.123308 0.107546 0.064175 0.146896 0.227413 0.017593 0.004816 4.383446 0.634399
1716 0.122725 0.108128 0.063591 0.146313 0.226833 0.018175 0.004868 4.384029 0.634333
1717 0.125559 0.108711 0.063009 0.145733 0.226250 0.018759 0.004919 4.384613 0.634694
1718 0.124985 0.109293 0.062428 0.145149 0.225666 0.019341 0.004971 4.385197 0.634629
1719 0.127806 0.109875 0.061844 0.144566 0.225086 0.019922 0.005020 4.385777 0.634987
1720 0.130619 0.110456 0.061264 0.143986 0.224503 0.020504 0.005074 4.386356 0.635345
1721 0.130045 0.111038 0.060682 0.143406 0.223923 0.021049 0.004492 4.386936 0.635196
1722 0.129465 0.111618 0.060101 0.142822 0.223343 0.014387 0.004543 4.387516 0.634224
1723 0.128883 0.112200 0.059521 0.142242 0.222759 0.014969 0.004595 4.388100 0.634159
1724 0.131685 0.112780 0.058941 0.141663 0.222179 0.015549 0.004644 4.388680 0.634515
1725 0.131105 0.113359 0.058361 0.141083 0.221600 0.016129 0.004698 4.389259 0.634449
1726 0.130533 0.113939 0.057781 0.140503 0.221020 0.016708 0.004747 4.389839 0.634384
1727 0.129953 0.114519 0.057201 0.139923 0.220444 0.017288 0.004168 4.390415 0.634239
1728 0.129381 0.115097 0.056623 0.139343 0.219864 0.017866 0.004219 4.390995 0.634174
1729 0.128801 0.115677 0.056046 0.138767 0.219284 0.018446 0.004272 4.391575 0.634109
1730 0.131596 0.116255 0.055466 0.138187 0.218708 0.019024 0.004322 4.392151 0.634464
1731 0.131018 0.105534 0.054888 0.137611 0.218128 0.019602 0.004374 4.392731 0.632986
1732 0.130445 0.106110 0.054310 0.137032 0.217552 0.020178 0.004425 4.393307 0.632920
1733 0.129869 0.106688 0.053734 0.136456 0.216976 0.020756 0.004477 4.393883 0.632855
1734 0.129293 0.107265 0.058952 0.135880 0.216396 0.021334 0.004528 4.394463 0.633514
1735 0.132076 0.107841 0.058378 0.135303 0.215820 0.021908 0.004578 4.395039 0.633868
1736 0.131500 0.108418 0.057802 0.134727 0.215244 0.022484 0.004629 4.395615 0.633802
1737 0.130924 0.108994 0.062988 0.134151 0.214668 0.023060 0.004681 4.396191 0.634457
1738 0.130350 0.109570 0.062412 0.133575 0.214092 0.023634 0.004105 4.396767 0.634313
1739 0.129787 0.110144 0.061838 0.164726 0.213520 0.024208 0.004156 4.397339 0.638215
1740 0.129213 0.110649 0.061264 0.164150 0.212944 0.024782 0.004208 4.397915 0.638141
1741 0.128637 0.111225 0.060688 0.163578 0.212368 0.025358 0.004257 4.398411 0.638065
1742 0.128069 0.111799 0.065845 0.163002 0.211796 0.025932 0.004309 4.398983 0.638717
1743 0.127495 0.112373 0.065271 0.162430 0.211220 0.026506 0.004360 4.399559 0.638652
1744 0.126928 0.112946 0.064697 0.161854 0.210648 0.027079 0.004410 4.400131 0.638587
1745 0.126356 0.113520 0.064125 0.161282 0.210072 0.027653 0.004461 4.400703 0.638521
1746 0.125790 0.114092 0.063553 0.160709 0.209499 0.028225 0.004513 4.401279 0.638458
1747 0.125216 0.114666 0.062981 0.160137 0.208927 0.028799 0.004562 4.401852 0.638392
1748 0.127993 0.115238 0.062408 0.159565 0.208355 0.029371 0.004612 4.402424 0.638746
1749 0.127422 0.115808 0.061836 0.158993 0.207783 0.029942 0.004042 4.402996 0.638603
1750 0.126850 0.116381 0.061264 0.158421 0.207211 0.030514 0.004091 4.403564 0.638537
1751 0.129614 0.116951 0.060692 0.157848 0.206642 0.031084 0.004143 4.404137 0.638889
1752 0.129044 0.117523 0.060122 0.157276 0.206070 0.031654 0.004194 4.404709 0.638824
1753 0.128473 0.118093 0.059551 0.156708 0.205502 0.032188 0.004244 4.405258 0.638752
1754 0.127903 0.118664 0.058981 0.156139 0.204929 0.032759 0.004295 4.405830 0.638688
1755 0.127333 0.119234 0.058411 0.155567 0.204361 0.033329 0.004345 4.406399 0.638622
1756 0.126764 0.119804 0.057842 0.154999 0.203789 0.033899 0.004395 4.406971 0.638558
1757 0.126194 0.120373 0.057272 0.154430 0.203220 0.034468 0.004446 4.407539 0.638493
1758 0.125626 0.120941 0.056704 0.153858 0.202652 0.035036 0.004498 4.408108 0.638428
1759 0.125055 0.121510 0.056133 0.153290 0.202084 0.035604 0.004547 4.408676 0.638362
1760 0.124487 0.122078 0.055565 0.152721 0.201515 0.028982 0.004597 4.409245 0.637399
1761 0.123920 0.122644 0.054998 0.152153 0.200947 0.029514 0.004648 4.409809 0.637329
1762 0.123352 0.123213 0.054430 0.151585 0.200378 0.030083 0.004698 4.410378 0.637264
1763 0.126112 0.123779 0.059561 0.151020 0.199810 0.030647 0.004749 4.410946 0.638328
1764 0.125544 0.124348 0.058992 0.150452 0.199245 0.031216 0.004797 4.411510 0.638263
1765 0.124983 0.124914 0.058426 0.149887 0.198677 0.031782 0.004848 4.412079 0.638200
1766 0.124424 0.125481 0.057859 0.149319 0.198112 0.032314 0.004898 4.412640 0.638131
1767 0.127172 0.126045 0.057293 0.148754 0.197544 0.032881 0.004948 4.413208 0.638481
1768 0.126608 0.126612 0.062395 0.148186 0.196980 0.033445 0.004997 4.413773 0.639124
1769 0.126041 0.127178 0.061829 0.147621 0.196415 0.034012 0.005047 4.414337 0.639060
1770 0.125490 0.127743 0.061264 0.147057 0.195850 0.034576 0.005096 4.414902 0.638997
1771 0.124931 0.128307 0.060699 0.146492 0.195286 0.035141 0.005148 4.415466 0.638934
1772 0.124367 0.128872 0.060135 0.145927 0.194721 0.035706 0.004583 4.416031 0.638793
1773 0.123802 0.129436 0.059570 0.145363 0.194157 0.036270 0.004633 4.416576 0.638726
1774 0.123240 0.130001 0.059006 0.144798 0.193592 0.036833 0.004681 4.417141 0.638661
1775 0.122683 0.130564 0.058443 0.144238 0.193027 0.037397 0.004732 4.417706 0.638599
1776 0.122120 0.131126 0.057880 0.143673 0.192463 0.037960 0.004782 4.418270 0.638534
1777 0.124861 0.131689 0.057318 0.143108 0.191902 0.038521 0.004831 4.418831 0.638883
1778 0.124311 0.132252 0.056755 0.142548 0.191338 0.039083 0.004881 4.419395 0.638820
1779 0.123755 0.132814 0.056192 0.141987 0.190777 0.039646 0.004930 4.419956 0.638757
1780 0.123192 0.133377 0.055630 0.141422 0.190216 0.033070 0.004368 4.420517 0.637724
1781 0.125925 0.133938 0.060701 0.140862 0.189651 0.033630 0.004419 4.421082 0.638776
1782 0.128645 0.134499 0.060139 0.140301 0.189091 0.034155 0.004467 4.421642 0.639117
1783 0.131353 0.135059 0.059578 0.139740 0.188530 0.034716 0.004517 4.422203 0.639462
1784 0.130793 0.135620 0.064621 0.139179 0.187969 0.035276 0.004566 4.422764 0.640099
1785 0.133495 0.136181 0.064062 0.138618 0.187408 0.035837 0.004618 4.423325 0.640443
1786 0.136185 0.136742 0.063501 0.138058 0.186848 0.036398 0.004665 4.423882 0.640785
1787 0.135630 0.137302 0.062943 0.137497 0.186291 0.036959 0.004715 4.424442 0.640722
1788 0.135071 0.137861 0.062382 0.136940 0.185730 0.037518 0.004765 4.425003 0.640659
1789 0.134518 0.138420 0.061823 0.136379 0.185169 0.038076 0.004814 4.425560 0.640595
1790 0.133972 0.138979 0.061264 0.135822 0.184612 0.031548 0.004864 4.426121 0.639648
1791 0.133413 0.139538 0.060705 0.135262 0.184055 0.032106 0.004911 4.426678 0.639584
1792 0.132856 0.140095 0.060148 0.134705 0.183495 0.032663 0.004963 4.427238 0.639520
1793 0.132298 0.140654 0.059589 0.134148 0.182938 0.033186 0.005011 4.427795 0.639452
1794 0.131741 0.141211 0.059032 0.133587 0.182381 0.033743 0.005060 4.428352 0.639388
1795 0.131184 0.141768 0.058475 0.133030 0.181824 0.034300 0.005110 4.428909 0.639325
1796 0.130627 0.142324 0.057919 0.132473 0.181267 0.034857 0.005157 4.429466 0.639261
1797 0.133310 0.142881 0.057362 0.131916 0.180710 0.028378 0.005207 4.430023 0.638723
1798 0.132759 0.143438 0.056805 0.131363 0.180153 0.028934 0.005255 4.430580 0.638661
1799 0.132208 0.143993 0.056250 0.130806 0.179596 0.029490 0.005304 4.431137 0.638598
1800 0.131651 0.144550 0.055693 0.130249 0.179043 0.030010 0.005352 4.431690 0.638530
1801 0.131096 0.145105 0.060707 0.129696 0.178486 0.030531 0.005402 4.432247 0.639159
1802 0.130541 0.145660 0.065693 0.129139 0.177929 0.031086 0.005449 4.432800 0.639787
1803 0.129986 0.146215 0.065138 0.128586 0.177376 0.031641 0.005499 4.433357 0.639725
1804 0.132662 0.146770 0.064583 0.128029 0.176823 0.032194 0.004944 4.433910 0.639989
1805 0.132107 0.147324 0.064030 0.127476 0.176266 0.032749 0.004993 4.434464 0.639926
1806 0.131559 0.147877 0.063477 0.126923 0.175713 0.033266 0.005043 4.435020 0.639860
1807 0.131008 0.148432 0.062922 0.126369 0.175159 0.033821 0.005089 4.435574 0.639797
1808 0.133673 0.148985 0.062368 0.125816 0.174606 0.034374 0.005138 4.436127 0.640136
1809 0.133135 0.149536 0.061817 0.125263 0.174053 0.034925 0.005188 4.436668 0.640073
1810 0.132582 0.138918 0.061264 0.124710 0.173500 0.035479 0.005236 4.437222 0.638614
1811 0.132030 0.139471 0.066221 0.124157 0.172947 0.029043 0.005285 4.437775 0.638366
1812 0.134687 0.140022 0.071148 0.123604 0.172398 0.029594 0.005333 4.438324 0.639389
1813 0.134142 0.140575 0.070595 0.123055 0.171844 0.030146 0.005383 4.438877 0.639327
1814 0.133596 0.141127 0.070044 0.122501 0.171295 0.030699 0.005430 4.439426 0.639265
1815 0.133051 0.141678 0.074944 0.121952 0.170742 0.031250 0.005478 4.439980 0.639884
1816 0.132502 0.142227 0.074394 0.152149 0.170193 0.031801 0.005527 4.440529 0.643665
1817 0.131958 0.142778 0.073843 0.151600 0.169643 0.032351 0.005575 4.441078 0.643603
1818 0.131407 0.143330 0.078712 0.151051 0.169090 0.032900 0.005623 4.441631 0.644218
1819 0.130865 0.143879 0.078161 0.150501 0.168541 0.033451 0.005671 4.442181 0.644156
1820 0.130316 0.144428 0.077612 0.149952 0.167992 0.034000 0.005718 4.442730 0.644094
1821 0.129772 0.144978 0.082455 0.149403 0.167442 0.034550 0.005169 4.443279 0.644631
1822 0.129223 0.145527 0.081905 0.148853 0.166893 0.035099 0.005217 4.443829 0.644568
1823 0.128675 0.146076 0.081356 0.148304 0.166344 0.035646 0.005264 4.444378 0.644506
1824 0.128132 0.146624 0.086170 0.147755 0.165798 0.036196 0.005314 4.444923 0.645114
1825 0.127584 0.147171 0.085623 0.147205 0.165249 0.036743 0.005362 4.445473 0.645051
1826 0.127035 0.147720 0.085075 0.146660 0.164700 0.037291 0.005409 4.446022 0.644989
1827 0.129686 0.148266 0.089859 0.146111 0.164154 0.037836 0.005459 4.446568 0.645992
1828 0.129141 0.148815 0.089314 0.145565 0.163605 0.038385 0.005505 4.447117 0.645931
1829 0.131781 0.149361 0.088766 0.145016 0.163059 0.038931 0.005554 4.447662 0.646266
1830 0.134411 0.149908 0.088219 0.144470 0.162514 0.039457 0.005600 4.448208 0.646598
1831 0.133871 0.150454 0.087673 0.143925 0.161964 0.033064 0.005648 4.448757 0.645669
1832 0.133333 0.151001 0.087128 0.173210 0.161419 0.033609 0.005695 4.449303 0.649337
1833 0.132788 0.151546 0.086582 0.172665 0.160873 0.034155 0.005150 4.449848 0.649201
1834 0.132242 0.152092 0.086037 0.172119 0.160328 0.034666 0.005199 4.450394 0.649135
1835 0.131697 0.152636 0.085491 0.171574 0.159782 0.035212 0.005247 4.450939 0.649072
1836 0.131157 0.153181 0.084946 0.171032 0.159237 0.035757 0.005293 4.451485 0.649011
1837 0.130613 0.153725 0.084400 0.170486 0.158695 0.036303 0.005341 4.452026 0.648949
1838 0.130075 0.154270 0.083857 0.169941 0.158150 0.029955 0.005388 4.452572 0.648026
1839 0.129538 0.154814 0.083313 0.169399 0.157604 0.030499 0.005436 4.453117 0.647965
1840 0.128994 0.155357 0.082769 0.168854 0.157063 0.031042 0.005484 4.453659 0.647903
1841 0.128450 0.155901 0.082226 0.168312 0.156521 0.031551 0.005531 4.454201 0.647837
1842 0.127913 0.156445 0.081684 0.167767 0.155975 0.032095 0.005581 4.454746 0.647776
1843 0.127378 0.156986 0.081141 0.167225 0.155434 0.032637 0.005627 4.455288 0.647714
1844 0.126837 0.157528 0.080597 0.166683 0.154892 0.026335 0.005672 4.455830 0.646797
1845 0.126293 0.158072 0.080055 0.166142 0.154350 0.026878 0.005720 4.456371 0.646735
1846 0.125763 0.158613 0.079514 0.165600 0.153809 0.027420 0.005768 4.456913 0.646675
1847 0.128389 0.159155 0.078972 0.165115 0.153267 0.027962 0.005816 4.457455 0.647016
1848 0.131006 0.159695 0.078430 0.164574 0.152725 0.028502 0.005863 4.457996 0.647349
1849 0.130470 0.160236 0.077890 0.164032 0.306187 0.029043 0.005911 4.458538 0.666538
1850 0.129936 0.160778 0.077349 0.163490 0.305645 0.029585 0.005957 4.459080 0.666477
1851 0.129396 0.161318 0.076809 0.162952 0.305103 0.030125 0.006004 4.459618 0.666416
1852 0.128857 0.161858 0.076269 0.162411 0.304565 0.030664 0.006050 4.460159 0.666354
1853 0.128323 0.162397 0.075729 0.161869 0.304024 0.024408 0.006098 4.460701 0.665444
1854 0.127790 0.162937 0.075190 0.161331 0.303486 0.024948 0.005558 4.461239 0.665310
1855 0.127251 0.163477 0.074650 0.160793 0.302948 0.025467 0.005606 4.461777 0.665246
1856 0.126713 0.164015 0.074112 0.160252 0.302406 0.026005 0.005653 4.462318 0.665184
1857 0.126173 0.164555 0.073572 0.159714 0.301868 0.026545 0.005699 4.462856 0.665123
1858 0.125635 0.165092 0.073034 0.159176 0.301331 0.027082 0.005747 4.463394 0.665061
1859 0.125097 0.165630 0.072496 0.158638 0.300793 0.027620 0.005793 4.463932 0.665000
1860 0.124559 0.166168 0.071959 0.158100 0.300255 0.028158 0.005840 4.464470 0.664939
1861 0.124022 0.166706 0.071421 0.157562 0.299717 0.028696 0.005886 4.465008 0.664877
1862 0.126631 0.167244 0.070885 0.157024 0.299179 0.029234 0.005932 4.465546 0.665209
1863 0.126093 0.167780 0.070347 0.156490 0.298641 0.029770 0.005980 4.466080 0.665148
1864 0.125565 0.168316 0.069811 0.155952 0.298107 0.030306 0.006027 4.466618 0.665088
1865 0.125029 0.168854 0.069275 0.155415 0.297569 0.030844 0.006073 4.467155 0.665027
1866 0.127630 0.169388 0.068737 0.154881 0.297035 0.031378 0.006119 4.467690 0.665357
1867 0.127104 0.169926 0.068203 0.154343 0.296497 0.031916 0.006165 4.468227 0.665298
1868 0.126575 0.170460 0.067667 0.153809 0.295963 0.032450 0.006214 4.468761 0.665237
1869 0.126040 0.170996 0.072435 0.153275 0.295429 0.032984 0.005678 4.469296 0.665766
1870 0.125505 0.171530 0.071901 0.152737 0.294891 0.033518 0.005724 4.469833 0.665705
1871 0.124971 0.172066 0.071365 0.152203 0.294357 0.034052 0.005772 4.470367 0.665644
1872 0.124435 0.172600 0.070831 0.151669 0.293823 0.034588 0.005817 4.470901 0.665583
1873 0.127029 0.173134 0.070297 0.151134 0.293289 0.035122 0.005863 4.471436 0.665913
1874 0.126497 0.173668 0.075043 0.150600 0.292755 0.035654 0.005909 4.471970 0.666512
1875 0.125969 0.174200 0.074509 0.150066 0.292221 0.036188 0.005957 4.472504 0.666452
1876 0.125435 0.174734 0.073975 0.149536 0.291691 0.036690 0.005423 4.473034 0.666315
1877 0.124903 0.175266 0.073442 0.149006 0.291157 0.037222 0.004890 4.473568 0.666182
1878 0.127489 0.175798 0.078159 0.148472 0.290623 0.037720 0.004938 4.474102 0.667163
1879 0.126955 0.176331 0.077625 0.176907 0.290092 0.038252 0.004986 4.474632 0.670722
1880 0.126429 0.176865 0.077095 0.176373 0.289558 0.038782 0.005032 4.475166 0.670662
1881 0.125906 0.177395 0.081785 0.175842 0.289028 0.039314 0.004499 4.475697 0.671183
1882 0.125374 0.177927 0.086447 0.175312 0.288498 0.039846 0.004545 4.476227 0.671772
1883 0.124849 0.178459 0.091084 0.174778 0.287964 0.040377 0.004593 4.476761 0.672358
1884 0.124317 0.178989 0.090553 0.174248 0.287434 0.040909 0.004641 4.477291 0.672298
1885 0.123787 0.179520 0.090023 0.173717 0.286903 0.041418 0.004688 4.477821 0.672235
1886 0.123257 0.180050 0.089493 0.173187 0.286373 0.041948 0.004734 4.478352 0.672174
1887 0.122726 0.180580 0.094105 0.172657 0.285843 0.042479 0.004780 4.478882 0.672756
1888 0.125303 0.181110 0.093575 0.172127 0.285313 0.043009 0.004827 4.479412 0.673084
1889 0.124775 0.181639 0.093046 0.171597 0.284782 0.036787 0.004875 4.479942 0.672180
1890 0.124245 0.182169 0.092516 0.171070 0.284256 0.037285 0.004921 4.480469 0.672116
1891 0.123724 0.182697 0.091988 0.170540 0.283726 0.037813 0.004967 4.480999 0.672057
1892 0.123196 0.183226 0.091459 0.170010 0.283195 0.038342 0.005014 4.481529 0.671996
1893 0.122667 0.183754 0.090931 0.169483 0.282669 0.038870 0.005062 4.482056 0.671937
1894 0.122145 0.184282 0.090403 0.168953 0.282139 0.039398 0.005108 4.482586 0.671877
1895 0.121616 0.184811 0.089874 0.168427 0.281612 0.039927 0.005154 4.483112 0.671817
1896 0.121099 0.185337 0.089348 0.167900 0.281086 0.033747 0.005199 4.483639 0.670919
1897 0.120573 0.185865 0.088820 0.167370 0.280560 0.034275 0.005247 4.484169 0.670860
1898 0.120047 0.186392 0.093407 0.166843 0.280029 0.034801 0.005293 4.484695 0.671438
1899 0.119520 0.186920 0.097969 0.166317 0.279503 0.035330 0.005337 4.485222 0.672015
1900 0.118994 0.187447 0.102505 0.165791 0.278976 0.035856 0.005383 4.485748 0.672587
1901 0.118475 0.187971 0.101980 0.165321 0.278450 0.036381 0.005430 4.486275 0.672535
1902 0.117954 0.188498 0.101454 0.164795 0.277927 0.036907 0.005476 4.486801 0.672477
1903 0.117428 0.189024 0.100927 0.164268 0.277401 0.030773 0.004950 4.487324 0.671512
1904 0.116903 0.178501 0.100403 0.163746 0.276875 0.031298 0.004997 4.487850 0.670072
1905 0.119474 0.179028 0.104916 0.163219 0.276348 0.031824 0.005043 4.488377 0.671029
1906 0.118952 0.179550 0.104389 0.162693 0.275826 0.032347 0.005089 4.488899 0.670968
1907 0.118433 0.180077 0.108879 0.162170 0.275299 0.032873 0.005135 4.489426 0.671536
1908 0.117914 0.180599 0.108353 0.161644 0.274776 0.033396 0.005180 4.489948 0.671476
1909 0.117397 0.181124 0.107830 0.161121 0.274250 0.033920 0.005228 4.490471 0.671418
1910 0.116880 0.181648 0.107306 0.160599 0.273727 0.034445 0.005272 4.490997 0.671359
1911 0.116358 0.182171 0.106783 0.160076 0.273205 0.034967 0.005320 4.491520 0.671300
1912 0.115835 0.182693 0.106260 0.159550 0.272682 0.035490 0.005365 4.492043 0.671240
1913 0.118399 0.183216 0.105736 0.159027 0.272160 0.035978 0.005413 4.492565 0.671562
1914 0.120955 0.183739 0.105213 0.158504 0.271637 0.036501 0.005459 4.493088 0.671887
1915 0.120440 0.184261 0.104692 0.157982 0.271114 0.037024 0.005503 4.493610 0.671828
1916 0.119917 0.184784 0.104170 0.157459 0.270592 0.037546 0.004980 4.494133 0.671698
1917 0.119394 0.185307 0.103647 0.185089 0.270069 0.038069 0.005026 4.494656 0.675157
1918 0.121944 0.185827 0.103127 0.211948 0.269550 0.038589 0.005072 4.495178 0.678905
1919 0.121429 0.186348 0.102606 0.211426 0.269028 0.039110 0.005119 4.495697 0.678845
1920 0.120909 0.186871 0.102085 0.210903 0.268505 0.039633 0.004597 4.496220 0.678715
1921 0.123449 0.187389 0.101562 0.210384 0.267986 0.040117 0.004642 4.496738 0.679034
1922 0.125980 0.187910 0.101044 0.209862 0.267464 0.040638 0.004124 4.497261 0.679285
1923 0.125460 0.188431 0.100523 0.209343 0.266945 0.041159 0.004169 4.497780 0.679226
1924 0.124941 0.188950 0.100002 0.208824 0.266426 0.041677 0.004215 4.498299 0.679167
1925 0.124420 0.178541 0.099483 0.208302 0.265903 0.042198 0.004261 4.498817 0.677741
1926 0.123901 0.179060 0.098965 0.207783 0.265385 0.042683 0.004309 4.499340 0.677678
1927 0.123381 0.179581 0.098446 0.207264 0.264866 0.043203 0.004353 4.499859 0.677619
1928 0.122869 0.180099 0.102913 0.206745 0.264347 0.043688 0.004398 4.500378 0.678180
1929 0.122355 0.180616 0.102396 0.206226 0.263828 0.044207 0.004446 4.500896 0.678121
1930 0.121836 0.181135 0.106840 0.205708 0.263309 0.044725 0.004492 4.501411 0.678682
1931 0.121317 0.181654 0.106321 0.205193 0.262794 0.045244 0.003973 4.501930 0.678553
1932 0.120806 0.182171 0.110743 0.204674 0.262276 0.045761 0.004019 4.502449 0.679112
1933 0.123329 0.182688 0.110226 0.204155 0.261757 0.046278 0.004066 4.502968 0.679433
1934 0.122820 0.172398 0.109707 0.203640 0.261242 0.046793 0.003548 4.503483 0.677954
1935 0.122309 0.172913 0.109192 0.203121 0.260723 0.047312 0.003593 4.504002 0.677896
1936 0.121798 0.173431 0.108673 0.202606 0.260208 0.047827 0.003639 4.504517 0.677837
1937 0.121281 0.173946 0.108158 0.202087 0.259689 0.048344 0.003687 4.505035 0.677778
1938 0.123796 0.174463 0.107641 0.201572 0.259174 0.048861 0.003733 4.505550 0.678099
1939 0.126305 0.174978 0.107126 0.201057 0.258659 0.049376 0.003780 4.506065 0.678418
1940 0.128801 0.175495 0.106609 0.200542 0.258144 0.049891 0.003826 4.506580 0.678736
1941 0.131290 0.176010 0.111010 0.200027 0.257629 0.043789 0.003870 4.507095 0.678840
1942 0.130775 0.176525 0.110495 0.199512 0.257114 0.037733 0.003916 4.507610 0.677960
1943 0.130268 0.177040 0.109980 0.198997 0.256599 0.038248 0.003962 4.508125 0.677902
1944 0.129755 0.177555 0.109467 0.198483 0.256084 0.038763 0.004009 4.508640 0.677845
1945 0.129240 0.178068 0.108952 0.197968 0.255569 0.039276 0.004055 4.509155 0.677785
1946 0.128725 0.178581 0.108437 0.197453 0.255054 0.039789 0.004101 4.509670 0.677726
1947 0.128216 0.179096 0.107924 0.196941 0.254543 0.040304 0.003586 4.510185 0.677599
1948 0.130699 0.179609 0.107410 0.196426 0.254028 0.040815 0.003633 4.510696 0.677915
1949 0.133173 0.180122 0.106897 0.195911 0.253513 0.041328 0.003679 4.511211 0.678230
1950 0.132671 0.180635 0.106384 0.195400 0.253002 0.041842 0.003725 4.511723 0.678173
1951 0.132158 0.181149 0.105871 0.194889 0.252491 0.042355 0.003771 4.512238 0.678115
1952 0.131647 0.181660 0.110249 0.194374 0.251976 0.042868 0.003815 4.512749 0.678667
1953 0.134111 0.182173 0.109735 0.193863 0.251465 0.043379 0.003862 4.513260 0.678981
1954 0.133608 0.182686 0.109222 0.193352 0.250954 0.037359 0.003906 4.513771 0.678107
1955 0.133095 0.183197 0.108711 0.219490 0.250443 0.037872 0.003952 4.514282 0.681380
1956 0.132584 0.183708 0.108200 0.218979 0.249931 0.038351 0.003998 4.514793 0.681318
1957 0.132072 0.184219 0.107689 0.218468 0.249420 0.038862 0.004044 4.515305 0.681260
1958 0.131561 0.184731 0.107178 0.217957 0.248909 0.039373 0.003532 4.515816 0.681132
1959 0.131052 0.185240 0.106668 0.217445 0.248398 0.039850 0.003580 4.516327 0.681070
1960 0.130541 0.185751 0.106157 0.216934 0.247887 0.040329 0.003624 4.516838 0.681008
1961 0.130037 0.186260 0.105648 0.216423 0.247375 0.034351 0.003672 4.517349 0.680140
1962 0.129526 0.186771 0.105137 0.215916 0.246868 0.028419 0.003716 4.517857 0.679276
1963 0.129017 0.187281 0.104628 0.215405 0.246357 0.028929 0.003761 4.518368 0.679218
1964 0.128513 0.187790 0.104118 0.214897 0.245850 0.029438 0.003807 4.518875 0.679161
1965 0.130972 0.188299 0.103609 0.214386 0.245338 0.029947 0.003851 4.519386 0.679474
1966 0.130465 0.188808 0.103100 0.213879 0.244831 0.030455 0.003899 4.519894 0.679416
1967 0.129963 0.189316 0.102592 0.213367 0.244320 0.030964 0.003942 4.520401 0.679358
1968 0.129454 0.189823 0.102085 0.212860 0.243813 0.031439 0.003986 4.520912 0.679296
1969 0.131907 0.190332 0.101576 0.212353 0.243305 0.031948 0.004032 4.521420 0.679609
1970 0.134350 0.190840 0.101068 0.211845 0.242798 0.026052 0.004078 4.521908 0.679117
1971 0.133842 0.191347 0.100561 0.211338 0.242290 0.026560 0.004124 4.522404 0.679058
1972 0.133335 0.191854 0.100054 0.210831 0.241783 0.027067 0.004169 4.522911 0.679001
1973 0.135771 0.192362 0.099546 0.210323 0.241276 0.027575 0.004213 4.523418 0.679311
1974 0.135271 0.192867 0.099041 0.209816 0.240768 0.021719 0.004257 4.523926 0.678458
1975 0.137697 0.193375 0.098534 0.209309 0.240261 0.022224 0.004305 4.524429 0.678767
1976 0.137190 0.193882 0.098026 0.208805 0.239758 0.022730 0.004349 4.524937 0.678710
1977 0.136696 0.194387 0.097521 0.208298 0.239250 0.023207 0.004393 4.525444 0.678649
1978 0.139116 0.184200 0.097015 0.207794 0.238747 0.023712 0.004438 4.525948 0.677621
1979 0.138618 0.184706 0.096510 0.207287 0.238239 0.024218 0.004482 4.526455 0.677564
1980 0.138113 0.185211 0.096004 0.206783 0.237736 0.024723 0.004528 4.526958 0.677507
1981 0.137609 0.185715 0.095501 0.206276 0.237228 0.025229 0.004574 4.527466 0.677450
1982 0.137104 0.186220 0.094995 0.205772 0.236725 0.025730 0.004618 4.527969 0.677392
1983 0.136602 0.186726 0.094490 0.205269 0.236221 0.019915 0.004662 4.528473 0.676545
1984 0.136103 0.187229 0.093987 0.204765 0.235718 0.020418 0.004705 4.528976 0.676488
1985 0.135599 0.187733 0.093483 0.204258 0.235210 0.020920 0.004751 4.529480 0.676429
1986 0.135096 0.188236 0.092979 0.203754 0.234707 0.021423 0.004795 4.529984 0.676372
1987 0.134592 0.188740 0.092476 0.203251 0.234203 0.021927 0.004839 4.530487 0.676314
1988 0.134089 0.189243 0.091972 0.202751 0.233704 0.022430 0.004885 4.530991 0.676258
1989 0.133585 0.189747 0.091469 0.202248 0.233200 0.022932 0.004929 4.531494 0.676200
1990 0.133083 0.190248 0.090967 0.201744 0.232697 0.023434 0.004972 4.531998 0.676143
1991 0.132582 0.190750 0.090466 0.227200 0.232193 0.023935 0.005018 4.532501 0.679331
1992 0.134996 0.191254 0.089962 0.226700 0.231693 0.024439 0.005062 4.533001 0.679638
1993 0.134493 0.191755 0.089460 0.226196 0.231190 0.024940 0.005104 4.533504 0.679580
1994 0.136900 0.192257 0.088959 0.225697 0.230690 0.025442 0.005148 4.533985 0.679885
1995 0.139299 0.192757 0.088459 0.225193 0.230186 0.025942 0.005192 4.534489 0.680190
1996 0.138800 0.193258 0.087957 0.224693 0.229687 0.026443 0.005238 4.534988 0.680133
1997 0.138298 0.193760 0.087456 0.224194 0.229183 0.026945 0.005281 4.535492 0.680076
1998 0.137796 0.194260 0.086956 0.223690 0.228683 0.021166 0.005325 4.535992 0.679234
1999 0.137302 0.194759 0.086454 0.223190 0.228184 0.021666 0.005367 4.536491 0.679177
2000 0.136808 0.195259 0.085955 0.222691 0.227684 0.022165 0.005413 4.536991 0.679121
2001 0.136320 0.195759 0.085455 0.222191 0.227184 0.022665 0.005457 4.537491 0.679065
2002 0.138712 0.196259 0.084955 0.221691 0.226685 0.023165 0.005501 4.537991 0.679370
2003 0.138212 0.196758 0.084455 0.221191 0.226185 0.023664 0.005543 4.538490 0.679312
2004 0.137720 0.197258 0.083958 0.220692 0.225685 0.024164 0.005043 4.538990 0.679189
2005 0.140102 0.197756 0.083458 0.220196 0.225185 0.024662 0.005089 4.539490 0.679492
2006 0.139605 0.187675 0.082958 0.219696 0.224689 0.025160 0.004589 4.539986 0.678045
2007 0.139112 0.188175 0.082460 0.219196 0.224190 0.025660 0.004633 4.540485 0.677989
2008 0.138615 0.188673 0.081963 0.218700 0.223690 0.026157 0.004679 4.534920 0.677175
2009 0.138128 0.189171 0.081465 0.218201 0.223194 0.026655 0.004723 4.535419 0.677119
2010 0.137630 0.189669 0.080967 0.217705 0.222698 0.027153 0.004766 4.535915 0.677063
2011 0.137138 0.190166 0.080469 0.217205 0.222198 0.027651 0.004808 4.536415 0.677006
2012 0.136642 0.190662 0.079973 0.216709 0.221703 0.028147 0.004854 4.536911 0.676950
2013 0.136145 0.191160 0.079475 0.216213 0.221207 0.028612 0.004896 4.537407 0.676889
2014 0.135654 0.191656 0.078979 0.215714 0.220707 0.029108 0.004942 4.537903 0.676833
2015 0.135157 0.192154 0.078484 0.215218 0.220211 0.029604 0.004986 4.538399 0.676776
2016 0.134661 0.192646 0.082851 0.214722 0.219715 0.030100 0.005028 4.538895 0.677327
2017 0.134165 0.193142 0.087200 0.214226 0.219219 0.030596 0.005074 4.539391 0.677876
2018 0.133677 0.183170 0.086704 0.213730 0.218723 0.031092 0.005116 4.539886 0.676512
2019 0.133186 0.183664 0.086210 0.213234 0.218227 0.025345 0.005159 4.540382 0.675676
2020 0.132690 0.184160 0.085714 0.212742 0.217735 0.025841 0.005201 4.540874 0.675620
2021 0.132202 0.184654 0.085220 0.212246 0.217239 0.026335 0.005247 4.541370 0.675564
2022 0.131712 0.185150 0.084724 0.211750 0.216743 0.026800 0.005289 4.541866 0.675504
2023 0.131224 0.185644 0.084230 0.211258 0.216251 0.027294 0.005333 4.542358 0.675449
2024 0.130730 0.186138 0.083736 0.210762 0.215755 0.027788 0.005375 4.542854 0.675392
2025 0.130241 0.186632 0.083242 0.210270 0.215260 0.028282 0.005419 4.543350 0.675337
2026 0.132624 0.187126 0.082748 0.209774 0.214767 0.028776 0.005463 4.543823 0.675638
2027 0.132132 0.187618 0.082256 0.209282 0.214275 0.029268 0.005505 4.544315 0.675581
2028 0.131695 0.188112 0.081762 0.208790 0.213779 0.029762 0.005548 4.544807 0.675532
2029 0.131208 0.188606 0.081268 0.208294 0.213287 0.030222 0.005592 4.545303 0.675473
2030 0.130720 0.189098 0.080776 0.207802 0.212795 0.030716 0.005634 4.545795 0.675417
2031 0.130228 0.189590 0.080284 0.207310 0.212303 0.031208 0.005678 4.546288 0.675361
2032 0.129736 0.190083 0.079792 0.206818 0.211811 0.025497 0.005722 4.546780 0.674530
2033 0.129244 0.180214 0.079300 0.206326 0.211319 0.025990 0.005764 4.547272 0.673178
2034 0.128757 0.180706 0.078808 0.205833 0.344246 0.026480 0.005272 4.547764 0.689733
2035 0.128265 0.170944 0.078316 0.205341 0.343754 0.026972 0.005314 4.548256 0.688395
2036 0.127775 0.171434 0.077826 0.204849 0.343262 0.027462 0.005358 4.548748 0.688339
2037 0.127283 0.171926 0.077333 0.204361 0.342773 0.027954 0.005400 4.549236 0.688283
2038 0.126793 0.172417 0.076843 0.203869 0.342281 0.028444 0.005444 4.549728 0.688227
2039 0.126303 0.172907 0.076353 0.203377 0.341789 0.028934 0.004953 4.550220 0.688105
2040 0.125813 0.173397 0.075863 0.202888 0.341301 0.029425 0.004997 4.550709 0.688049
2041 0.125322 0.173887 0.075373 0.202396 0.340809 0.029915 0.005041 4.551201 0.687993
2042 0.127699 0.174377 0.074883 0.201908 0.340321 0.030405 0.005083 4.551678 0.688294
2043 0.127214 0.174868 0.074392 0.201420 0.339832 0.024731 0.005125 4.552166 0.687469
2044 0.129585 0.165205 0.073904 0.200928 0.339340 0.025219 0.005169 4.552658 0.686501
2045 0.129095 0.165695 0.073414 0.200439 0.338852 0.025709 0.005211 4.553146 0.686445
2046 0.131456 0.166183 0.072926 0.199951 0.338364 0.026197 0.005255 4.553635 0.686746
2047 0.130972 0.166672 0.072437 0.199463 0.337875 0.026684 0.005299 4.554123 0.686691
2048 0.130484 0.167160 0.071949 0.198975 0.337387 0.027172 0.005341 4.554611 0.686635


==> tikz/data/Mamba_8_4096_data.txt <==
i sopenbookqa_val_0 sopenbookqa_val_1 sopenbookqa_val_2 sopenbookqa_val_3 sopenbookqa_val_4 sopenbookqa_val_5 sopenbookqa_val_6 sopenbookqa_val_7 mu_sopenbookqa_val
1 0.459633 47.946770 32.822273 4.250933 98.050446 7.166424 0.012515 55.466076 30.771885
2 0.459633 47.946770 26.881357 4.250933 16.738361 7.166424 0.012514 56.159000 19.951874
3 0.121185 47.483177 27.286825 4.250933 17.143829 7.571888 0.012516 44.794422 18.583096
4 0.166493 47.288830 27.574507 0.189440 17.431511 7.859570 0.012515 35.906170 17.053629
5 0.006017 47.205536 27.797647 0.033680 17.654655 7.677250 0.012515 36.129314 17.064577
6 0.188336 47.153633 2.207827 0.472702 17.836975 7.859571 0.012515 19.250866 11.872803
7 0.065909 47.118141 2.053677 0.320032 17.991127 7.726038 0.012515 19.405018 11.836557
8 0.016980 47.092323 1.920145 0.187977 18.124657 7.636427 0.012516 19.538548 11.816196
9 0.077012 41.302696 1.802362 0.070194 17.549294 7.754177 0.012515 19.656330 11.028072
10 0.122570 41.407658 1.697001 0.033691 17.654655 7.677223 0.012514 19.761692 11.045876
11 0.158361 41.502823 1.601690 0.273506 17.749966 7.772533 0.012514 19.857002 11.116050
12 0.187239 41.578228 1.514679 0.186504 17.836975 7.859545 0.012514 19.944012 11.139961
13 0.211038 41.657875 1.434637 0.106461 17.917019 7.939587 0.012515 20.024044 11.162897
14 0.230996 41.731586 1.360529 0.032352 17.991127 8.013695 0.012515 20.098152 11.183869
15 0.247976 41.800186 1.291536 0.249559 18.060120 8.082687 0.012516 20.167145 11.238966
16 0.262602 41.864326 1.226997 0.407272 18.124649 7.993080 0.012515 20.231686 11.265390
17 0.275331 41.924557 1.166372 0.347240 18.185272 8.053705 0.012514 20.292309 11.282164
18 0.218172 41.981716 1.109215 0.290674 18.242432 8.110863 0.012516 20.349468 11.289383
19 0.232445 42.024334 1.055147 0.418137 17.891037 8.164907 0.012515 20.403534 11.275257
20 0.245117 42.075233 1.003855 0.366844 17.942329 8.216202 0.012515 20.454826 11.289615
21 0.256446 42.123634 0.955063 0.318546 17.991119 8.131466 0.012515 20.503616 11.286551
22 0.209927 42.169765 0.908545 0.272028 18.037640 8.177986 0.012515 20.550137 11.292318
23 0.165475 42.213829 0.864092 0.381092 18.082092 8.104658 0.012515 20.594589 11.302292
24 0.130971 42.255997 0.821531 0.338955 18.124653 8.147217 0.012515 20.637150 11.308622
25 0.146416 22.405838 0.780710 0.298134 18.165474 8.082684 0.012515 20.677959 8.821217
26 0.107195 22.445057 0.741489 0.258913 18.204693 8.026596 0.012515 20.717178 8.814205
27 0.122723 22.482773 0.703749 0.221172 18.242435 8.064337 0.012514 20.754921 8.825578
28 0.136930 22.519138 0.667381 0.184805 18.278801 8.100704 0.012515 20.791286 8.836445
29 0.101839 22.554230 0.632290 0.150135 18.312344 8.135782 0.012514 20.826378 8.840689
30 0.067937 22.588135 0.598389 0.116657 17.959808 8.169683 0.012515 20.860279 8.796676
31 0.083286 22.620922 0.565599 0.084290 17.992599 8.202473 0.012516 20.893070 8.806845
32 0.097466 22.652672 0.533850 0.052963 18.024349 8.234222 0.012514 20.924820 8.816607
33 0.066693 22.683441 0.503078 0.022614 18.055122 8.264994 0.012515 20.955593 8.820506
34 0.036840 22.713295 0.473227 0.006817 18.084972 8.207836 0.012515 20.985443 8.815119
35 0.051764 22.742283 0.444239 0.035805 18.113960 8.236824 0.012515 21.014431 8.831478
36 0.065656 22.770454 0.416067 0.068710 18.142132 8.264996 0.012515 21.042603 8.847892
37 0.038258 22.797852 0.388668 0.041313 18.169529 8.292395 0.012515 21.070000 8.851316
38 0.011591 22.824520 0.362000 0.015013 18.196198 8.319050 0.012514 21.096668 8.854694
39 0.025980 22.850498 0.336025 0.106123 18.221127 8.264986 0.012515 17.175919 8.374147
40 0.039461 22.875816 0.310707 0.081133 18.246445 8.290304 0.012516 17.201237 8.382202
41 0.014769 22.900509 0.286015 0.056768 18.271137 8.314997 0.012516 17.225929 8.385330
42 0.009328 22.924606 0.261917 0.033001 18.295235 8.339083 0.012515 17.250027 8.390714
43 0.004491 22.948135 0.238386 0.009470 18.318764 8.288509 0.012515 17.273556 8.386728
44 0.017506 22.971127 0.215397 0.013191 18.341740 8.242510 0.012516 17.296547 8.388817
45 0.029786 22.993599 0.192923 0.069004 0.186516 8.200447 0.012515 17.319019 6.125476
46 0.041393 23.015575 0.170944 0.047321 0.164536 8.161806 0.012514 17.340996 6.119386
47 0.019887 22.343948 0.149439 0.025816 0.143030 8.183302 0.012516 17.362503 6.030055
48 0.003401 22.365002 0.128386 0.004763 0.121977 8.204355 0.012516 17.383556 6.027994
49 0.015131 21.980160 0.107765 0.015560 0.101357 8.224966 0.012515 17.404175 5.982704
50 0.000669 22.000362 0.087563 0.035763 0.081154 8.245169 0.012514 17.424377 5.985947
51 0.010727 22.020164 0.067760 0.055271 0.061352 8.264971 0.012515 17.444180 5.992117
52 0.021564 22.039585 0.048342 0.074394 0.041933 8.284389 0.012515 17.463600 5.998291
53 0.006639 22.058632 0.029295 0.001198 0.022886 8.246281 0.012515 17.482647 5.982512
54 0.007947 22.077324 0.703749 0.017227 0.004192 8.264973 0.012515 17.501339 6.073658
55 0.026297 22.095673 0.685400 0.035576 0.014156 8.229259 0.012514 17.519688 6.077320
56 0.015184 22.113693 0.667383 0.053326 0.032173 8.195988 0.012515 17.537708 6.078496
57 0.028913 22.131393 0.649683 0.015381 0.049873 8.164900 0.012516 17.555408 6.076008
58 0.046304 22.148785 0.632292 0.002008 0.067265 8.182293 0.012515 17.572800 6.083033
59 0.063398 22.165878 0.615196 0.018856 0.084360 7.743761 0.012515 17.589893 6.036732
60 0.052011 22.182686 0.598389 0.043848 0.101168 7.760569 0.012514 17.606701 6.044736
61 0.041119 22.199215 0.581860 0.027546 0.117697 7.777098 0.012514 17.623230 6.047535
62 0.057380 22.215477 0.565599 0.011513 0.133957 7.793352 0.012515 17.639492 6.053661
63 0.046691 22.231476 0.549599 0.004488 0.149958 7.809353 0.012514 17.655491 6.057446
64 0.036444 22.247208 0.533850 0.020008 0.165707 7.825100 0.012515 17.671238 6.064009
65 0.051949 22.262714 0.518347 0.035513 0.181210 7.840605 0.012516 17.686745 6.073700
66 0.041880 22.277981 0.503078 0.050781 0.196478 7.855873 0.012514 17.702011 6.080074
67 0.032207 22.293018 0.488041 0.007786 0.211515 7.870907 0.012515 17.717049 6.079130
68 0.022907 22.307835 0.473227 0.007029 0.226330 7.885721 0.012516 17.731865 6.083428
69 0.013958 22.322433 0.458628 0.021418 0.240929 7.900320 0.012516 17.746464 6.089583
70 0.028347 22.336823 0.444239 0.035595 0.255318 7.914709 0.012515 17.760853 6.098550
71 0.019526 22.351006 0.430054 0.049568 0.269503 7.899149 0.012515 17.775036 6.100795
72 0.011024 22.364990 0.416067 0.063343 0.283489 7.884251 0.012514 17.789021 6.103087
73 0.002826 22.378784 0.402273 0.077137 0.297283 7.898045 0.012515 17.802814 6.108960
74 0.013420 22.392391 0.794132 0.090532 0.310888 7.911650 0.012514 17.816422 6.167744
75 0.005387 22.405815 0.780710 0.103745 0.324310 7.925070 0.012516 17.829845 6.173425
76 0.002373 22.419060 0.767466 0.048517 0.337555 7.938316 0.012515 17.823959 6.168720
77 0.007822 22.432129 0.754393 0.002495 0.342520 7.951387 0.012515 17.837009 6.167534
78 0.000212 22.445034 0.741489 0.010410 0.329617 7.964291 0.012516 17.849911 6.169185
79 0.012950 22.457771 0.728750 0.022964 0.316877 7.948957 0.012515 17.862652 6.170430
80 0.025529 22.470348 0.716171 0.035542 0.304298 7.934229 0.012515 17.875229 6.171732
81 0.017849 22.482773 0.703749 0.047781 0.291876 7.946651 0.012515 17.887653 6.173856
82 0.030119 22.495041 0.691479 0.059866 0.279606 7.958921 0.012515 17.899921 6.178433
83 0.042240 22.507164 0.679358 0.011797 0.267485 7.944460 0.012515 17.912045 6.172133
84 0.051461 22.519138 0.667381 0.023600 0.255508 7.956436 0.012515 17.924019 6.176257
85 0.043644 22.530972 0.655546 0.035261 0.243673 7.968271 0.012514 17.935852 6.178217
86 0.036066 22.542667 0.643850 0.046783 0.231977 7.979967 0.012514 17.947548 6.180172
87 0.028718 22.554230 0.632290 0.058170 0.220417 7.965635 0.012515 17.959110 6.178885
88 0.021589 22.565659 0.620861 0.069597 0.208988 7.977064 0.012515 17.970539 6.180851
89 0.014668 22.576958 0.609562 0.080896 0.197689 7.963123 0.012516 17.981838 6.179656
90 0.007948 22.588131 0.598389 0.092070 0.186516 7.974297 0.012516 17.993011 6.181610
91 0.001418 22.599182 0.587339 0.102947 0.175465 7.960728 0.012515 18.004063 6.180457
92 0.012347 22.610111 0.576410 0.057152 0.164536 7.947632 0.012515 18.014992 6.174462
93 0.005882 22.620922 0.565599 0.067799 0.153725 7.958443 0.012515 18.025803 6.176336
94 0.000404 22.631615 0.554903 0.024824 0.143030 7.969137 0.012515 18.036495 6.171616
95 0.006521 22.642197 0.544321 0.015530 0.132448 7.979719 0.001933 17.373074 6.086968
96 0.012474 22.652672 0.533850 0.005058 0.121977 7.966728 0.002044 17.383549 6.084794
97 0.002111 22.663033 0.523487 0.005157 0.111614 7.977091 0.002152 17.393909 6.084819
98 0.008145 22.673290 0.513231 0.033047 0.101357 7.987347 0.002258 17.404167 6.090355
99 0.002138 22.683441 0.503078 0.023033 0.091206 7.974575 0.002363 17.414318 6.086769
100 0.012189 22.693493 0.493029 0.013124 0.081154 7.984627 0.002465 17.424370 6.088056
101 0.006237 22.703442 0.483078 0.003315 0.071205 7.972164 0.002565 17.434319 6.084540
102 0.000437 22.713295 0.760908 0.006538 0.061352 7.982018 0.002663 17.444172 6.121423
103 0.005219 22.723049 0.751152 0.029907 0.051596 7.991774 0.002758 17.453926 6.126173
104 0.010735 22.732712 0.741491 0.020378 0.041935 8.001434 0.002852 17.463589 6.126891
105 0.001166 22.742283 0.731920 0.010811 0.032364 8.011005 0.002946 17.473160 6.125707
106 0.006639 22.751762 0.722443 0.001465 0.022886 8.020483 0.003036 17.482639 6.126419
107 0.011980 22.761150 0.713053 0.007790 0.013496 8.007952 0.003126 17.093025 6.076447
108 0.017194 22.770454 0.703751 0.016958 0.004194 8.017254 0.003212 17.102329 6.079418
109 0.022286 22.779671 0.694532 0.026043 0.005024 8.005024 0.006004 17.105087 6.080459
110 0.027262 22.788803 0.685400 0.035040 0.014156 8.014156 0.005834 17.114212 6.085608
111 0.020151 22.797852 0.676352 0.000034 0.023205 8.002205 0.005667 17.123260 6.081091
112 0.025067 22.806820 0.667383 0.008932 0.032173 8.011173 0.005503 16.849392 6.050805
113 0.029873 22.815708 0.658493 0.017693 0.041063 8.020063 0.005342 16.858280 6.055815
114 0.021063 22.824520 0.649683 0.015751 0.049873 8.028873 0.005184 16.867092 6.057755
115 0.012329 22.833252 0.640949 0.007141 0.058607 8.037607 0.005030 16.875828 6.058843
116 0.005554 22.841911 0.632292 0.001394 0.067265 8.046265 0.004877 16.424988 6.003068
117 0.010454 22.562820 0.623707 0.009979 0.075850 8.034283 0.004726 16.433571 5.969424
118 0.015248 22.571331 0.615196 0.018366 0.084360 8.022640 0.004580 16.442081 5.971725
119 0.006809 22.579773 0.606758 0.013721 0.092798 8.031078 0.004435 16.450520 5.973237
120 0.011571 22.588139 0.598391 0.005352 0.101166 8.039448 0.004292 16.314270 5.957829
121 0.016232 22.596439 0.590090 0.036003 0.109467 8.047745 0.004152 16.322571 5.965337
122 0.009785 22.604668 0.581861 0.027771 0.117695 8.055977 0.004014 16.330799 5.966571
123 0.003401 22.612831 0.573698 0.019608 0.125858 8.064140 0.003879 16.338963 5.967797
124 0.002918 22.620930 0.565599 0.011625 0.133957 8.072237 0.003746 16.347061 5.969759
125 0.001776 22.628960 0.557568 0.003593 0.141989 8.080269 0.003614 16.355091 5.971607
126 0.006373 22.636929 0.549601 0.004375 0.149956 8.088238 0.003486 16.360409 5.974921
127 0.001532 22.644836 0.541695 0.012167 0.157862 8.076387 0.003359 16.368317 5.975769
128 0.003035 22.652679 0.533852 0.019897 0.165705 8.064857 0.003233 16.376160 5.977427
129 0.007511 22.660461 0.526070 0.027679 0.173487 8.072639 0.003109 16.383942 5.981862
130 0.000211 22.668182 0.518347 0.035288 0.181210 8.061359 0.002989 16.391663 5.982406
131 0.004236 22.675846 0.510683 0.005478 0.188873 8.069023 0.002870 16.399326 5.982042
132 0.008596 22.683449 0.503080 0.013084 0.196476 8.076626 0.002752 16.406929 5.986374
133 0.012873 22.690998 0.495533 0.015488 0.204023 8.084173 0.002636 16.414478 5.990026
134 0.017067 22.475346 0.488041 0.042854 0.211515 8.073015 0.002523 16.421967 5.966541
135 0.021182 22.482780 0.480606 0.035419 0.218950 8.062141 0.002411 16.429401 5.966612
136 0.025220 22.490162 0.473227 0.061722 0.226330 8.069521 0.002300 16.436783 5.973158
137 0.029183 22.497490 0.465900 0.086983 0.233656 8.076847 0.002192 16.444111 5.979545
138 0.033073 22.504761 0.458628 0.079710 0.240929 8.084120 0.002084 16.451382 5.981836
139 0.027391 22.511982 0.451406 0.072586 0.248150 8.091339 0.001978 16.458603 5.982929
140 0.020224 22.519150 0.444239 0.065416 0.255318 8.080530 0.001873 16.465771 5.981565
141 0.013105 22.526268 0.437120 0.058300 0.262436 8.087646 0.001771 16.472889 5.982442
142 0.017061 22.533333 0.430054 0.051231 0.269503 8.077055 0.001671 16.477314 5.982153
143 0.011562 22.540352 0.423037 0.044310 0.276520 8.084070 0.001570 16.484333 5.983219
144 0.004594 22.547321 0.416067 0.037342 0.283489 8.073685 0.001472 16.491302 5.981909
145 0.008560 22.554241 0.409147 0.030518 0.290409 8.080605 0.001373 16.498222 5.984135
146 0.012457 22.561115 0.402275 0.023643 0.108183 8.087477 0.001278 16.505096 5.962690
147 0.016285 22.567940 0.395449 0.016819 0.101357 8.094303 0.001184 16.511921 5.963157
148 0.009506 22.574718 0.388670 0.010040 0.094578 8.101082 0.001090 16.518700 5.962298
149 0.002771 22.581451 0.381935 0.034855 0.087843 8.107817 0.000998 16.525433 5.965388
150 0.002449 22.588142 0.375246 0.028257 0.081154 8.114506 0.000908 16.532124 5.965348
151 0.001433 22.594788 0.368601 0.021706 0.074509 8.121147 0.000818 16.538769 5.965221
152 0.005250 22.601387 0.362001 0.015198 0.067909 8.127745 0.000731 16.545368 5.965698
153 0.000128 22.607944 0.355444 0.008732 0.061352 8.134302 0.000643 16.551926 5.965059
154 0.003908 22.614460 0.348928 0.002218 0.054836 8.123758 0.000557 16.558441 5.963388
155 0.007626 22.620934 0.342457 0.004162 0.048365 8.130230 0.000471 16.564915 5.964895
156 0.011282 22.627365 0.336025 0.010502 0.041933 8.136662 0.000389 16.571346 5.966938
157 0.014879 22.633751 0.329636 0.016800 0.035543 8.143051 0.000305 16.577732 5.968962
158 0.009907 22.640102 0.323286 0.023056 0.029194 8.149401 0.000223 16.584084 5.969907
159 0.013472 22.646412 0.316977 0.029272 0.022884 8.155710 0.000143 16.590393 5.971908
160 0.016980 22.652679 0.310707 0.035450 0.016615 8.161980 0.000065 16.596661 5.973892
161 0.010750 22.476593 0.304478 0.041588 0.010386 8.168209 0.000015 16.602894 5.951864
162 0.004559 22.482784 0.298285 0.047688 0.004192 8.174402 0.000092 16.609085 5.952636
163 0.008087 22.488937 0.292131 0.053749 0.001961 8.180555 0.000170 16.615238 5.955104
164 0.011561 22.495052 0.286015 0.059866 0.008078 8.186672 0.000244 16.621353 5.958605
165 0.005482 22.501133 0.503078 0.035397 0.014156 8.175980 0.000319 16.627434 5.982872
166 0.008940 22.507175 0.497036 0.041439 0.020199 8.182022 0.000394 16.633476 5.986335
167 0.012342 22.513180 0.491030 0.047356 0.026205 8.171532 0.000467 16.639481 5.987699
168 0.015696 22.519150 0.485060 0.053236 0.032175 8.177502 0.000539 16.645451 5.991101
169 0.018996 22.525085 0.479126 0.059080 0.038109 8.183435 0.000610 16.651386 5.994479
170 0.013097 22.530987 0.655546 0.064980 0.044010 8.173107 0.000681 16.657288 6.017462
171 0.016383 22.536850 0.649683 0.041210 0.049873 8.178970 0.000750 16.663151 6.017109
172 0.011814 22.542683 0.643850 0.046955 0.055706 8.168831 0.000819 16.668983 6.017455
173 0.015074 22.548477 0.638054 0.052666 0.061502 8.174629 0.000887 16.674778 6.020759
174 0.009311 22.554241 0.632290 0.058342 0.067266 8.180393 0.000954 16.680542 6.022918
175 0.003580 22.405823 0.626560 0.035299 0.072996 8.186123 0.001020 16.686275 6.002210
176 0.006857 22.411522 0.620861 0.040997 0.078695 8.176105 0.001086 16.691971 6.003512
177 0.001192 22.417187 0.615196 0.018694 0.084360 8.181770 0.001151 16.697639 6.002149
178 0.004442 22.422821 0.609562 0.024246 0.089994 8.187405 0.001215 16.703274 6.005370
179 0.001148 22.428425 0.603960 0.029848 0.095596 8.193003 0.001279 16.708874 6.007767
180 0.002098 22.433994 0.598389 0.035336 0.101168 8.198574 0.001342 16.714443 6.010668
181 0.005299 22.439533 0.592848 0.040874 0.106709 8.204113 0.001404 16.719986 6.013845
182 0.000995 22.445045 0.587339 0.046303 0.112217 8.209621 0.001465 16.725494 6.016060
183 0.004169 22.450523 0.581860 0.024582 0.169985 8.215101 0.001526 16.730976 6.022340
184 0.001280 22.322445 0.576410 0.030031 0.164536 8.205076 0.001586 16.736423 6.004724
185 0.001880 22.327866 0.570990 0.008970 0.159115 8.210497 0.001645 16.741844 6.002851
186 0.004995 22.333256 0.565599 0.011436 0.153725 8.200647 0.001704 16.747234 6.002325
187 0.008069 22.338615 0.560236 0.031223 0.148361 8.191002 0.001762 16.752598 6.003983
188 0.003900 22.343948 0.554903 0.025890 0.143028 8.196335 0.001820 16.757931 6.003469
189 0.006950 22.349255 0.549599 0.045118 0.137724 8.201639 0.001877 16.763233 6.006925
190 0.001673 22.354530 0.544321 0.039841 0.132446 8.192129 0.001933 16.768513 6.004423
191 0.004709 22.359779 0.539072 0.058537 0.127197 8.197378 0.001988 16.773762 6.007803
192 0.007705 22.365002 0.533850 0.053385 0.121975 8.202600 0.002044 16.778984 6.008193
193 0.010661 22.252419 0.528656 0.048191 0.116781 8.207794 0.002098 16.784180 5.993848
194 0.005493 22.257584 0.523487 0.043022 0.111612 8.212963 0.002152 16.789345 5.993207
195 0.008436 22.262726 0.518347 0.037880 0.106472 8.203529 0.002205 16.794487 5.991760
196 0.011341 22.267838 0.513231 0.032837 0.101357 8.208645 0.002258 16.799603 5.992139
197 0.006252 22.272926 0.508142 0.051128 0.096268 8.213734 0.002312 16.678993 5.978720
198 0.009146 22.277992 0.503078 0.046066 0.091204 8.218798 0.002363 16.684055 5.979088
199 0.004107 22.283028 0.498041 0.041096 0.086166 8.223835 0.002414 16.689095 5.978473
200 0.006989 22.288040 0.493029 0.036152 0.081154 8.228846 0.002464 16.694107 5.978848
201 0.009832 22.293030 0.488041 0.031166 0.076166 8.233831 0.002516 16.699093 5.979209
202 0.004869 22.297989 0.483078 0.026272 0.071203 8.238794 0.002565 16.704060 5.978604
203 0.007702 22.302929 0.478140 0.044174 0.066265 8.229370 0.002613 16.708996 5.980023
204 0.002789 22.307842 0.473227 0.039330 0.061352 8.234283 0.002663 16.713905 5.979424
205 0.005610 22.312733 0.468336 0.034439 0.056461 8.239170 0.002711 16.718796 5.979782
206 0.001806 22.317600 0.463469 0.029640 0.051594 8.244034 0.002759 16.723663 5.979321
207 0.004608 22.322441 0.458628 0.024796 0.046753 8.248878 0.002806 16.728504 5.979677
208 0.007374 22.327263 0.453808 0.020044 0.041933 8.253696 0.002853 16.733326 5.980037
209 0.010107 22.332058 0.449011 0.015316 0.037136 8.258493 0.002899 16.738121 5.980392
210 0.012806 22.336830 0.444239 0.010609 0.032364 8.263266 0.002946 16.742893 5.980744
211 0.015472 22.341583 0.439487 0.005859 0.027613 8.268017 0.002991 16.747646 5.981084
212 0.018106 22.346310 0.434759 0.001129 0.022884 8.272745 0.003036 16.752373 5.981418
213 0.014417 22.351017 0.430054 0.003576 0.018179 8.263290 0.003080 16.757080 5.980086
214 0.009733 22.355698 0.425369 0.008259 0.013494 8.254013 0.003126 16.759438 5.978642
215 0.012372 22.360359 0.420708 0.012854 0.008833 8.244905 0.003170 16.764103 5.978413
216 0.014980 22.365002 0.416067 0.017494 0.004192 8.249546 0.003212 16.768742 5.979904
217 0.010362 22.369621 0.411448 0.022045 0.000427 8.254166 0.003256 16.773361 5.980586
218 0.012959 22.374218 0.406851 0.026577 0.005024 8.245180 0.003298 16.777958 5.981508
219 0.015528 22.378796 0.402273 0.031153 0.009602 8.236357 0.003340 16.782536 5.982448
220 0.018065 22.383350 0.397718 0.035707 0.014156 8.240911 0.003383 16.787090 5.985048
221 0.020575 22.387886 0.393183 0.040176 0.018692 8.245447 0.003424 16.791615 5.987625
222 0.023054 22.392403 0.388668 0.044691 0.023207 8.249962 0.003466 16.796131 5.990198
223 0.018560 22.396893 0.384174 0.049185 0.027700 8.254387 0.003506 16.800625 5.991879
224 0.021032 22.401367 0.379700 0.053659 0.032175 8.245640 0.003547 16.805096 5.992777
225 0.016577 22.300461 0.375246 0.058113 0.036629 8.250095 0.003586 16.809551 5.981282
226 0.019041 22.304897 0.370810 0.062548 0.041065 8.254528 0.003626 16.813988 5.983813
227 0.014626 22.309311 0.366396 0.066961 0.045479 8.258942 0.003666 16.818401 5.985473
228 0.017082 22.313705 0.362000 0.049038 0.049875 8.263338 0.003704 16.822796 5.985192
229 0.012705 22.318085 0.357624 0.053413 0.054251 8.267714 0.003743 16.827175 5.986839
230 0.009295 22.322441 0.353266 0.057707 0.058609 8.272072 0.003781 16.831532 5.988588
231 0.011753 22.326778 0.348928 0.061979 0.062946 8.276409 0.003819 16.833549 5.990770
232 0.014186 22.331100 0.344608 0.066299 0.067266 8.280729 0.003857 16.837872 5.993240
233 0.016592 22.335400 0.340307 0.070534 0.071568 8.271980 0.003895 16.842171 5.994056
234 0.018970 22.339684 0.336023 0.074751 0.075851 8.276264 0.003931 16.846455 5.996491
235 0.021324 22.343948 0.331760 0.057190 0.080114 8.280527 0.003967 16.850719 5.996194
236 0.023653 22.348194 0.327513 0.040077 0.084362 8.284775 0.004004 16.854965 5.995943
237 0.019424 22.352421 0.323286 0.044304 0.088589 8.276119 0.004041 16.859192 5.995922
238 0.021746 22.356632 0.319075 0.048515 0.092800 8.280331 0.004076 16.863403 5.998322
239 0.024042 22.360825 0.314882 0.052708 0.096992 8.284523 0.004112 16.867596 6.000710
240 0.026314 22.365002 0.310707 0.056820 0.101168 8.288698 0.004147 16.871773 6.003078
241 0.028561 22.369160 0.306549 0.060978 0.105326 8.280138 0.004181 16.875931 6.003853
242 0.030786 22.373299 0.302408 0.065119 0.109467 8.284279 0.004216 16.880070 6.006205
243 0.026662 22.377422 0.298285 0.048330 0.113590 8.288403 0.004251 16.884193 6.005142
244 0.028880 22.381531 0.294178 0.052437 0.117697 8.292509 0.004285 16.888302 6.007477
245 0.031075 22.385620 0.290087 0.056528 0.121788 8.296600 0.004318 16.892391 6.009801
246 0.033248 22.389694 0.286015 0.060600 0.125860 8.300671 0.004352 16.896465 6.012113
247 0.029191 22.393749 0.281958 0.064596 0.129917 8.304726 0.004385 16.900520 6.013630
248 0.025150 22.397789 0.277918 0.068638 0.133957 8.308765 0.004417 16.904560 6.015149
249 0.027334 22.401814 0.273893 0.072599 0.137981 8.312790 0.004451 16.908585 6.017431
250 0.023326 22.405823 0.269884 0.076607 0.141991 8.316799 0.004482 16.912594 6.018938
251 0.025503 22.409813 0.265892 0.060118 0.145983 8.320791 0.004515 16.916584 6.018650
252 0.021526 22.413792 0.261917 0.064093 0.149958 8.324766 0.004547 16.920563 6.020145
253 0.023697 22.417751 0.257956 0.047985 0.153919 8.328728 0.004579 16.924522 6.019892
254 0.025846 22.421696 0.254011 0.051929 0.157864 8.332672 0.004610 16.928467 6.022137
255 0.027973 22.425625 0.250082 0.055859 0.161793 8.324043 0.004641 16.932396 6.022801
256 0.030081 22.429539 0.246168 0.059713 0.165707 8.315554 0.004672 16.936310 6.023468
257 0.032166 22.433437 0.242270 0.063612 0.053539 8.319452 0.004703 16.940208 6.011173
258 0.028282 22.437321 0.238386 0.047821 0.049656 8.323336 0.004733 16.944092 6.009203
259 0.024414 22.441189 0.234518 0.051689 0.045788 8.327202 0.004763 16.947960 6.009690
260 0.020560 22.445042 0.230663 0.055544 0.041933 8.318806 0.004793 16.951813 6.008644
261 0.022671 22.448883 0.226826 0.059381 0.038095 8.310541 0.004823 16.955654 6.008359
262 0.024759 22.452705 0.223001 0.063148 0.034271 8.314365 0.004852 16.959476 6.009573
263 0.026829 22.456516 0.219191 0.066957 0.030460 8.318176 0.004881 16.963287 6.010787
264 0.028878 22.460312 0.215397 0.070753 0.026667 8.321970 0.004910 16.967083 6.011996
265 0.030908 22.464092 0.211615 0.074474 0.022884 8.325752 0.004939 16.970863 6.013191
266 0.032919 22.467857 0.207850 0.078241 0.019119 8.317560 0.004969 16.974628 6.012893
267 0.034910 22.471611 0.204096 0.081993 0.015366 8.309498 0.004996 16.978382 6.012607
268 0.031172 22.475349 0.200357 0.085674 0.011627 8.313236 0.005024 16.982109 6.013069
269 0.033158 22.479073 0.196634 0.089397 0.007904 8.316959 0.005053 16.985832 6.014251
270 0.029448 22.482784 0.192923 0.093052 0.004192 8.320671 0.005080 16.989544 6.014712
271 0.031429 22.486481 0.189226 0.096691 0.000496 8.312689 0.005108 16.993240 6.014420
272 0.033392 22.490162 0.185543 0.100315 0.003187 8.316372 0.005135 16.996922 6.016378
273 0.035337 22.493832 0.181873 0.103985 0.006857 8.320042 0.005162 17.000591 6.018460
274 0.031681 22.497490 0.178217 0.107584 0.010513 8.323698 0.005189 17.004047 6.019803
275 0.028038 22.501133 0.174574 0.111170 0.014156 8.327339 0.005216 17.007690 6.021164
276 0.024408 22.504761 0.170944 0.114740 0.017786 8.319426 0.005242 17.011318 6.021078
277 0.026375 22.508377 0.167328 0.099073 0.021402 8.311630 0.005268 17.014935 6.019299
278 0.028324 22.511982 0.163725 0.083757 0.025005 8.315233 0.005295 17.018539 6.018983
279 0.030254 22.515572 0.160133 0.087292 0.028597 8.318823 0.005322 17.022129 6.021015
280 0.032168 22.519150 0.156557 0.090870 0.032173 8.322399 0.005346 17.025707 6.023046
281 0.034064 22.522717 0.152990 0.094435 0.146582 8.314684 0.005372 17.029274 6.037515
282 0.035944 22.526268 0.149439 0.097931 0.143030 8.318235 0.005398 17.032513 6.038595
283 0.032404 22.529808 0.145899 0.082905 0.139490 8.321775 0.005423 17.036053 6.036719
284 0.034279 22.533337 0.142370 0.086378 0.135963 8.325302 0.005447 17.039581 6.037832
285 0.036137 22.536850 0.138857 0.089838 0.132448 8.328815 0.005472 17.043095 6.038939
286 0.032635 22.540352 0.135353 0.093342 0.128944 8.332319 0.005497 17.046597 6.039380
287 0.029144 22.543842 0.131865 0.078606 0.125454 8.335808 0.005522 17.047047 6.037161
288 0.031011 22.547321 0.128386 0.064184 0.121977 8.339287 0.005547 17.050526 6.036030
289 0.032861 22.550789 0.124918 0.067596 0.118511 8.342754 0.005570 17.053993 6.037124
290 0.034695 22.554241 0.121466 0.071053 0.115055 8.346207 0.005594 17.057446 6.038219
291 0.036512 22.557686 0.118023 0.074440 0.111614 8.349649 0.005619 17.060890 6.039304
292 0.038315 22.561115 0.114592 0.060289 0.108183 8.341923 0.005642 17.064320 6.036798
293 0.040102 22.564533 0.111174 0.063707 0.104765 8.345341 0.005666 17.067738 6.037878
294 0.041872 22.472633 0.107765 0.049837 0.101357 8.337715 0.005690 17.071144 6.023501
295 0.038477 22.476028 0.104370 0.053181 0.097961 8.341110 0.005713 17.074543 6.023923
296 0.040245 22.479412 0.100986 0.056564 0.094578 8.333582 0.005735 17.077927 6.023629
297 0.041998 22.395775 0.097612 0.059887 0.091206 8.336956 0.005758 17.081299 6.013811
298 0.039345 22.399136 0.094252 0.063196 0.087843 8.329519 0.005781 17.084660 6.012966
299 0.041090 22.402485 0.090902 0.066547 0.084494 8.332869 0.005804 17.088009 6.014025
300 0.042822 22.405823 0.087563 0.069836 0.081154 8.336208 0.005826 17.091347 6.015072
301 0.039494 22.409153 0.084234 0.073162 0.077827 8.339535 0.005848 17.094677 6.015491
302 0.036177 22.412468 0.080919 0.059498 0.074511 8.332172 0.005871 17.097992 6.012451
303 0.032871 22.415775 0.077612 0.062752 0.071205 8.335480 0.005893 17.101299 6.012861
304 0.029576 22.419067 0.074318 0.066048 0.067909 8.338774 0.005915 17.104595 6.013275
305 0.031337 22.422352 0.071033 0.052635 0.064625 8.331490 0.005936 17.107876 6.010911
306 0.033083 22.425629 0.067760 0.055859 0.061352 8.334763 0.005958 17.111149 6.011944
307 0.034814 22.428890 0.064497 0.059120 0.058090 8.338024 0.005980 17.114414 6.012979
308 0.036531 22.432140 0.061247 0.062374 0.054836 8.341274 0.006001 17.117664 6.014009
309 0.038234 22.435383 0.058004 0.065565 0.051596 8.334061 0.006021 17.120907 6.013721
310 0.039923 22.438614 0.054773 0.068747 0.202515 8.337292 0.006042 17.124138 6.034005
311 0.041598 22.441833 0.051554 0.055546 0.199295 8.340511 0.006063 17.127357 6.032970
312 0.043261 22.365002 0.048342 0.058758 0.196083 8.343723 0.002853 17.130569 6.023574
313 0.044909 22.368202 0.045141 0.061909 0.192883 8.336575 0.002884 17.133770 6.023284
314 0.046545 22.371391 0.041952 0.048943 0.189693 8.339764 0.002914 17.136959 6.022270
315 0.048167 22.374573 0.038773 0.052074 0.186514 8.332701 0.002946 17.140137 6.021986
316 0.044998 22.303635 0.035604 0.055199 0.183346 8.335869 0.002976 17.143307 6.013117
317 0.046618 22.306793 0.032444 0.058310 0.180185 8.339029 0.003006 17.146465 6.014106
318 0.043467 22.309944 0.029295 0.061413 0.177036 8.342178 0.003036 17.149616 6.014498
319 0.040327 22.313084 0.026155 0.064503 0.173897 8.345318 0.003066 17.152756 6.014888
320 0.037859 22.316216 0.023024 0.051739 0.170765 8.348450 0.003096 17.155888 6.013379
321 0.039492 22.319332 0.019905 0.054811 0.167646 8.351568 0.003126 17.159008 6.014361
322 0.036382 22.322441 0.016794 0.057922 0.164536 8.344540 0.003155 17.162117 6.013486
323 0.038012 22.325542 0.013693 0.060976 0.161434 8.347641 0.003183 17.165218 6.014462
324 0.039629 22.328636 0.010603 0.048424 0.158344 8.340694 0.003212 17.168308 6.012231
325 0.041233 22.331718 0.161671 0.051504 0.155262 8.343775 0.003241 17.171391 6.032475
326 0.042826 22.334789 0.292130 0.054577 0.152189 8.336910 0.003270 17.174461 6.048894
327 0.039762 22.337852 0.289066 0.042236 0.149126 8.330133 0.003298 17.177525 6.046125
328 0.041353 22.340904 0.286013 0.045244 0.146072 8.333187 0.003326 17.180580 6.047085
329 0.042931 22.343948 0.282969 0.048288 0.143028 8.326488 0.003355 17.183624 6.046829
330 0.044495 22.346985 0.279934 0.051279 0.139994 8.329521 0.003383 17.186657 6.047781
331 0.041470 22.350010 0.276909 0.054304 0.136969 8.322897 0.003410 17.189686 6.046957
332 0.039089 22.353027 0.273893 0.057320 0.133953 8.325912 0.003438 17.192699 6.047417
333 0.040657 22.356033 0.270884 0.045158 0.130943 8.319363 0.003466 17.195709 6.045277
334 0.042214 22.359032 0.267885 0.048157 0.127945 8.322361 0.003492 17.198708 6.046224
335 0.043760 22.362022 0.264896 0.051102 0.124956 8.315884 0.003519 17.199390 6.045691
336 0.045294 22.365002 0.261915 0.039143 0.121975 8.318863 0.003547 17.202374 6.044764
337 0.046816 22.367973 0.258944 0.027393 0.119003 8.312458 0.003572 17.205345 6.042688
338 0.043853 22.370937 0.255981 0.030312 0.116041 8.306129 0.003599 17.208309 6.041895
339 0.045372 22.373894 0.253027 0.033224 0.113087 8.309084 0.003626 17.211262 6.042822
340 0.046881 22.376839 0.250082 0.021662 0.110142 8.312029 0.003653 17.214207 6.041937
341 0.048378 22.379776 0.247145 0.024557 0.107204 8.305761 0.003678 17.217144 6.041706
342 0.049864 22.382702 0.244217 0.027443 0.104277 8.308689 0.003704 17.220074 6.042621
343 0.046945 22.385620 0.241297 0.030319 0.101357 8.302486 0.003731 17.222992 6.041843
344 0.044033 22.388535 0.356169 0.033230 0.098446 8.305397 0.003756 17.225903 6.056933
345 0.041130 22.322445 0.353266 0.036091 0.095543 8.308300 0.003781 17.228806 6.048670
346 0.042631 22.325340 0.350370 0.038984 0.092648 8.311195 0.003807 17.231701 6.049584
347 0.044122 22.328224 0.347485 0.041828 0.089762 8.314079 0.003832 17.234585 6.050489
348 0.041245 22.331104 0.344606 0.030411 0.086884 8.316956 0.003857 17.237465 6.049066
349 0.042731 22.333973 0.341738 0.033237 0.084015 8.319826 0.003881 17.240334 6.049967
350 0.044209 22.336834 0.338877 0.022005 0.081154 8.322687 0.003906 17.243195 6.049109
351 0.045674 22.275146 0.441385 0.010960 0.078300 8.316502 0.003931 17.243748 6.051956
352 0.042830 22.277992 0.438540 0.013763 0.075455 8.319347 0.003956 17.246593 6.052310
353 0.044293 22.280830 0.435703 0.016602 0.072618 8.322184 0.003981 17.249428 6.053205
354 0.041464 22.283661 0.432875 0.019430 0.069790 8.325012 0.004004 17.252258 6.053562
355 0.038643 22.286480 0.430054 0.022209 0.066969 8.327833 0.004028 17.255077 6.053912
356 0.040113 22.289291 0.427240 0.011316 0.064156 8.330647 0.004052 17.257893 6.053089
357 0.041573 22.292099 0.424437 0.014122 0.061352 8.333450 0.004076 17.260696 6.053976
358 0.043020 22.294895 0.421638 0.016878 0.058554 8.327290 0.004100 17.261196 6.053446
359 0.044459 22.297684 0.418850 0.019667 0.055765 8.330078 0.004124 17.153931 6.040570
360 0.042262 22.300465 0.416067 0.022449 0.052982 8.332861 0.004147 17.156712 6.040993
361 0.039488 22.303238 0.413294 0.011703 0.050209 8.335634 0.004170 17.159485 6.039653
362 0.040930 22.245384 0.410528 0.014429 0.047443 8.338400 0.004193 17.162251 6.032945
363 0.038172 22.248142 0.407768 0.017149 0.044683 8.341160 0.004216 17.165009 6.033288
364 0.035420 22.250893 0.405018 0.019899 0.041933 8.343908 0.004239 17.167759 6.033634
365 0.033258 22.253635 0.402273 0.022644 0.039188 8.346653 0.004261 17.170506 6.034052
366 0.034710 22.256367 0.399538 0.025339 0.036453 8.349388 0.004285 17.173241 6.034915
367 0.031982 22.259098 0.396811 0.028067 0.034161 8.352116 0.004307 17.175968 6.035314
368 0.033431 22.261818 0.394089 0.030748 0.031439 8.354837 0.004330 17.176640 6.035916
369 0.034870 22.264530 0.391375 0.033463 0.028725 8.357552 0.004352 17.179352 6.036777
370 0.036299 22.267235 0.388668 0.036169 0.026018 8.360258 0.004374 17.182056 6.037635
371 0.034172 22.269936 0.385969 0.025530 0.023319 8.362957 0.004396 17.184757 6.036380
372 0.035597 22.272629 0.383278 0.028183 0.020628 8.365648 0.004417 17.187450 6.037229
373 0.032912 22.275311 0.380594 0.017704 0.017944 8.359455 0.004440 17.190132 6.034812
374 0.034334 22.277988 0.377916 0.020344 0.015266 8.362131 0.004461 17.192810 6.035656
375 0.035747 22.280659 0.375246 0.022974 0.012596 8.364801 0.004482 17.195480 6.036498
376 0.033083 0.986910 0.372583 0.025639 0.009933 8.367466 0.004504 17.198143 3.374783
377 0.034493 0.989566 0.369926 0.028294 0.007277 8.370121 0.004526 17.200802 3.375626
378 0.035894 0.992215 0.367277 0.030905 0.004627 8.372770 0.004547 17.203449 3.376461
379 0.033253 0.994857 0.364635 0.033546 0.001986 8.375412 0.004568 17.204044 3.376538
380 0.034651 0.997492 0.362001 0.036179 0.000648 8.378048 0.004589 17.206680 3.377536
381 0.036039 1.000120 0.359373 0.038769 0.003277 8.380676 0.004610 17.209309 3.379022
382 0.037419 1.002742 0.356750 0.041351 0.005899 8.383297 0.004631 17.211929 3.380502
383 0.034805 1.005355 0.354137 0.043966 0.124966 8.385910 0.004652 17.214546 3.396042
384 0.032751 1.007963 0.446840 0.046535 0.122356 8.379719 0.004672 17.217152 3.407248
385 0.034133 1.010564 0.444239 0.049097 0.237497 8.382318 0.004692 17.219753 3.422787
386 0.031539 1.013158 0.441645 0.051651 0.234903 8.376188 0.004713 17.222347 3.422018
387 0.032919 1.015745 0.439058 0.054199 0.232315 8.378777 0.004733 17.224934 3.422835
388 0.034290 1.018326 0.436476 0.043795 0.229736 8.381355 0.004753 17.227516 3.422031
389 0.031715 1.020900 0.433903 0.046329 0.227161 8.375280 0.004773 17.230091 3.421269
390 0.033084 1.023467 0.431335 0.048899 0.224594 8.369274 0.004793 17.232658 3.421013
391 0.034443 1.026029 0.428774 0.051458 0.222033 8.363335 0.004812 17.235218 3.420763
392 0.035794 1.028583 0.426220 0.054012 0.219479 8.365889 0.004832 17.237774 3.421573
393 0.037136 1.031131 0.423672 0.056561 0.216930 8.368437 0.004852 17.240318 3.422379
394 0.038470 1.033671 0.421131 0.059063 0.214390 8.370977 0.004871 17.242863 3.423180
395 0.035935 1.036206 0.418596 0.048780 0.211855 8.365082 0.004891 17.245396 3.420843
396 0.037267 1.038735 0.416067 0.051271 0.209326 8.367611 0.004910 17.247925 3.421639
397 0.038589 1.041257 0.413546 0.041138 0.206804 8.361774 0.004930 17.250446 3.419811
398 0.039904 1.043773 0.411030 0.043615 0.204288 8.364290 0.004949 17.252964 3.420602
399 0.037395 1.046282 0.408522 0.046085 0.201778 8.366798 0.004969 17.255470 3.420913
400 0.038708 1.048785 0.406017 0.048590 0.199276 8.361012 0.004987 17.257977 3.420669
401 0.036211 1.051282 0.403521 0.051050 0.196779 8.363508 0.005006 17.260471 3.420979
402 0.037521 1.053773 0.401030 0.041044 0.194288 8.365999 0.005024 17.262962 3.420205
403 0.038823 1.056257 0.398546 0.043530 0.191803 8.368484 0.005043 17.265446 3.420991
404 0.040117 1.058736 0.396067 0.045969 0.189325 8.370962 0.005062 17.267925 3.421771
405 0.041404 1.061208 0.393595 0.048405 0.186853 8.373434 0.005080 17.270397 3.422547
406 0.042682 1.063674 0.391129 0.050835 0.184387 8.375900 0.005098 17.272861 3.423321
407 0.040739 1.066134 0.388668 0.053257 0.181927 8.378361 0.005116 17.275322 3.423691
408 0.038286 0.375440 0.386215 0.055674 0.179474 8.380814 0.005135 17.277779 3.337352
409 0.039566 0.377889 0.383766 0.058123 0.177025 8.383261 0.005154 17.280224 3.338126
410 0.040838 0.380330 0.381325 0.048225 0.174583 8.385702 0.005171 17.282665 3.337355
411 0.042103 0.382766 0.378889 0.050623 0.172148 8.388138 0.005189 17.285103 3.338120
412 0.043361 0.385196 0.376459 0.053017 0.169718 8.390568 0.005207 17.287533 3.338882
413 0.044610 0.387620 0.374035 0.055405 0.167294 8.392992 0.002783 17.289959 3.339337
414 0.042192 0.390038 0.458628 0.057787 0.270201 8.395411 0.002806 17.292377 3.363680
415 0.043439 0.392451 0.456215 0.060163 0.267788 8.389603 0.002831 17.294788 3.363410
416 0.041538 0.394858 0.453808 0.062534 0.265381 8.392010 0.002853 17.297195 3.363772
417 0.039137 0.397260 0.451406 0.052748 0.262980 8.394411 0.002876 17.299595 3.362552
418 0.040387 0.399654 0.449011 0.055141 0.260586 8.396805 0.002899 17.301991 3.363309
419 0.041630 0.402043 0.446623 0.057531 0.258196 8.399195 0.002922 17.304382 3.364065
420 0.042864 0.404428 0.444239 0.047876 0.255812 8.393425 0.002946 17.306767 3.362294
421 0.044091 0.406806 0.441860 0.050255 0.253433 8.395803 0.002968 17.309143 3.363045
422 0.045312 0.409179 0.439487 0.052591 0.346344 8.398174 0.002991 17.311516 3.375699
423 0.046524 0.411546 0.437120 0.043062 0.343977 8.392452 0.003014 17.313881 3.373947
424 0.047729 0.413907 0.434759 0.045387 0.341616 8.394814 0.003036 17.316242 3.374686
425 0.045868 0.416263 0.432404 0.047709 0.339260 8.397169 0.003059 17.318596 3.375041
426 0.047071 0.418612 0.430054 0.050058 0.336910 8.391497 0.003080 17.320946 3.374779
427 0.044725 0.420957 0.427710 0.052402 0.421555 8.385880 0.003103 17.323292 3.384953
428 0.042387 0.423296 0.425371 0.054707 0.419216 8.388218 0.003126 17.325630 3.385244
429 0.040052 0.425630 0.423037 0.045284 0.416882 8.390553 0.003147 17.327965 3.384068
430 0.037725 0.427958 0.420708 0.047613 0.414553 8.392881 0.003170 17.330292 3.384363
431 0.035402 0.430282 0.418385 0.049902 0.412230 8.387308 0.003191 17.332615 3.383664
432 0.033085 0.432599 0.416067 0.052185 0.409912 8.389626 0.003212 17.334930 3.383952
433 0.030772 0.434911 0.413755 0.054497 0.407600 8.391937 0.003234 17.337246 3.384244
434 0.032005 0.437217 0.411449 0.056803 0.405294 8.394243 0.000927 17.339550 3.384686
435 0.033232 0.439519 0.409147 0.059105 0.402992 8.396545 0.000954 17.341854 3.385418
436 0.031424 0.441815 0.406851 0.061401 0.400696 8.398842 0.000980 17.342106 3.385514
437 0.032646 0.444106 0.404560 0.052074 0.398405 8.401133 0.001007 17.344395 3.384791
438 0.033861 0.446392 0.402273 0.054325 0.396118 8.403419 0.001034 17.248119 3.373193
439 0.035069 0.448672 0.399994 0.056572 0.473862 8.405699 0.001060 17.250401 3.383916
440 0.036270 0.450948 0.397718 0.058846 0.471586 8.407974 0.001086 17.252674 3.384638
441 0.034000 0.453218 0.395449 0.061117 0.543407 8.410242 0.001112 17.254948 3.394186
442 0.035200 0.455483 0.393183 0.063347 0.541142 8.412508 0.001139 17.257210 3.394901
443 0.033420 0.457743 0.390924 0.054123 0.538883 8.414768 0.001164 17.259472 3.393812
444 0.034616 0.459998 0.388668 0.056345 0.536627 8.417023 0.001190 17.259880 3.394293
445 0.035805 0.462247 0.386419 0.058559 0.534378 8.419271 0.001215 17.262131 3.395003
446 0.033561 0.464492 0.384174 0.060804 0.532133 8.413681 0.001242 17.264374 3.394308
447 0.031321 0.466731 0.381935 0.063011 0.529894 8.408146 0.001266 17.266613 3.393615
448 0.029562 0.468966 0.379700 0.065210 0.527658 8.410381 0.001291 17.268848 3.393952
449 0.030758 0.471196 0.377470 0.067408 0.525429 8.404898 0.001317 17.271076 3.393694
450 0.031948 0.473420 0.375246 0.069597 0.523205 8.407122 0.001342 17.273304 3.394398
451 0.033131 0.475640 0.373026 0.071783 0.520985 8.401686 0.001367 17.275524 3.394143
452 0.030915 0.477855 0.370811 0.073965 0.518770 8.396303 0.001391 17.277737 3.393468
453 0.029177 0.480065 0.368601 0.064825 0.516560 8.398514 0.001416 17.279945 3.392388
454 0.030360 0.482270 0.366396 0.067030 0.514355 8.400719 0.001440 17.282154 3.393090
455 0.031538 0.484470 0.364195 0.058006 0.512154 8.402920 0.001465 17.284351 3.392387
456 0.032709 0.486666 0.362001 0.060204 0.509960 8.405113 0.001490 17.286549 3.393086
457 0.033874 0.488856 0.359810 0.062359 0.507769 8.407305 0.001514 17.288738 3.393778
458 0.035032 0.491042 0.357624 0.064545 0.505583 8.409491 0.001537 17.290924 3.394472
459 0.036184 0.493223 0.355444 0.066727 0.503403 8.411633 0.001562 17.293106 3.395160
460 0.037329 0.495399 0.353266 0.057804 0.501225 8.413811 0.001586 17.295280 3.394463
461 0.038468 0.497571 0.351095 0.059944 0.499054 8.408442 0.001610 17.297451 3.394204
462 0.039601 0.499738 0.348928 0.062111 0.496887 8.410608 0.001634 17.299618 3.394891
463 0.040728 0.501901 0.346766 0.064241 0.494724 8.412771 0.001657 17.301781 3.395571
464 0.041849 0.504058 0.344608 0.066364 0.492567 8.407446 0.001680 17.303940 3.395314
465 0.039696 0.506210 0.342455 0.068485 0.490414 8.402172 0.001704 17.306091 3.394653
466 0.040815 0.508359 0.340307 0.070601 0.488266 8.396948 0.001728 17.308239 3.394408
467 0.041928 0.510503 0.338163 0.061771 0.486122 8.399092 0.001751 17.310383 3.393714
468 0.039789 0.512641 0.336025 0.063877 0.483984 8.401230 0.001774 17.312523 3.393981
469 0.040901 0.109311 0.333891 0.065979 0.481850 8.403364 0.001797 17.314659 3.343969
470 0.039221 0.111442 0.331760 0.068108 0.479719 8.398174 0.001820 17.314945 3.343149
471 0.040329 0.113566 0.329636 0.070202 0.477594 8.393034 0.001842 17.317070 3.342909
472 0.038656 0.115687 0.327515 0.072290 0.475473 8.387943 0.001865 17.319191 3.342328
473 0.036987 0.117805 0.325397 0.074373 0.473356 8.390060 0.001888 17.321308 3.342647
474 0.034876 0.119916 0.323286 0.076454 0.471245 8.392172 0.001911 17.323421 3.342910
475 0.035989 0.122024 0.321178 0.078529 0.469137 8.394279 0.001933 17.325527 3.343575
476 0.033886 0.124126 0.319075 0.080599 0.467033 8.396381 0.001955 17.327629 3.343836
477 0.034998 0.126225 0.316977 0.082664 0.464935 8.398481 0.001978 17.329731 3.344499
478 0.032904 0.128320 0.314882 0.084726 0.462841 8.393414 0.002000 17.331821 3.343863
479 0.030813 0.130409 0.312792 0.086784 0.460751 8.395504 0.002022 17.333912 3.344123
480 0.031929 0.132495 0.390749 0.088871 0.458666 8.390478 0.002044 17.335999 3.353904
481 0.033037 0.134576 0.388668 0.090950 0.456585 8.392559 0.002066 17.338078 3.354565
482 0.034141 0.136653 0.386591 0.093029 0.454508 8.394636 0.002088 17.340157 3.355225
483 0.032068 0.138725 0.384520 0.095068 0.452435 8.389648 0.002110 17.342228 3.354600
484 0.030000 0.140794 0.382450 0.097103 0.450367 8.391716 0.002131 17.344296 3.354857
485 0.031106 0.142858 0.380386 0.099167 0.448303 8.393780 0.002152 17.344517 3.355284
486 0.032206 0.144917 0.378326 0.090378 0.446243 8.395840 0.002173 17.346577 3.354583
487 0.033300 0.146973 0.376272 0.092434 0.444187 8.397896 0.002195 17.348633 3.355236
488 0.031250 0.149024 0.374220 0.094484 0.442137 8.399946 0.002216 17.350685 3.355495
489 0.029202 0.151071 0.372173 0.096498 0.440090 8.401993 0.002237 17.352734 3.355750
490 0.027159 0.153114 0.370131 0.098541 0.438046 8.397026 0.002258 17.354774 3.355131
491 0.025557 0.155152 0.368092 0.100548 0.436008 8.399065 0.002279 17.356815 3.355440
492 0.026661 0.157187 0.366056 0.091850 0.433973 8.401100 0.002300 17.358849 3.354747
493 0.027760 0.159218 0.364027 0.083260 0.431942 8.403130 0.002321 17.360878 3.354067
494 0.028852 0.161244 0.362000 0.085287 0.429916 8.405157 0.002342 17.362904 3.354713
495 0.029940 0.163266 0.359978 0.076801 0.427895 8.400215 0.002363 17.364929 3.353173
496 0.031021 0.165284 0.357960 0.078789 0.425877 8.395319 0.002383 17.366947 3.352947
497 0.032097 0.167298 0.355946 0.070406 0.423862 8.397333 0.002403 17.368961 3.352288
498 0.030087 0.169309 0.353935 0.072384 0.421852 8.399343 0.002424 17.370968 3.352538
499 0.031162 0.171315 0.351929 0.074360 0.419846 8.401348 0.002445 17.372974 3.353172
500 0.029586 0.173317 0.349928 0.066071 0.417843 8.403351 0.002464 17.374977 3.352192
501 0.027588 0.175315 0.347929 0.068039 0.415846 8.405348 0.002485 17.376968 3.352440
502 0.028664 0.177309 0.345934 0.059849 0.413853 8.407341 0.002504 17.378963 3.351802
503 0.029735 0.179299 0.343945 0.061808 0.411861 8.402468 0.002525 17.380951 3.351574
504 0.027748 0.181285 0.341959 0.063763 0.409876 8.404453 0.002544 17.382938 3.351821
505 0.028818 0.183267 0.339977 0.065716 0.407894 8.406435 0.002565 17.384922 3.352449
506 0.026839 0.185246 0.337999 0.057613 0.405914 8.401592 0.002584 17.386898 3.350586
507 0.027906 0.187220 0.336023 0.059555 0.403942 8.403568 0.002604 17.387035 3.350982
508 0.026358 0.189191 0.334053 0.051546 0.401970 8.398766 0.002624 17.389004 3.349189
509 0.027422 0.191157 0.332087 0.053484 0.400003 8.400732 0.002644 17.390972 3.349813
510 0.028481 0.193120 0.330124 0.045565 0.398041 8.395967 0.002663 17.392933 3.348362
511 0.029535 0.195079 0.328165 0.047523 0.396082 8.397926 0.002682 17.394894 3.348986
512 0.027580 0.197034 0.326210 0.049479 0.394127 8.399881 0.002701 17.396847 3.349232
513 0.025629 0.198985 0.324259 0.051401 0.392176 8.395149 0.002721 17.398800 3.348640
514 0.026686 0.200933 0.322311 0.043564 0.390228 8.397095 0.002740 17.400745 3.348038
515 0.027739 0.202876 0.320368 0.045477 0.388285 8.399038 0.002759 17.402691 3.348654
516 0.028784 0.204816 0.318428 0.047388 0.386345 8.400978 0.002778 17.404629 3.349268
517 0.027262 0.206752 0.316492 0.039635 0.384409 8.396276 0.002796 17.406567 3.347524
518 0.028305 0.208684 0.314560 0.041538 0.382477 8.398209 0.002815 17.408497 3.348135
519 0.029344 0.210612 0.312632 0.043438 0.380548 8.400135 0.002834 17.410427 3.348746
520 0.030376 0.212538 0.310705 0.045334 0.378624 8.395466 0.002853 17.412354 3.348531
521 0.031405 0.214459 0.308784 0.047256 0.376701 8.397388 0.002872 17.414272 3.349143
522 0.032429 0.216376 0.306868 0.049173 0.374784 8.399305 0.002891 17.416191 3.349752
523 0.030516 0.218290 0.304953 0.051086 0.372871 8.401218 0.002909 17.418106 3.349994
524 0.031538 0.220201 0.303043 0.052998 0.370960 8.403130 0.002928 17.420017 3.350602
525 0.032555 0.222107 0.301138 0.054905 0.369053 8.405037 0.002946 17.421921 3.351208
526 0.033567 0.224010 0.299234 0.047211 0.367151 8.406939 0.002964 17.423824 3.350613
527 0.034575 0.225909 0.371443 0.049082 0.365252 8.402287 0.002982 17.425724 3.359657
528 0.035578 0.227805 0.369547 0.041473 0.363356 8.397673 0.003000 17.427620 3.358256
529 0.036575 0.229697 0.367655 0.043339 0.361464 8.399565 0.003018 17.429512 3.358853
530 0.037568 0.231586 0.365767 0.035812 0.359575 8.401453 0.003036 17.431400 3.358275
531 0.038557 0.233471 0.363882 0.037697 0.357689 8.403339 0.003054 17.433285 3.358872
532 0.039541 0.235353 0.362000 0.039551 0.355808 8.405220 0.003073 17.435165 3.359464
533 0.040520 0.237230 0.360121 0.041401 0.353931 8.407097 0.003090 17.437046 3.360054
534 0.039040 0.239104 0.358248 0.033949 0.352057 8.408972 0.003107 17.438919 3.359174
535 0.040018 0.240975 0.356377 0.035793 0.350185 8.410843 0.003126 17.440784 3.359763
536 0.038150 0.242843 0.354509 0.037632 0.348318 8.412710 0.003143 17.440819 3.359766
537 0.039125 0.244706 0.352646 0.039469 0.415434 8.414574 0.003160 17.442684 3.368975
538 0.040096 0.246568 0.350784 0.041302 0.413572 8.416435 0.003178 17.444542 3.369560
539 0.041063 0.248425 0.348928 0.043131 0.411716 8.418293 0.003195 17.446400 3.370144
540 0.042026 0.250278 0.347075 0.035746 0.409863 8.420145 0.003212 17.448254 3.369575
541 0.040565 0.252128 0.345224 0.037569 0.408012 8.415529 0.003230 17.450104 3.369045
542 0.041525 0.253975 0.343378 0.039387 0.406166 8.417377 0.003246 17.451950 3.369626
543 0.042480 0.255818 0.341534 0.041231 0.404322 8.419220 0.003264 17.453793 3.370208
544 0.043431 0.257658 0.339693 0.033916 0.402481 8.421059 0.003282 17.455635 3.369644
545 0.044378 0.259495 0.337858 0.035728 0.400646 8.416470 0.003298 17.455643 3.369190
546 0.045321 0.261328 0.336023 0.028488 0.398811 8.418304 0.003315 17.457478 3.368634
547 0.043491 0.263158 0.334194 0.030319 0.396982 8.420134 0.003332 17.459305 3.368865
548 0.041664 0.264984 0.332369 0.032146 0.395157 8.421959 0.003349 17.461132 3.369095
549 0.042609 0.266807 0.330545 0.033941 0.393333 8.423782 0.003366 17.462955 3.369668
550 0.041172 0.268627 0.328726 0.026773 0.391514 8.419220 0.003383 17.464775 3.368024
551 0.039739 0.270444 0.326908 0.028563 0.389696 8.421036 0.003399 17.466591 3.368297
552 0.040684 0.272257 0.325094 0.030350 0.387882 8.422848 0.003416 17.468407 3.368867
553 0.041624 0.274067 0.323286 0.032160 0.386074 8.424656 0.003432 17.470215 3.369439
554 0.039818 0.275874 0.321478 0.025059 0.384266 8.426464 0.003448 17.472019 3.368553
555 0.040756 0.277677 0.319675 0.026861 0.382463 8.428267 0.003466 17.471996 3.368895
556 0.041693 0.279477 0.317875 0.028662 0.380663 8.430067 0.003481 17.473797 3.369464
557 0.042624 0.281274 0.316078 0.030458 0.378866 8.425520 0.003498 17.475590 3.369238
558 0.041206 0.283068 0.314283 0.032253 0.377071 8.427315 0.003514 17.477386 3.369512
559 0.042136 0.284858 0.312494 0.034042 0.375282 8.429104 0.003531 17.479176 3.370078
560 0.043061 0.286645 0.310707 0.035803 0.373495 8.430891 0.003547 17.480965 3.370639
561 0.043982 0.288430 0.308922 0.028759 0.371710 8.432676 0.003563 17.482746 3.370099
562 0.044898 0.290211 0.307142 0.030540 0.369930 8.428154 0.003578 17.484528 3.369873
563 0.045811 0.291988 0.305365 0.032291 0.368153 8.429932 0.003594 17.486305 3.370430
564 0.044036 0.293763 0.303589 0.034065 0.366377 8.431704 0.003611 17.488079 3.370653
565 0.044948 0.295535 0.301817 0.035837 0.364605 8.433475 0.003626 17.489853 3.371212
566 0.045855 0.297303 0.300049 0.028854 0.362837 8.428980 0.003642 17.491619 3.369892
567 0.046759 0.299067 0.298285 0.030619 0.361073 8.430744 0.003658 17.493385 3.370449
568 0.044996 0.300830 0.296522 0.032356 0.359310 8.426281 0.003674 17.495148 3.369890
569 0.045898 0.302589 0.294764 0.034088 0.357552 8.428040 0.003689 17.496906 3.370441
570 0.044144 0.304345 0.293007 0.035820 0.355795 8.429796 0.003704 17.496838 3.370431
571 0.045045 0.306098 0.291254 0.037571 0.354042 8.431549 0.003719 17.498592 3.370984
572 0.045942 0.307848 0.289503 0.039295 0.352291 8.433300 0.003735 17.500343 3.371532
573 0.044562 0.309594 0.287758 0.032368 0.350546 8.435045 0.003751 17.502090 3.370714
574 0.042819 0.311337 0.286015 0.034084 0.348803 8.436789 0.003767 17.503834 3.370931
575 0.041079 0.313079 0.353266 0.035826 0.347061 8.438530 0.003781 17.505573 3.379774
576 0.039341 0.314816 0.351528 0.037563 0.345324 8.440268 0.003797 17.507313 3.379994
577 0.037605 0.316551 0.349794 0.039272 0.343590 8.442001 0.003812 17.509045 3.380209
578 0.035874 0.318282 0.348063 0.032404 0.341858 8.443733 0.003827 17.510777 3.379352
579 0.036785 0.320011 0.346334 0.034134 0.340130 8.445461 0.003841 17.512505 3.379900
580 0.035060 0.321736 0.344608 0.027332 0.338404 8.447186 0.003857 17.514233 3.379052
581 0.035970 0.323460 0.342886 0.029030 0.336681 8.448910 0.003872 17.515953 3.379595
582 0.036876 0.325179 0.341166 0.030724 0.334961 8.444443 0.003887 17.517673 3.379364
583 0.037778 0.326896 0.403988 0.032415 0.333244 8.440010 0.003902 17.519390 3.387203
584 0.036064 0.328610 0.402273 0.034130 0.331530 8.441725 0.003916 17.521103 3.387419
585 0.036964 0.330321 0.400562 0.035841 0.329819 8.443436 0.003931 17.522816 3.387961
586 0.035257 0.332028 0.398855 0.037548 0.328112 8.445143 0.003946 17.524525 3.388177
587 0.033552 0.333734 0.397150 0.039253 0.390932 8.446848 0.003961 17.526226 3.396457
588 0.031850 0.335436 0.395449 0.040955 0.389229 8.448551 0.003975 17.527931 3.396672
589 0.032757 0.337134 0.393749 0.042629 0.387531 8.444138 0.003990 17.529629 3.396445
590 0.033658 0.338832 0.392052 0.044327 0.385834 8.445835 0.004004 17.531326 3.396984
591 0.034556 0.340525 0.390360 0.045994 0.384140 8.441452 0.004019 17.533020 3.396758
592 0.035450 0.342216 0.388668 0.047684 0.382450 8.443144 0.004033 17.534710 3.397294
593 0.033763 0.343904 0.386980 0.049347 0.380762 8.444832 0.004047 17.536396 3.397504
594 0.032078 0.345588 0.385296 0.051006 0.379078 8.446516 0.004062 17.538082 3.397713
595 0.032974 0.347270 0.383614 0.052664 0.377396 8.448198 0.004076 17.539764 3.398244
596 0.031296 0.348949 0.381933 0.054317 0.375717 8.449879 0.004090 17.541443 3.398453
597 0.029976 0.350626 0.380259 0.055969 0.374229 0.910515 0.004105 17.543121 2.456100
598 0.030872 0.352300 0.378584 0.057644 0.372555 0.908840 0.004118 17.544796 2.456213
599 0.031766 0.353971 0.376913 0.059288 0.370884 0.907169 0.004133 17.546467 2.456324
600 0.032656 0.355639 0.375246 0.060955 0.369217 0.905502 0.004147 17.548134 2.456437
601 0.031344 0.357304 0.373579 0.062595 0.367550 0.903837 0.004161 17.549797 2.456271
602 0.032232 0.358966 0.371918 0.064259 0.365889 0.902174 0.004175 17.551460 2.456384
603 0.030926 0.360625 0.370258 0.057467 0.364229 0.900515 0.002516 17.553112 2.454956
604 0.031811 0.362283 0.368601 0.050743 0.362572 0.898857 0.002532 17.554768 2.454021
605 0.032693 0.363937 0.366945 0.052372 0.360916 0.897205 0.002548 17.556423 2.454130
606 0.031393 0.365588 0.365295 0.054024 0.359266 0.895554 0.002565 17.558075 2.453970
607 0.029744 0.367238 0.363646 0.055649 0.357616 0.893904 0.002581 17.559723 2.453763
608 0.028098 0.368884 0.362000 0.048983 0.355970 0.892258 0.002598 17.561363 2.452519
609 0.028984 0.370527 0.360357 0.042385 0.354328 0.890614 0.002613 17.563007 2.451602
610 0.029865 0.372168 0.358717 0.044025 0.352688 0.888973 0.002630 17.562824 2.451486
611 0.030745 0.373805 0.357079 0.045637 0.351049 0.887337 0.002647 17.564461 2.451595
612 0.031618 0.375442 0.355442 0.047249 0.349413 0.885702 0.002663 17.566097 2.451703
613 0.030334 0.377074 0.353809 0.048882 0.347780 0.884069 0.002679 17.567730 2.451545
614 0.031206 0.378703 0.352180 0.050488 0.346151 0.882439 0.002695 17.569359 2.451653
615 0.032076 0.380331 0.350554 0.052116 0.344524 0.880812 0.002711 17.570988 2.451764
616 0.032942 0.381955 0.348928 0.053715 0.342899 0.879187 0.001087 17.572613 2.451666
617 0.033804 0.383578 0.347305 0.055338 0.341276 0.877565 0.001104 17.574234 2.451776
618 0.034662 0.385198 0.345686 0.056932 0.339657 0.875946 0.001123 17.575851 2.451882
619 0.035517 0.386814 0.344069 0.058548 0.338039 0.874329 0.001143 17.577469 2.451991
620 0.033903 0.388429 0.342455 0.051989 0.336426 0.872715 0.001161 17.579082 2.450770
621 0.034758 0.390040 0.340843 0.045494 0.334814 0.871103 0.001179 17.580696 2.449866
622 0.035608 0.391648 0.339235 0.047102 0.333206 0.869495 0.001198 17.582306 2.449975
623 0.036455 0.393255 0.337629 0.048708 0.331600 0.867889 0.001215 17.583912 2.450083
624 0.034851 0.394859 0.336023 0.050312 0.329994 0.866283 0.001234 17.585514 2.449884
625 0.035698 0.396461 0.334423 0.051889 0.328394 0.864685 0.001251 17.587116 2.449990
626 0.034100 0.398059 0.332825 0.053463 0.326796 0.863085 0.001270 17.588715 2.449789
627 0.034945 0.399655 0.391853 0.055059 0.325199 0.861490 0.001287 17.590313 2.457475
628 0.033352 0.401249 0.390261 0.056652 0.323605 0.859898 0.001307 17.591904 2.457278
629 0.034196 0.402841 0.388668 0.050203 0.322014 0.858305 0.001324 17.593494 2.456381
630 0.032608 0.404428 0.387079 0.043812 0.320427 0.856716 0.001342 17.595085 2.455187
631 0.033451 0.406014 0.385494 0.045399 0.318840 0.855131 0.001360 17.596668 2.455295
632 0.034292 0.407598 0.383911 0.046959 0.317257 0.853548 0.001377 17.598255 2.455400
633 0.035130 0.409179 0.382330 0.048515 0.315676 0.851967 0.001395 17.599834 2.455503
634 0.035963 0.410758 0.380751 0.050072 0.314096 0.850389 0.001413 17.601414 2.455607
635 0.036793 0.412333 0.379175 0.051624 0.312521 0.848812 0.001431 17.602989 2.455710
636 0.035219 0.413907 0.377602 0.053173 0.371550 0.847239 0.001448 17.604565 2.463088
637 0.033649 0.415479 0.376030 0.046831 0.369978 0.845669 0.001465 17.606133 2.461904
638 0.032080 0.417047 0.374462 0.048399 0.368410 0.844099 0.001482 17.605888 2.461483
639 0.032914 0.418613 0.372896 0.049965 0.366844 0.842533 0.001499 17.607452 2.461590
640 0.031683 0.420177 0.371332 0.043678 0.365280 0.840971 0.001517 17.609016 2.460457
641 0.032516 0.421739 0.369770 0.045238 0.363718 0.839409 0.001534 17.610577 2.460563
642 0.030957 0.423297 0.368212 0.046774 0.362160 0.837851 0.001553 17.612137 2.460367
643 0.031790 0.424853 0.366655 0.048307 0.360603 0.836296 0.001570 17.613693 2.460471
644 0.032618 0.426408 0.365101 0.049839 0.359049 0.834742 0.001586 17.615246 2.460573
645 0.031067 0.427958 0.363550 0.051390 0.357498 0.833189 0.001603 17.616798 2.460382
646 0.031895 0.429508 0.362001 0.052916 0.355949 0.831640 0.001620 17.618347 2.460485
647 0.032719 0.431055 0.360453 0.054440 0.354401 0.830093 0.001637 17.619896 2.460587
648 0.033541 0.144917 0.358910 0.055960 0.352858 0.828548 0.001654 17.621441 2.424728
649 0.034359 0.146459 0.357367 0.057480 0.351315 0.827007 0.001671 17.622982 2.424830
650 0.032819 0.147999 0.355827 0.051229 0.349775 0.825468 0.001687 17.624523 2.423666
651 0.031282 0.149535 0.354290 0.045038 0.348238 0.823931 0.001704 17.624241 2.422282
652 0.029747 0.151071 0.352755 0.038902 0.346703 0.822395 0.001720 17.625778 2.421134
653 0.028542 0.152603 0.351223 0.040436 0.345171 0.820866 0.001738 17.627308 2.420986
654 0.029365 0.154134 0.349691 0.041965 0.343639 0.819334 0.001754 17.627033 2.420865
655 0.028163 0.155662 0.348166 0.035881 0.342113 0.817806 0.001770 17.628559 2.419765
656 0.028985 0.157187 0.346640 0.037384 0.340588 0.816280 0.001787 17.542240 2.408886
657 0.027462 0.158710 0.345116 0.038885 0.339064 0.814758 0.001803 17.542110 2.408489
658 0.028283 0.160232 0.343596 0.032852 0.337543 0.813238 0.001820 17.543629 2.407649
659 0.029100 0.161750 0.342077 0.034370 0.336025 0.811718 0.001836 17.545147 2.407753
660 0.027584 0.163266 0.340559 0.028391 0.334507 0.810204 0.001852 17.546665 2.406629
661 0.026071 0.164781 0.339046 0.029905 0.332994 0.808689 0.001869 17.548180 2.406442
662 0.024883 0.166291 0.337534 0.023975 0.331482 0.807177 0.001884 17.549690 2.405365
663 0.023373 0.167802 0.336025 0.018099 0.329973 0.805668 0.001901 17.551201 2.404255
664 0.024197 0.169309 0.334518 0.019583 0.328466 0.804161 0.001917 17.552708 2.404357
665 0.025017 0.170814 0.333014 0.021067 0.326962 0.802656 0.001933 17.554211 2.404459
666 0.025833 0.172317 0.331511 0.022547 0.325459 0.801153 0.001949 17.555714 2.404560
667 0.024654 0.173816 0.330009 0.024048 0.323957 0.799654 0.001965 17.557213 2.404415
668 0.025470 0.175315 0.328512 0.025524 0.322460 0.798155 0.001981 17.558712 2.404516
669 0.024294 0.176810 0.327017 0.026997 0.320965 0.796659 0.001997 17.560207 2.404368
670 0.025108 0.178304 0.325521 0.028469 0.319469 0.795166 0.002012 17.561703 2.404469
671 0.023617 0.179795 0.324030 0.029961 0.317978 0.793674 0.002028 17.563194 2.404284
672 0.024429 0.181285 0.322542 0.031450 0.316490 0.792187 0.002044 17.564682 2.404389
673 0.022943 0.182772 0.321054 0.032915 0.315002 0.790699 0.002060 17.566170 2.404202
674 0.023754 0.184257 0.319571 0.034378 0.313519 0.789215 0.002075 17.567654 2.404303
675 0.024564 0.185739 0.318087 0.028530 0.312035 0.787731 0.002090 17.569138 2.403489
676 0.025370 0.187219 0.316607 0.030010 0.310555 0.786251 0.002106 17.570618 2.403592
677 0.023891 0.188697 0.315128 0.031488 0.309076 0.784773 0.002121 17.572094 2.403409
678 0.024696 0.190173 0.313652 0.032944 0.307600 0.783297 0.002136 17.573570 2.403509
679 0.025499 0.191648 0.312178 0.034395 0.306126 0.781822 0.002151 17.575047 2.403608
680 0.026299 0.193119 0.310707 0.035866 0.304655 0.780352 0.002168 17.576519 2.403710
681 0.027094 0.028555 0.309237 0.037315 0.303185 0.778881 0.002183 17.577984 2.383054
682 0.027887 0.027087 0.307770 0.038761 0.301718 0.777414 0.002198 17.498833 2.372709
683 0.028677 0.025622 0.306305 0.040226 0.300253 0.775949 0.002213 17.500301 2.372443
684 0.027214 0.024159 0.304842 0.041689 0.298790 0.774487 0.002228 17.501762 2.371896
685 0.025753 0.022698 0.303381 0.035873 0.297329 0.773026 0.002243 17.503223 2.370441
686 0.024607 0.021239 0.301922 0.037331 0.295870 0.771566 0.002258 17.504681 2.369934
687 0.023150 0.019783 0.300467 0.038765 0.294415 0.770111 0.000802 17.506138 2.369204
688 0.021696 0.018329 0.299011 0.040220 0.292959 0.768658 0.000819 17.507595 2.368661
689 0.022493 0.016876 0.297560 0.041653 0.291508 0.767204 0.000836 17.509045 2.368397
690 0.023288 0.015426 0.296108 0.043081 0.290056 0.765755 0.000853 17.510494 2.368133
691 0.022150 0.013978 0.294661 0.044529 0.288609 0.764305 0.000870 17.511944 2.367630
692 0.022943 0.012531 0.293215 0.045952 0.287163 0.762859 0.000887 17.513390 2.367367
693 0.021809 0.011087 0.291769 0.047375 0.285717 0.761415 0.000904 17.514835 2.366864
694 0.020677 0.009645 0.290327 0.048817 0.284275 0.759974 0.000921 17.516277 2.366364
695 0.021469 0.008205 0.288889 0.050236 0.282837 0.758533 0.000937 17.517715 2.366103
696 0.020031 0.006768 0.287451 0.044451 0.281399 0.757097 0.000954 17.519154 2.364663
697 0.018596 0.005332 0.286015 0.045864 0.279963 0.755661 0.000971 17.520588 2.364124
698 0.017162 0.003898 0.284580 0.047298 0.278528 0.754227 0.000988 17.522022 2.363588
699 0.017958 0.002467 0.283150 0.048729 0.277098 0.752796 0.001004 17.523457 2.363332
700 0.016529 0.001037 0.281719 0.050138 0.275667 0.751368 0.001020 17.524883 2.362795
701 0.017323 0.000390 0.280293 0.051565 0.274240 0.749939 0.001038 17.526314 2.362638
702 0.015898 0.001817 0.278866 0.052992 0.272814 0.748514 0.001053 17.527737 2.362461
703 0.016692 0.003240 0.277443 0.054415 0.271391 0.747089 0.001070 17.529163 2.362563
704 0.017483 0.004661 0.276022 0.055836 0.269970 0.745670 0.001086 17.530582 2.362664
705 0.018272 0.006081 0.274603 0.057255 0.268551 0.744251 0.000334 17.532001 2.362669
706 0.019058 0.007498 0.273184 0.051502 0.267132 0.742834 0.000315 17.533421 2.361868
707 0.019840 0.008914 0.271769 0.052917 0.265717 0.741419 0.000297 17.534836 2.361964
708 0.020620 0.010327 0.270355 0.054310 0.264303 0.740005 0.000278 17.536247 2.362056
709 0.021397 0.011739 0.268944 0.055700 0.262892 0.738594 0.000260 17.537659 2.362148
710 0.019987 0.013148 0.267534 0.049990 0.261482 0.737185 0.000242 17.464466 2.351754
711 0.020764 0.014555 0.266127 0.044327 0.260075 0.735777 0.000223 17.465874 2.350965
712 0.021538 0.015961 0.264723 0.045734 0.258671 0.734371 0.000206 17.467278 2.351060
713 0.020134 0.017364 0.263319 0.047136 0.257267 0.732969 0.000188 17.468681 2.350882
714 0.020906 0.018765 0.261917 0.048517 0.255865 0.731567 0.000170 17.470081 2.350974
715 0.021677 0.020165 0.260517 0.049896 0.254465 0.730167 0.000153 17.471481 2.351065
716 0.020279 0.021564 0.259119 0.044273 0.253067 0.728769 0.000134 17.472881 2.350011
717 0.018884 0.022958 0.257725 0.045649 0.251673 0.727375 0.000116 17.474277 2.349832
718 0.017490 0.024352 0.256330 0.047043 0.250278 0.725981 0.000099 17.475670 2.349656
719 0.018263 0.025744 0.312096 0.048412 0.248886 0.724590 0.000081 17.477062 2.356892
720 0.019033 0.027134 0.310705 0.049803 0.247498 0.723200 0.000064 17.478451 2.356986
721 0.019800 0.028522 0.309319 0.051191 0.246109 0.721813 0.000046 17.479839 2.357080
722 0.018415 0.029908 0.307932 0.045607 0.244722 0.720427 0.000029 17.481224 2.356033
723 0.019181 0.031292 0.306547 0.046970 0.243340 0.719044 0.000011 17.482609 2.356124
724 0.019945 0.032674 0.305166 0.048330 0.241957 0.717661 0.000006 17.483990 2.356216
725 0.018863 0.034055 0.303785 0.049690 0.240576 0.716280 0.000023 17.485371 2.356080
726 0.019625 0.035433 0.302408 0.044147 0.239197 0.714901 0.000040 17.486752 2.355313
727 0.018250 0.036809 0.301031 0.045504 0.237822 0.713526 0.000058 17.488125 2.355140
728 0.019011 0.038184 0.299656 0.046879 0.236446 0.712151 0.000075 17.489502 2.355238
729 0.019770 0.039557 0.298285 0.048229 0.235073 0.710777 0.000093 17.490875 2.355332
730 0.020526 0.040927 0.296913 0.049601 0.233704 0.709408 0.000109 17.492245 2.355429
731 0.021280 0.042296 0.295544 0.050970 0.232334 0.708038 0.000127 17.493614 2.355525
732 0.022032 0.043663 0.294176 0.052315 0.230968 0.706673 0.000144 17.494980 2.355619
733 0.022780 0.045028 0.292812 0.053680 0.229603 0.705307 0.000160 17.496346 2.355715
734 0.023527 0.046391 0.291449 0.055044 0.228239 0.703945 0.000177 17.497707 2.355810
735 0.022165 0.047753 0.290087 0.056385 0.226877 0.702583 0.000195 17.499073 2.355640
736 0.020805 0.049113 0.288727 0.057726 0.225517 0.701223 0.000212 17.500431 2.355469
737 0.019447 0.050470 0.287371 0.059063 0.224159 0.699867 0.000229 17.501789 2.355299
738 0.020197 0.051826 0.286013 0.060417 0.222805 0.698509 0.000245 17.503143 2.355394
739 0.020943 0.053181 0.284658 0.061752 0.221451 0.697155 0.000261 17.504498 2.355487
740 0.021687 0.054533 0.283308 0.063084 0.220097 0.695805 0.000278 17.505852 2.355580
741 0.022429 0.055883 0.281958 0.064434 0.218754 0.694454 0.000295 17.507202 2.355676
742 0.023167 0.057232 0.280607 0.065762 0.217403 0.693104 0.000311 17.508549 2.355767
743 0.023903 0.058578 0.279261 0.060236 0.216057 0.691757 0.000328 17.509895 2.355002
744 0.022558 0.059924 0.277916 0.061562 0.214712 0.690413 0.000345 17.511242 2.354834
745 0.021215 0.061267 0.276573 0.062904 0.213369 0.689072 0.000360 17.512585 2.354668
746 0.021952 0.062608 0.275232 0.057419 0.212029 0.687729 0.000378 17.513927 2.353909
747 0.022688 0.063948 0.273893 0.058758 0.210690 0.686390 0.000394 17.515266 2.354003
748 0.021349 0.065286 0.272554 0.053318 0.209351 0.685051 0.000410 17.516605 2.352991
749 0.022083 0.066622 0.271219 0.047920 0.208015 0.683716 0.000426 17.517941 2.352243
750 0.020749 0.067956 0.269884 0.049232 0.206680 0.682381 0.000443 17.519276 2.352075
751 0.021482 0.069288 0.268553 0.043877 0.205349 0.681049 0.000459 17.520607 2.351333
752 0.022213 0.070619 0.267221 0.045187 0.204018 0.679718 0.000475 17.521938 2.351424
753 0.022942 0.071948 0.265892 0.046497 0.202688 0.678391 0.000490 17.523266 2.351514
754 0.023668 0.073276 0.264565 0.047806 0.201361 0.677063 0.000507 17.524593 2.351605
755 0.022343 0.074600 0.263243 0.049110 0.257175 0.675739 0.000523 17.525917 2.358581
756 0.023067 0.075924 0.261919 0.050434 0.255852 0.674416 0.000539 17.527241 2.358674
757 0.023790 0.077246 0.260595 0.051735 0.254528 0.673094 0.000555 17.528564 2.358763
758 0.022470 0.078567 0.259275 0.053036 0.253208 0.671774 0.000570 17.529884 2.358598
759 0.021435 0.079885 0.257957 0.054356 0.251890 0.670456 0.000587 17.531200 2.358471
760 0.022159 0.081201 0.256641 0.049026 0.250574 0.669140 0.000603 17.532520 2.357733
761 0.022879 0.082517 0.255325 0.043743 0.249258 0.667824 0.000618 17.533833 2.356999
762 0.021566 0.083829 0.254013 0.038500 0.248114 0.666512 0.000633 17.535149 2.356040
763 0.022286 0.085141 0.252701 0.039812 0.246801 0.665201 0.000649 17.536457 2.356131
764 0.023005 0.086451 0.251390 0.041101 0.245491 0.663891 0.000665 17.537769 2.356220
765 0.023720 0.087758 0.250084 0.042410 0.244184 0.662582 0.000681 17.539078 2.356312
766 0.024433 0.089065 0.248777 0.043716 0.242878 0.661278 0.000696 17.540382 2.356403
767 0.025144 0.090369 0.247473 0.045002 0.241573 0.659973 0.000711 17.541687 2.356492
768 0.025852 0.091672 0.246170 0.046284 0.240271 0.658670 0.000727 17.542992 2.356580
769 0.026558 0.092974 0.244867 0.047585 0.238968 0.657370 0.000742 17.544292 2.356669
770 0.025258 0.094274 0.243568 0.048866 0.237669 0.656071 0.000758 17.545589 2.356507
771 0.025963 0.095571 0.242271 0.043650 0.236372 0.654772 0.000773 17.546890 2.355783
772 0.026667 0.096868 0.240974 0.044947 0.235075 0.653477 0.000789 17.548183 2.355872
773 0.027367 0.098162 0.239679 0.046223 0.233780 0.652182 0.000804 17.549480 2.355959
774 0.028066 0.099454 0.238388 0.047495 0.232489 0.650888 0.000819 17.481354 2.347369
775 0.027050 0.100745 0.237097 0.042316 0.231197 0.649597 0.000834 17.482643 2.346435
776 0.025761 0.102035 0.235807 0.037176 0.229908 0.648308 0.000456 17.483932 2.345423
777 0.024473 0.103323 0.288584 0.038445 0.228619 0.647020 0.000439 17.485222 2.352015
778 0.025173 0.104609 0.287298 0.039713 0.227333 0.645735 0.000422 17.486507 2.352099
779 0.025871 0.105893 0.286015 0.034609 0.226049 0.644449 0.000404 17.486473 2.351221
780 0.026567 0.107177 0.284731 0.029545 0.224766 0.643166 0.000389 17.487755 2.350512
781 0.027262 0.108458 0.283449 0.030807 0.223484 0.641886 0.000372 17.489037 2.350594
782 0.027952 0.109737 0.282171 0.025780 0.222206 0.640606 0.000355 17.490314 2.349890
783 0.026674 0.111015 0.280893 0.020790 0.220928 0.639328 0.000339 17.491592 2.348945
784 0.025398 0.112292 0.279615 0.022066 0.219650 0.638052 0.000322 17.428040 2.340680
785 0.026091 0.113566 0.278341 0.023323 0.218376 0.636778 0.000305 17.428078 2.340607
786 0.024818 0.114840 0.277067 0.024595 0.217102 0.635506 0.000290 17.429352 2.340446
787 0.025510 0.116111 0.275797 0.019638 0.215832 0.634233 0.000273 17.430622 2.339752
788 0.026199 0.117381 0.274527 0.020889 0.214561 0.632963 0.000257 17.431892 2.339834
789 0.026887 0.118649 0.273258 0.022158 0.213293 0.631695 0.000240 17.433159 2.339917
790 0.025891 0.119916 0.271992 0.023405 0.212027 0.630428 0.000223 17.434425 2.339788
791 0.026577 0.121181 0.270727 0.018482 0.210762 0.629166 0.000208 17.435692 2.339099
792 0.027262 0.122444 0.269464 0.019726 0.209499 0.627899 0.000192 17.436954 2.339180
793 0.027943 0.123706 0.268202 0.020988 0.208237 0.626638 0.000175 17.438217 2.339263
794 0.028623 0.124967 0.266941 0.022230 0.206976 0.625380 0.000159 17.439476 2.339344
795 0.027365 0.126225 0.265682 0.023470 0.205717 0.624121 0.000143 17.440735 2.339182
796 0.028044 0.127482 0.264425 0.024710 0.204460 0.622864 0.000128 17.441994 2.339263
797 0.027056 0.128737 0.263170 0.025948 0.203205 0.621609 0.000112 17.443249 2.339136
798 0.027735 0.129991 0.261917 0.027182 0.201952 0.620356 0.000095 17.444500 2.339216
799 0.028410 0.131244 0.260664 0.028435 0.200699 0.619102 0.000080 17.445751 2.339298
800 0.027159 0.132495 0.259413 0.023535 0.199448 0.617851 0.000064 17.447002 2.338371
801 0.026176 0.133744 0.258163 0.024765 0.198198 0.616602 0.000048 17.448250 2.338243
802 0.026854 0.134992 0.256916 0.025995 0.196951 0.615355 0.000032 17.449497 2.338324
803 0.025873 0.136237 0.255671 0.021128 0.195705 0.614109 0.000016 17.450745 2.337435
804 0.026548 0.137482 0.254427 0.022373 0.194462 0.612865 0.000000 17.451988 2.337518
805 0.025306 0.138724 0.253183 0.023596 0.193218 0.611622 0.000015 17.453232 2.337362
806 0.024064 0.139966 0.251942 0.018763 0.191977 0.610380 0.000031 17.454475 2.336450
807 0.022824 0.141206 0.250702 0.019983 0.190737 0.609140 0.000046 17.455715 2.336294
808 0.023502 0.142445 0.249464 0.015182 0.189499 0.607903 0.000061 17.456951 2.335626
809 0.022531 0.143682 0.248226 0.016403 0.188261 0.606667 0.000077 17.458187 2.335504
810 0.021296 0.144917 0.246990 0.017620 0.187025 0.605431 0.000093 17.459423 2.335349
811 0.020061 0.146151 0.245756 0.018837 0.185791 0.604197 0.000109 17.460659 2.335195
812 0.020741 0.147384 0.244524 0.020069 0.184559 0.602964 0.000123 17.461891 2.335282
813 0.021419 0.148614 0.243294 0.021282 0.183329 0.601734 0.000138 17.463123 2.335367
814 0.020189 0.149843 0.242064 0.022491 0.182098 0.600504 0.000154 17.464352 2.335212
815 0.020866 0.151071 0.240837 0.023720 0.180872 0.599277 0.000170 17.465580 2.335299
816 0.019903 0.152297 0.239611 0.024929 0.179646 0.598051 0.000185 17.466805 2.335178
817 0.020580 0.153522 0.238386 0.026134 0.178421 0.596827 0.000200 17.468029 2.335262
818 0.021254 0.154745 0.237162 0.027340 0.177197 0.595604 0.001024 17.469254 2.335447
819 0.020031 0.155967 0.235941 0.028563 0.175976 0.594381 0.001007 17.470474 2.335292
820 0.020704 0.157187 0.234720 0.029783 0.174755 0.593161 0.000990 17.471695 2.335374
821 0.021376 0.158406 0.233501 0.030983 0.173536 0.591942 0.000974 17.472912 2.335454
822 0.022044 0.159623 0.232285 0.032183 0.172319 0.590725 0.000957 17.474133 2.335534
823 0.022711 0.160839 0.282362 0.033398 0.171104 0.589510 0.000940 17.475346 2.342026
824 0.023376 0.162053 0.281149 0.034595 0.169889 0.588295 0.000924 17.476559 2.342105
825 0.022423 0.163266 0.279936 0.035789 0.222717 0.587082 0.000908 17.477772 2.348737
826 0.023087 0.164477 0.278725 0.036983 0.221506 0.585873 0.000892 17.478985 2.348816
827 0.023748 0.165688 0.277514 0.032192 0.220295 0.584661 0.000875 17.480194 2.348146
828 0.024408 0.166896 0.276306 0.027435 0.219088 0.583454 0.000859 17.481403 2.347481
829 0.025066 0.168103 0.275099 0.022711 0.217880 0.582247 0.000843 17.482609 2.346820
830 0.023861 0.169309 0.273893 0.023899 0.216675 0.581041 0.000826 17.483814 2.346665
831 0.022914 0.170512 0.272690 0.025085 0.215471 0.579836 0.000811 17.485020 2.346542
832 0.023572 0.010606 0.271486 0.026272 0.265537 0.578634 0.000794 17.486221 2.332891
833 0.022371 0.009405 0.270285 0.027454 0.264336 0.577435 0.000778 17.487423 2.332436
834 0.021172 0.008205 0.269087 0.028637 0.263138 0.576233 0.000762 17.488625 2.331982
835 0.019973 0.007007 0.267887 0.023941 0.261938 0.575035 0.000746 17.489822 2.330794
836 0.018776 0.005811 0.266691 0.025137 0.260742 0.573839 0.000731 17.491020 2.330343
837 0.019438 0.004615 0.265495 0.026333 0.259546 0.572643 0.000714 17.492214 2.330125
838 0.020098 0.003421 0.264334 0.027527 0.258352 0.571449 0.000698 17.493408 2.329911
839 0.020756 0.002229 0.263142 0.028719 0.257160 0.570257 0.000683 17.494602 2.329693
840 0.021411 0.001037 0.261950 0.029911 0.255968 0.569067 0.000667 17.495792 2.329475
841 0.022064 0.000153 0.260759 0.025240 0.254780 0.567877 0.000650 17.496983 2.328563
842 0.021132 0.001342 0.259571 0.026428 0.253590 0.566689 0.000635 17.498169 2.328444
843 0.021784 0.002528 0.258385 0.027615 0.252403 0.565502 0.000620 17.499355 2.328524
844 0.020853 0.003714 0.257200 0.022976 0.251217 0.564316 0.000604 17.500542 2.327678
845 0.019670 0.004897 0.256016 0.024141 0.298803 0.563131 0.000587 17.501728 2.333622
846 0.020322 0.006081 0.254831 0.019531 0.297619 0.561951 0.000572 17.502911 2.332977
847 0.019396 0.007262 0.253651 0.020714 0.296438 0.560768 0.000557 17.504089 2.332860
848 0.020047 0.008442 0.252470 0.021877 0.295258 0.559589 0.000542 17.444466 2.325336
849 0.018869 0.009620 0.251293 0.023054 0.294081 0.558411 0.000526 17.445644 2.325187
850 0.019520 0.010798 0.250116 0.024216 0.292904 0.557232 0.000511 17.446819 2.325264
851 0.020169 0.011973 0.248940 0.019632 0.291727 0.556057 0.000496 17.447994 2.324624
852 0.020817 0.013148 0.247765 0.020807 0.290552 0.554884 0.000481 17.449169 2.324703
853 0.019896 0.014321 0.246592 0.021963 0.289379 0.553711 0.000464 17.450344 2.324584
854 0.020542 0.015492 0.245420 0.023117 0.288208 0.552540 0.000449 17.451515 2.324661
855 0.021187 0.016663 0.244249 0.018562 0.287037 0.551369 0.000434 17.452686 2.324023
856 0.021831 0.017831 0.243082 0.014038 0.285870 0.550200 0.000419 17.453854 2.323390
857 0.022470 0.018999 0.241915 0.015188 0.284702 0.549032 0.000403 17.455021 2.323466
858 0.021305 0.020165 0.289536 0.016354 0.283535 0.547867 0.000388 17.456188 2.329417
859 0.021945 0.021330 0.288370 0.017519 0.282372 0.546701 0.000373 17.457352 2.329495
860 0.022583 0.022493 0.287207 0.018682 0.281208 0.545538 0.000359 17.458515 2.329573
861 0.023220 0.023656 0.286045 0.019829 0.280045 0.544376 0.000343 17.459679 2.329649
862 0.022308 0.024817 0.284883 0.020973 0.278885 0.543215 0.000328 17.460838 2.329531
863 0.022943 0.025975 0.283726 0.016470 0.277725 0.542055 0.000313 17.461998 2.328901
864 0.023577 0.027134 0.282568 0.017628 0.276566 0.540897 0.000298 17.463154 2.328978
865 0.024208 0.028291 0.281410 0.018768 0.275410 0.539742 0.000283 17.464310 2.329053
866 0.024838 0.029447 0.280254 0.019924 0.274254 0.538586 0.000269 17.465466 2.329130
867 0.025467 0.030601 0.279100 0.021061 0.273100 0.537432 0.000254 17.466618 2.329204
868 0.026093 0.031753 0.277948 0.022213 0.271948 0.536278 0.000238 17.467770 2.329280
869 0.024941 0.032905 0.276796 0.023350 0.317295 0.535128 0.000223 17.411602 2.327780
870 0.024037 0.034055 0.275646 0.024500 0.316145 0.533978 0.000210 17.412754 2.327666
871 0.024664 0.035203 0.274498 0.025631 0.314997 0.532829 0.000195 17.413902 2.327740
872 0.025289 0.036351 0.273350 0.026762 0.313848 0.531681 0.000180 17.415051 2.327814
873 0.025911 0.037497 0.272203 0.022280 0.312702 0.530535 0.000165 17.416195 2.327186
874 0.026533 0.038642 0.271059 0.017828 0.311558 0.529390 0.000151 17.417339 2.326562
875 0.025389 0.039784 0.269917 0.018955 0.310415 0.528248 0.000135 17.418484 2.326416
876 0.026010 0.040927 0.268774 0.020098 0.309273 0.527105 0.000122 17.419628 2.326492
877 0.025113 0.042068 0.267633 0.021238 0.308132 0.525965 0.000107 17.420769 2.326378
878 0.025732 0.043208 0.266493 0.016813 0.306992 0.524824 0.000093 17.421906 2.325758
879 0.024594 0.044346 0.265356 0.017933 0.305855 0.523685 0.000078 17.421947 2.325474
880 0.025213 0.045484 0.264217 0.019072 0.304716 0.522549 0.000064 17.423084 2.325550
881 0.025831 0.046618 0.263083 0.020206 0.303581 0.521414 0.000050 17.424221 2.325625
882 0.026446 0.047753 0.261948 0.021324 0.302446 0.520279 0.000035 17.425354 2.325698
883 0.025313 0.048886 0.260815 0.022457 0.301313 0.519146 0.000021 17.425392 2.325418
884 0.025928 0.050018 0.259684 0.023575 0.300182 0.518013 0.000007 17.426525 2.325491
885 0.026542 0.051148 0.258553 0.024687 0.299051 0.516884 0.000008 17.427654 2.325566
886 0.025654 0.052278 0.257423 0.025816 0.297922 0.515755 0.000022 17.428783 2.325457
887 0.024767 0.053407 0.256294 0.026928 0.296793 0.514627 0.000036 17.429913 2.325346
888 0.025381 0.054533 0.255167 0.028038 0.295666 0.513500 0.000050 17.431038 2.325422
889 0.024256 0.055658 0.254042 0.029148 0.294540 0.512375 0.000065 17.432163 2.325281
890 0.024868 0.056783 0.252918 0.030254 0.293417 0.511251 0.000078 17.433289 2.325357
891 0.023745 0.057906 0.298313 0.031363 0.292294 0.510128 0.000093 17.434410 2.331031
892 0.022623 0.059028 0.297192 0.032467 0.291172 0.509007 0.000107 17.435532 2.330891
893 0.023237 0.060147 0.296072 0.033587 0.290052 0.507887 0.000120 17.436653 2.330969
894 0.022118 0.061267 0.294952 0.034691 0.288933 0.506767 0.000134 17.437771 2.330829
895 0.022731 0.062385 0.293835 0.035791 0.287815 0.505650 0.000149 17.438892 2.330906
896 0.023342 0.063501 0.292719 0.036892 0.286697 0.504532 0.000162 17.440006 2.330981
897 0.022466 0.064617 0.291601 0.038006 0.285583 0.503418 0.000175 17.441124 2.330874
898 0.023077 0.065731 0.290487 0.039104 0.284470 0.502304 0.000191 17.441143 2.330813
899 0.023685 0.066844 0.289375 0.040201 0.283356 0.501190 0.000204 17.442257 2.330889
900 0.024292 0.067956 0.288263 0.041296 0.282244 0.500078 0.000217 17.443367 2.330964
901 0.024897 0.069066 0.287153 0.042391 0.281134 0.498968 0.000231 17.444477 2.331039
902 0.025501 0.070176 0.286043 0.043484 0.280024 0.497858 0.000245 17.444496 2.330978
903 0.024393 0.071284 0.284935 0.044592 0.278915 0.496750 0.000258 17.445602 2.330841
904 0.024996 0.072391 0.283829 0.045681 0.277809 0.495644 0.000273 17.446712 2.330917
905 0.023890 0.073496 0.282724 0.041254 0.276703 0.494539 0.000286 17.447815 2.330089
906 0.024493 0.074600 0.281618 0.042343 0.275600 0.493435 0.000299 17.448921 2.330164
907 0.025093 0.075704 0.280516 0.043428 0.274496 0.492332 0.000313 17.450024 2.330238
908 0.025693 0.076806 0.279413 0.044514 0.273394 0.491230 0.000326 17.451126 2.330313
909 0.026291 0.077907 0.278313 0.045599 0.272293 0.490129 0.000340 17.452225 2.330387
910 0.025427 0.079005 0.277214 0.041195 0.271194 0.489031 0.000353 17.453327 2.329593
911 0.026023 0.080104 0.276115 0.042294 0.270096 0.487932 0.000367 17.454426 2.329669
912 0.024925 0.081201 0.275019 0.043375 0.268999 0.486835 0.000381 17.455521 2.329532
913 0.025522 0.082297 0.273922 0.044472 0.267902 0.485741 0.000394 17.456615 2.329608
914 0.026117 0.083392 0.272827 0.045567 0.311241 0.484646 0.000407 17.457710 2.335238
915 0.026710 0.084485 0.271734 0.046642 0.310148 0.483551 0.000421 17.458805 2.335312
916 0.027301 0.085578 0.270641 0.047735 0.309055 0.482460 0.000433 17.459896 2.335387
917 0.026210 0.086669 0.269550 0.048826 0.307964 0.481369 0.000446 17.460987 2.335253
918 0.025120 0.087758 0.268461 0.044445 0.306875 0.480278 0.000460 17.462078 2.334435
919 0.024031 0.088847 0.267372 0.045517 0.305786 0.479191 0.000473 17.462070 2.334161
920 0.024624 0.089934 0.266285 0.046604 0.304699 0.478102 0.000486 17.463161 2.334237
921 0.025216 0.091022 0.265198 0.047691 0.303612 0.477016 0.000500 17.464245 2.334312
922 0.024131 0.092107 0.264112 0.043335 0.302526 0.475931 0.000513 17.465332 2.333498
923 0.024722 0.093190 0.263029 0.044418 0.301443 0.474848 0.000526 17.466415 2.333574
924 0.025311 0.094274 0.261946 0.045485 0.300360 0.473764 0.000539 17.467499 2.333647
925 0.024229 0.095355 0.260864 0.046566 0.299278 0.472683 0.000551 17.468578 2.333513
926 0.024818 0.096436 0.259783 0.047647 0.298199 0.471603 0.000565 17.469662 2.333589
927 0.025406 0.097514 0.258705 0.048710 0.297119 0.470524 0.000578 17.470741 2.333662
928 0.025991 0.098593 0.257627 0.049789 0.296040 0.469444 0.000591 17.470726 2.333600
929 0.026576 0.099669 0.256550 0.050850 0.294964 0.468369 0.000604 17.471806 2.333673
930 0.027159 0.100745 0.255474 0.051926 0.293888 0.467293 0.000616 17.472881 2.333748
931 0.027740 0.101821 0.254398 0.052999 0.292812 0.466219 0.000629 17.473953 2.333822
932 0.028318 0.102894 0.253325 0.054058 0.291740 0.465145 0.000643 17.473942 2.333758
933 0.028896 0.103967 0.252253 0.055113 0.290667 0.464073 0.000655 17.475014 2.333830
934 0.029472 0.105038 0.251181 0.056185 0.289597 0.463001 0.000668 17.476086 2.333903
935 0.030048 0.106108 0.250113 0.057240 0.288525 0.461931 0.000681 17.477154 2.333975
936 0.030621 0.107177 0.249043 0.058308 0.287457 0.460861 0.000693 17.478222 2.334048
937 0.029552 0.108245 0.292425 0.059359 0.286388 0.459795 0.000706 17.479290 2.339470
938 0.028486 0.109311 0.291359 0.060410 0.285322 0.458729 0.000719 17.479267 2.339200
939 0.029060 0.110376 0.290293 0.061459 0.284256 0.457664 0.000731 17.480331 2.339272
940 0.028223 0.111442 0.289228 0.062523 0.283192 0.456598 0.000744 17.481396 2.339168
941 0.028796 0.112504 0.288166 0.058174 0.282129 0.455536 0.000757 17.482460 2.338565
942 0.027734 0.113566 0.287104 0.053856 0.281067 0.454473 0.000769 17.483524 2.337762
943 0.028307 0.114627 0.328602 0.054916 0.280006 0.453413 0.000782 17.484585 2.343155
944 0.027246 0.115687 0.327541 0.055960 0.278946 0.452353 0.000793 17.485645 2.343021
945 0.026188 0.116746 0.326483 0.057003 0.277887 0.451294 0.000807 17.486702 2.342889
946 0.026762 0.117804 0.325426 0.058060 0.276829 0.450237 0.000819 17.487759 2.342962
947 0.025930 0.118860 0.365191 0.059116 0.275772 0.449181 0.000832 17.488815 2.347962
948 0.026504 0.119916 0.364134 0.060156 0.274717 0.448124 0.000844 17.489872 2.348033
949 0.027075 0.120970 0.363081 0.061195 0.273663 0.447071 0.000856 17.490925 2.348104
950 0.026021 0.122024 0.362026 0.062248 0.272610 0.446016 0.000868 17.491978 2.347974
951 0.026592 0.123075 0.360975 0.057945 0.271559 0.444965 0.000881 17.493031 2.347378
952 0.027161 0.124125 0.359924 0.058996 0.270508 0.443914 0.000893 17.494083 2.347451
953 0.026112 0.125176 0.358873 0.060032 0.269457 0.442863 0.000906 17.495132 2.347319
954 0.026680 0.126225 0.357824 0.061081 0.268408 0.441814 0.000917 17.496181 2.347392
955 0.027246 0.127273 0.356777 0.062128 0.267361 0.440937 0.000930 17.497227 2.347485
956 0.026424 0.128319 0.355730 0.063175 0.266315 0.439890 0.000942 17.498276 2.347384
957 0.026991 0.129365 0.354685 0.064205 0.265268 0.438845 0.000954 17.499321 2.347454
958 0.027555 0.130408 0.353642 0.065248 0.264225 0.437801 0.000967 17.500366 2.347527
959 0.028118 0.131452 0.352598 0.066275 0.263182 0.436758 0.000978 17.501408 2.347596
960 0.028681 0.132495 0.351555 0.067318 0.262138 0.435715 0.000990 17.502449 2.347668
961 0.029242 0.133535 0.350515 0.068344 0.261097 0.434673 0.001003 17.503490 2.347738
962 0.029800 0.134576 0.349474 0.069384 0.260057 0.433634 0.001015 17.504532 2.347809
963 0.030357 0.135614 0.348436 0.070408 0.301563 0.432596 0.001026 17.505569 2.353196
964 0.029320 0.136653 0.347397 0.066120 0.300524 0.431559 0.001039 17.506607 2.352402
965 0.028283 0.137689 0.346361 0.067156 0.299488 0.430521 0.001051 17.507645 2.352274
966 0.028841 0.138724 0.345325 0.068192 0.298452 0.429485 0.001062 17.507599 2.352210
967 0.029398 0.139760 0.344290 0.069212 0.297417 0.428452 0.001074 17.454933 2.345567
968 0.028584 0.140794 0.343256 0.070229 0.296383 0.427418 0.001086 17.455967 2.345465
969 0.029140 0.141826 0.342224 0.071245 0.295351 0.426386 0.001099 17.456997 2.345533
970 0.028109 0.142858 0.341192 0.072262 0.294319 0.425356 0.001110 17.458031 2.345405
971 0.028665 0.143888 0.340162 0.073277 0.293289 0.424324 0.001122 17.459061 2.345473
972 0.027636 0.144917 0.339132 0.074305 0.292259 0.423296 0.001133 17.460091 2.345346
973 0.026608 0.145946 0.338104 0.075333 0.291231 0.422268 0.001145 17.461117 2.345219
974 0.027164 0.146972 0.337078 0.076361 0.290205 0.421240 0.001158 17.462147 2.345290
975 0.027718 0.147999 0.336050 0.077370 0.289177 0.420214 0.001169 17.463169 2.345358
976 0.028272 0.149024 0.335026 0.078381 0.288153 0.419189 0.001181 17.464191 2.345427
977 0.028824 0.150048 0.334002 0.079390 0.287128 0.418165 0.001192 17.464191 2.345367
978 0.027801 0.151071 0.332979 0.080412 0.286106 0.417141 0.001204 17.465214 2.345241
979 0.028352 0.152093 0.331957 0.081417 0.285084 0.416119 0.001215 17.466236 2.345309
980 0.027330 0.153113 0.330936 0.082439 0.284063 0.415098 0.001226 17.467258 2.345183
981 0.027882 0.154134 0.329916 0.078163 0.283043 0.414078 0.001238 17.468277 2.344591
982 0.028432 0.155152 0.328897 0.079182 0.282024 0.413059 0.001250 17.469296 2.344662
983 0.028980 0.156171 0.327879 0.080200 0.281006 0.412043 0.001262 17.470314 2.344732
984 0.029527 0.157187 0.326862 0.081202 0.279989 0.411026 0.001273 17.471329 2.344800
985 0.030072 0.158202 0.325848 0.082201 0.278975 0.410011 0.001285 17.472347 2.344868
986 0.030617 0.159217 0.324833 0.083216 0.277960 0.408997 0.001297 17.473358 2.344937
987 0.029602 0.160232 0.323818 0.084213 0.276945 0.407984 0.001307 17.474369 2.344809
988 0.030146 0.161244 0.322805 0.085211 0.275932 0.406971 0.001319 17.475384 2.344877
989 0.030689 0.162255 0.321795 0.086222 0.274921 0.405960 0.001330 17.476395 2.344946
990 0.031229 0.163266 0.320784 0.087217 0.273911 0.404949 0.001342 17.477406 2.345013
991 0.031769 0.164275 0.319775 0.088211 0.272902 0.403938 0.001353 17.478416 2.345080
992 0.030761 0.165284 0.318766 0.089220 0.271893 0.402931 0.001365 17.479424 2.344955
993 0.031300 0.166291 0.317759 0.090212 0.270885 0.424194 0.001375 17.480431 2.347806
994 0.030293 0.167298 0.316751 0.091217 0.269878 0.423187 0.001387 17.481438 2.347681
995 0.029287 0.168303 0.315746 0.092224 0.268873 0.422182 0.001398 17.482445 2.347558
996 0.029827 0.169309 0.314741 0.093227 0.267868 0.421179 0.001410 17.483448 2.347626
997 0.030366 0.170312 0.313738 0.094231 0.266865 0.420174 0.001421 17.484451 2.347695
998 0.030903 0.171314 0.312735 0.095234 0.265862 0.419172 0.001432 17.485455 2.347763
999 0.031439 0.172317 0.311733 0.096220 0.264860 0.418171 0.001443 1.070906 0.295886
1000 0.030651 0.173316 0.310734 0.097219 0.263861 0.417170 0.001453 1.069906 0.295539
1001 0.031186 0.174315 0.309734 0.092953 0.262861 0.416172 0.001465 1.068907 0.294699
1002 0.031719 0.175315 0.308735 0.088713 0.261862 0.415173 0.001476 1.067907 0.293862
1003 0.032251 0.176312 0.307737 0.089695 0.260864 0.414177 0.001488 1.066910 0.293679
1004 0.032784 0.177308 0.306742 0.090675 0.259869 0.413179 0.001498 1.065914 0.293496
1005 0.032000 0.178304 0.305746 0.091671 0.258873 0.412186 0.001510 1.064919 0.293151
1006 0.032530 0.179298 0.304750 0.092649 0.257877 0.411190 0.001520 1.063923 0.292967
1007 0.033058 0.180292 0.303759 0.088432 0.256886 0.410196 0.001532 1.062931 0.292136
1008 0.032066 0.181285 0.302765 0.084240 0.255892 0.409204 0.001543 1.061937 0.291117
1009 0.031075 0.182277 0.301773 0.085217 0.254900 0.408213 0.001553 1.060946 0.290744
1010 0.030294 0.183267 0.300783 0.086189 0.253910 0.407223 0.001564 1.059956 0.290398
1011 0.029515 0.184257 0.299793 0.082024 0.252920 0.406233 0.001575 1.058966 0.289410
1012 0.030046 0.185245 0.298805 0.082996 0.251932 0.405245 0.001586 1.057978 0.289229
1013 0.030577 0.186233 0.297817 0.083969 0.250944 0.404257 0.001596 1.056990 0.289048
1014 0.031105 0.187219 0.296831 0.084955 0.249958 0.403271 0.001608 1.056004 0.288869
1015 0.030329 0.188205 0.295845 0.085924 0.248972 0.402285 0.001619 1.055017 0.288525
1016 0.029344 0.189190 0.294859 0.086895 0.247986 0.401299 0.001629 1.054031 0.288154
1017 0.029873 0.190173 0.293877 0.087879 0.247004 0.400316 0.001640 1.053049 0.287976
1018 0.030399 0.191156 0.292894 0.088844 0.246021 0.399334 0.001651 1.052067 0.287796
1019 0.030926 0.192138 0.291912 0.089827 0.245039 0.398352 0.001661 1.051085 0.287617
1020 0.031450 0.193119 0.290930 0.090794 0.244057 0.397371 0.001673 1.050102 0.287437
1021 0.030470 0.194098 0.289951 0.091772 0.243078 0.396391 0.001682 1.049124 0.287071
1022 0.029491 0.195078 0.288973 0.092751 0.242100 0.395412 0.001694 1.048145 0.286705
1023 0.030017 0.196055 0.287994 0.093729 0.241121 0.394434 0.001704 1.047167 0.286528
1024 0.030540 0.197033 0.287016 0.094707 0.240143 0.393457 0.001715 1.046188 0.286350
1025 0.031063 0.198009 0.286041 0.095682 0.239168 0.392481 0.001725 1.045214 0.286173
1026 0.031585 0.198984 0.285067 0.096657 0.238194 0.391506 0.001736 1.044239 0.285996
1027 0.030611 0.199958 0.284092 0.097631 0.237219 0.390532 0.001747 1.043264 0.285632
1028 0.031132 0.200932 0.283117 0.098606 0.236244 0.389559 0.001757 1.042290 0.285455
1029 0.030159 0.201903 0.282146 0.099577 0.235273 0.388586 0.001768 1.041319 0.285092
1030 0.029188 0.202875 0.281176 0.095417 0.234303 0.387615 0.001778 1.040348 0.284087
1031 0.029710 0.203845 0.280205 0.096388 0.233332 0.386646 0.001789 1.039377 0.283911
1032 0.028740 0.204815 0.279234 0.092255 0.232361 0.385677 0.001799 1.038406 0.282911
1033 0.029262 0.205783 0.278267 0.093206 0.231394 0.384708 0.001810 1.037439 0.282734
1034 0.028294 0.206752 0.277298 0.089096 0.230425 0.383739 0.001820 1.036470 0.281737
1035 0.028814 0.207718 0.276331 0.090046 0.229458 0.382774 0.001830 1.035503 0.281559
1036 0.029335 0.208684 0.275366 0.091013 0.228493 0.381809 0.001841 1.034538 0.281385
1037 0.029853 0.209648 0.274401 0.091963 0.227528 0.380844 0.001851 1.033573 0.281208
1038 0.030370 0.210612 0.273438 0.092926 0.226564 0.379879 0.001862 1.032610 0.281033
1039 0.030886 0.211576 0.272474 0.093874 0.225601 0.378918 0.001871 1.031647 0.280856
1040 0.031401 0.212537 0.271513 0.094822 0.224640 0.377954 0.001882 1.030685 0.280679
1041 0.031914 0.213498 0.270552 0.090729 0.223679 0.376995 0.001892 1.029724 0.279873
1042 0.030953 0.214458 0.269590 0.091675 0.222717 0.376034 0.001902 1.028763 0.279512
1043 0.030199 0.215417 0.268633 0.092619 0.221760 0.375074 0.001913 1.027805 0.279178
1044 0.029445 0.216376 0.267673 0.093563 0.220800 0.374117 0.001923 1.026846 0.278843
1045 0.028691 0.217334 0.266716 0.094505 0.219843 0.373159 0.001933 1.025888 0.278509
1046 0.029205 0.218289 0.265760 0.095461 0.218887 0.372202 0.001944 1.024933 0.278335
1047 0.028454 0.219245 0.264805 0.096416 0.217932 0.371248 0.001953 1.023977 0.278004
1048 0.027500 0.220201 0.263849 0.097372 0.216976 0.370293 0.001963 1.023022 0.277647
1049 0.026546 0.221154 0.262896 0.098326 0.216022 0.369339 0.001974 1.022068 0.277291
1050 0.025593 0.222106 0.261944 0.099277 0.215071 0.368387 0.001984 1.021116 0.276935
1051 0.024641 0.223059 0.260992 0.100216 0.214119 0.367435 0.001993 1.020164 0.276577
1052 0.023690 0.224010 0.299259 0.101151 0.213167 0.366486 0.002004 1.019213 0.281122
1053 0.024208 0.224959 0.298309 0.102087 0.212217 0.365534 0.002014 1.018263 0.280949
1054 0.023463 0.225909 0.297359 0.103022 0.211267 0.364586 0.002024 1.017313 0.280618
1055 0.022514 0.226857 0.296412 0.103954 0.210320 0.363638 0.002033 1.016365 0.280262
1056 0.023033 0.227805 0.295464 0.104902 0.209372 0.362690 0.002044 1.015417 0.280091
1057 0.023552 0.228751 0.294518 0.105848 0.208426 0.361744 0.002054 1.014471 0.279920
1058 0.024069 0.229697 0.293571 0.106779 0.207479 0.360798 0.002064 1.013525 0.279748
1059 0.023327 0.230641 0.292627 0.107723 0.206535 0.359854 0.002073 1.012581 0.279420
1060 0.023842 0.231586 0.291683 0.108667 0.205591 0.358910 0.002083 1.011637 0.279250
1061 0.024357 0.232528 0.290741 0.109610 0.204649 0.357967 0.002093 1.010695 0.279080
1062 0.024870 0.233470 0.289799 0.110537 0.203707 0.357025 0.002104 1.009752 0.278908
1063 0.023929 0.234412 0.288857 0.111464 0.202765 0.356085 0.002113 1.008810 0.278554
1064 0.022989 0.235352 0.287916 0.107376 0.201824 0.355145 0.002123 1.007870 0.277574
1065 0.023502 0.236291 0.286978 0.108301 0.200886 0.354206 0.002132 1.006931 0.277403
1066 0.024015 0.237229 0.286039 0.104239 0.199947 0.353268 0.002142 1.005993 0.276609
1067 0.024527 0.238168 0.285101 0.105177 0.199009 0.352329 0.002152 1.005054 0.276440
1068 0.025037 0.239104 0.284164 0.101137 0.198072 0.351393 0.002162 1.004118 0.275648
1069 0.025547 0.240040 0.283228 0.102074 0.197136 0.350456 0.002172 1.003181 0.275479
1070 0.026054 0.240975 0.282293 0.102993 0.196201 0.349522 0.002182 1.002247 0.275308
1071 0.026561 0.241909 0.281359 0.103928 0.236073 0.348587 0.002192 1.001312 0.280240
1072 0.027065 0.242843 0.280426 0.104847 0.235140 0.347654 0.002201 1.000380 0.280069
1073 0.027571 0.243775 0.279493 0.105764 0.234207 0.346722 0.002211 0.999447 0.279899
1074 0.026639 0.244706 0.278563 0.106680 0.233276 0.345791 0.002220 0.998516 0.279549
1075 0.027143 0.245637 0.277632 0.107595 0.232346 0.344860 0.002230 0.997585 0.279379
1076 0.027645 0.092416 0.276701 0.108524 0.231415 0.343929 0.002239 0.996655 0.259941
1077 0.028147 0.093345 0.275774 0.109440 0.230488 0.343002 0.002249 0.995728 0.259771
1078 0.028647 0.094274 0.274845 0.110369 0.229559 0.342073 0.002258 0.994799 0.259603
1079 0.029146 0.095201 0.273918 0.111280 0.228632 0.341146 0.002268 0.993872 0.259433
1080 0.029644 0.096127 0.272991 0.112207 0.227705 0.340221 0.002277 0.992945 0.259265
1081 0.030142 0.097053 0.272066 0.113117 0.226780 0.339296 0.002287 0.992020 0.259095
1082 0.030638 0.097977 0.271141 0.114042 0.225855 0.338371 0.002296 0.991095 0.258927
1083 0.029910 0.098901 0.270218 0.110014 0.224932 0.337448 0.002306 0.990171 0.257987
1084 0.030405 0.099824 0.269295 0.110924 0.224009 0.336525 0.002316 0.989248 0.257818
1085 0.030899 0.100745 0.268373 0.106918 0.223087 0.335602 0.002325 0.988327 0.257035
1086 0.031392 0.101666 0.267450 0.102936 0.222164 0.334682 0.002335 0.987404 0.256254
1087 0.031883 0.102588 0.266531 0.098980 0.221245 0.333761 0.002344 0.986485 0.255477
1088 0.030964 0.103507 0.265612 0.099884 0.220325 0.332842 0.002354 0.985565 0.255132
1089 0.031456 0.104425 0.264692 0.100803 0.219406 0.331923 0.002363 0.984646 0.254964
1090 0.031946 0.105344 0.263775 0.101706 0.218489 0.331005 0.002372 0.983728 0.254796
1091 0.032434 0.106260 0.262857 0.102610 0.217571 0.330088 0.002381 0.982811 0.254627
1092 0.032923 0.107177 0.261942 0.103510 0.216656 0.329172 0.002391 0.981895 0.254458
1093 0.032007 0.108092 0.261026 0.099571 0.215740 0.328257 0.002399 0.980980 0.253509
1094 0.032495 0.109006 0.260111 0.100471 0.214825 0.327343 0.002409 0.980064 0.253341
1095 0.032982 0.109920 0.259199 0.096554 0.213913 0.326427 0.002419 0.979153 0.252571
1096 0.033466 0.110833 0.296026 0.097452 0.212999 0.325516 0.002428 0.978239 0.257120
1097 0.032555 0.111745 0.295115 0.098364 0.212088 0.324604 0.002438 0.977327 0.256779
1098 0.033040 0.112656 0.294203 0.099276 0.211176 0.323692 0.002447 0.976416 0.256613
1099 0.033524 0.113566 0.293293 0.100172 0.210266 0.322783 0.002456 0.975506 0.256446
1100 0.032614 0.114476 0.292383 0.101067 0.209356 0.321873 0.002464 0.974596 0.256104
1101 0.031706 0.115384 0.291475 0.101974 0.208447 0.320965 0.002474 0.973686 0.255764
1102 0.030798 0.116292 0.290567 0.102869 0.207539 0.320057 0.002483 0.972778 0.255423
1103 0.031283 0.117199 0.326027 0.103762 0.206633 0.319149 0.002493 0.971872 0.259802
1104 0.030377 0.118106 0.325121 0.099861 0.205727 0.318243 0.002501 0.970966 0.258863
1105 0.029472 0.119011 0.324215 0.100752 0.204821 0.317337 0.002510 0.970060 0.258522
1106 0.029958 0.119916 0.323311 0.101643 0.203917 0.316433 0.002520 0.969156 0.258357
1107 0.030442 0.120819 0.322407 0.097761 0.203012 0.315529 0.002529 0.968252 0.257594
1108 0.030926 0.121722 0.321505 0.093903 0.202110 0.314627 0.002537 0.967350 0.256835
1109 0.031408 0.122624 0.320602 0.094790 0.201208 0.313725 0.002546 0.966448 0.256669
1110 0.031890 0.123526 0.354790 0.095692 0.200306 0.312824 0.002556 0.965546 0.260891
1111 0.030990 0.124426 0.353889 0.096579 0.199406 0.311924 0.002565 0.964645 0.260553
1112 0.030281 0.125325 0.352989 0.097464 0.198505 0.311024 0.002573 0.963745 0.260238
1113 0.030764 0.126225 0.352091 0.098362 0.197607 0.310125 0.002583 0.962847 0.260075
1114 0.031244 0.127122 0.351192 0.094522 0.196709 0.309227 0.002592 0.961948 0.259320
1115 0.031723 0.128020 0.350296 0.095406 0.195812 0.308331 0.002601 0.961052 0.259155
1116 0.032202 0.128917 0.349400 0.096302 0.194916 0.307434 0.002609 0.960155 0.258992
1117 0.031306 0.129811 0.348503 0.097183 0.194019 0.306540 0.002619 0.959259 0.258655
1118 0.031784 0.130707 0.347609 0.098078 0.193125 0.305645 0.002627 0.958364 0.258492
1119 0.030890 0.131600 0.346714 0.098972 0.192230 0.304750 0.002636 0.957470 0.258158
1120 0.031368 0.132494 0.345821 0.095150 0.191338 0.303858 0.002645 0.956577 0.257406
1121 0.031845 0.133387 0.344929 0.096043 0.190445 0.302965 0.002654 0.955685 0.257244
1122 0.030952 0.134278 0.344038 0.092239 0.189552 0.302074 0.002663 0.954792 0.256324
1123 0.031429 0.135169 0.343145 0.093117 0.188663 0.301182 0.002672 0.953903 0.256160
1124 0.030729 0.136060 0.342257 0.093992 0.187773 0.300293 0.002680 0.953012 0.255849
1125 0.029840 0.136949 0.341368 0.094883 0.186882 0.299404 0.002689 0.952122 0.255517
1126 0.029140 0.137837 0.340479 0.095770 0.225203 0.298515 0.002698 0.951235 0.260110
1127 0.028253 0.138724 0.339590 0.096657 0.224314 0.297628 0.002707 0.950346 0.259777
1128 0.027366 0.139611 0.338703 0.097544 0.223427 0.296741 0.002715 0.949459 0.259446
1129 0.026480 0.140498 0.337818 0.098431 0.222542 0.295855 0.002724 0.948574 0.259115
1130 0.025595 0.141383 0.336931 0.094643 0.221657 0.294970 0.002733 0.947689 0.258200
1131 0.026075 0.142268 0.336048 0.095514 0.220772 0.294085 0.002741 0.946804 0.258038
1132 0.026554 0.143151 0.335165 0.096397 0.257614 0.293201 0.002750 0.945919 0.262594
1133 0.025860 0.144034 0.334280 0.097282 0.256733 0.292318 0.002759 0.945038 0.262288
1134 0.026339 0.144917 0.333399 0.098164 0.255850 0.291435 0.002768 0.944155 0.262128
1135 0.026816 0.145799 0.332518 0.099045 0.254969 0.290554 0.002776 0.943274 0.261969
1136 0.025936 0.146679 0.331636 0.099926 0.254087 0.289673 0.002785 0.942392 0.261639
1137 0.025056 0.147559 0.330757 0.100792 0.253208 0.288794 0.002793 0.941513 0.261309
1138 0.024177 0.148438 0.329878 0.101656 0.252329 0.287914 0.002802 0.940634 0.260978
1139 0.024656 0.149316 0.328999 0.097885 0.251450 0.287037 0.002810 0.939754 0.260238
1140 0.023779 0.150193 0.328121 0.098763 0.250572 0.286160 0.002819 0.938877 0.259910
1141 0.023089 0.151071 0.327246 0.099625 0.249695 0.285282 0.002828 0.938000 0.259604
1142 0.023569 0.151946 0.326368 0.100489 0.248819 0.284407 0.002836 0.937124 0.259445
1143 0.022881 0.152822 0.325493 0.101364 0.247944 0.283531 0.002844 0.936249 0.259141
1144 0.023359 0.153697 0.324619 0.102224 0.247070 0.282656 0.002853 0.935375 0.258982
1145 0.023837 0.154571 0.323746 0.098469 0.246197 0.281782 0.002861 0.934502 0.258245
1146 0.024313 0.155443 0.322872 0.099329 0.245323 0.280910 0.002871 0.933628 0.258086
1147 0.024790 0.156316 0.322001 0.095592 0.244452 0.280037 0.002878 0.932756 0.257353
1148 0.024105 0.157187 0.321129 0.096464 0.243580 0.279167 0.002888 0.931885 0.257051
1149 0.024580 0.158057 0.320257 0.097321 0.242710 0.278296 0.002895 0.931015 0.256891
1150 0.023709 0.158927 0.319387 0.093607 0.241838 0.277426 0.002904 0.930143 0.255993
1151 0.022840 0.159797 0.318518 0.094461 0.240971 0.276558 0.002913 0.929276 0.255667
1152 0.021972 0.160665 0.317650 0.095329 0.240101 0.275688 0.002920 0.928406 0.255341
1153 0.022448 0.161532 0.316782 0.096184 0.239233 0.274820 0.002929 0.927538 0.255183
1154 0.021581 0.162400 0.315916 0.092485 0.238367 0.273954 0.002937 0.926672 0.254289
1155 0.022057 0.163266 0.315050 0.093338 0.237501 0.273088 0.002946 0.925806 0.254132
1156 0.021192 0.164131 0.348085 0.094191 0.272989 0.272224 0.002954 0.924940 0.262588
1157 0.020327 0.164996 0.347221 0.095041 0.272125 0.271358 0.002962 0.924076 0.262263
1158 0.019463 0.165860 0.346357 0.095892 0.271261 0.270494 0.002971 0.923212 0.261939
1159 0.018785 0.166722 0.345493 0.092211 0.270397 0.269632 0.002979 0.922348 0.261071
1160 0.019262 0.167585 0.344631 0.093060 0.269535 0.268770 0.002987 0.921486 0.260915
1161 0.019739 0.168447 0.343769 0.093908 0.268673 0.267908 0.002995 0.920624 0.260758
1162 0.018879 0.169309 0.342909 0.094755 0.267813 0.267048 0.003004 0.919764 0.260435
1163 0.018019 0.170169 0.342049 0.095602 0.266953 0.266188 0.003012 0.918903 0.260112
1164 0.017344 0.171027 0.341188 0.096462 0.266092 0.265327 0.003020 0.918043 0.259813
1165 0.017821 0.171886 0.340330 0.097307 0.265234 0.264469 0.003029 0.917185 0.259658
1166 0.017149 0.172744 0.339472 0.098166 0.264376 0.263611 0.003036 0.916327 0.259360
1167 0.017626 0.173602 0.338615 0.099009 0.263519 0.262754 0.003044 0.915470 0.259205
1168 0.016768 0.174459 0.337759 0.099865 0.262661 0.261898 0.003052 0.914612 0.258884
1169 0.015913 0.175314 0.336903 0.100721 0.261806 0.261042 0.003061 0.913757 0.258565
1170 0.016390 0.176169 0.336046 0.101578 0.260952 0.260185 0.003069 0.912903 0.258412
1171 0.015720 0.177024 0.335194 0.102417 0.260098 0.259333 0.003077 0.912048 0.258114
1172 0.014867 0.177876 0.334339 0.103258 0.259243 0.258478 0.003085 0.911194 0.257793
1173 0.014013 0.178730 0.333487 0.104097 0.258390 0.257626 0.003094 0.910341 0.257472
1174 0.014492 0.179582 0.332634 0.104937 0.292618 0.256773 0.003101 0.909489 0.261703
1175 0.013640 0.180434 0.331783 0.105774 0.291767 0.255922 0.003109 0.908638 0.261384
1176 0.012974 0.181285 0.330933 0.106625 0.290916 0.255072 0.003117 0.907787 0.261088
1177 0.013453 0.182134 0.330082 0.107460 0.290066 0.254221 0.002268 0.906937 0.260827
1178 0.012604 0.182983 0.329233 0.108295 0.289217 0.253372 0.002276 0.906088 0.260509
1179 0.011755 0.183832 0.328384 0.109131 0.288368 0.252523 0.002285 0.905239 0.260190
1180 0.012234 0.184680 0.327536 0.105457 0.287521 0.251675 0.002294 0.904392 0.259474
1181 0.011387 0.185527 0.326689 0.106289 0.286674 0.250828 0.002302 0.903545 0.259155
1182 0.010724 0.186374 0.325844 0.102634 0.285828 0.249983 0.002312 0.902699 0.258300
1183 0.010061 0.187219 0.324997 0.103468 0.284981 0.249136 0.002319 0.901852 0.258004
1184 0.010541 0.188064 0.324152 0.099831 0.284136 0.248291 0.002328 0.901007 0.257294
1185 0.011020 0.188909 0.356098 0.100674 0.283293 0.247448 0.002337 0.900164 0.261243
1186 0.011497 0.189752 0.355253 0.101505 0.282448 0.246605 0.002346 0.899319 0.261091
1187 0.011972 0.190595 0.354410 0.102333 0.281605 0.245762 0.002354 0.898476 0.260938
1188 0.012447 0.191437 0.353588 0.103176 0.280764 0.244919 0.002363 0.897635 0.260791
1189 0.011607 0.192278 0.352747 0.104017 0.279922 0.244078 0.002371 0.896793 0.260477
1190 0.012081 0.193118 0.351906 0.104845 0.279081 0.243237 0.002380 0.895952 0.260325
1191 0.012556 0.193959 0.351067 0.101223 0.278242 0.242397 0.002388 0.895113 0.259618
1192 0.013028 0.194798 0.350227 0.102049 0.311295 0.241558 0.002398 0.894274 0.263703
1193 0.012190 0.195637 0.349388 0.102875 0.310455 0.240719 0.002405 0.893435 0.263388
1194 0.012662 0.196475 0.348551 0.103699 0.309618 0.239882 0.002414 0.892597 0.263237
1195 0.013134 0.197311 0.347713 0.104523 0.308781 0.239046 0.002422 0.891760 0.263086
1196 0.013604 0.198148 0.346876 0.100918 0.307943 0.238209 0.002431 0.890923 0.262381
1197 0.012949 0.198983 0.346041 0.101742 0.307108 0.237373 0.002439 0.890087 0.262090
1198 0.013419 0.199819 0.345205 0.102564 0.306273 0.236538 0.002447 0.889252 0.261940
1199 0.012585 0.200653 0.344372 0.098976 0.305439 0.235704 0.002457 0.888418 0.261075
1200 0.013054 0.201488 0.343538 0.095407 0.304605 0.234871 0.002464 0.887585 0.260377
1201 0.013523 0.202320 0.342705 0.096226 0.303772 0.234037 0.002473 0.886751 0.260226
1202 0.013990 0.203153 0.341873 0.092676 0.302940 0.233206 0.002481 0.885920 0.259530
1203 0.014458 0.203984 0.341042 0.093508 0.302109 0.232374 0.002490 0.885088 0.259382
1204 0.014923 0.204815 0.340210 0.094326 0.301277 0.231544 0.002499 0.884256 0.259231
1205 0.014093 0.205646 0.339380 0.095156 0.300447 0.230713 0.002506 0.883427 0.258921
1206 0.013443 0.206474 0.338551 0.095985 0.299618 0.229885 0.002516 0.882597 0.258634
1207 0.013908 0.207303 0.337721 0.092451 0.298788 0.229055 0.002523 0.881767 0.257940
1208 0.014374 0.208131 0.336893 0.093266 0.297960 0.228228 0.002532 0.880939 0.257790
1209 0.014837 0.208959 0.336065 0.094093 0.297132 0.227400 0.002540 0.880112 0.257642
1210 0.014189 0.209786 0.335239 0.090574 0.296307 0.226574 0.002548 0.879286 0.256813
1211 0.014653 0.210612 0.334414 0.091389 0.295481 0.225748 0.002556 0.878460 0.256664
1212 0.015116 0.211437 0.333588 0.092213 0.294655 0.224922 0.002565 0.877634 0.256516
1213 0.015576 0.212262 0.332762 0.093025 0.293831 0.224098 0.002573 0.876808 0.256367
1214 0.014752 0.213086 0.331938 0.093838 0.293007 0.223274 0.002581 0.875984 0.256058
1215 0.015213 0.213910 0.331116 0.090334 0.292183 0.222450 0.002589 0.875162 0.255370
1216 0.014568 0.214732 0.330294 0.091156 0.291359 0.221626 0.002598 0.874340 0.255084
1217 0.013746 0.215554 0.329470 0.091980 0.290539 0.220806 0.002605 0.873516 0.254777
1218 0.014208 0.216375 0.328650 0.088493 0.289717 0.219984 0.002614 0.872696 0.254092
1219 0.013565 0.217196 0.327829 0.089314 0.288895 0.219162 0.002623 0.871876 0.253807
1220 0.014026 0.218017 0.327009 0.090134 0.288076 0.218344 0.002630 0.871056 0.253661
1221 0.013206 0.218836 0.326189 0.090940 0.287256 0.217524 0.002638 0.870235 0.253353
1222 0.012388 0.219654 0.325371 0.087471 0.286438 0.216705 0.002647 0.869417 0.252512
1223 0.012849 0.220472 0.324553 0.088287 0.285620 0.215887 0.002655 0.868599 0.252365
1224 0.013309 0.221290 0.323736 0.089106 0.284801 0.215069 0.002663 0.867783 0.252220
1225 0.013767 0.222106 0.322918 0.089911 0.283985 0.214252 0.002670 0.866964 0.252072
1226 0.014226 0.222922 0.322104 0.090714 0.283169 0.213436 0.002679 0.866150 0.251925
1227 0.013587 0.223738 0.321287 0.091515 0.282354 0.212622 0.002687 0.865334 0.251640
1228 0.012773 0.224552 0.320473 0.092318 0.281540 0.211807 0.002695 0.864519 0.251335
1229 0.012135 0.225366 0.319658 0.093119 0.280725 0.210995 0.002703 0.863705 0.251051
1230 0.011322 0.226180 0.318846 0.093918 0.279913 0.210180 0.002710 0.862892 0.250745
1231 0.011782 0.226993 0.318033 0.094730 0.279100 0.209370 0.002720 0.862080 0.250601
1232 0.010969 0.227804 0.348969 0.095531 0.278288 0.208557 0.002728 0.861267 0.254264
1233 0.010158 0.228616 0.348158 0.096329 0.277477 0.207745 0.002735 0.860455 0.253959
1234 0.009523 0.229426 0.347345 0.097141 0.276665 0.206936 0.002743 0.859646 0.253678
1235 0.008713 0.230237 0.346537 0.097950 0.275856 0.206125 0.002750 0.858835 0.253375
1236 0.009174 0.231046 0.345728 0.094490 0.275047 0.205315 0.002759 0.858025 0.252698
1237 0.008366 0.231854 0.344919 0.095287 0.274239 0.204508 0.002768 0.857216 0.252395
1238 0.008825 0.232663 0.344110 0.096094 0.273430 0.203699 0.002775 0.856409 0.252251
1239 0.008194 0.233470 0.343302 0.096889 0.272621 0.202892 0.002783 0.855602 0.251969
1240 0.007564 0.234277 0.342497 0.093445 0.271816 0.202085 0.002790 0.854794 0.251158
1241 0.008024 0.235084 0.341690 0.094236 0.271009 0.201279 0.002798 0.853989 0.251014
1242 0.007218 0.235888 0.340883 0.095043 0.270203 0.200474 0.002806 0.853184 0.250712
1243 0.007679 0.236693 0.340078 0.091614 0.269398 0.199669 0.002813 0.852379 0.250040
1244 0.008138 0.237497 0.339275 0.092419 0.268595 0.198864 0.002822 0.851574 0.249898
1245 0.008596 0.238301 0.338472 0.093222 0.267792 0.198063 0.002831 0.850771 0.249756
1246 0.009053 0.239104 0.337669 0.089809 0.266989 0.197260 0.002838 0.849968 0.249086
1247 0.008251 0.239906 0.336866 0.086414 0.266186 0.196457 0.002846 0.849165 0.248261
1248 0.008708 0.240708 0.336065 0.087202 0.265385 0.195656 0.002853 0.848364 0.248118
1249 0.007908 0.241508 0.335264 0.087990 0.264584 0.194855 0.002861 0.847563 0.247817
1250 0.007107 0.242309 0.334463 0.084612 0.263783 0.194054 0.002869 0.846762 0.246995
1251 0.006481 0.243109 0.333664 0.085398 0.262983 0.193254 0.002876 0.845963 0.246716
1252 0.005682 0.243908 0.332865 0.086185 0.262184 0.192455 0.002884 0.845163 0.246416
1253 0.006141 0.244706 0.332067 0.086971 0.261387 0.191658 0.002892 0.844364 0.246273
1254 0.006598 0.245503 0.331268 0.087757 0.260588 0.190861 0.002899 0.843567 0.246130
1255 0.007054 0.246301 0.330471 0.084391 0.259790 0.190063 0.002907 0.842770 0.245468
1256 0.007510 0.247098 0.329676 0.085175 0.258995 0.189266 0.002914 0.841974 0.245326
1257 0.007965 0.247893 0.328878 0.085957 0.258198 0.188471 0.002922 0.841179 0.245183
1258 0.008419 0.248689 0.328085 0.082607 0.257404 0.187675 0.002930 0.840382 0.244524
1259 0.008871 0.249483 0.327290 0.083389 0.256609 0.186882 0.002938 0.839588 0.244381
1260 0.009323 0.250278 0.326496 0.080055 0.288595 0.186089 0.002946 0.838795 0.247822
1261 0.009775 0.251071 0.325703 0.080837 0.287802 0.185295 0.002953 0.838001 0.247680
1262 0.010225 0.251863 0.324909 0.081629 0.287008 0.184502 0.002961 0.837208 0.247538
1263 0.009433 0.252655 0.324118 0.082409 0.286217 0.183710 0.002969 0.836416 0.247241
1264 0.008641 0.253447 0.323326 0.079090 0.285425 0.182919 0.002976 0.835625 0.246431
1265 0.008022 0.254237 0.322535 0.079868 0.284634 0.182129 0.002983 0.834833 0.246155
1266 0.008473 0.255028 0.321745 0.080647 0.283844 0.181339 0.002991 0.834044 0.246014
1267 0.007684 0.255817 0.320955 0.081425 0.283054 0.180550 0.002998 0.833254 0.245717
1268 0.006895 0.256606 0.320166 0.078117 0.282265 0.179760 0.003006 0.832466 0.244910
1269 0.006106 0.257395 0.319378 0.074829 0.281477 0.178972 0.003014 0.831676 0.244106
1270 0.005490 0.258183 0.318590 0.075605 0.280689 0.178185 0.003021 0.830889 0.243832
1271 0.004704 0.258969 0.317804 0.076380 0.279903 0.177399 0.003029 0.830101 0.243536
1272 0.005156 0.259756 0.317017 0.077168 0.279116 0.176611 0.003036 0.829315 0.243397
1273 0.005608 0.260542 0.316231 0.077953 0.278330 0.175825 0.003044 0.828529 0.243258
1274 0.006060 0.261327 0.315447 0.078724 0.277546 0.175041 0.003052 0.827744 0.243117
1275 0.005274 0.262112 0.314661 0.075449 0.276760 0.174255 0.003058 0.826960 0.242316
1276 0.005725 0.262896 0.313877 0.072189 0.275976 0.173471 0.003066 0.826176 0.241672
1277 0.004942 0.263679 0.313093 0.072971 0.275192 0.172688 0.003074 0.825392 0.241379
1278 0.005392 0.264462 0.312311 0.073755 0.274410 0.171906 0.003080 0.824610 0.241241
1279 0.004610 0.265244 0.311529 0.074524 0.273628 0.171124 0.003088 0.823828 0.240947
1280 0.003828 0.266026 0.310747 0.075294 0.272846 0.170341 0.003096 0.823046 0.240653
1281 0.004278 0.266807 0.309965 0.072048 0.272064 0.169561 0.003103 0.822266 0.240012
1282 0.003670 0.267587 0.309187 0.068817 0.271286 0.168781 0.003111 0.821484 0.239240
1283 0.002890 0.268367 0.308407 0.069595 0.270506 0.168001 0.003119 0.820705 0.238949
1284 0.002110 0.269145 0.307627 0.066380 0.269726 0.167223 0.003126 0.819925 0.238158
1285 0.002562 0.269924 0.306849 0.063177 0.268948 0.166443 0.003133 0.819147 0.237523
1286 0.001955 0.270701 0.306070 0.059992 0.268169 0.165667 0.003139 0.818369 0.236758
1287 0.002405 0.271480 0.305294 0.060757 0.267393 0.164888 0.003147 0.817593 0.236620
1288 0.002855 0.272256 0.304518 0.061535 0.266617 0.164112 0.003155 0.816814 0.236483
1289 0.003304 0.273032 0.303740 0.062309 0.265839 0.163338 0.003162 0.816040 0.236345
1290 0.003752 0.273808 0.302965 0.063072 0.265064 0.162561 0.003170 0.815264 0.236207
1291 0.004200 0.274583 0.302191 0.063835 0.264290 0.161787 0.003177 0.814489 0.236069
1292 0.004646 0.275357 0.301416 0.064610 0.263515 0.161013 0.003183 0.813715 0.235932
1293 0.005091 0.276131 0.300642 0.065376 0.262741 0.160240 0.003191 0.812941 0.235794
1294 0.004318 0.276904 0.299870 0.062201 0.261969 0.159466 0.003199 0.812168 0.235012
1295 0.003716 0.277677 0.299097 0.062973 0.261196 0.158693 0.003205 0.811396 0.234744
1296 0.004160 0.278448 0.298325 0.063745 0.260424 0.157921 0.003212 0.810623 0.234607
1297 0.004605 0.279220 0.297554 0.064516 0.259653 0.157150 0.003220 0.809853 0.234471
1298 0.003834 0.279990 0.296782 0.065275 0.258881 0.156380 0.003227 0.809082 0.234181
1299 0.004278 0.280761 0.296013 0.066046 0.258112 0.155609 0.003234 0.808311 0.234046
1300 0.004723 0.281529 0.295242 0.066814 0.257341 0.154840 0.003241 0.807541 0.233909
1301 0.003954 0.282298 0.294474 0.067572 0.256573 0.154072 0.003248 0.806772 0.233620
1302 0.004396 0.283067 0.293707 0.068329 0.255806 0.153303 0.003256 0.806004 0.233483
1303 0.004839 0.283835 0.292938 0.069096 0.255037 0.152534 0.003263 0.805237 0.233347
1304 0.005281 0.284602 0.292171 0.069862 0.254271 0.151768 0.003270 0.804470 0.233212
1305 0.005721 0.285369 0.291405 0.070629 0.253504 0.151001 0.003277 0.803703 0.233076
1306 0.004955 0.286134 0.290638 0.067463 0.252737 0.150236 0.003284 0.802937 0.232298
1307 0.005396 0.286901 0.289873 0.068228 0.251972 0.149469 0.003291 0.802172 0.232163
1308 0.004797 0.287665 0.289108 0.068981 0.251207 0.148705 0.003298 0.801407 0.231896
1309 0.005238 0.288428 0.288343 0.065828 0.250443 0.147942 0.003305 0.800642 0.231271
1310 0.004641 0.289193 0.287580 0.066582 0.249680 0.147177 0.003313 0.799879 0.231006
1311 0.005080 0.289956 0.286818 0.063442 0.248917 0.146414 0.003320 0.799116 0.230383
1312 0.005519 0.290718 0.286055 0.064194 0.248154 0.145653 0.003326 0.798353 0.230246
1313 0.004757 0.291480 0.285292 0.061069 0.247391 0.144890 0.003334 0.797592 0.229476
1314 0.005196 0.292241 0.284531 0.061831 0.246630 0.144129 0.003340 0.796829 0.229341
1315 0.005632 0.293002 0.283770 0.062592 0.245869 0.143368 0.003347 0.796070 0.229206
1316 0.004872 0.293762 0.283010 0.063339 0.245110 0.142609 0.003355 0.795309 0.228921
1317 0.004112 0.294522 0.313021 0.060226 0.244350 0.141850 0.003362 0.794550 0.231999
1318 0.004551 0.295281 0.312262 0.060974 0.243591 0.141090 0.003368 0.793791 0.231864
1319 0.004988 0.296039 0.311502 0.061722 0.242832 0.140331 0.003376 0.793032 0.231728
1320 0.004229 0.296798 0.310745 0.062479 0.242075 0.139574 0.003383 0.792274 0.231445
1321 0.003472 0.297555 0.309988 0.063225 0.241318 0.138817 0.003389 0.791517 0.231160
1322 0.002716 0.298311 0.309231 0.063982 0.240561 0.138060 0.003397 0.790760 0.230877
1323 0.003153 0.299067 0.308474 0.064739 0.239803 0.137302 0.003403 0.790005 0.230743
1324 0.002398 0.299823 0.307718 0.065483 0.239048 0.136547 0.003410 0.789249 0.230460
1325 0.002834 0.300578 0.306963 0.066227 0.238293 0.135792 0.002655 0.788494 0.230229
1326 0.002245 0.301332 0.306210 0.066980 0.237539 0.135038 0.002663 0.787739 0.229968
1327 0.002683 0.302087 0.305456 0.067722 0.236786 0.134285 0.002670 0.786985 0.229834
1328 0.003119 0.302839 0.304703 0.064619 0.236032 0.133533 0.002678 0.786232 0.229219
1329 0.003553 0.303592 0.303949 0.065361 0.235279 0.132780 0.002686 0.785479 0.229085
1330 0.003988 0.304344 0.333050 0.066113 0.234528 0.132027 0.002693 0.784727 0.232684
1331 0.004421 0.305097 0.332298 0.066853 0.233776 0.131277 0.002700 0.783976 0.232550
1332 0.004854 0.305847 0.331547 0.067593 0.233025 0.130526 0.002707 0.783224 0.232415
1333 0.005287 0.306598 0.330797 0.068342 0.232275 0.129776 0.002715 0.782475 0.232283
1334 0.005718 0.307347 0.330046 0.069092 0.231903 0.129025 0.002722 0.781723 0.232197
1335 0.006147 0.308097 0.329298 0.069832 0.231155 0.128277 0.002729 0.780975 0.232064
1336 0.006577 0.308846 0.328548 0.070580 0.230406 0.127527 0.002737 0.780226 0.231931
1337 0.007006 0.309594 0.327801 0.071327 0.261387 0.126780 0.001989 0.779478 0.235670
1338 0.006421 0.310342 0.327053 0.072063 0.260639 0.126032 0.001997 0.778730 0.235410
1339 0.005674 0.311089 0.355291 0.072811 0.259892 0.125286 0.002005 0.777983 0.238754
1340 0.006104 0.311835 0.354546 0.073557 0.259146 0.124538 0.002012 0.777237 0.238622
1341 0.005357 0.312581 0.353800 0.070461 0.258400 0.123793 0.002020 0.776489 0.237863
1342 0.005785 0.313327 0.353054 0.071207 0.257654 0.123047 0.002028 0.775745 0.237731
1343 0.006213 0.314071 0.352308 0.071953 0.256908 0.122303 0.002036 0.775000 0.237599
1344 0.006639 0.314816 0.351564 0.072697 0.256165 0.121559 0.002044 0.774256 0.237467
1345 0.007065 0.315559 0.350821 0.073441 0.255421 0.120815 0.002052 0.773512 0.237336
1346 0.007490 0.316302 0.350077 0.070358 0.254677 0.120071 0.002060 0.772768 0.236725
1347 0.006748 0.317045 0.349335 0.071100 0.253935 0.119329 0.002068 0.772026 0.236448
1348 0.007173 0.317788 0.348593 0.071831 0.253193 0.118587 0.002075 0.771284 0.236315
1349 0.007597 0.318529 0.347851 0.068760 0.252451 0.117846 0.002083 0.770542 0.235707
1350 0.008020 0.319270 0.347109 0.069500 0.251709 0.117104 0.002090 0.769802 0.235576
1351 0.007279 0.320010 0.346369 0.070242 0.250969 0.116365 0.002098 0.769060 0.235299
1352 0.006701 0.320750 0.345629 0.070969 0.250229 0.115625 0.002106 0.768322 0.235041
1353 0.005961 0.321490 0.344891 0.071709 0.249493 0.114885 0.002113 0.767582 0.234766
1354 0.006386 0.322228 0.344152 0.072449 0.248753 0.114147 0.002121 0.766842 0.234635
1355 0.006808 0.322967 0.343412 0.073175 0.248014 0.113409 0.002129 0.766104 0.234502
1356 0.006231 0.323705 0.342676 0.073902 0.247276 0.112671 0.002136 0.765366 0.234245
1357 0.006655 0.324442 0.341938 0.074627 0.246540 0.111935 0.002144 0.764629 0.234114
1358 0.007076 0.325179 0.341202 0.075354 0.245804 0.111198 0.002151 0.763893 0.233982
1359 0.006340 0.325914 0.340466 0.076088 0.245068 0.110462 0.002160 0.763157 0.233707
1360 0.006762 0.326650 0.339729 0.073029 0.244331 0.109726 0.002168 0.762421 0.233102
1361 0.006027 0.327385 0.338995 0.073751 0.243597 0.108992 0.002175 0.761686 0.232826
1362 0.005453 0.328120 0.338261 0.074474 0.242863 0.108257 0.002182 0.760952 0.232570
1363 0.005875 0.328854 0.337526 0.075209 0.242128 0.107523 0.002191 0.760218 0.232440
1364 0.006295 0.329587 0.336794 0.075932 0.241394 0.106789 0.002198 0.759483 0.232309
1365 0.005562 0.330319 0.336060 0.072882 0.240662 0.106056 0.002206 0.758751 0.231562
1366 0.005983 0.331052 0.335327 0.073614 0.239929 0.105324 0.002213 0.758018 0.231433
1367 0.006403 0.331784 0.362766 0.074333 0.239199 0.104593 0.002221 0.757288 0.234823
1368 0.006822 0.332515 0.362034 0.075066 0.238466 0.103861 0.002228 0.756556 0.234693
1369 0.007240 0.333245 0.361303 0.075785 0.237736 0.103130 0.002236 0.755825 0.234563
1370 0.006510 0.333976 0.360573 0.076515 0.237005 0.102400 0.002243 0.755095 0.234290
1371 0.006927 0.334706 0.359844 0.077244 0.236277 0.101671 0.002251 0.754366 0.234161
1372 0.007345 0.335435 0.359114 0.077972 0.235546 0.100941 0.002258 0.753635 0.234031
1373 0.007761 0.336164 0.358385 0.078690 0.234818 0.100212 0.002266 0.752907 0.233900
1374 0.008177 0.336892 0.357658 0.079418 0.234091 0.099485 0.002274 0.752180 0.233772
1375 0.008593 0.337619 0.356930 0.080147 0.233362 0.098757 0.002281 0.751451 0.233642
1376 0.007866 0.204815 0.356203 0.080862 0.232635 0.098030 0.002289 0.750725 0.216678
1377 0.008280 0.205542 0.355476 0.081589 0.231909 0.097303 0.002296 0.749998 0.216549
1378 0.008694 0.206267 0.354752 0.082302 0.231184 0.096579 0.002304 0.749273 0.216419
1379 0.009107 0.206993 0.354025 0.083029 0.230457 0.095854 0.002311 0.748547 0.216290
1380 0.009520 0.207718 0.353300 0.083754 0.229733 0.095129 0.002318 0.747822 0.216162
1381 0.009931 0.208442 0.352575 0.080709 0.229008 0.094404 0.002325 0.747097 0.215561
1382 0.010342 0.209167 0.351852 0.081423 0.228285 0.093681 0.002333 0.746374 0.215432
1383 0.009775 0.209889 0.351130 0.082134 0.227562 0.092958 0.002340 0.745651 0.215180
1384 0.010185 0.210612 0.350407 0.082857 0.226839 0.092236 0.002348 0.744928 0.215052
1385 0.009464 0.211334 0.349726 0.079824 0.226116 0.091513 0.002356 0.744205 0.214317
1386 0.008741 0.212056 0.349005 0.080547 0.225395 0.090792 0.002363 0.743484 0.214048
1387 0.009151 0.212777 0.348284 0.081257 0.224674 0.090069 0.002370 0.742764 0.213918
1388 0.008589 0.213498 0.347563 0.078238 0.223953 0.089350 0.002378 0.742043 0.213201
1389 0.007868 0.214219 0.346842 0.078959 0.223232 0.088629 0.002384 0.741322 0.212932
1390 0.008279 0.214938 0.346123 0.079666 0.222513 0.087910 0.002392 0.740602 0.212803
1391 0.008689 0.215657 0.345404 0.080385 0.221794 0.087191 0.002399 0.739883 0.212675
1392 0.009098 0.216376 0.344685 0.081104 0.221075 0.086472 0.002407 0.739164 0.212548
1393 0.008381 0.217093 0.343966 0.081821 0.220356 0.085754 0.002415 0.738445 0.212279
1394 0.007663 0.217812 0.343248 0.078814 0.219639 0.085035 0.002421 0.737728 0.211545
1395 0.006946 0.218529 0.342531 0.079519 0.218922 0.084318 0.002428 0.737011 0.211275
1396 0.007355 0.219245 0.341814 0.080227 0.218204 0.083603 0.002436 0.736294 0.211147
1397 0.007765 0.219962 0.341099 0.077229 0.217489 0.082886 0.002443 0.735579 0.210556
1398 0.008173 0.220677 0.340384 0.077946 0.216774 0.082170 0.002451 0.734863 0.210430
1399 0.008581 0.221393 0.339668 0.078650 0.216059 0.081455 0.002458 0.734148 0.210301
1400 0.008988 0.222106 0.338953 0.079353 0.215343 0.080742 0.002464 0.733433 0.210173
1401 0.008274 0.222821 0.338240 0.080067 0.214630 0.080027 0.002472 0.732719 0.209906
1402 0.007561 0.223535 0.337526 0.080769 0.213917 0.079313 0.002480 0.732006 0.209638
1403 0.007968 0.224247 0.336813 0.081470 0.213203 0.078602 0.002487 0.731293 0.209510
1404 0.008374 0.224959 0.336100 0.082184 0.212490 0.077888 0.002493 0.730579 0.209383
1405 0.008780 0.225672 0.335388 0.082884 0.211779 0.077177 0.002501 0.729868 0.209256
1406 0.009186 0.226383 0.334677 0.083586 0.211067 0.076466 0.002508 0.729156 0.209129
1407 0.009590 0.227094 0.333967 0.080597 0.210358 0.075756 0.002515 0.728447 0.208540
1408 0.009993 0.227805 0.333256 0.081297 0.209646 0.075045 0.002522 0.727736 0.208412
1409 0.010396 0.228515 0.332546 0.082006 0.208937 0.074335 0.002529 0.727026 0.208286
1410 0.010798 0.229224 0.331837 0.082705 0.208227 0.073626 0.002537 0.726316 0.208159
1411 0.010090 0.229933 0.331127 0.083414 0.207518 0.072916 0.002543 0.725607 0.207893
1412 0.010491 0.230641 0.330420 0.084122 0.206810 0.072208 0.002550 0.724899 0.207768
1413 0.010893 0.231349 0.329710 0.084820 0.206100 0.071499 0.002558 0.724190 0.207640
1414 0.010185 0.232057 0.329004 0.085518 0.205395 0.070793 0.002564 0.723484 0.207375
1415 0.009478 0.232764 0.328297 0.086224 0.204687 0.070086 0.001858 0.722776 0.207021
1416 0.009879 0.233470 0.327589 0.086929 0.203979 0.069380 0.001865 0.722069 0.206895
1417 0.009327 0.234176 0.326883 0.087635 0.203274 0.068674 0.001873 0.721363 0.206651
1418 0.008621 0.234881 0.326178 0.088329 0.202568 0.067968 0.001881 0.720657 0.206385
1419 0.009024 0.235587 0.325474 0.089035 0.201864 0.067265 0.001888 0.719954 0.206261
1420 0.009424 0.236291 0.324770 0.089741 0.201160 0.066559 0.001896 0.719250 0.206136
1421 0.008720 0.236995 0.324064 0.090431 0.200455 0.065857 0.001904 0.718544 0.205871
1422 0.009121 0.237699 0.323362 0.091135 0.199753 0.065153 0.001911 0.717842 0.205747
1423 0.009521 0.238401 0.322659 0.091827 0.199049 0.064449 0.001919 0.717138 0.205620
1424 0.009919 0.239104 0.321957 0.092531 0.198347 0.063747 0.001925 0.716436 0.205496
1425 0.010318 0.239806 0.321255 0.093233 0.197645 0.063046 0.001933 0.715734 0.205371
1426 0.010715 0.240508 0.320553 0.093924 0.196943 0.062344 0.001940 0.715033 0.205245
1427 0.011112 0.241208 0.319853 0.094612 0.196243 0.061644 0.001947 0.714333 0.205119
1428 0.010412 0.241909 0.319151 0.091629 0.195541 0.060944 0.001955 0.713631 0.204396
1429 0.010809 0.242609 0.318451 0.092329 0.194841 0.060244 0.001963 0.712931 0.204272
1430 0.011206 0.243308 0.317751 0.093029 0.194141 0.059544 0.001970 0.712231 0.204147
1431 0.011600 0.244008 0.317053 0.093718 0.193443 0.058844 0.001978 0.711533 0.204022
1432 0.011995 0.244706 0.316355 0.094416 0.192745 0.058146 0.001985 0.710835 0.203898
1433 0.012389 0.245404 0.315657 0.091442 0.192047 0.057447 0.001993 0.710136 0.203315
1434 0.012782 0.246102 0.314959 0.092129 0.191349 0.056751 0.002000 0.709438 0.203189
1435 0.012236 0.246799 0.314260 0.092815 0.190651 0.056053 0.002007 0.708740 0.202945
1436 0.012629 0.247496 0.313564 0.093502 0.189955 0.055357 0.002014 0.708044 0.202820
1437 0.011932 0.248192 0.312868 0.094198 0.189259 0.054661 0.002022 0.707348 0.202560
1438 0.012325 0.248887 0.312174 0.091236 0.188564 0.053967 0.002029 0.706654 0.201980
1439 0.012717 0.249583 0.311478 0.091921 0.187868 0.053270 0.002037 0.705957 0.201854
1440 0.013109 0.250278 0.310783 0.092604 0.187174 0.052576 0.002044 0.705263 0.201729
1441 0.012565 0.250972 0.310089 0.093288 0.186480 0.051882 0.002050 0.704569 0.201487
1442 0.012955 0.251666 0.309395 0.093983 0.185785 0.051188 0.002058 0.703875 0.201363
1443 0.012413 0.252358 0.308702 0.094675 0.185093 0.050495 0.002066 0.703182 0.201123
1444 0.011721 0.253051 0.308008 0.091724 0.184399 0.049803 0.002073 0.702488 0.200408
1445 0.012111 0.253743 0.307318 0.088787 0.183708 0.049110 0.002080 0.701797 0.199832
1446 0.011569 0.254436 0.306625 0.089478 0.183016 0.048418 0.002087 0.701105 0.199592
1447 0.010878 0.255127 0.305933 0.086552 0.182323 0.047728 0.002094 0.700413 0.198881
1448 0.010187 0.255817 0.305243 0.087242 0.181633 0.047037 0.002102 0.699722 0.198623
1449 0.009497 0.256508 0.304552 0.087923 0.180943 0.046347 0.002110 0.699032 0.198364
1450 0.009889 0.257197 0.303862 0.085007 0.180252 0.045658 0.002116 0.698341 0.197790
1451 0.009199 0.257888 0.303173 0.085688 0.179564 0.044968 0.002123 0.697653 0.197532
1452 0.009591 0.258576 0.302485 0.086376 0.178875 0.044279 0.002131 0.696964 0.197410
1453 0.008903 0.259265 0.301796 0.087065 0.178186 0.043591 0.002138 0.696276 0.197152
1454 0.009295 0.259953 0.301107 0.087742 0.177498 0.042904 0.002146 0.695587 0.197029
1455 0.009686 0.260640 0.300421 0.088428 0.176811 0.042215 0.002152 0.694901 0.196907
1456 0.009148 0.261327 0.299734 0.089115 0.176125 0.041529 0.002159 0.694214 0.196669
1457 0.009538 0.262013 0.299047 0.089802 0.175438 0.040844 0.002167 0.693527 0.196547
1458 0.009928 0.262700 0.298361 0.090477 0.174751 0.040157 0.002173 0.692841 0.196424
1459 0.010317 0.263386 0.297674 0.091164 0.174065 0.039471 0.002180 0.692154 0.196301
1460 0.010705 0.264071 0.296989 0.091848 0.173380 0.038786 0.002188 0.691469 0.196180
1461 0.010021 0.264755 0.296305 0.088942 0.172695 0.038101 0.002195 0.690784 0.195475
1462 0.010408 0.265439 0.295622 0.089615 0.172012 0.037418 0.002203 0.690102 0.195352
1463 0.010797 0.266124 0.322334 0.090288 0.171328 0.036734 0.002209 0.689417 0.198654
1464 0.010262 0.266807 0.321651 0.090973 0.170645 0.036051 0.002216 0.688734 0.198417
1465 0.009579 0.267489 0.320969 0.088078 0.169962 0.035368 0.002224 0.688051 0.197715
1466 0.009966 0.268172 0.346952 0.088760 0.169279 0.034687 0.002231 0.687368 0.200927
1467 0.010353 0.268853 0.346270 0.089432 0.168598 0.034004 0.002237 0.686687 0.200804
1468 0.010740 0.269535 0.345589 0.090101 0.167915 0.033323 0.002245 0.686005 0.200682
1469 0.010059 0.270216 0.344908 0.090773 0.197987 0.032642 0.002252 0.685324 0.204270
1470 0.010445 0.270897 0.344227 0.091454 0.197306 0.031961 0.002258 0.684643 0.204149
1471 0.010830 0.271577 0.343548 0.092121 0.196627 0.031281 0.002266 0.683964 0.204027
1472 0.010151 0.272256 0.342867 0.092791 0.195946 0.030602 0.002273 0.683285 0.203771
1473 0.010536 0.272935 0.342188 0.089905 0.195267 0.029922 0.002279 0.682606 0.203205
1474 0.009857 0.273614 0.341511 0.090572 0.194590 0.029243 0.002287 0.681927 0.202950
1475 0.010242 0.274293 0.340832 0.091251 0.193911 0.028564 0.002294 0.681248 0.202829
1476 0.009564 0.274970 0.340155 0.091917 0.193233 0.027887 0.002300 0.680571 0.202575
1477 0.009949 0.275647 0.339478 0.092585 0.192556 0.027210 0.002308 0.679893 0.202453
1478 0.010333 0.276324 0.364775 0.089708 0.191879 0.026533 0.002314 0.679216 0.205135
1479 0.010717 0.277000 0.364098 0.090374 0.191202 0.025858 0.002321 0.678539 0.205014
1480 0.011099 0.277677 0.363422 0.087511 0.190527 0.025181 0.002328 0.677864 0.204451
1481 0.011482 0.278352 0.362747 0.084658 0.189852 0.024506 0.002335 0.677189 0.203890
1482 0.011863 0.279027 0.362072 0.085333 0.189177 0.023830 0.002342 0.676514 0.203770
1483 0.012243 0.279701 0.361397 0.086008 0.188501 0.023157 0.002349 0.675838 0.203649
1484 0.011716 0.280375 0.360723 0.086672 0.187828 0.022484 0.002356 0.675165 0.203415
1485 0.011042 0.281049 0.360048 0.087334 0.187153 0.021811 0.002363 0.674492 0.203161
1486 0.011423 0.281722 0.359377 0.087997 0.186481 0.021137 0.002370 0.673819 0.203041
1487 0.010750 0.282395 0.358704 0.088659 0.185808 0.020466 0.002377 0.673145 0.202788
1488 0.010078 0.283067 0.358030 0.085817 0.185135 0.019793 0.002383 0.672474 0.202097
1489 0.009406 0.283739 0.357359 0.086479 0.184464 0.019121 0.002390 0.671801 0.201845
1490 0.009789 0.284410 0.356688 0.083649 0.183792 0.018450 0.002398 0.671129 0.201288
1491 0.009117 0.285081 0.356016 0.084309 0.183121 0.017778 0.002403 0.670460 0.201036
1492 0.009499 0.285752 0.355347 0.084969 0.182451 0.017109 0.002411 0.669788 0.200916
1493 0.008829 0.286422 0.354677 0.085638 0.181782 0.016438 0.002418 0.669119 0.200665
1494 0.009210 0.287091 0.354008 0.086296 0.181112 0.015768 0.002424 0.668449 0.200545
1495 0.008540 0.287761 0.353338 0.086956 0.180443 0.015099 0.002431 0.667780 0.200293
1496 0.007872 0.288429 0.352669 0.087614 0.179773 0.014431 0.002438 0.667110 0.200042
1497 0.008253 0.289098 0.352001 0.088272 0.179106 0.013763 0.002445 0.666443 0.199923
1498 0.007586 0.289765 0.351334 0.088940 0.178438 0.013096 0.002451 0.665775 0.199673
1499 0.006918 0.290433 0.350666 0.089607 0.177771 0.012428 0.002459 0.665108 0.199424
1500 0.006250 0.291100 0.349998 0.086784 0.177103 0.011761 0.002464 0.664440 0.198738
1501 0.006634 0.291766 0.349333 0.087450 0.176437 0.011095 0.002472 0.663774 0.198620
1502 0.007015 0.292432 0.348667 0.088116 0.175772 0.010429 0.002478 0.663109 0.198502
1503 0.006495 0.293097 0.348001 0.088772 0.175106 0.009764 0.002485 0.662443 0.198270
1504 0.005829 0.293763 0.347336 0.089426 0.174440 0.009098 0.002491 0.661777 0.198020
1505 0.006210 0.294427 0.346670 0.090080 0.173775 0.008434 0.002499 0.661114 0.197901
1506 0.006592 0.295092 0.346006 0.090746 0.173111 0.007771 0.002504 0.660448 0.197784
1507 0.006971 0.295755 0.345343 0.087931 0.172447 0.007107 0.002512 0.659784 0.197231
1508 0.006453 0.296418 0.344679 0.088594 0.171783 0.006443 0.002518 0.659122 0.197001
1509 0.006833 0.297082 0.344017 0.089247 0.171122 0.005779 0.002525 0.658459 0.196883
1510 0.006170 0.297744 0.343355 0.086443 0.170460 0.005117 0.002532 0.657797 0.196202
1511 0.006550 0.298406 0.342691 0.087095 0.169796 0.004456 0.002539 0.657135 0.196083
1512 0.006929 0.299067 0.367348 0.087757 0.169136 0.003794 0.002544 0.656473 0.199131
1513 0.007307 0.299729 0.366686 0.088417 0.168474 0.003132 0.002552 0.655811 0.199014
1514 0.007685 0.300389 0.366026 0.085625 0.167814 0.002472 0.002558 0.655151 0.198465
1515 0.008062 0.301049 0.365366 0.086275 0.167152 0.001812 0.002565 0.654491 0.198347
1516 0.007402 0.301709 0.364706 0.083492 0.166492 0.001152 0.002571 0.653831 0.197670
1517 0.007779 0.302369 0.364046 0.084143 0.165834 0.000492 0.002578 0.653172 0.197552
1518 0.008156 0.303028 0.363386 0.084791 0.165174 0.000166 0.002584 0.652512 0.197475
1519 0.008532 0.303687 0.387419 0.085440 0.164516 0.000824 0.002591 0.651854 0.200608
1520 0.008905 0.304345 0.386761 0.082668 0.163858 0.001484 0.002598 0.651196 0.200227
1521 0.009281 0.305002 0.386103 0.083315 0.163200 0.002140 0.002604 0.650537 0.200273
1522 0.009654 0.305659 0.385447 0.083961 0.162544 0.002798 0.002611 0.649879 0.200319
1523 0.010027 0.306316 0.384789 0.081202 0.161886 0.003454 0.002617 0.649223 0.199939
1524 0.010399 0.306973 0.384132 0.081858 0.161230 0.004112 0.002624 0.648567 0.199987
1525 0.009744 0.307629 0.383476 0.082502 0.160574 0.004766 0.002630 0.647911 0.199904
1526 0.009089 0.308284 0.382822 0.083158 0.159920 0.005423 0.002637 0.647255 0.199823
1527 0.009460 0.308940 0.382166 0.083803 0.159264 0.006077 0.002644 0.646601 0.199869
1528 0.009832 0.309594 0.381512 0.084448 0.158609 0.006733 0.002649 0.645947 0.199916
1529 0.009178 0.310248 0.380857 0.081696 0.157955 0.007387 0.002656 0.645292 0.199409
1530 0.009550 0.310903 0.380203 0.082340 0.157301 0.008041 0.002663 0.644638 0.199455
1531 0.008898 0.311555 0.379549 0.082983 0.156647 0.008694 0.002669 0.643986 0.199373
1532 0.009269 0.312208 0.378897 0.083635 0.155994 0.009346 0.002676 0.643332 0.199420
1533 0.009640 0.195078 0.378244 0.084290 0.155342 0.009998 0.002682 0.642679 0.184744
1534 0.010010 0.195729 0.377592 0.081547 0.154690 0.010651 0.002689 0.642027 0.184367
1535 0.010380 0.196382 0.376940 0.082188 0.154037 0.011303 0.002695 0.641376 0.184413
1536 0.010749 0.197033 0.376289 0.082829 0.153387 0.011955 0.002701 0.640724 0.184458
1537 0.011118 0.197684 0.375639 0.083479 0.152737 0.012606 0.002708 0.640074 0.184506
1538 0.010609 0.198335 0.374989 0.084129 0.152086 0.013254 0.002714 0.639423 0.184442
1539 0.010977 0.198984 0.374338 0.081396 0.151436 0.013905 0.002721 0.638773 0.184066
1540 0.010327 0.199634 0.373690 0.082035 0.150787 0.014553 0.002728 0.638123 0.183985
1541 0.010695 0.200283 0.373039 0.082685 0.150137 0.015203 0.002733 0.637474 0.184031
1542 0.010046 0.200932 0.372391 0.083324 0.149488 0.015852 0.002740 0.636826 0.183950
1543 0.009539 0.201580 0.371742 0.083973 0.148840 0.016500 0.002747 0.636177 0.183887
1544 0.009032 0.202228 0.371096 0.081249 0.148193 0.017147 0.002752 0.635529 0.183403
1545 0.009400 0.202875 0.370447 0.081886 0.147545 0.017796 0.002759 0.634882 0.183449
1546 0.008753 0.203523 0.369801 0.082523 0.146992 0.018442 0.002766 0.634235 0.183379
1547 0.008106 0.204169 0.369154 0.083170 0.146345 0.019089 0.002771 0.633589 0.183299
1548 0.007461 0.204815 0.368507 0.083805 0.145699 0.019733 0.002125 0.632942 0.183136
1549 0.006956 0.205461 0.367861 0.081091 0.145052 0.020380 0.002132 0.632296 0.182654
1550 0.007325 0.206106 0.367216 0.081726 0.144407 0.021025 0.002138 0.631651 0.182699
1551 0.007693 0.206752 0.366571 0.082371 0.143763 0.021669 0.002146 0.631006 0.182746
1552 0.007050 0.207396 0.365927 0.083006 0.143118 0.022312 0.002152 0.630362 0.182665
1553 0.006405 0.208039 0.365282 0.083641 0.142473 0.022957 0.002159 0.629717 0.182584
1554 0.005901 0.208684 0.364639 0.084284 0.141830 0.023602 0.002166 0.629074 0.182523
1555 0.006271 0.209327 0.363997 0.084919 0.141186 0.024242 0.002172 0.628429 0.182568
1556 0.006639 0.209970 0.363352 0.085550 0.140545 0.024887 0.002179 0.627789 0.182614
1557 0.005997 0.210612 0.362711 0.082844 0.139900 0.025528 0.002186 0.627144 0.182115
1558 0.005355 0.211254 0.362068 0.083485 0.139259 0.026171 0.002192 0.626503 0.182036
1559 0.004713 0.211896 0.385523 0.084127 0.138618 0.026814 0.002199 0.625862 0.184969
1560 0.004072 0.212537 0.384880 0.084759 0.137976 0.027454 0.002205 0.625219 0.184888
1561 0.004442 0.213178 0.384241 0.085388 0.137337 0.028095 0.002213 0.624580 0.184934
1562 0.004810 0.213819 0.383600 0.082693 0.136696 0.028734 0.002219 0.623940 0.184564
1563 0.004170 0.214458 0.382959 0.083323 0.136055 0.029375 0.002226 0.623299 0.184483
1564 0.003531 0.215098 0.382320 0.080635 0.135416 0.030014 0.002232 0.622660 0.183988
1565 0.002892 0.215737 0.381681 0.077959 0.134777 0.030653 0.002239 0.622021 0.183495
1566 0.003262 0.216376 0.381042 0.078588 0.134138 0.031292 0.002245 0.621382 0.183541
1567 0.002623 0.217014 0.380404 0.079216 0.133499 0.031931 0.002253 0.620743 0.183460
1568 0.002993 0.217652 0.379766 0.076550 0.132862 0.032570 0.002258 0.620106 0.183095
1569 0.003361 0.218289 0.379128 0.077179 0.132223 0.033207 0.002265 0.619467 0.183140
1570 0.003730 0.218926 0.378490 0.077806 0.131586 0.033844 0.002272 0.618830 0.183186
1571 0.004097 0.219563 0.377855 0.075150 0.130951 0.034481 0.002278 0.618195 0.182821
1572 0.004464 0.220201 0.377218 0.072502 0.130314 0.035116 0.002285 0.617558 0.182457
1573 0.003967 0.220836 0.376581 0.069866 0.129677 0.035751 0.002292 0.616920 0.181986
1574 0.004333 0.221471 0.375946 0.070492 0.129042 0.036386 0.002298 0.616285 0.182032
1575 0.003698 0.222106 0.375311 0.071117 0.128407 0.037022 0.002304 0.615650 0.181952
1576 0.004066 0.222741 0.374678 0.071743 0.127773 0.037657 0.002312 0.615017 0.181998
1577 0.004431 0.223376 0.374043 0.072367 0.127138 0.038292 0.002317 0.614382 0.182043
1578 0.004797 0.224010 0.373407 0.072990 0.126503 0.038925 0.002324 0.613747 0.182088
1579 0.005161 0.224643 0.372774 0.073626 0.125870 0.039558 0.002331 0.613113 0.182135
1580 0.005526 0.225276 0.372141 0.074257 0.125237 0.040192 0.002337 0.612480 0.182181
1581 0.005889 0.225909 0.371510 0.074881 0.124605 0.040823 0.002343 0.611849 0.182226
1582 0.006252 0.226541 0.370876 0.075514 0.123972 0.041456 0.002350 0.611216 0.182272
1583 0.005758 0.227173 0.370245 0.072884 0.123341 0.042088 0.002357 0.610584 0.181804
1584 0.006121 0.227805 0.369614 0.073505 0.122709 0.042719 0.002363 0.609953 0.181849
1585 0.006482 0.228436 0.368982 0.074127 0.122078 0.043350 0.002369 0.609322 0.181893
1586 0.005852 0.229066 0.368351 0.074749 0.121447 0.043980 0.002376 0.608690 0.181814
1587 0.005220 0.229697 0.367722 0.075378 0.120817 0.044611 0.002382 0.608061 0.181736
1588 0.004591 0.230327 0.367090 0.076000 0.120186 0.045240 0.002388 0.607430 0.181656
1589 0.003962 0.230956 0.366461 0.076622 0.119556 0.045868 0.002395 0.606800 0.181577
1590 0.003332 0.231586 0.365831 0.077240 0.118927 0.046497 0.002401 0.606171 0.181498
1591 0.003696 0.232214 0.365204 0.077860 0.118299 0.047127 0.002407 0.605543 0.181544
1592 0.004059 0.232842 0.364576 0.075237 0.117672 0.047756 0.002414 0.604916 0.181184
1593 0.004421 0.233470 0.387476 0.072626 0.117043 0.048384 0.002420 0.604286 0.183766
1594 0.003794 0.234097 0.386848 0.070024 0.116415 0.049011 0.002426 0.603659 0.183284
1595 0.004155 0.234725 0.386221 0.070652 0.115788 0.049637 0.002433 0.603031 0.183330
1596 0.004517 0.235352 0.385595 0.068060 0.115162 0.050264 0.002439 0.602406 0.182974
1597 0.004877 0.235978 0.384970 0.065479 0.114536 0.050892 0.002445 0.601780 0.182620
1598 0.004251 0.236604 0.384342 0.066095 0.113909 0.051517 0.002452 0.601152 0.182540
1599 0.004612 0.237229 0.383717 0.066721 0.113283 0.052143 0.002459 0.600527 0.182586
1600 0.004972 0.237855 0.383093 0.064148 0.112659 0.052769 0.002464 0.599903 0.182233
1601 0.005332 0.238480 0.382467 0.064762 0.112034 0.053392 0.002471 0.599277 0.182277
1602 0.005691 0.239104 0.381842 0.062199 0.111408 0.054016 0.002478 0.598652 0.181924
1603 0.005067 0.239728 0.381220 0.062813 0.110786 0.054640 0.002483 0.598030 0.181846
1604 0.005425 0.240352 0.380594 0.060259 0.110161 0.055264 0.002490 0.597404 0.181494
1605 0.005783 0.240975 0.379972 0.060873 0.109539 0.055887 0.002497 0.596783 0.181539
1606 0.006142 0.241597 0.379349 0.061487 0.108915 0.056509 0.002502 0.596159 0.181583
1607 0.005518 0.242221 0.401714 0.062099 0.108294 0.057131 0.002508 0.595537 0.184378
1608 0.004896 0.242843 0.401093 0.062712 0.107672 0.057753 0.002516 0.594915 0.184300
1609 0.005255 0.243464 0.400471 0.063334 0.136881 0.058374 0.002522 0.594294 0.188074
1610 0.004768 0.244085 0.422321 0.063955 0.136259 0.058996 0.002527 0.593672 0.190823
1611 0.004284 0.244706 0.421701 0.064575 0.135639 0.059616 0.002534 0.593052 0.190763
1612 0.004641 0.245327 0.421080 0.065187 0.135017 0.060238 0.002540 0.592430 0.190807
1613 0.004021 0.245947 0.420460 0.065807 0.134398 0.060858 0.001920 0.591810 0.190652
1614 0.004379 0.246567 0.419840 0.066427 0.133778 0.061478 0.001926 0.591190 0.190698
1615 0.003759 0.247186 0.419220 0.067038 0.133158 0.062098 0.001933 0.590570 0.190620
1616 0.003276 0.247806 0.418602 0.064487 0.161507 0.062716 0.001940 0.589952 0.193786
1617 0.003633 0.248424 0.417982 0.065107 0.160887 0.063334 0.001945 0.589333 0.193831
1618 0.003016 0.249042 0.417364 0.065725 0.160269 0.063951 0.001953 0.588715 0.193754
1619 0.003372 0.249660 0.416746 0.066343 0.159651 0.064569 0.001959 0.588097 0.193800
1620 0.002754 0.250278 0.416128 0.066959 0.159035 0.065187 0.001966 0.587479 0.193723
1621 0.003112 0.250895 0.415512 0.064419 0.158417 0.065804 0.001972 0.586863 0.193374
1622 0.003469 0.251512 0.436872 0.065027 0.157801 0.066422 0.001979 0.586246 0.196166
1623 0.003824 0.252128 0.436255 0.062496 0.157185 0.067038 0.001986 0.585629 0.195817
1624 0.004180 0.252744 0.435640 0.063103 0.156567 0.067654 0.001991 0.585014 0.195862
1625 0.004536 0.253359 0.435024 0.063709 0.155952 0.068268 0.001999 0.584398 0.195906
1626 0.004889 0.253974 0.434408 0.061186 0.155336 0.068884 0.002005 0.583782 0.195558
1627 0.005243 0.254589 0.433794 0.061802 0.154722 0.069500 0.002011 0.583168 0.195604
1628 0.004629 0.255204 0.433180 0.059288 0.154108 0.070112 0.002018 0.582554 0.195137
1629 0.004983 0.255817 0.432566 0.056784 0.153494 0.070726 0.002025 0.581940 0.194792
1630 0.004370 0.256431 0.431952 0.054289 0.152880 0.071341 0.002031 0.581326 0.194327
1631 0.003756 0.257045 0.431337 0.054901 0.152267 0.071953 0.002037 0.580711 0.194251
1632 0.004109 0.257657 0.430725 0.055506 0.151653 0.072567 0.002044 0.580099 0.194295
1633 0.004463 0.258270 0.430113 0.056118 0.151041 0.073179 0.002050 0.579487 0.194340
1634 0.003984 0.258882 0.429501 0.056721 0.150429 0.073792 0.002057 0.578875 0.194280
1635 0.003372 0.259494 0.428888 0.054234 0.149818 0.074402 0.002064 0.578262 0.193817
1636 0.003726 0.260106 0.428278 0.054836 0.149206 0.075014 0.002069 0.577652 0.193861
1637 0.004079 0.260716 0.427668 0.055439 0.148594 0.075624 0.002076 0.577042 0.193905
1638 0.004431 0.261327 0.427055 0.052959 0.147984 0.076235 0.002083 0.576429 0.193563
1639 0.004783 0.261937 0.426445 0.050491 0.147373 0.076845 0.002089 0.575819 0.193223
1640 0.005134 0.262547 0.425837 0.051102 0.146763 0.077456 0.002095 0.575211 0.193268
1641 0.005485 0.263157 0.425226 0.051710 0.146154 0.078064 0.002102 0.574600 0.193312
1642 0.005835 0.263766 0.424616 0.049248 0.145546 0.078674 0.002108 0.573990 0.192973
1643 0.006184 0.264375 0.424007 0.049858 0.144936 0.079283 0.002114 0.573381 0.193017
1644 0.006533 0.264983 0.423399 0.050457 0.144327 0.079891 0.002121 0.572773 0.193061
1645 0.005924 0.265592 0.422792 0.051056 0.143719 0.080498 0.002127 0.572166 0.192984
1646 0.006273 0.266200 0.422184 0.051664 0.143112 0.081106 0.002132 0.571558 0.193029
1647 0.005667 0.266807 0.421576 0.049210 0.142506 0.081715 0.002140 0.570950 0.192571
1648 0.006015 0.267413 0.420969 0.049818 0.141897 0.082321 0.002146 0.570343 0.192615
1649 0.005408 0.268020 0.420362 0.050425 0.141291 0.082928 0.002152 0.569736 0.192540
1650 0.005756 0.268626 0.419756 0.051022 0.140684 0.083534 0.002159 0.569130 0.192583
1651 0.006104 0.269233 0.419151 0.051626 0.140079 0.084139 0.002165 0.568525 0.192628
1652 0.005499 0.269837 0.418545 0.052223 0.139473 0.084743 0.002171 0.567919 0.192551
1653 0.005846 0.270443 0.417940 0.049778 0.138868 0.085350 0.002178 0.567314 0.192215
1654 0.006193 0.271049 0.417336 0.050383 0.138264 0.085955 0.002184 0.566710 0.192259
1655 0.005589 0.271652 0.416731 0.050978 0.137659 0.086559 0.002190 0.566105 0.192183
1656 0.005936 0.272256 0.416126 0.048540 0.137054 0.087162 0.002196 0.565500 0.191846
1657 0.006283 0.272861 0.415524 0.049143 0.136452 0.087767 0.002203 0.564898 0.191891
1658 0.005679 0.273463 0.414919 0.049747 0.135849 0.088369 0.002209 0.564293 0.191816
1659 0.006025 0.274066 0.414316 0.050350 0.135244 0.088972 0.002214 0.563690 0.191860
1660 0.006371 0.274669 0.413713 0.050953 0.134644 0.089573 0.002222 0.563087 0.191904
1661 0.005900 0.275271 0.413113 0.051544 0.134041 0.090176 0.002228 0.562487 0.191845
1662 0.006246 0.275873 0.412510 0.052139 0.133438 0.090778 0.002234 0.561884 0.191888
1663 0.006591 0.276475 0.411909 0.052740 0.132837 0.091379 0.002240 0.561283 0.191932
1664 0.006935 0.277076 0.411306 0.053341 0.132236 0.091980 0.002246 0.560680 0.191975
1665 0.006465 0.277677 0.410707 0.050909 0.131634 0.092581 0.002253 0.560081 0.191538
1666 0.006809 0.278277 0.410107 0.051510 0.131035 0.093182 0.002258 0.559481 0.191582
1667 0.007153 0.278876 0.409506 0.052101 0.130434 0.093781 0.002265 0.558880 0.191624
1668 0.007496 0.279477 0.408907 0.052691 0.129835 0.094381 0.002271 0.558281 0.191667
1669 0.007838 0.280076 0.408308 0.053280 0.129234 0.094980 0.002277 0.557682 0.191710
1670 0.007239 0.280675 0.407709 0.053879 0.128639 0.095577 0.002283 0.557083 0.191636
1671 0.007582 0.281274 0.407110 0.054470 0.128042 0.096176 0.002290 0.556484 0.191679
1672 0.007923 0.281872 0.406511 0.055069 0.127443 0.096775 0.002295 0.555885 0.191722
1673 0.008265 0.282470 0.427420 0.052643 0.126846 0.097372 0.002302 0.555286 0.194075
1674 0.008606 0.283067 0.426821 0.053232 0.126247 0.097969 0.002308 0.554689 0.194117
1675 0.008009 0.283664 0.426224 0.053829 0.125650 0.098566 0.002314 0.554092 0.194044
1676 0.008348 0.284261 0.425627 0.051411 0.125053 0.099163 0.002320 0.553495 0.193710
1677 0.007882 0.284858 0.425032 0.051998 0.124458 0.099760 0.002326 0.552898 0.193652
1678 0.008223 0.285454 0.424435 0.052595 0.123861 0.100357 0.002333 0.552303 0.193695
1679 0.007627 0.286050 0.423838 0.053181 0.123264 0.100952 0.002338 0.551708 0.193620
1680 0.007161 0.286645 0.423243 0.053776 0.122669 0.101547 0.002344 0.551113 0.193562
1681 0.007502 0.287240 0.422647 0.054363 0.122074 0.102142 0.002351 0.550518 0.193605
1682 0.007036 0.287835 0.422054 0.051952 0.121481 0.102737 0.002357 0.549923 0.193172
1683 0.007376 0.288429 0.421459 0.052547 0.120886 0.103333 0.002363 0.549328 0.193215
1684 0.006783 0.289023 0.420866 0.053131 0.120293 0.103926 0.002369 0.548733 0.193140
1685 0.006318 0.289617 0.420271 0.053726 0.119698 0.104519 0.002375 0.548141 0.193083
1686 0.005724 0.290210 0.419678 0.051323 0.119104 0.105112 0.002380 0.547546 0.192635
1687 0.005261 0.290803 0.419085 0.048927 0.118511 0.105705 0.002387 0.546955 0.192204
1688 0.005602 0.291396 0.418493 0.049513 0.117920 0.106297 0.002393 0.546362 0.192247
1689 0.005010 0.291987 0.417900 0.050104 0.117327 0.106890 0.002399 0.545769 0.192173
1690 0.004417 0.292580 0.417309 0.047718 0.116735 0.107481 0.002405 0.545177 0.191728
1691 0.004759 0.293172 0.416718 0.048302 0.116144 0.108072 0.002411 0.544586 0.191770
1692 0.004168 0.293763 0.416126 0.045923 0.115553 0.108664 0.002417 0.543995 0.191326
1693 0.004508 0.294353 0.415535 0.046513 0.114962 0.109255 0.002422 0.543404 0.191369
1694 0.003918 0.294944 0.414946 0.044144 0.114372 0.109844 0.002429 0.542812 0.190926
1695 0.004258 0.295534 0.414354 0.044725 0.113781 0.110435 0.002435 0.542223 0.190968
1696 0.004599 0.296124 0.413765 0.045315 0.141342 0.111025 0.002441 0.541634 0.194531
1697 0.004938 0.296714 0.413176 0.045904 0.140753 0.111614 0.002447 0.541044 0.194574
1698 0.005277 0.297302 0.412586 0.046484 0.140163 0.112202 0.002453 0.540455 0.194615
1699 0.005615 0.297891 0.411997 0.047064 0.139574 0.112791 0.002459 0.539865 0.194657
1700 0.005953 0.298480 0.411409 0.047653 0.138987 0.113379 0.002464 0.539278 0.194700
1701 0.005365 0.299067 0.410822 0.048233 0.138397 0.113968 0.002471 0.538689 0.194627
1702 0.004906 0.299655 0.410233 0.048820 0.137810 0.114555 0.002476 0.538101 0.194569
1703 0.004447 0.300242 0.409647 0.049408 0.137222 0.115143 0.002483 0.537514 0.194513
1704 0.004785 0.300830 0.409060 0.047043 0.136635 0.115730 0.002488 0.536926 0.194187
1705 0.005123 0.301416 0.408472 0.047621 0.136049 0.116316 0.002495 0.536341 0.194229
1706 0.005460 0.302003 0.407885 0.048199 0.135464 0.116901 0.002501 0.535755 0.194271
1707 0.005796 0.302588 0.407301 0.048775 0.134876 0.117487 0.002506 0.535168 0.194312
1708 0.006132 0.303174 0.406713 0.046419 0.134291 0.118073 0.002512 0.534582 0.193987
1709 0.006469 0.303760 0.406130 0.046993 0.133705 0.118658 0.002518 0.533997 0.194029
1710 0.006011 0.304345 0.405544 0.047571 0.133121 0.119244 0.002523 0.533413 0.193972
1711 0.005426 0.304929 0.404959 0.048147 0.132536 0.119827 0.002529 0.532827 0.193898
1712 0.004843 0.305513 0.404375 0.048731 0.131952 0.120411 0.002536 0.532244 0.193826
1713 0.004258 0.306098 0.403791 0.049305 0.131369 0.120995 0.002542 0.531660 0.193752
1714 0.003675 0.306682 0.403208 0.049881 0.130785 0.121578 0.002547 0.531076 0.193679
1715 0.004011 0.307264 0.402624 0.050455 0.130201 0.122162 0.002553 0.530493 0.193720
1716 0.004348 0.307847 0.423094 0.051029 0.129620 0.122746 0.002560 0.529911 0.196394
1717 0.004683 0.308430 0.422512 0.048677 0.129036 0.123327 0.002565 0.529327 0.196070
1718 0.004101 0.309012 0.421930 0.049252 0.128454 0.123909 0.002571 0.528746 0.195997
1719 0.003519 0.309594 0.421347 0.049835 0.127872 0.124493 0.002577 0.528164 0.195925
1720 0.003855 0.310176 0.420767 0.050406 0.127291 0.125072 0.002583 0.527582 0.195966
1721 0.004190 0.310757 0.420185 0.050980 0.126709 0.125654 0.002588 0.527000 0.196008
1722 0.003611 0.311337 0.419603 0.051552 0.126129 0.126236 0.002594 0.526421 0.195935
1723 0.003945 0.311918 0.419024 0.052132 0.125547 0.126816 0.002600 0.525839 0.195978
1724 0.004280 0.312499 0.418444 0.052704 0.124968 0.127396 0.002605 0.525259 0.196019
1725 0.003826 0.313079 0.417864 0.053274 0.124388 0.127975 0.002611 0.524679 0.195962
1726 0.004162 0.313658 0.417284 0.053844 0.123808 0.128555 0.002617 0.524099 0.196003
1727 0.003582 0.314237 0.416704 0.054415 0.123228 0.129133 0.002623 0.523520 0.195930
1728 0.003916 0.314816 0.416126 0.054995 0.122650 0.129713 0.002628 0.522942 0.195973
1729 0.004251 0.315394 0.415548 0.055573 0.122070 0.130291 0.002634 0.522362 0.196015
1730 0.004583 0.315972 0.414968 0.056152 0.121492 0.130869 0.002640 0.521784 0.196058
1731 0.004005 0.316550 0.414391 0.056730 0.120914 0.131447 0.002645 0.521206 0.195986
1732 0.003554 0.317128 0.413828 0.057297 0.120338 0.132023 0.002651 0.520630 0.195931
1733 0.002977 0.317705 0.413250 0.057875 0.119761 0.132601 0.002657 0.520052 0.195860
1734 0.003311 0.318282 0.412672 0.058453 0.119183 0.133179 0.002663 0.519474 0.195902
1735 0.003645 0.318858 0.412096 0.059029 0.118607 0.133753 0.002668 0.518898 0.195944
1736 0.003069 0.319434 0.411520 0.059605 0.118031 0.134329 0.002674 0.518322 0.195873
1737 0.003401 0.320010 0.410944 0.060171 0.117455 0.134905 0.002680 0.517746 0.195914
1738 0.003735 0.320586 0.410368 0.060747 0.116879 0.135479 0.002686 0.517170 0.195956
1739 0.003159 0.215800 0.409794 0.058397 0.116304 0.136055 0.002691 0.516596 0.182350
1740 0.003490 0.216376 0.409220 0.056055 0.115730 0.136631 0.002697 0.516022 0.182028
1741 0.003822 0.216950 0.408644 0.056629 0.115154 0.137203 0.002703 0.515446 0.182069
1742 0.003374 0.217525 0.408070 0.057203 0.114580 0.137777 0.002708 0.514872 0.182014
1743 0.002800 0.218099 0.407495 0.057770 0.114006 0.138351 0.002134 0.514297 0.181869
1744 0.003132 0.218673 0.406923 0.058342 0.113434 0.138926 0.002140 0.513725 0.181912
1745 0.002560 0.219245 0.406349 0.058907 0.112860 0.139500 0.002146 0.513151 0.181840
1746 0.002892 0.219818 0.405777 0.056572 0.112288 0.140072 0.002152 0.512579 0.181519
1747 0.002318 0.220391 0.405203 0.057137 0.111713 0.140644 0.002158 0.512005 0.181446
1748 0.002650 0.220963 0.404631 0.057709 0.111141 0.141216 0.002165 0.511433 0.181489
1749 0.002981 0.221535 0.404060 0.058271 0.110571 0.141787 0.002171 0.510862 0.181530
1750 0.002410 0.222106 0.403488 0.058834 0.109999 0.142359 0.002176 0.510290 0.181458
1751 0.002741 0.222678 0.402918 0.059397 0.109428 0.142929 0.002182 0.509720 0.181499
1752 0.003071 0.223248 0.402346 0.059969 0.108856 0.143501 0.002188 0.509148 0.181541
1753 0.003401 0.223819 0.401775 0.060530 0.108286 0.144072 0.002193 0.508577 0.181582
1754 0.002956 0.224389 0.401205 0.061100 0.107716 0.144642 0.002200 0.508007 0.181527
1755 0.002510 0.224959 0.400635 0.061661 0.107145 0.145212 0.002206 0.507437 0.181471
1756 0.002840 0.225530 0.400064 0.062231 0.106575 0.145782 0.002212 0.506866 0.181513
1757 0.003170 0.226098 0.399496 0.062792 0.106007 0.146351 0.002217 0.506298 0.181554
1758 0.003499 0.226667 0.398928 0.060461 0.105438 0.146919 0.002224 0.505730 0.181233
1759 0.003828 0.227237 0.418978 0.061020 0.104870 0.147488 0.002230 0.505161 0.183851
1760 0.004156 0.227805 0.418409 0.058699 0.104301 0.148056 0.002235 0.504593 0.183532
1761 0.004483 0.228373 0.417841 0.059265 0.103733 0.148624 0.002241 0.504025 0.183573
1762 0.004810 0.228940 0.417273 0.059826 0.103165 0.149193 0.002247 0.503456 0.183614
1763 0.005136 0.229507 0.416706 0.060392 0.102598 0.149759 0.002253 0.502890 0.183655
1764 0.005463 0.230075 0.416138 0.060961 0.102030 0.150326 0.002258 0.502321 0.183696
1765 0.004896 0.230641 0.415571 0.061527 0.101463 0.150892 0.002264 0.501755 0.183626
1766 0.005222 0.231208 0.415005 0.062084 0.100897 0.151459 0.002270 0.501188 0.183667
1767 0.004656 0.231774 0.414438 0.059769 0.100330 0.152025 0.002275 0.500622 0.183236
1768 0.004982 0.232340 0.413874 0.060326 0.099766 0.152592 0.002281 0.500057 0.183277
1769 0.004416 0.232905 0.413307 0.058016 0.099199 0.153156 0.002287 0.499491 0.182847
1770 0.004742 0.233470 0.412743 0.058573 0.098635 0.153721 0.002294 0.498926 0.182888
1771 0.005068 0.234035 0.412178 0.059137 0.098070 0.154285 0.002299 0.498362 0.182929
1772 0.004503 0.234599 0.411613 0.056835 0.097506 0.154850 0.002305 0.497797 0.182501
1773 0.004063 0.235164 0.411049 0.057392 0.096941 0.155415 0.002312 0.497232 0.182446
1774 0.003621 0.235728 0.410486 0.057957 0.096378 0.155979 0.002316 0.496670 0.182392
1775 0.003946 0.236291 0.409922 0.058519 0.095814 0.156544 0.002322 0.496105 0.182433
1776 0.004272 0.236855 0.409359 0.059072 0.095251 0.157106 0.002328 0.495543 0.182473
1777 0.004597 0.237417 0.408796 0.059628 0.094688 0.157669 0.002335 0.494980 0.182514
1778 0.004034 0.237980 0.408234 0.060181 0.094126 0.158232 0.002340 0.494417 0.182443
1779 0.003594 0.238542 0.407671 0.060736 0.093563 0.158794 0.002346 0.493855 0.182388
1780 0.003919 0.239104 0.407108 0.061289 0.093000 0.159355 0.002352 0.493292 0.182427
1781 0.003357 0.239666 0.406548 0.061842 0.092440 0.159916 0.002357 0.492731 0.182357
1782 0.002918 0.240228 0.405985 0.062405 0.091877 0.160477 0.002363 0.492168 0.182303
1783 0.003243 0.240788 0.405424 0.062956 0.091316 0.161037 0.002369 0.491608 0.182343
1784 0.003568 0.241349 0.404863 0.063507 0.090755 0.161598 0.002375 0.491047 0.182383
1785 0.003891 0.241909 0.404305 0.064060 0.090197 0.162159 0.002380 0.490488 0.182424
1786 0.004214 0.242469 0.403744 0.064611 0.089636 0.162720 0.002386 0.489927 0.182463
1787 0.003654 0.243030 0.403185 0.062313 0.089077 0.163279 0.002392 0.489368 0.182037
1788 0.003978 0.243588 0.402624 0.062874 0.088516 0.163837 0.002398 0.488808 0.182078
1789 0.003418 0.244147 0.402065 0.063423 0.087957 0.164396 0.002402 0.488249 0.182007
1790 0.003742 0.244706 0.401506 0.063974 0.087399 0.516922 0.002409 0.487690 0.226044
1791 0.003305 0.245265 0.400948 0.064533 0.086840 0.516363 0.002414 0.487131 0.225850
1792 0.003628 0.245823 0.400391 0.065090 0.086283 0.515804 0.002420 0.486574 0.225752
1793 0.003193 0.246381 0.399832 0.065639 0.085724 0.515247 0.002426 0.486015 0.225557
1794 0.002634 0.246939 0.399275 0.066196 0.085167 0.514688 0.002431 0.485458 0.225349
1795 0.002957 0.247496 0.398718 0.063904 0.084610 0.514132 0.002437 0.484901 0.224894
1796 0.002522 0.248053 0.398161 0.064461 0.084053 0.513575 0.002442 0.484344 0.224701
1797 0.001966 0.248610 0.397604 0.065010 0.083496 0.513018 0.002447 0.483788 0.224492
1798 0.001410 0.249166 0.397047 0.062725 0.082939 0.512463 0.002454 0.483231 0.223929
1799 0.001732 0.249722 0.396492 0.063280 0.082384 0.511908 0.002460 0.482676 0.223832
1800 0.002054 0.250278 0.395935 0.061003 0.081827 0.511351 0.002464 0.482119 0.223379
1801 0.002377 0.250833 0.395380 0.061558 0.081272 0.510796 0.002470 0.481564 0.223281
1802 0.001822 0.251388 0.394825 0.062105 0.080717 0.510241 0.002476 0.481009 0.223073
1803 0.001266 0.251943 0.394270 0.062653 0.080162 0.509686 0.002481 0.480453 0.222864
1804 0.000834 0.252498 0.393717 0.063198 0.079609 0.509132 0.002487 0.479900 0.222672
1805 0.001157 0.253051 0.393162 0.063744 0.079054 0.508577 0.002493 0.479345 0.222573
1806 0.001478 0.158296 0.392607 0.064297 0.078499 0.508022 0.002499 0.478790 0.210561
1807 0.001801 0.158849 0.392054 0.064842 0.077946 0.507469 0.001945 0.478237 0.210393
1808 0.002121 0.159402 0.391500 0.065388 0.077393 0.506916 0.001951 0.477684 0.210294
1809 0.001569 0.159955 0.390947 0.063114 0.076839 0.506363 0.001957 0.477131 0.209734
1810 0.001890 0.160507 0.390396 0.063667 0.076288 0.505812 0.001963 0.476580 0.209638
1811 0.001337 0.161059 0.389843 0.064213 0.075735 0.505259 0.001968 0.476027 0.209430
1812 0.001657 0.161612 0.389292 0.064764 0.075184 0.504707 0.001974 0.475475 0.209333
1813 0.001978 0.162164 0.388739 0.065315 0.074631 0.504154 0.001980 0.474922 0.209235
1814 0.002298 0.162715 0.388187 0.065859 0.074080 0.503603 0.001986 0.474371 0.209137
1815 0.002617 0.163266 0.387636 0.066410 0.073528 0.503052 0.001991 0.473820 0.209040
1816 0.002936 0.163817 0.387087 0.064144 0.072979 0.502502 0.001997 0.473270 0.208592
1817 0.003255 0.164367 0.386536 0.064693 0.072428 0.501953 0.002003 0.472719 0.208494
1818 0.002825 0.164918 0.385984 0.062435 0.071877 0.501402 0.002008 0.472168 0.207952
1819 0.003143 0.165467 0.385435 0.060183 0.071327 0.500853 0.002015 0.471619 0.207505
1820 0.002714 0.166017 0.384886 0.060724 0.070778 0.500301 0.002021 0.471069 0.207314
1821 0.002165 0.166566 0.384336 0.061264 0.070229 0.499754 0.002027 0.470520 0.207108
1822 0.001616 0.167115 0.383787 0.061806 0.069679 0.499205 0.002032 0.469971 0.206901
1823 0.001067 0.167665 0.383238 0.062347 0.069130 0.498657 0.002038 0.469421 0.206695
1824 0.000639 0.168212 0.402891 0.062885 0.068583 0.498108 0.002044 0.468874 0.209029
1825 0.000092 0.168760 0.402344 0.060640 0.068035 0.497561 0.002050 0.468327 0.208476
1826 0.000410 0.169309 0.401796 0.058403 0.067486 0.497013 0.002056 0.467777 0.208031
1827 0.000730 0.169856 0.401247 0.058949 0.066940 0.496464 0.002062 0.467232 0.207935
1828 0.001048 0.170403 0.400702 0.059490 0.066391 0.495918 0.002067 0.466682 0.207838
1829 0.001366 0.170950 0.400154 0.057259 0.065845 0.495371 0.002072 0.466137 0.207394
1830 0.000820 0.171496 0.399607 0.057804 0.065298 0.494823 0.002079 0.465590 0.207190
1831 0.000273 0.172043 0.399061 0.058352 0.064753 0.494278 0.002084 0.465044 0.206986
1832 0.000273 0.172589 0.418314 0.058887 0.064205 0.493732 0.002090 0.464497 0.209323
1833 0.000046 0.173135 0.417768 0.056664 0.063660 0.493187 0.002096 0.463951 0.208813
1834 0.000364 0.173680 0.417223 0.057201 0.063114 0.492641 0.002102 0.463406 0.208717
1835 0.000181 0.174225 0.416679 0.057737 0.062571 0.492096 0.002108 0.462862 0.208557
1836 0.000136 0.174769 0.416134 0.058283 0.062025 0.491550 0.002112 0.462317 0.208416
1837 0.000408 0.175315 0.415590 0.058819 0.061481 0.491005 0.002118 0.461773 0.208314
1838 0.000833 0.175858 0.415045 0.056601 0.060936 0.490461 0.002124 0.461227 0.207886
1839 0.000515 0.176402 0.414501 0.057144 0.060392 0.489918 0.002130 0.460684 0.207711
1840 0.001059 0.176946 0.413958 0.054934 0.059849 0.489376 0.002135 0.460140 0.207299
1841 0.001482 0.177489 0.413414 0.055477 0.059305 0.488832 0.002141 0.459597 0.207217
1842 0.001163 0.178033 0.412870 0.056011 0.058762 0.488289 0.002147 0.459053 0.207041
1843 0.000847 0.178575 0.412329 0.056553 0.058220 0.487747 0.002152 0.458511 0.206867
1844 0.001270 0.179118 0.411787 0.054348 0.057678 0.487204 0.002157 0.457970 0.206442
1845 0.000953 0.179660 0.411243 0.054884 0.057135 0.486662 0.002163 0.457426 0.206266
1846 0.001375 0.180202 0.410702 0.055426 0.056593 0.486120 0.002169 0.456884 0.206184
1847 0.001059 0.180743 0.410160 0.055967 0.056051 0.485579 0.002174 0.456343 0.206010
1848 0.000742 0.094274 0.409620 0.056499 0.055511 0.485037 0.002180 0.455803 0.194958
1849 0.001283 0.094814 0.409079 0.057034 0.054970 0.484495 0.002186 0.455261 0.194890
1850 0.000967 0.095355 0.408537 0.057566 0.054428 0.483955 0.002192 0.454720 0.194715
1851 0.000650 0.095895 0.407997 0.058105 0.053888 0.483414 0.002197 0.454180 0.194541
1852 0.000335 0.096436 0.407457 0.058645 0.053349 0.482874 0.002203 0.453640 0.194367
1853 0.000019 0.096975 0.406918 0.059177 0.080191 0.482334 0.002209 0.453100 0.197615
1854 0.000559 0.097514 0.406378 0.059708 0.079651 0.481796 0.002214 0.452560 0.197548
1855 0.000244 0.098054 0.405838 0.060247 0.079111 0.481256 0.002220 0.452021 0.197374
1856 0.000071 0.098593 0.405300 0.058046 0.078573 0.480717 0.002226 0.451483 0.196876
1857 0.000384 0.099132 0.404760 0.058586 0.078033 0.480179 0.002231 0.450943 0.196781
1858 0.000154 0.099669 0.404222 0.059124 0.077496 0.479641 0.002236 0.450405 0.196619
1859 0.000160 0.100207 0.403685 0.059654 0.076958 0.479103 0.002242 0.449867 0.196485
1860 0.000473 0.100745 0.403147 0.060192 0.076420 0.478565 0.002247 0.449329 0.196390
1861 0.000787 0.101283 0.402609 0.060720 0.075882 0.478027 0.002253 0.448792 0.196294
1862 0.001100 0.101821 0.402071 0.061258 0.075344 0.477489 0.002258 0.448254 0.196199
1863 0.000563 0.102357 0.401535 0.061794 0.074808 0.476952 0.002264 0.447718 0.195999
1864 0.000143 0.102894 0.400999 0.062325 0.074272 0.476416 0.002270 0.447182 0.195812
1865 0.000393 0.103431 0.400461 0.062851 0.073734 0.475880 0.002275 0.446644 0.195709
1866 0.000080 0.103967 0.399927 0.063381 0.073200 0.475346 0.002281 0.446110 0.195536
1867 0.000233 0.104503 0.399389 0.063908 0.072662 0.474808 0.002286 0.445572 0.195420
1868 0.000545 0.105038 0.398855 0.064444 0.072128 0.474274 0.002292 0.445038 0.195327
1869 0.000128 0.105573 0.398319 0.064978 0.071592 0.473738 0.002297 0.444502 0.195141
1870 0.000408 0.106108 0.397785 0.065514 0.071058 0.473204 0.001762 0.443968 0.194976
1871 0.000095 0.106643 0.397249 0.066040 0.070522 0.472668 0.001768 0.443432 0.194802
1872 0.000216 0.107177 0.396715 0.066566 0.069988 0.472134 0.001774 0.442898 0.194683
1873 0.000527 0.107711 0.396181 0.067093 0.069454 0.471600 0.001780 0.442364 0.194589
1874 0.000111 0.108245 0.395647 0.067627 0.068920 0.471066 0.001245 0.441830 0.194336
1875 0.000423 0.108778 0.395115 0.065428 0.068388 0.470533 0.000712 0.441298 0.193834
1876 0.000112 0.109311 0.394581 0.065960 0.067854 0.469999 0.000719 0.440763 0.193662
1877 0.000200 0.109843 0.394049 0.066494 0.067322 0.469467 0.000725 0.440231 0.193541
1878 0.000510 0.110376 0.393517 0.067017 0.066790 0.468935 0.000731 0.439699 0.193447
1879 0.000820 0.110909 0.392984 0.067543 0.066257 0.468403 0.000198 0.439167 0.193285
1880 0.001129 0.111442 0.392450 0.068073 0.065723 0.467869 0.000206 0.438633 0.193191
1881 0.001439 0.111973 0.391920 0.068605 0.065193 0.467339 0.000212 0.438103 0.193098
1882 0.001748 0.112504 0.391388 0.066412 0.064661 0.466806 0.000219 0.437571 0.192664
1883 0.002056 0.113036 0.390856 0.066936 0.064129 0.466274 0.000225 0.437038 0.192569
1884 0.001641 0.113566 0.390326 0.067467 0.063599 0.465744 0.000232 0.436508 0.192385
1885 0.001949 0.114097 0.389795 0.067989 0.063068 0.465214 0.000238 0.435978 0.192291
1886 0.002257 0.114627 0.389265 0.068520 0.062538 0.464684 0.000245 0.435448 0.192198
1887 0.001842 0.115157 0.388735 0.069042 0.062008 0.464153 0.000252 0.434917 0.192013
1888 0.002151 0.115687 0.388205 0.069572 0.061478 0.463625 0.000257 0.434387 0.191920
1889 0.002459 0.116217 0.387676 0.070101 0.060949 0.474169 0.000265 0.433859 0.193212
1890 0.002765 0.116746 0.387146 0.070631 0.060419 0.473640 0.000271 0.433329 0.193118
1891 0.003071 0.117274 0.386618 0.071159 0.059891 0.473110 0.000278 0.432800 0.193025
1892 0.003376 0.117804 0.386089 0.071688 0.059362 0.472582 0.000284 0.432272 0.192932
1893 0.002848 0.118332 0.385561 0.072206 0.058834 0.472054 0.000291 0.431744 0.192734
1894 0.002319 0.118860 0.385033 0.070019 0.058306 0.471527 0.000298 0.431215 0.192197
1895 0.002626 0.119388 0.384504 0.070538 0.057777 0.470999 0.000303 0.430687 0.192103
1896 0.002932 0.119916 0.403395 0.071056 0.057251 0.470470 0.000311 0.430161 0.194436
1897 0.002404 0.120442 0.402866 0.071577 0.056723 0.469944 0.000317 0.429632 0.194238
1898 0.002710 0.120970 0.402340 0.072104 0.056196 0.469418 0.000323 0.429106 0.194146
1899 0.002183 0.121497 0.401812 0.072632 0.055668 0.468891 0.000330 0.428577 0.193949
1900 0.002488 0.122024 0.401285 0.073151 0.055141 0.468365 0.000336 0.428051 0.193855
1901 0.001963 0.122549 0.419807 0.073668 0.054617 0.467838 0.000342 0.427526 0.196039
1902 0.002267 0.123075 0.419281 0.074184 0.054090 0.467312 0.000349 0.427000 0.195945
1903 0.001856 0.123601 0.418755 0.072002 0.080214 0.466785 0.000355 0.426474 0.198755
1904 0.002161 0.124125 0.418230 0.072527 0.079689 0.466263 0.000362 0.425949 0.198663
1905 0.002466 0.124652 0.417704 0.073044 0.079163 0.465736 0.000368 0.425423 0.198569
1906 0.002769 0.125176 0.417181 0.070866 0.078640 0.465212 0.000375 0.424900 0.198140
1907 0.003074 0.125701 0.416655 0.068695 0.078114 0.464687 0.000381 0.424374 0.197710
1908 0.003376 0.126225 0.416132 0.069221 0.077591 0.464163 0.000387 0.423851 0.197618
1909 0.003679 0.126748 0.415607 0.069736 0.077066 0.463638 0.000394 0.423326 0.197525
1910 0.003982 0.127273 0.415083 0.067574 0.076542 0.463116 0.000401 0.422802 0.197096
1911 0.004284 0.127795 0.414560 0.068089 0.076019 0.462593 0.000406 0.422279 0.197003
1912 0.003761 0.128319 0.414038 0.068604 0.075497 0.462070 0.000413 0.421757 0.196807
1913 0.003352 0.128842 0.413515 0.066444 0.074974 0.461548 0.000420 0.421234 0.196291
1914 0.002830 0.129365 0.412992 0.066959 0.074451 0.461025 0.000425 0.420712 0.196095
1915 0.002308 0.129887 0.412470 0.067482 0.073929 0.460503 0.000432 0.420189 0.195900
1916 0.002610 0.130408 0.411947 0.065331 0.073406 0.459980 0.000439 0.419666 0.195473
1917 0.002913 0.130931 0.411425 0.065853 0.072884 0.459457 0.000444 0.419144 0.195381
1918 0.002391 0.131452 0.410904 0.066376 0.072363 0.458937 0.000451 0.418623 0.195187
1919 0.001869 0.131973 0.410383 0.064230 0.071842 0.458416 0.000458 0.418102 0.194659
1920 0.002172 0.132495 0.409861 0.064751 0.071320 0.457893 0.000463 0.417580 0.194567
1921 0.001651 0.133016 0.409342 0.065264 0.070801 0.457375 0.000469 0.417061 0.194372
1922 0.001953 0.133535 0.408821 0.065775 0.070280 0.456854 0.000477 0.416540 0.194279
1923 0.002254 0.134055 0.408300 0.063637 0.069759 0.456333 0.000483 0.416019 0.193855
1924 0.001736 0.134576 0.407782 0.061504 0.069241 0.455814 0.000488 0.415501 0.193330
1925 0.002037 0.135095 0.407261 0.059380 0.068720 0.455294 0.000495 0.414980 0.192908
1926 0.002338 0.135614 0.425434 0.059891 0.068201 0.454775 0.000502 0.414461 0.195152
1927 0.002639 0.136134 0.424913 0.060410 0.067680 0.454256 0.000507 0.413940 0.195060
1928 0.002939 0.136653 0.424395 0.058292 0.067162 0.453737 0.000514 0.413422 0.194639
1929 0.002420 0.137171 0.423878 0.058802 0.066645 0.453218 0.000521 0.412905 0.194445
1930 0.002722 0.137689 0.423359 0.056690 0.092085 0.452702 0.000526 0.412386 0.197270
1931 0.003021 0.138207 0.422840 0.057207 0.091566 0.452183 0.000532 0.411867 0.197178
1932 0.003321 0.138724 0.422323 0.057716 0.091049 0.451664 0.000539 0.411350 0.197086
1933 0.003620 0.139242 0.421806 0.058235 0.090532 0.451147 0.000546 0.410833 0.196995
1934 0.003102 0.139760 0.421289 0.056129 0.090015 0.450630 0.000551 0.410316 0.196474
1935 0.003401 0.140277 0.420771 0.056637 0.089497 0.450113 0.000557 0.409798 0.196381
1936 0.002884 0.140794 0.420256 0.057154 0.088982 0.449596 0.000564 0.409283 0.196189
1937 0.003183 0.141310 0.419739 0.057663 0.088465 0.449080 0.000570 0.408766 0.196097
1938 0.002667 0.141826 0.419222 0.058170 0.087948 0.448565 0.000576 0.408249 0.195903
1939 0.002966 0.142342 0.418707 0.058678 0.087433 0.448050 0.000582 0.407734 0.195811
1940 0.002451 0.142858 0.418192 0.059185 0.086918 0.447533 0.000588 0.407219 0.195618
1941 0.002748 0.143373 0.417675 0.059694 0.086401 0.447018 0.000595 0.406702 0.195526
1942 0.002234 0.143888 0.417160 0.060209 0.085886 0.446503 0.000601 0.406187 0.195333
1943 0.002532 0.144403 0.416645 0.060717 0.085371 0.445988 0.000607 0.405672 0.195242
1944 0.002018 0.144917 0.416132 0.061230 0.084858 0.445473 0.000613 0.405159 0.195050
1945 0.001503 0.145431 0.433966 0.061745 0.084343 0.444960 0.000620 0.404644 0.197151
1946 0.000990 0.145946 0.433451 0.062252 0.083828 0.444447 0.000626 0.404129 0.196958
1947 0.001288 0.066417 0.432938 0.060148 0.083315 0.443932 0.000631 0.403616 0.186536
1948 0.000888 0.066930 0.432425 0.058052 0.082802 0.443419 0.000638 0.403103 0.186032
1949 0.000374 0.067443 0.431911 0.058565 0.082289 0.442905 0.000644 0.402590 0.185840
1950 0.000673 0.067956 0.431398 0.059071 0.081776 0.442392 0.000650 0.402077 0.185749
1951 0.000971 0.068469 0.430885 0.056980 0.081263 0.441879 0.000656 0.401564 0.185333
1952 0.000460 0.068981 0.430372 0.057491 0.080750 0.441368 0.000662 0.401051 0.185142
1953 0.000757 0.069493 0.429861 0.058002 0.080238 0.440855 0.000669 0.400539 0.185052
1954 0.001056 0.070005 0.429350 0.058516 0.079727 0.440342 0.000675 0.400028 0.184962
1955 0.001353 0.070518 0.428837 0.056431 0.079214 0.439831 0.000681 0.399515 0.184547
1956 0.000842 0.071029 0.428326 0.056934 0.078703 0.439320 0.000687 0.399004 0.184355
1957 0.000331 0.071540 0.427814 0.057446 0.078192 0.438808 0.000692 0.398493 0.184165
1958 0.000180 0.072051 0.427303 0.057957 0.077681 0.438299 0.000698 0.397982 0.184019
1959 0.000118 0.072560 0.426794 0.058458 0.077171 0.437788 0.000706 0.397472 0.183884
1960 0.000416 0.073071 0.426283 0.058962 0.076660 0.437279 0.000711 0.396961 0.183793
1961 0.000713 0.073581 0.425774 0.059471 0.076151 0.436768 0.000717 0.396452 0.183703
1962 0.000202 0.074092 0.425262 0.059975 0.100943 0.436258 0.000723 0.395941 0.186674
1963 0.000307 0.074601 0.424753 0.060484 0.100433 0.435749 0.000729 0.395432 0.186561
1964 0.000816 0.075110 0.424244 0.060993 0.099924 0.435240 0.000735 0.394922 0.186498
1965 0.000519 0.075620 0.423735 0.061495 0.099415 0.434731 0.000741 0.394413 0.186333
1966 0.000221 0.076128 0.423227 0.059414 0.098907 0.434223 0.000748 0.393906 0.185847
1967 0.000075 0.076636 0.422718 0.057339 0.098398 0.433714 0.000753 0.393396 0.185379
1968 0.000372 0.077145 0.422209 0.057838 0.097889 0.433205 0.000759 0.392887 0.185288
1969 0.000135 0.077653 0.421701 0.058348 0.097382 0.432697 0.000765 0.392380 0.185133
1970 0.000160 0.078160 0.421221 0.056278 0.096874 0.432190 0.000772 0.391872 0.184691
1971 0.000456 0.078668 0.420713 0.056778 0.096367 0.431683 0.000777 0.391365 0.184601
1972 0.000060 0.079175 0.420206 0.057278 0.095860 0.431175 0.000784 0.390858 0.184424
1973 0.000446 0.079682 0.419699 0.057785 0.095352 0.430668 0.000790 0.390350 0.184347
1974 0.000151 0.080189 0.419191 0.058285 0.094845 0.430161 0.000795 0.389843 0.184182
1975 0.000145 0.080695 0.418686 0.058783 0.094339 0.429657 0.000801 0.389338 0.184055
1976 0.000439 0.081202 0.418180 0.056721 0.093834 0.429150 0.000807 0.388832 0.183645
1977 0.000044 0.081708 0.417673 0.057219 0.093327 0.428644 0.000813 0.388325 0.183469
1978 0.000462 0.082213 0.417168 0.057716 0.092821 0.428139 0.000819 0.387819 0.183395
1979 0.000166 0.082719 0.416662 0.058222 0.092316 0.427633 0.000825 0.387314 0.183232
1980 0.000671 0.083224 0.416157 0.058727 0.091810 0.427128 0.000831 0.386808 0.183170
1981 0.000376 0.083729 0.415651 0.059223 0.091305 0.426622 0.000837 0.386303 0.183006
1982 0.000082 0.084233 0.415148 0.059721 0.090801 0.426117 0.000843 0.385799 0.182843
1983 0.000213 0.084738 0.414644 0.060219 0.090298 0.425613 0.000849 0.385303 0.182735
1984 0.000507 0.085242 0.414139 0.058159 0.089792 0.425110 0.000854 0.384800 0.182325
1985 0.000003 0.085746 0.413635 0.058655 0.089289 0.424606 0.000860 0.384296 0.182136
1986 0.000501 0.086249 0.413132 0.056602 0.088785 0.424103 0.000866 0.383793 0.181754
1987 0.000207 0.086753 0.430645 0.054556 0.088282 0.423599 0.000872 0.383289 0.183525
1988 0.000710 0.087256 0.430141 0.055052 0.087778 0.423096 0.000878 0.382786 0.183462
1989 0.001213 0.087759 0.429640 0.055553 0.087276 0.422592 0.000884 0.382282 0.183400
1990 0.000919 0.088262 0.429136 0.056049 0.086773 0.422091 0.000890 0.381781 0.183238
1991 0.000625 0.088763 0.428635 0.056543 0.086271 0.421589 0.000896 0.381279 0.183075
1992 0.000332 0.089266 0.428133 0.057045 0.085770 0.421085 0.000902 0.380775 0.182914
1993 0.000038 0.089768 0.427629 0.055004 0.085266 0.420584 0.000908 0.380274 0.182434
1994 0.000254 0.090270 0.427128 0.055498 0.084764 0.420082 0.000914 0.379772 0.182335
1995 0.000546 0.090771 0.426626 0.055992 0.084263 0.419582 0.000919 0.379272 0.182247
1996 0.000838 0.091271 0.426126 0.056486 0.083763 0.419081 0.000925 0.378771 0.182158
1997 0.001129 0.091773 0.425625 0.054451 0.083261 0.418579 0.000931 0.378269 0.181752
1998 0.001421 0.092274 0.425123 0.054943 0.082760 0.418079 0.000937 0.377769 0.181663
1999 0.001711 0.092774 0.424623 0.052914 0.082260 0.417580 0.000942 0.377268 0.181259
2000 0.001211 0.019166 0.424124 0.050890 0.081760 0.417080 0.000948 0.376768 0.171493
2001 0.001502 0.019666 0.423624 0.048872 0.081261 0.416580 0.000954 0.376268 0.171091
2002 0.001793 0.020165 0.423124 0.049364 0.080761 0.416080 0.000959 0.375769 0.171002
2003 0.001293 0.020665 0.422625 0.049856 0.080261 0.415581 0.000966 0.375269 0.170815
2004 0.000793 0.021164 0.422125 0.050354 0.079762 0.415081 0.000972 0.374771 0.170628
2005 0.001084 0.021663 0.421627 0.048342 0.079264 0.414583 0.000978 0.374271 0.170226
2006 0.001373 0.022161 0.421129 0.048832 0.078766 0.414085 0.000983 0.373772 0.170138
2007 0.000875 0.022660 0.420630 0.049332 0.078266 0.413586 0.000989 0.373274 0.169951
2008 0.000378 0.023158 0.420132 0.049822 0.077768 0.413088 0.000995 0.372776 0.169765
2009 0.000120 0.023656 0.419634 0.050312 0.077271 0.412590 0.001000 0.372278 0.169608
2010 0.000618 0.024154 0.419136 0.048306 0.076773 0.412094 0.001007 0.371780 0.169233
2011 0.000328 0.024652 0.418638 0.046305 0.076275 0.411596 0.001012 0.371283 0.168761
2012 0.000824 0.025147 0.418142 0.046793 0.075779 0.411098 0.001019 0.370787 0.168699
2013 0.000534 0.025645 0.417645 0.047291 0.075281 0.410603 0.001024 0.370289 0.168539
2014 0.000244 0.026141 0.417149 0.047779 0.074785 0.410105 0.001029 0.369793 0.168378
2015 0.000046 0.026638 0.416651 0.045784 0.074287 0.409609 0.001035 0.369297 0.167918
2016 0.000336 0.027134 0.416155 0.046280 0.073792 0.409113 0.001041 0.368801 0.167831
2017 0.000624 0.027630 0.415659 0.046768 0.073296 0.408617 0.001047 0.368305 0.167743
2018 0.000913 0.028126 0.415163 0.044777 0.072800 0.408121 0.001052 0.367809 0.167345
2019 0.001201 0.028621 0.414669 0.045265 0.072306 0.407625 0.001058 0.367313 0.167257
2020 0.000706 0.029117 0.414173 0.045753 0.071810 0.407131 0.001064 0.366817 0.167071
2021 0.000994 0.029611 0.413679 0.046249 0.071316 0.406635 0.001070 0.366323 0.166985
2022 0.001282 0.030107 0.413183 0.046736 0.070820 0.406141 0.001075 0.365828 0.166896
2023 0.000896 0.030601 0.412689 0.044750 0.070326 0.405647 0.001081 0.365334 0.166416
2024 0.000401 0.031095 0.412195 0.045244 0.069832 0.405151 0.001086 0.364840 0.166231
2025 0.000689 0.031589 0.411701 0.045731 0.069338 0.404659 0.001092 0.364346 0.166143
2026 0.000977 0.032083 0.411207 0.046217 0.068844 0.404165 0.001098 0.363852 0.166055
2027 0.001264 0.032576 0.410715 0.046711 0.068352 0.403671 0.001103 0.363358 0.165969
2028 0.001551 0.033069 0.410221 0.047197 0.067858 0.403179 0.001109 0.362865 0.165881
2029 0.001837 0.033562 0.409727 0.047689 0.067364 0.402685 0.001115 0.362373 0.165794
2030 0.001452 0.034055 0.409235 0.045710 0.066872 0.402193 0.001121 0.361879 0.165315
2031 0.000959 0.034547 0.408743 0.043734 0.066380 0.401699 0.001126 0.361387 0.164822
2032 0.000467 0.035039 0.408251 0.044218 0.065887 0.401207 0.001131 0.360895 0.164637
2033 0.000754 0.035531 0.407759 0.044710 0.065395 0.400715 0.001137 0.360403 0.164551
2034 0.000262 0.032969 0.407267 0.045195 0.064903 0.400223 0.001143 0.359911 0.163984
2035 0.000548 0.032478 0.406775 0.043224 0.064411 0.399733 0.001148 0.359419 0.163467
2036 0.000165 0.031987 0.406284 0.043709 0.063921 0.399240 0.001154 0.358929 0.163174
2037 0.000451 0.031496 0.405792 0.041744 0.063429 0.398750 0.001160 0.358437 0.162657
2038 0.000737 0.031005 0.405302 0.039785 0.062939 0.398258 0.001165 0.357946 0.162142
2039 0.001022 0.030515 0.404812 0.040268 0.062525 0.397770 0.001171 0.357456 0.161942
2040 0.001308 0.030025 0.404322 0.040752 0.062035 0.397280 0.001177 0.356966 0.161733
2041 0.001593 0.029534 0.421530 0.041243 0.061544 0.396790 0.001183 0.356476 0.163736
2042 0.001877 0.029044 0.421040 0.041725 0.061054 0.396299 0.001188 0.355986 0.163527
2043 0.002161 0.028555 0.420549 0.039770 0.060564 0.395809 0.001193 0.355495 0.163012
2044 0.002445 0.028066 0.420061 0.040260 0.060076 0.395321 0.001199 0.355007 0.162804
2045 0.002728 0.027576 0.419571 0.040743 0.059586 0.394831 0.001204 0.354517 0.162595
2046 0.002239 0.027087 0.419083 0.038794 0.059097 0.394342 0.001209 0.354029 0.161985
2047 0.002523 0.026599 0.418594 0.039274 0.058609 0.393854 0.001215 0.353540 0.161776


==> tikz/data/alpha_mixture_Gemma2B_openbookqa.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 2.899999916553497314e-01 2.860000133514404297e-01 2.860000133514404297e-01
3.344481605351170509e-03 2.899999916553497314e-01 2.939999997615814209e-01 2.899999916553497314e-01
6.688963210702341018e-03 2.899999916553497314e-01 2.919999957084655762e-01 2.899999916553497314e-01
1.003344481605351196e-02 2.899999916553497314e-01 2.919999957084655762e-01 2.879999876022338867e-01
1.337792642140468204e-02 2.899999916553497314e-01 2.919999957084655762e-01 2.840000092983245850e-01
1.672240802675585211e-02 2.899999916553497314e-01 2.919999957084655762e-01 2.879999876022338867e-01
2.006688963210702392e-02 2.899999916553497314e-01 2.919999957084655762e-01 2.899999916553497314e-01
2.341137123745819226e-02 2.879999876022338867e-01 2.899999916553497314e-01 2.879999876022338867e-01
2.675585284280936407e-02 2.879999876022338867e-01 2.899999916553497314e-01 2.860000133514404297e-01
3.010033444816053588e-02 2.879999876022338867e-01 2.899999916553497314e-01 2.899999916553497314e-01
3.344481605351170422e-02 2.879999876022338867e-01 2.919999957084655762e-01 2.899999916553497314e-01
3.678929765886287256e-02 2.879999876022338867e-01 2.919999957084655762e-01 2.899999916553497314e-01
4.013377926421404784e-02 2.879999876022338867e-01 2.919999957084655762e-01 2.899999916553497314e-01
4.347826086956521618e-02 2.879999876022338867e-01 2.919999957084655762e-01 2.899999916553497314e-01
4.682274247491638453e-02 2.899999916553497314e-01 2.919999957084655762e-01 2.879999876022338867e-01
5.016722408026755980e-02 2.899999916553497314e-01 2.919999957084655762e-01 2.860000133514404297e-01
5.351170568561872815e-02 2.899999916553497314e-01 2.919999957084655762e-01 2.860000133514404297e-01
5.685618729096989649e-02 2.899999916553497314e-01 2.919999957084655762e-01 2.860000133514404297e-01
6.020066889632107177e-02 2.899999916553497314e-01 2.899999916553497314e-01 2.879999876022338867e-01
6.354515050167224011e-02 2.899999916553497314e-01 2.899999916553497314e-01 2.879999876022338867e-01
6.688963210702340845e-02 2.899999916553497314e-01 2.899999916553497314e-01 2.860000133514404297e-01
7.023411371237457679e-02 2.899999916553497314e-01 2.899999916553497314e-01 2.860000133514404297e-01
7.357859531772574513e-02 2.899999916553497314e-01 2.899999916553497314e-01 2.860000133514404297e-01
7.692307692307692735e-02 2.879999876022338867e-01 2.899999916553497314e-01 2.840000092983245850e-01
8.026755852842809569e-02 2.879999876022338867e-01 2.899999916553497314e-01 2.840000092983245850e-01
8.361204013377926403e-02 2.840000092983245850e-01 2.899999916553497314e-01 2.840000092983245850e-01
8.695652173913043237e-02 2.840000092983245850e-01 2.899999916553497314e-01 2.820000052452087402e-01
9.030100334448160071e-02 2.840000092983245850e-01 2.899999916553497314e-01 2.820000052452087402e-01
9.364548494983276905e-02 2.840000092983245850e-01 2.899999916553497314e-01 2.820000052452087402e-01
9.698996655518395127e-02 2.840000092983245850e-01 2.899999916553497314e-01 2.820000052452087402e-01
1.003344481605351196e-01 2.840000092983245850e-01 2.879999876022338867e-01 2.820000052452087402e-01
1.036789297658862880e-01 2.840000092983245850e-01 2.879999876022338867e-01 2.820000052452087402e-01
1.070234113712374563e-01 2.840000092983245850e-01 2.879999876022338867e-01 2.820000052452087402e-01
1.103678929765886246e-01 2.840000092983245850e-01 2.879999876022338867e-01 2.800000011920928955e-01
1.137123745819397930e-01 2.840000092983245850e-01 2.879999876022338867e-01 2.779999971389770508e-01
1.170568561872909613e-01 2.840000092983245850e-01 2.879999876022338867e-01 2.759999930858612061e-01
1.204013377926421435e-01 2.840000092983245850e-01 2.879999876022338867e-01 2.739999890327453613e-01
1.237458193979933119e-01 2.840000092983245850e-01 2.879999876022338867e-01 2.739999890327453613e-01
1.270903010033444802e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.304347826086956486e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.337792642140468169e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.720000147819519043e-01
1.371237458193979852e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.720000147819519043e-01
1.404682274247491536e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.720000147819519043e-01
1.438127090301003219e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.720000147819519043e-01
1.471571906354514903e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.700000107288360596e-01
1.505016722408026864e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.700000107288360596e-01
1.538461538461538547e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.700000107288360596e-01
1.571906354515050230e-01 2.860000133514404297e-01 2.860000133514404297e-01 2.700000107288360596e-01
1.605351170568561914e-01 2.860000133514404297e-01 2.860000133514404297e-01 2.720000147819519043e-01
1.638795986622073597e-01 2.860000133514404297e-01 2.860000133514404297e-01 2.720000147819519043e-01
1.672240802675585281e-01 2.860000133514404297e-01 2.860000133514404297e-01 2.720000147819519043e-01
1.705685618729096964e-01 2.860000133514404297e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.739130434782608647e-01 2.860000133514404297e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.772575250836120331e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.806020066889632014e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.839464882943143698e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.872909698996655381e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.906354515050167064e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.939799331103679025e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
1.973244147157190709e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
2.006688963210702392e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
2.040133779264214076e-01 2.840000092983245850e-01 2.860000133514404297e-01 2.739999890327453613e-01
2.073578595317725759e-01 2.840000092983245850e-01 2.840000092983245850e-01 2.720000147819519043e-01
2.107023411371237442e-01 2.840000092983245850e-01 2.840000092983245850e-01 2.720000147819519043e-01
2.140468227424749126e-01 2.840000092983245850e-01 2.840000092983245850e-01 2.739999890327453613e-01
2.173913043478260809e-01 2.840000092983245850e-01 2.840000092983245850e-01 2.720000147819519043e-01
2.207357859531772493e-01 2.820000052452087402e-01 2.840000092983245850e-01 2.720000147819519043e-01
2.240802675585284176e-01 2.820000052452087402e-01 2.840000092983245850e-01 2.720000147819519043e-01
2.274247491638795859e-01 2.820000052452087402e-01 2.840000092983245850e-01 2.720000147819519043e-01
2.307692307692307543e-01 2.820000052452087402e-01 2.840000092983245850e-01 2.720000147819519043e-01
2.341137123745819226e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.720000147819519043e-01
2.374581939799331187e-01 2.820000052452087402e-01 2.879999876022338867e-01 2.700000107288360596e-01
2.408026755852842871e-01 2.820000052452087402e-01 2.879999876022338867e-01 2.700000107288360596e-01
2.441471571906354554e-01 2.820000052452087402e-01 2.879999876022338867e-01 2.700000107288360596e-01
2.474916387959866237e-01 2.820000052452087402e-01 2.879999876022338867e-01 2.700000107288360596e-01
2.508361204013377921e-01 2.820000052452087402e-01 2.879999876022338867e-01 2.700000107288360596e-01
2.541806020066889604e-01 2.820000052452087402e-01 2.879999876022338867e-01 2.680000066757202148e-01
2.575250836120401288e-01 2.820000052452087402e-01 2.879999876022338867e-01 2.680000066757202148e-01
2.608695652173912971e-01 2.820000052452087402e-01 2.879999876022338867e-01 2.680000066757202148e-01
2.642140468227424654e-01 2.800000011920928955e-01 2.899999916553497314e-01 2.680000066757202148e-01
2.675585284280936338e-01 2.800000011920928955e-01 2.899999916553497314e-01 2.680000066757202148e-01
2.709030100334448021e-01 2.800000011920928955e-01 2.899999916553497314e-01 2.660000026226043701e-01
2.742474916387959705e-01 2.800000011920928955e-01 2.879999876022338867e-01 2.639999985694885254e-01
2.775919732441471388e-01 2.800000011920928955e-01 2.879999876022338867e-01 2.680000066757202148e-01
2.809364548494983072e-01 2.800000011920928955e-01 2.879999876022338867e-01 2.680000066757202148e-01
2.842809364548494755e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.639999985694885254e-01
2.876254180602006438e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.619999945163726807e-01
2.909698996655518122e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.619999945163726807e-01
2.943143812709029805e-01 2.779999971389770508e-01 2.879999876022338867e-01 2.619999945163726807e-01
2.976588628762541489e-01 2.779999971389770508e-01 2.879999876022338867e-01 2.619999945163726807e-01
3.010033444816053727e-01 2.779999971389770508e-01 2.879999876022338867e-01 2.579999864101409912e-01
3.043478260869565410e-01 2.779999971389770508e-01 2.879999876022338867e-01 2.579999864101409912e-01
3.076923076923077094e-01 2.779999971389770508e-01 2.879999876022338867e-01 2.579999864101409912e-01
3.110367892976588777e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.143812709030100461e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.177257525083612144e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.210702341137123828e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.244147157190635511e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.277591973244147194e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.311036789297658878e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.344481605351170561e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.377926421404682245e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.579999864101409912e-01
3.411371237458193928e-01 2.779999971389770508e-01 2.860000133514404297e-01 2.560000121593475342e-01
3.444816053511705611e-01 2.800000011920928955e-01 2.860000133514404297e-01 2.560000121593475342e-01
3.478260869565217295e-01 2.800000011920928955e-01 2.860000133514404297e-01 2.560000121593475342e-01
3.511705685618728978e-01 2.779999971389770508e-01 2.840000092983245850e-01 2.560000121593475342e-01
3.545150501672240662e-01 2.779999971389770508e-01 2.840000092983245850e-01 2.599999904632568359e-01
3.578595317725752345e-01 2.779999971389770508e-01 2.840000092983245850e-01 2.599999904632568359e-01
3.612040133779264028e-01 2.779999971389770508e-01 2.840000092983245850e-01 2.599999904632568359e-01
3.645484949832775712e-01 2.779999971389770508e-01 2.840000092983245850e-01 2.619999945163726807e-01
3.678929765886287395e-01 2.779999971389770508e-01 2.840000092983245850e-01 2.599999904632568359e-01
3.712374581939799079e-01 2.779999971389770508e-01 2.840000092983245850e-01 2.599999904632568359e-01
3.745819397993310762e-01 2.800000011920928955e-01 2.820000052452087402e-01 2.599999904632568359e-01
3.779264214046822445e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.560000121593475342e-01
3.812709030100334129e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
3.846153846153845812e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
3.879598662207358051e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
3.913043478260869734e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
3.946488294314381418e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.500000000000000000e-01
3.979933110367893101e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.500000000000000000e-01
4.013377926421404784e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.500000000000000000e-01
4.046822742474916468e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.500000000000000000e-01
4.080267558528428151e-01 2.820000052452087402e-01 2.860000133514404297e-01 2.520000040531158447e-01
4.113712374581939835e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.520000040531158447e-01
4.147157190635451518e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.520000040531158447e-01
4.180602006688963201e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.520000040531158447e-01
4.214046822742474885e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
4.247491638795986568e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.579999864101409912e-01
4.280936454849498252e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.579999864101409912e-01
4.314381270903009935e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.560000121593475342e-01
4.347826086956521618e-01 2.800000011920928955e-01 2.820000052452087402e-01 2.560000121593475342e-01
4.381270903010033302e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
4.414715719063544985e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
4.448160535117056669e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
4.481605351170568352e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
4.515050167224080035e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
4.548494983277591719e-01 2.800000011920928955e-01 2.840000092983245850e-01 2.540000081062316895e-01
4.581939799331103402e-01 2.779999971389770508e-01 2.800000011920928955e-01 2.540000081062316895e-01
4.615384615384615086e-01 2.779999971389770508e-01 2.800000011920928955e-01 2.540000081062316895e-01
4.648829431438126769e-01 2.800000011920928955e-01 2.800000011920928955e-01 2.540000081062316895e-01
4.682274247491638453e-01 2.800000011920928955e-01 2.800000011920928955e-01 2.540000081062316895e-01
4.715719063545150691e-01 2.779999971389770508e-01 2.779999971389770508e-01 2.540000081062316895e-01
4.749163879598662374e-01 2.800000011920928955e-01 2.779999971389770508e-01 2.560000121593475342e-01
4.782608695652174058e-01 2.800000011920928955e-01 2.779999971389770508e-01 2.560000121593475342e-01
4.816053511705685741e-01 2.800000011920928955e-01 2.779999971389770508e-01 2.560000121593475342e-01
4.849498327759197425e-01 2.800000011920928955e-01 2.779999971389770508e-01 2.540000081062316895e-01
4.882943143812709108e-01 2.800000011920928955e-01 2.779999971389770508e-01 2.579999864101409912e-01
4.916387959866220791e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.579999864101409912e-01
4.949832775919732475e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.579999864101409912e-01
4.983277591973244158e-01 2.779999971389770508e-01 2.800000011920928955e-01 2.579999864101409912e-01
5.016722408026755842e-01 2.779999971389770508e-01 2.800000011920928955e-01 2.599999904632568359e-01
5.050167224080267525e-01 2.779999971389770508e-01 2.779999971389770508e-01 2.639999985694885254e-01
5.083612040133779209e-01 2.779999971389770508e-01 2.759999930858612061e-01 2.639999985694885254e-01
5.117056856187290892e-01 2.779999971389770508e-01 2.759999930858612061e-01 2.639999985694885254e-01
5.150501672240802575e-01 2.739999890327453613e-01 2.700000107288360596e-01 2.639999985694885254e-01
5.183946488294314259e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.639999985694885254e-01
5.217391304347825942e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.639999985694885254e-01
5.250836120401337626e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.639999985694885254e-01
5.284280936454849309e-01 2.800000011920928955e-01 2.759999930858612061e-01 2.639999985694885254e-01
5.317725752508360992e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.639999985694885254e-01
5.351170568561872676e-01 2.779999971389770508e-01 2.720000147819519043e-01 2.639999985694885254e-01
5.384615384615384359e-01 2.759999930858612061e-01 2.700000107288360596e-01 2.660000026226043701e-01
5.418060200668896043e-01 2.759999930858612061e-01 2.700000107288360596e-01 2.680000066757202148e-01
5.451505016722407726e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.484949832775919409e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.518394648829431093e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.551839464882942776e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.585284280936454460e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.618729096989966143e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.652173913043477826e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.685618729096989510e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.719063545150501193e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.752508361204012877e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.660000026226043701e-01
5.785953177257524560e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.660000026226043701e-01
5.819397993311036243e-01 2.720000147819519043e-01 2.700000107288360596e-01 2.680000066757202148e-01
5.852842809364547927e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.680000066757202148e-01
5.886287625418059610e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.680000066757202148e-01
5.919732441471571294e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.680000066757202148e-01
5.953177257525082977e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.680000066757202148e-01
5.986622073578594661e-01 2.739999890327453613e-01 2.700000107288360596e-01 2.680000066757202148e-01
6.020066889632107454e-01 2.739999890327453613e-01 2.700000107288360596e-01 2.680000066757202148e-01
6.053511705685619138e-01 2.739999890327453613e-01 2.700000107288360596e-01 2.680000066757202148e-01
6.086956521739130821e-01 2.739999890327453613e-01 2.700000107288360596e-01 2.660000026226043701e-01
6.120401337792642504e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.639999985694885254e-01
6.153846153846154188e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.639999985694885254e-01
6.187290969899665871e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.619999945163726807e-01
6.220735785953177555e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.619999945163726807e-01
6.254180602006689238e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.619999945163726807e-01
6.287625418060200921e-01 2.759999930858612061e-01 2.720000147819519043e-01 2.619999945163726807e-01
6.321070234113712605e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.619999945163726807e-01
6.354515050167224288e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.619999945163726807e-01
6.387959866220735972e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.619999945163726807e-01
6.421404682274247655e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.619999945163726807e-01
6.454849498327759338e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.619999945163726807e-01
6.488294314381271022e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.619999945163726807e-01
6.521739130434782705e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.619999945163726807e-01
6.555183946488294389e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.619999945163726807e-01
6.588628762541806072e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.639999985694885254e-01
6.622073578595317755e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.639999985694885254e-01
6.655518394648829439e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.639999985694885254e-01
6.688963210702341122e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.639999985694885254e-01
6.722408026755852806e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.660000026226043701e-01
6.755852842809364489e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.660000026226043701e-01
6.789297658862876172e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.660000026226043701e-01
6.822742474916387856e-01 2.779999971389770508e-01 2.739999890327453613e-01 2.660000026226043701e-01
6.856187290969899539e-01 2.800000011920928955e-01 2.759999930858612061e-01 2.660000026226043701e-01
6.889632107023411223e-01 2.800000011920928955e-01 2.759999930858612061e-01 2.660000026226043701e-01
6.923076923076922906e-01 2.820000052452087402e-01 2.759999930858612061e-01 2.660000026226043701e-01
6.956521739130434590e-01 2.800000011920928955e-01 2.739999890327453613e-01 2.660000026226043701e-01
6.989966555183946273e-01 2.800000011920928955e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.023411371237457956e-01 2.800000011920928955e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.056856187290969640e-01 2.800000011920928955e-01 2.720000147819519043e-01 2.660000026226043701e-01
7.090301003344481323e-01 2.779999971389770508e-01 2.720000147819519043e-01 2.660000026226043701e-01
7.123745819397993007e-01 2.800000011920928955e-01 2.759999930858612061e-01 2.660000026226043701e-01
7.157190635451504690e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.190635451505016373e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.224080267558528057e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.660000026226043701e-01
7.257525083612039740e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.660000026226043701e-01
7.290969899665551424e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.660000026226043701e-01
7.324414715719063107e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.660000026226043701e-01
7.357859531772574790e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.660000026226043701e-01
7.391304347826086474e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.424749163879598157e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.458193979933109841e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.491638795986621524e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.660000026226043701e-01
7.525083612040133207e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.660000026226043701e-01
7.558528428093644891e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.591973244147156574e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.625418060200668258e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.660000026226043701e-01
7.658862876254179941e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.680000066757202148e-01
7.692307692307691624e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.680000066757202148e-01
7.725752508361204418e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.680000066757202148e-01
7.759197324414716102e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.680000066757202148e-01
7.792642140468227785e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.680000066757202148e-01
7.826086956521739468e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.680000066757202148e-01
7.859531772575251152e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.680000066757202148e-01
7.892976588628762835e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.680000066757202148e-01
7.926421404682274519e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.680000066757202148e-01
7.959866220735786202e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.680000066757202148e-01
7.993311036789297885e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.680000066757202148e-01
8.026755852842809569e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.680000066757202148e-01
8.060200668896321252e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.680000066757202148e-01
8.093645484949832936e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.700000107288360596e-01
8.127090301003344619e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.700000107288360596e-01
8.160535117056856302e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.700000107288360596e-01
8.193979933110367986e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.700000107288360596e-01
8.227424749163879669e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.700000107288360596e-01
8.260869565217391353e-01 2.739999890327453613e-01 2.759999930858612061e-01 2.700000107288360596e-01
8.294314381270903036e-01 2.739999890327453613e-01 2.759999930858612061e-01 2.720000147819519043e-01
8.327759197324414719e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
8.361204013377926403e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.720000147819519043e-01
8.394648829431438086e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.720000147819519043e-01
8.428093645484949770e-01 2.759999930858612061e-01 2.739999890327453613e-01 2.720000147819519043e-01
8.461538461538461453e-01 2.739999890327453613e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.494983277591973136e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.528428093645484820e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.561872909698996503e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.595317725752508187e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.628762541806019870e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.662207357859531554e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.695652173913043237e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.729096989966554920e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.762541806020066604e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.795986622073578287e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.829431438127089971e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.862876254180601654e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.896321070234113337e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.929765886287625021e-01 2.720000147819519043e-01 2.720000147819519043e-01 2.720000147819519043e-01
8.963210702341136704e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
8.996655518394648388e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.030100334448160071e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.063545150501671754e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.096989966555183438e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.130434782608695121e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.163879598662206805e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.197324414715718488e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.230769230769230171e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.264214046822741855e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.297658862876253538e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.331103678929765222e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.720000147819519043e-01
9.364548494983276905e-01 2.739999890327453613e-01 2.739999890327453613e-01 2.739999890327453613e-01
9.397993311036788588e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.739999890327453613e-01
9.431438127090301382e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.739999890327453613e-01
9.464882943143813065e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.739999890327453613e-01
9.498327759197324749e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.739999890327453613e-01
9.531772575250836432e-01 2.759999930858612061e-01 2.759999930858612061e-01 2.739999890327453613e-01
9.565217391304348116e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.739999890327453613e-01
9.598662207357859799e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.739999890327453613e-01
9.632107023411371483e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.739999890327453613e-01
9.665551839464883166e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.698996655518394849e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.732441471571906533e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.765886287625418216e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.799331103678929900e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.832775919732441583e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.866220735785953266e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.899665551839464950e-01 2.759999930858612061e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.933110367892976633e-01 2.779999971389770508e-01 2.779999971389770508e-01 2.720000147819519043e-01
9.966555183946488317e-01 2.779999971389770508e-01 2.779999971389770508e-01 2.720000147819519043e-01
1.000000000000000000e+00 2.779999971389770508e-01 2.779999971389770508e-01 2.720000147819519043e-01


==> tikz/data/alpha_mixture_Gemma2B_shellaswag.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
3.344481605351170509e-03 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
6.688963210702341018e-03 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
1.003344481605351196e-02 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
1.337792642140468204e-02 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
1.672240802675585211e-02 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
2.006688963210702392e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
2.341137123745819226e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
2.675585284280936407e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
3.010033444816053588e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
3.344481605351170422e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
3.678929765886287256e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
4.013377926421404784e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
4.347826086956521618e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
4.682274247491638453e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
5.016722408026755980e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
5.351170568561872815e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
5.685618729096989649e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
6.020066889632107177e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
6.354515050167224011e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
6.688963210702340845e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
7.023411371237457679e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
7.357859531772574513e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
7.692307692307692735e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
8.026755852842809569e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
8.361204013377926403e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
8.695652173913043237e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
9.030100334448160071e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
9.364548494983276905e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
9.698996655518395127e-02 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.003344481605351196e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.036789297658862880e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.070234113712374563e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.103678929765886246e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.137123745819397930e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.400000214576721191e-01
1.170568561872909613e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.400000214576721191e-01
1.204013377926421435e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.400000214576721191e-01
1.237458193979933119e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.400000214576721191e-01
1.270903010033444802e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.400000214576721191e-01
1.304347826086956486e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.400000214576721191e-01
1.337792642140468169e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.400000214576721191e-01
1.371237458193979852e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.400000214576721191e-01
1.404682274247491536e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.438127090301003219e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.471571906354514903e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.505016722408026864e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.538461538461538547e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.571906354515050230e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.605351170568561914e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.638795986622073597e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.672240802675585281e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.705685618729096964e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.739130434782608647e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.772575250836120331e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.806020066889632014e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.839464882943143698e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.872909698996655381e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.906354515050167064e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.939799331103679025e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.379999876022338867e-01
1.973244147157190709e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.379999876022338867e-01
2.006688963210702392e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.379999876022338867e-01
2.040133779264214076e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.379999876022338867e-01
2.073578595317725759e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.379999876022338867e-01
2.107023411371237442e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.379999876022338867e-01
2.140468227424749126e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.379999876022338867e-01
2.173913043478260809e-01 5.460000038146972656e-01 5.360000133514404297e-01 5.360000133514404297e-01
2.207357859531772493e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.240802675585284176e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.274247491638795859e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.307692307692307543e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.379999876022338867e-01
2.341137123745819226e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.379999876022338867e-01
2.374581939799331187e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.379999876022338867e-01
2.408026755852842871e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.379999876022338867e-01
2.441471571906354554e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.474916387959866237e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.508361204013377921e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.541806020066889604e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.575250836120401288e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.608695652173912971e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.642140468227424654e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.675585284280936338e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.709030100334448021e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.742474916387959705e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.775919732441471388e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.809364548494983072e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.842809364548494755e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.876254180602006438e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.909698996655518122e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.943143812709029805e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
2.976588628762541489e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.360000133514404297e-01
3.010033444816053727e-01 5.440000295639038086e-01 5.360000133514404297e-01 5.360000133514404297e-01
3.043478260869565410e-01 5.440000295639038086e-01 5.379999876022338867e-01 5.360000133514404297e-01
3.076923076923077094e-01 5.440000295639038086e-01 5.379999876022338867e-01 5.360000133514404297e-01
3.110367892976588777e-01 5.440000295639038086e-01 5.379999876022338867e-01 5.360000133514404297e-01
3.143812709030100461e-01 5.440000295639038086e-01 5.379999876022338867e-01 5.360000133514404297e-01
3.177257525083612144e-01 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
3.210702341137123828e-01 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
3.244147157190635511e-01 5.440000295639038086e-01 5.379999876022338867e-01 5.379999876022338867e-01
3.277591973244147194e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.400000214576721191e-01
3.311036789297658878e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.400000214576721191e-01
3.344481605351170561e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.400000214576721191e-01
3.377926421404682245e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.379999876022338867e-01
3.411371237458193928e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.379999876022338867e-01
3.444816053511705611e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.379999876022338867e-01
3.478260869565217295e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.379999876022338867e-01
3.511705685618728978e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.379999876022338867e-01
3.545150501672240662e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.379999876022338867e-01
3.578595317725752345e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.360000133514404297e-01
3.612040133779264028e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.360000133514404297e-01
3.645484949832775712e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.360000133514404297e-01
3.678929765886287395e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.360000133514404297e-01
3.712374581939799079e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.360000133514404297e-01
3.745819397993310762e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.360000133514404297e-01
3.779264214046822445e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.360000133514404297e-01
3.812709030100334129e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.379999876022338867e-01
3.846153846153845812e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.400000214576721191e-01
3.879598662207358051e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.419999957084655762e-01
3.913043478260869734e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.419999957084655762e-01
3.946488294314381418e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.419999957084655762e-01
3.979933110367893101e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.419999957084655762e-01
4.013377926421404784e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.419999957084655762e-01
4.046822742474916468e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.419999957084655762e-01
4.080267558528428151e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.440000295639038086e-01
4.113712374581939835e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.440000295639038086e-01
4.147157190635451518e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.440000295639038086e-01
4.180602006688963201e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.440000295639038086e-01
4.214046822742474885e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.460000038146972656e-01
4.247491638795986568e-01 5.460000038146972656e-01 5.400000214576721191e-01 5.460000038146972656e-01
4.280936454849498252e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.460000038146972656e-01
4.314381270903009935e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.460000038146972656e-01
4.347826086956521618e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.479999780654907227e-01
4.381270903010033302e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.479999780654907227e-01
4.414715719063544985e-01 5.460000038146972656e-01 5.379999876022338867e-01 5.479999780654907227e-01
4.448160535117056669e-01 5.460000038146972656e-01 5.400000214576721191e-01 5.479999780654907227e-01
4.481605351170568352e-01 5.479999780654907227e-01 5.400000214576721191e-01 5.500000119209289551e-01
4.515050167224080035e-01 5.479999780654907227e-01 5.400000214576721191e-01 5.519999861717224121e-01
4.548494983277591719e-01 5.479999780654907227e-01 5.400000214576721191e-01 5.519999861717224121e-01
4.581939799331103402e-01 5.479999780654907227e-01 5.400000214576721191e-01 5.519999861717224121e-01
4.615384615384615086e-01 5.479999780654907227e-01 5.400000214576721191e-01 5.519999861717224121e-01
4.648829431438126769e-01 5.479999780654907227e-01 5.400000214576721191e-01 5.519999861717224121e-01
4.682274247491638453e-01 5.460000038146972656e-01 5.400000214576721191e-01 5.519999861717224121e-01
4.715719063545150691e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.519999861717224121e-01
4.749163879598662374e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.500000119209289551e-01
4.782608695652174058e-01 5.419999957084655762e-01 5.400000214576721191e-01 5.460000038146972656e-01
4.816053511705685741e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.500000119209289551e-01
4.849498327759197425e-01 5.400000214576721191e-01 5.379999876022338867e-01 5.540000200271606445e-01
4.882943143812709108e-01 5.400000214576721191e-01 5.360000133514404297e-01 5.540000200271606445e-01
4.916387959866220791e-01 5.400000214576721191e-01 5.360000133514404297e-01 5.540000200271606445e-01
4.949832775919732475e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.519999861717224121e-01
4.983277591973244158e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.479999780654907227e-01
5.016722408026755842e-01 5.320000052452087402e-01 5.339999794960021973e-01 5.400000214576721191e-01
5.050167224080267525e-01 5.320000052452087402e-01 5.339999794960021973e-01 5.379999876022338867e-01
5.083612040133779209e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.360000133514404297e-01
5.117056856187290892e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.360000133514404297e-01
5.150501672240802575e-01 5.299999713897705078e-01 5.299999713897705078e-01 5.379999876022338867e-01
5.183946488294314259e-01 5.299999713897705078e-01 5.299999713897705078e-01 5.400000214576721191e-01
5.217391304347825942e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.400000214576721191e-01
5.250836120401337626e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.379999876022338867e-01
5.284280936454849309e-01 5.339999794960021973e-01 5.339999794960021973e-01 5.360000133514404297e-01
5.317725752508360992e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.360000133514404297e-01
5.351170568561872676e-01 5.339999794960021973e-01 5.339999794960021973e-01 5.360000133514404297e-01
5.384615384615384359e-01 5.339999794960021973e-01 5.339999794960021973e-01 5.360000133514404297e-01
5.418060200668896043e-01 5.339999794960021973e-01 5.320000052452087402e-01 5.360000133514404297e-01
5.451505016722407726e-01 5.339999794960021973e-01 5.320000052452087402e-01 5.339999794960021973e-01
5.484949832775919409e-01 5.320000052452087402e-01 5.279999971389770508e-01 5.320000052452087402e-01
5.518394648829431093e-01 5.320000052452087402e-01 5.279999971389770508e-01 5.320000052452087402e-01
5.551839464882942776e-01 5.320000052452087402e-01 5.279999971389770508e-01 5.360000133514404297e-01
5.585284280936454460e-01 5.320000052452087402e-01 5.279999971389770508e-01 5.339999794960021973e-01
5.618729096989966143e-01 5.320000052452087402e-01 5.279999971389770508e-01 5.339999794960021973e-01
5.652173913043477826e-01 5.320000052452087402e-01 5.279999971389770508e-01 5.320000052452087402e-01
5.685618729096989510e-01 5.320000052452087402e-01 5.279999971389770508e-01 5.299999713897705078e-01
5.719063545150501193e-01 5.320000052452087402e-01 5.279999971389770508e-01 5.299999713897705078e-01
5.752508361204012877e-01 5.339999794960021973e-01 5.279999971389770508e-01 5.299999713897705078e-01
5.785953177257524560e-01 5.339999794960021973e-01 5.299999713897705078e-01 5.279999971389770508e-01
5.819397993311036243e-01 5.339999794960021973e-01 5.299999713897705078e-01 5.279999971389770508e-01
5.852842809364547927e-01 5.339999794960021973e-01 5.299999713897705078e-01 5.279999971389770508e-01
5.886287625418059610e-01 5.339999794960021973e-01 5.299999713897705078e-01 5.279999971389770508e-01
5.919732441471571294e-01 5.339999794960021973e-01 5.299999713897705078e-01 5.279999971389770508e-01
5.953177257525082977e-01 5.339999794960021973e-01 5.299999713897705078e-01 5.279999971389770508e-01
5.986622073578594661e-01 5.360000133514404297e-01 5.299999713897705078e-01 5.279999971389770508e-01
6.020066889632107454e-01 5.360000133514404297e-01 5.299999713897705078e-01 5.279999971389770508e-01
6.053511705685619138e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.086956521739130821e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.260000228881835938e-01
6.120401337792642504e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.153846153846154188e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.187290969899665871e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.220735785953177555e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.254180602006689238e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.287625418060200921e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.321070234113712605e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.354515050167224288e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.387959866220735972e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.421404682274247655e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.454849498327759338e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.488294314381271022e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.521739130434782705e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.555183946488294389e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.588628762541806072e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.622073578595317755e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.655518394648829439e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.688963210702341122e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.722408026755852806e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.755852842809364489e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.789297658862876172e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.822742474916387856e-01 5.360000133514404297e-01 5.320000052452087402e-01 5.279999971389770508e-01
6.856187290969899539e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
6.889632107023411223e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
6.923076923076922906e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
6.956521739130434590e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
6.989966555183946273e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
7.023411371237457956e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
7.056856187290969640e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
7.090301003344481323e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
7.123745819397993007e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
7.157190635451504690e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
7.190635451505016373e-01 5.379999876022338867e-01 5.339999794960021973e-01 5.279999971389770508e-01
7.224080267558528057e-01 5.400000214576721191e-01 5.360000133514404297e-01 5.279999971389770508e-01
7.257525083612039740e-01 5.400000214576721191e-01 5.360000133514404297e-01 5.279999971389770508e-01
7.290969899665551424e-01 5.400000214576721191e-01 5.360000133514404297e-01 5.279999971389770508e-01
7.324414715719063107e-01 5.400000214576721191e-01 5.360000133514404297e-01 5.279999971389770508e-01
7.357859531772574790e-01 5.400000214576721191e-01 5.360000133514404297e-01 5.279999971389770508e-01
7.391304347826086474e-01 5.400000214576721191e-01 5.360000133514404297e-01 5.279999971389770508e-01
7.424749163879598157e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.458193979933109841e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.491638795986621524e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.525083612040133207e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.558528428093644891e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.591973244147156574e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.625418060200668258e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.658862876254179941e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.692307692307691624e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.725752508361204418e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.759197324414716102e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.792642140468227785e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.826086956521739468e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.859531772575251152e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.892976588628762835e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.926421404682274519e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.959866220735786202e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
7.993311036789297885e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
8.026755852842809569e-01 5.419999957084655762e-01 5.379999876022338867e-01 5.279999971389770508e-01
8.060200668896321252e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
8.093645484949832936e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
8.127090301003344619e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
8.160535117056856302e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
8.193979933110367986e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
8.227424749163879669e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
8.260869565217391353e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
8.294314381270903036e-01 5.419999957084655762e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.327759197324414719e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.361204013377926403e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.394648829431438086e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.428093645484949770e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.461538461538461453e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.494983277591973136e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.528428093645484820e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.561872909698996503e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.595317725752508187e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.628762541806019870e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.662207357859531554e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.695652173913043237e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.729096989966554920e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.762541806020066604e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.795986622073578287e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.829431438127089971e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.862876254180601654e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.896321070234113337e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.929765886287625021e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.963210702341136704e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
8.996655518394648388e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
9.030100334448160071e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
9.063545150501671754e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
9.096989966555183438e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
9.130434782608695121e-01 5.440000295639038086e-01 5.400000214576721191e-01 5.279999971389770508e-01
9.163879598662206805e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.197324414715718488e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.230769230769230171e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.264214046822741855e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.297658862876253538e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.331103678929765222e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.364548494983276905e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.397993311036788588e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.431438127090301382e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.464882943143813065e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.498327759197324749e-01 5.440000295639038086e-01 5.419999957084655762e-01 5.279999971389770508e-01
9.531772575250836432e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.565217391304348116e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.598662207357859799e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.632107023411371483e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.665551839464883166e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.698996655518394849e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.732441471571906533e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.765886287625418216e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.799331103678929900e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.832775919732441583e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.866220735785953266e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.899665551839464950e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.933110367892976633e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
9.966555183946488317e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01
1.000000000000000000e+00 5.440000295639038086e-01 5.440000295639038086e-01 5.279999971389770508e-01


==> tikz/data/alpha_mixture_Gemma2B_shellaswag_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 5.580000281333923340e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.519999861717224121e-01
3.344481605351170509e-03 5.580000281333923340e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.519999861717224121e-01
6.688963210702341018e-03 5.580000281333923340e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.519999861717224121e-01
1.003344481605351196e-02 5.580000281333923340e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.519999861717224121e-01
1.337792642140468204e-02 5.580000281333923340e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.519999861717224121e-01
1.672240802675585211e-02 5.580000281333923340e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.519999861717224121e-01
2.006688963210702392e-02 5.580000281333923340e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.519999861717224121e-01
2.341137123745819226e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
2.675585284280936407e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
3.010033444816053588e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
3.344481605351170422e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
3.678929765886287256e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
4.013377926421404784e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
4.347826086956521618e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
4.682274247491638453e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
5.016722408026755980e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
5.351170568561872815e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
5.685618729096989649e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.519999861717224121e-01
6.020066889632107177e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.519999861717224121e-01
6.354515050167224011e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.519999861717224121e-01
6.688963210702340845e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.519999861717224121e-01
7.023411371237457679e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.519999861717224121e-01
7.357859531772574513e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.519999861717224121e-01
7.692307692307692735e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.519999861717224121e-01
8.026755852842809569e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.519999861717224121e-01
8.361204013377926403e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.519999861717224121e-01
8.695652173913043237e-02 5.600000023841857910e-01 5.600000023841857910e-01 5.590000152587890625e-01 5.519999861717224121e-01
9.030100334448160071e-02 5.600000023841857910e-01 5.600000023841857910e-01 5.590000152587890625e-01 5.519999861717224121e-01
9.364548494983276905e-02 5.600000023841857910e-01 5.600000023841857910e-01 5.590000152587890625e-01 5.519999861717224121e-01
9.698996655518395127e-02 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.509999990463256836e-01
1.003344481605351196e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.509999990463256836e-01
1.036789297658862880e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.509999990463256836e-01
1.070234113712374563e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.103678929765886246e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.137123745819397930e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.170568561872909613e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.204013377926421435e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.237458193979933119e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.270903010033444802e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.304347826086956486e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.337792642140468169e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.371237458193979852e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.580000281333923340e-01 5.509999990463256836e-01
1.404682274247491536e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.569999814033508301e-01 5.509999990463256836e-01
1.438127090301003219e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.569999814033508301e-01 5.509999990463256836e-01
1.471571906354514903e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.505016722408026864e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.538461538461538547e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.571906354515050230e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.605351170568561914e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.638795986622073597e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.672240802675585281e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.705685618729096964e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.739130434782608647e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.772575250836120331e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.806020066889632014e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.839464882943143698e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.872909698996655381e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.906354515050167064e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.939799331103679025e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
1.973244147157190709e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
2.006688963210702392e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
2.040133779264214076e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
2.073578595317725759e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
2.107023411371237442e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
2.140468227424749126e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.509999990463256836e-01
2.173913043478260809e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.540000200271606445e-01 5.509999990463256836e-01
2.207357859531772493e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.540000200271606445e-01 5.519999861717224121e-01
2.240802675585284176e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.540000200271606445e-01 5.519999861717224121e-01
2.274247491638795859e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.307692307692307543e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.341137123745819226e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.374581939799331187e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.408026755852842871e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.441471571906354554e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.474916387959866237e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.508361204013377921e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.541806020066889604e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.575250836120401288e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.608695652173912971e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.642140468227424654e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.675585284280936338e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.709030100334448021e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.742474916387959705e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.775919732441471388e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.529999732971191406e-01 5.529999732971191406e-01
2.809364548494983072e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.540000200271606445e-01 5.529999732971191406e-01
2.842809364548494755e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.550000071525573730e-01 5.529999732971191406e-01
2.876254180602006438e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.550000071525573730e-01 5.529999732971191406e-01
2.909698996655518122e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.550000071525573730e-01 5.529999732971191406e-01
2.943143812709029805e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.550000071525573730e-01 5.519999861717224121e-01
2.976588628762541489e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.010033444816053727e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.550000071525573730e-01 5.509999990463256836e-01
3.043478260869565410e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.076923076923077094e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.110367892976588777e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.559999942779541016e-01 5.519999861717224121e-01
3.143812709030100461e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.519999861717224121e-01
3.177257525083612144e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.519999861717224121e-01
3.210702341137123828e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.519999861717224121e-01
3.244147157190635511e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.519999861717224121e-01
3.277591973244147194e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.529999732971191406e-01
3.311036789297658878e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.529999732971191406e-01
3.344481605351170561e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.529999732971191406e-01
3.377926421404682245e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.529999732971191406e-01
3.411371237458193928e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.569999814033508301e-01 5.529999732971191406e-01
3.444816053511705611e-01 5.569999814033508301e-01 5.569999814033508301e-01 5.559999942779541016e-01 5.519999861717224121e-01
3.478260869565217295e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.519999861717224121e-01
3.511705685618728978e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.545150501672240662e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.578595317725752345e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.612040133779264028e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.645484949832775712e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.678929765886287395e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.712374581939799079e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.519999861717224121e-01
3.745819397993310762e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.529999732971191406e-01 5.519999861717224121e-01
3.779264214046822445e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.529999732971191406e-01 5.519999861717224121e-01
3.812709030100334129e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.529999732971191406e-01 5.519999861717224121e-01
3.846153846153845812e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.540000200271606445e-01 5.529999732971191406e-01
3.879598662207358051e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.540000200271606445e-01 5.529999732971191406e-01
3.913043478260869734e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.529999732971191406e-01
3.946488294314381418e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.529999732971191406e-01
3.979933110367893101e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.529999732971191406e-01
4.013377926421404784e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.529999732971191406e-01
4.046822742474916468e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.529999732971191406e-01
4.080267558528428151e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.529999732971191406e-01
4.113712374581939835e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.529999732971191406e-01
4.147157190635451518e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.550000071525573730e-01 5.529999732971191406e-01
4.180602006688963201e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.529999732971191406e-01
4.214046822742474885e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.529999732971191406e-01
4.247491638795986568e-01 5.569999814033508301e-01 5.569999814033508301e-01 5.569999814033508301e-01 5.529999732971191406e-01
4.280936454849498252e-01 5.569999814033508301e-01 5.569999814033508301e-01 5.580000281333923340e-01 5.519999861717224121e-01
4.314381270903009935e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.569999814033508301e-01 5.509999990463256836e-01
4.347826086956521618e-01 5.559999942779541016e-01 5.559999942779541016e-01 5.569999814033508301e-01 5.509999990463256836e-01
4.381270903010033302e-01 5.569999814033508301e-01 5.569999814033508301e-01 5.580000281333923340e-01 5.519999861717224121e-01
4.414715719063544985e-01 5.569999814033508301e-01 5.569999814033508301e-01 5.580000281333923340e-01 5.519999861717224121e-01
4.448160535117056669e-01 5.569999814033508301e-01 5.569999814033508301e-01 5.590000152587890625e-01 5.529999732971191406e-01
4.481605351170568352e-01 5.580000281333923340e-01 5.580000281333923340e-01 5.590000152587890625e-01 5.529999732971191406e-01
4.515050167224080035e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.590000152587890625e-01 5.529999732971191406e-01
4.548494983277591719e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.580000281333923340e-01 5.529999732971191406e-01
4.581939799331103402e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.569999814033508301e-01 5.529999732971191406e-01
4.615384615384615086e-01 5.609999895095825195e-01 5.609999895095825195e-01 5.550000071525573730e-01 5.540000200271606445e-01
4.648829431438126769e-01 5.619999766349792480e-01 5.619999766349792480e-01 5.569999814033508301e-01 5.550000071525573730e-01
4.682274247491638453e-01 5.609999895095825195e-01 5.609999895095825195e-01 5.569999814033508301e-01 5.559999942779541016e-01
4.715719063545150691e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.569999814033508301e-01 5.559999942779541016e-01
4.749163879598662374e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.580000281333923340e-01 5.559999942779541016e-01
4.782608695652174058e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.559999942779541016e-01 5.559999942779541016e-01
4.816053511705685741e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.550000071525573730e-01 5.559999942779541016e-01
4.849498327759197425e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.569999814033508301e-01 5.559999942779541016e-01
4.882943143812709108e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.569999814033508301e-01 5.559999942779541016e-01
4.916387959866220791e-01 5.590000152587890625e-01 5.590000152587890625e-01 5.550000071525573730e-01 5.550000071525573730e-01
4.949832775919732475e-01 5.600000023841857910e-01 5.600000023841857910e-01 5.540000200271606445e-01 5.559999942779541016e-01
4.983277591973244158e-01 5.609999895095825195e-01 5.609999895095825195e-01 5.490000247955322266e-01 5.590000152587890625e-01
5.016722408026755842e-01 5.460000038146972656e-01 5.460000038146972656e-01 5.189999938011169434e-01 5.450000166893005371e-01
5.050167224080267525e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.220000147819519043e-01 5.450000166893005371e-01
5.083612040133779209e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.220000147819519043e-01 5.440000295639038086e-01
5.117056856187290892e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.210000276565551758e-01 5.440000295639038086e-01
5.150501672240802575e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.210000276565551758e-01 5.440000295639038086e-01
5.183946488294314259e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.210000276565551758e-01 5.450000166893005371e-01
5.217391304347825942e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.210000276565551758e-01 5.450000166893005371e-01
5.250836120401337626e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.210000276565551758e-01 5.450000166893005371e-01
5.284280936454849309e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.210000276565551758e-01 5.450000166893005371e-01
5.317725752508360992e-01 5.460000038146972656e-01 5.460000038146972656e-01 5.199999809265136719e-01 5.460000038146972656e-01
5.351170568561872676e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.199999809265136719e-01 5.450000166893005371e-01
5.384615384615384359e-01 5.460000038146972656e-01 5.460000038146972656e-01 5.199999809265136719e-01 5.450000166893005371e-01
5.418060200668896043e-01 5.460000038146972656e-01 5.460000038146972656e-01 5.199999809265136719e-01 5.440000295639038086e-01
5.451505016722407726e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.199999809265136719e-01 5.429999828338623047e-01
5.484949832775919409e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.189999938011169434e-01 5.410000085830688477e-01
5.518394648829431093e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.189999938011169434e-01 5.410000085830688477e-01
5.551839464882942776e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.170000195503234863e-01 5.410000085830688477e-01
5.585284280936454460e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.159999728202819824e-01 5.410000085830688477e-01
5.618729096989966143e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.139999985694885254e-01 5.410000085830688477e-01
5.652173913043477826e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.139999985694885254e-01 5.419999957084655762e-01
5.685618729096989510e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.139999985694885254e-01 5.419999957084655762e-01
5.719063545150501193e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.139999985694885254e-01 5.419999957084655762e-01
5.752508361204012877e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.139999985694885254e-01 5.419999957084655762e-01
5.785953177257524560e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.130000114440917969e-01 5.419999957084655762e-01
5.819397993311036243e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.130000114440917969e-01 5.419999957084655762e-01
5.852842809364547927e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.130000114440917969e-01 5.429999828338623047e-01
5.886287625418059610e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.120000243186950684e-01 5.429999828338623047e-01
5.919732441471571294e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.120000243186950684e-01 5.429999828338623047e-01
5.953177257525082977e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.120000243186950684e-01 5.429999828338623047e-01
5.986622073578594661e-01 5.460000038146972656e-01 5.460000038146972656e-01 5.109999775886535645e-01 5.429999828338623047e-01
6.020066889632107454e-01 5.460000038146972656e-01 5.460000038146972656e-01 5.109999775886535645e-01 5.429999828338623047e-01
6.053511705685619138e-01 5.469999909400939941e-01 5.469999909400939941e-01 5.109999775886535645e-01 5.450000166893005371e-01
6.086956521739130821e-01 5.469999909400939941e-01 5.469999909400939941e-01 5.109999775886535645e-01 5.450000166893005371e-01
6.120401337792642504e-01 5.469999909400939941e-01 5.469999909400939941e-01 5.120000243186950684e-01 5.450000166893005371e-01
6.153846153846154188e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.460000038146972656e-01
6.187290969899665871e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.220735785953177555e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.254180602006689238e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.287625418060200921e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.321070234113712605e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.354515050167224288e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.387959866220735972e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.421404682274247655e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.454849498327759338e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.488294314381271022e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.521739130434782705e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.479999780654907227e-01
6.555183946488294389e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.479999780654907227e-01
6.588628762541806072e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.479999780654907227e-01
6.622073578595317755e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.479999780654907227e-01
6.655518394648829439e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.479999780654907227e-01
6.688963210702341122e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.479999780654907227e-01
6.722408026755852806e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.479999780654907227e-01
6.755852842809364489e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.479999780654907227e-01
6.789297658862876172e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.822742474916387856e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.460000038146972656e-01
6.856187290969899539e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.120000243186950684e-01 5.469999909400939941e-01
6.889632107023411223e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
6.923076923076922906e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
6.956521739130434590e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
6.989966555183946273e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.023411371237457956e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.056856187290969640e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.090301003344481323e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.123745819397993007e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.157190635451504690e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.460000038146972656e-01
7.190635451505016373e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.460000038146972656e-01
7.224080267558528057e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.257525083612039740e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.290969899665551424e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.324414715719063107e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.357859531772574790e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.460000038146972656e-01
7.391304347826086474e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.460000038146972656e-01
7.424749163879598157e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.458193979933109841e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.491638795986621524e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.525083612040133207e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.558528428093644891e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.591973244147156574e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.625418060200668258e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.658862876254179941e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.692307692307691624e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.725752508361204418e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.759197324414716102e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.792642140468227785e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.826086956521739468e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.859531772575251152e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.892976588628762835e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.926421404682274519e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.959866220735786202e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.469999909400939941e-01
7.993311036789297885e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.026755852842809569e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.060200668896321252e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.109999775886535645e-01 5.490000247955322266e-01
8.093645484949832936e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.109999775886535645e-01 5.490000247955322266e-01
8.127090301003344619e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.109999775886535645e-01 5.490000247955322266e-01
8.160535117056856302e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.490000247955322266e-01
8.193979933110367986e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.490000247955322266e-01
8.227424749163879669e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.490000247955322266e-01
8.260869565217391353e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.490000247955322266e-01
8.294314381270903036e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.327759197324414719e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.361204013377926403e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.394648829431438086e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.428093645484949770e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.461538461538461453e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.494983277591973136e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.528428093645484820e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.561872909698996503e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.595317725752508187e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.628762541806019870e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.662207357859531554e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.695652173913043237e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.729096989966554920e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.762541806020066604e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.795986622073578287e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.109999775886535645e-01 5.479999780654907227e-01
8.829431438127089971e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.862876254180601654e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.896321070234113337e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.929765886287625021e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.963210702341136704e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.469999909400939941e-01
8.996655518394648388e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.469999909400939941e-01
9.030100334448160071e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.460000038146972656e-01
9.063545150501671754e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.460000038146972656e-01
9.096989966555183438e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.460000038146972656e-01
9.130434782608695121e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.460000038146972656e-01
9.163879598662206805e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
9.197324414715718488e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
9.230769230769230171e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
9.264214046822741855e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
9.297658862876253538e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.331103678929765222e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.364548494983276905e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.397993311036788588e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.431438127090301382e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.464882943143813065e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.498327759197324749e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.469999909400939941e-01
9.531772575250836432e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.565217391304348116e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.598662207357859799e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.632107023411371483e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.665551839464883166e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.698996655518394849e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.732441471571906533e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.765886287625418216e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.799331103678929900e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.832775919732441583e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.866220735785953266e-01 5.479999780654907227e-01 5.479999780654907227e-01 5.109999775886535645e-01 5.479999780654907227e-01
9.899665551839464950e-01 5.469999909400939941e-01 5.469999909400939941e-01 5.109999775886535645e-01 5.469999909400939941e-01
9.933110367892976633e-01 5.469999909400939941e-01 5.469999909400939941e-01 5.109999775886535645e-01 5.469999909400939941e-01
9.966555183946488317e-01 5.469999909400939941e-01 5.469999909400939941e-01 5.109999775886535645e-01 5.469999909400939941e-01
1.000000000000000000e+00 5.469999909400939941e-01 5.469999909400939941e-01 5.109999775886535645e-01 5.469999909400939941e-01


==> tikz/data/alpha_mixture_Gemma2B_shellaswag_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
3.344481605351170509e-03 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
6.688963210702341018e-03 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
1.003344481605351196e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
1.337792642140468204e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
1.672240802675585211e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
2.006688963210702392e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
2.341137123745819226e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
2.675585284280936407e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
3.010033444816053588e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
3.344481605351170422e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
3.678929765886287256e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
4.013377926421404784e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
4.347826086956521618e-02 5.509999990463256836e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.410000085830688477e-01
4.682274247491638453e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.419999957084655762e-01
5.016722408026755980e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.419999957084655762e-01
5.351170568561872815e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.419999957084655762e-01
5.685618729096989649e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.419999957084655762e-01
6.020066889632107177e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.419999957084655762e-01
6.354515050167224011e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
6.688963210702340845e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
7.023411371237457679e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
7.357859531772574513e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
7.692307692307692735e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
8.026755852842809569e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
8.361204013377926403e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
8.695652173913043237e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
9.030100334448160071e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
9.364548494983276905e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
9.698996655518395127e-02 5.519999861717224121e-01 5.519999861717224121e-01 5.500000119209289551e-01 5.419999957084655762e-01
1.003344481605351196e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.419999957084655762e-01
1.036789297658862880e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.419999957084655762e-01
1.070234113712374563e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.429999828338623047e-01
1.103678929765886246e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.429999828338623047e-01
1.137123745819397930e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.429999828338623047e-01
1.170568561872909613e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.429999828338623047e-01
1.204013377926421435e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.429999828338623047e-01
1.237458193979933119e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.429999828338623047e-01
1.270903010033444802e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.429999828338623047e-01
1.304347826086956486e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.429999828338623047e-01
1.337792642140468169e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.429999828338623047e-01
1.371237458193979852e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.429999828338623047e-01
1.404682274247491536e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.429999828338623047e-01
1.438127090301003219e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.429999828338623047e-01
1.471571906354514903e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.429999828338623047e-01
1.505016722408026864e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.429999828338623047e-01
1.538461538461538547e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.500000119209289551e-01 5.440000295639038086e-01
1.571906354515050230e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.605351170568561914e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.638795986622073597e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.672240802675585281e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.705685618729096964e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.739130434782608647e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.772575250836120331e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.806020066889632014e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.839464882943143698e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.872909698996655381e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.906354515050167064e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.939799331103679025e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
1.973244147157190709e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.006688963210702392e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.040133779264214076e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.073578595317725759e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.107023411371237442e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.519999861717224121e-01 5.440000295639038086e-01
2.140468227424749126e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.173913043478260809e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.207357859531772493e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.240802675585284176e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.274247491638795859e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.509999990463256836e-01 5.440000295639038086e-01
2.307692307692307543e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.341137123745819226e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.374581939799331187e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.408026755852842871e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.441471571906354554e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.474916387959866237e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.508361204013377921e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.541806020066889604e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.575250836120401288e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.608695652173912971e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.642140468227424654e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.675585284280936338e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.709030100334448021e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.742474916387959705e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.775919732441471388e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.809364548494983072e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.842809364548494755e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.509999990463256836e-01 5.429999828338623047e-01
2.876254180602006438e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.519999861717224121e-01 5.440000295639038086e-01
2.909698996655518122e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.519999861717224121e-01 5.440000295639038086e-01
2.943143812709029805e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.519999861717224121e-01 5.440000295639038086e-01
2.976588628762541489e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.440000295639038086e-01
3.010033444816053727e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.440000295639038086e-01
3.043478260869565410e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.440000295639038086e-01
3.076923076923077094e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.529999732971191406e-01 5.440000295639038086e-01
3.110367892976588777e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.529999732971191406e-01 5.440000295639038086e-01
3.143812709030100461e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.440000295639038086e-01
3.177257525083612144e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.440000295639038086e-01
3.210702341137123828e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.440000295639038086e-01
3.244147157190635511e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.540000200271606445e-01 5.450000166893005371e-01
3.277591973244147194e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.540000200271606445e-01 5.450000166893005371e-01
3.311036789297658878e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.529999732971191406e-01 5.450000166893005371e-01
3.344481605351170561e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.529999732971191406e-01 5.450000166893005371e-01
3.377926421404682245e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.529999732971191406e-01 5.450000166893005371e-01
3.411371237458193928e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.450000166893005371e-01
3.444816053511705611e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.550000071525573730e-01 5.450000166893005371e-01
3.478260869565217295e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.550000071525573730e-01 5.450000166893005371e-01
3.511705685618728978e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.550000071525573730e-01 5.450000166893005371e-01
3.545150501672240662e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.550000071525573730e-01 5.450000166893005371e-01
3.578595317725752345e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.550000071525573730e-01 5.450000166893005371e-01
3.612040133779264028e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.550000071525573730e-01 5.450000166893005371e-01
3.645484949832775712e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.550000071525573730e-01 5.450000166893005371e-01
3.678929765886287395e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.550000071525573730e-01 5.450000166893005371e-01
3.712374581939799079e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.559999942779541016e-01 5.460000038146972656e-01
3.745819397993310762e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.559999942779541016e-01 5.460000038146972656e-01
3.779264214046822445e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.469999909400939941e-01
3.812709030100334129e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.469999909400939941e-01
3.846153846153845812e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.559999942779541016e-01 5.469999909400939941e-01
3.879598662207358051e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.559999942779541016e-01 5.479999780654907227e-01
3.913043478260869734e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.559999942779541016e-01 5.479999780654907227e-01
3.946488294314381418e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.569999814033508301e-01 5.479999780654907227e-01
3.979933110367893101e-01 5.550000071525573730e-01 5.550000071525573730e-01 5.569999814033508301e-01 5.479999780654907227e-01
4.013377926421404784e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.569999814033508301e-01 5.479999780654907227e-01
4.046822742474916468e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.569999814033508301e-01 5.479999780654907227e-01
4.080267558528428151e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.580000281333923340e-01 5.469999909400939941e-01
4.113712374581939835e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.590000152587890625e-01 5.469999909400939941e-01
4.147157190635451518e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.590000152587890625e-01 5.469999909400939941e-01
4.180602006688963201e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.590000152587890625e-01 5.469999909400939941e-01
4.214046822742474885e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.590000152587890625e-01 5.469999909400939941e-01
4.247491638795986568e-01 5.540000200271606445e-01 5.540000200271606445e-01 5.580000281333923340e-01 5.479999780654907227e-01
4.280936454849498252e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.580000281333923340e-01 5.479999780654907227e-01
4.314381270903009935e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.580000281333923340e-01 5.479999780654907227e-01
4.347826086956521618e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.580000281333923340e-01 5.479999780654907227e-01
4.381270903010033302e-01 5.529999732971191406e-01 5.529999732971191406e-01 5.569999814033508301e-01 5.479999780654907227e-01
4.414715719063544985e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.569999814033508301e-01 5.469999909400939941e-01
4.448160535117056669e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.559999942779541016e-01 5.469999909400939941e-01
4.481605351170568352e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.569999814033508301e-01 5.469999909400939941e-01
4.515050167224080035e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.569999814033508301e-01 5.469999909400939941e-01
4.548494983277591719e-01 5.519999861717224121e-01 5.519999861717224121e-01 5.569999814033508301e-01 5.469999909400939941e-01
4.581939799331103402e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.580000281333923340e-01 5.460000038146972656e-01
4.615384615384615086e-01 5.509999990463256836e-01 5.509999990463256836e-01 5.569999814033508301e-01 5.450000166893005371e-01
4.648829431438126769e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.559999942779541016e-01 5.450000166893005371e-01
4.682274247491638453e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.550000071525573730e-01 5.450000166893005371e-01
4.715719063545150691e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.550000071525573730e-01 5.450000166893005371e-01
4.749163879598662374e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.559999942779541016e-01 5.450000166893005371e-01
4.782608695652174058e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.559999942779541016e-01 5.450000166893005371e-01
4.816053511705685741e-01 5.500000119209289551e-01 5.500000119209289551e-01 5.559999942779541016e-01 5.450000166893005371e-01
4.849498327759197425e-01 5.490000247955322266e-01 5.490000247955322266e-01 5.540000200271606445e-01 5.440000295639038086e-01
4.882943143812709108e-01 5.460000038146972656e-01 5.460000038146972656e-01 5.529999732971191406e-01 5.429999828338623047e-01
4.916387959866220791e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.509999990463256836e-01 5.440000295639038086e-01
4.949832775919732475e-01 5.450000166893005371e-01 5.450000166893005371e-01 5.460000038146972656e-01 5.450000166893005371e-01
4.983277591973244158e-01 5.440000295639038086e-01 5.440000295639038086e-01 5.410000085830688477e-01 5.419999957084655762e-01
5.016722408026755842e-01 5.400000214576721191e-01 5.400000214576721191e-01 5.149999856948852539e-01 5.350000262260437012e-01
5.050167224080267525e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.109999775886535645e-01 5.320000052452087402e-01
5.083612040133779209e-01 5.350000262260437012e-01 5.350000262260437012e-01 5.109999775886535645e-01 5.289999842643737793e-01
5.117056856187290892e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.109999775886535645e-01 5.310000181198120117e-01
5.150501672240802575e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.099999904632568359e-01 5.310000181198120117e-01
5.183946488294314259e-01 5.389999747276306152e-01 5.389999747276306152e-01 5.080000162124633789e-01 5.329999923706054688e-01
5.217391304347825942e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.080000162124633789e-01 5.320000052452087402e-01
5.250836120401337626e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.070000290870666504e-01 5.320000052452087402e-01
5.284280936454849309e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.049999952316284180e-01 5.299999713897705078e-01
5.317725752508360992e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.049999952316284180e-01 5.299999713897705078e-01
5.351170568561872676e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.049999952316284180e-01 5.299999713897705078e-01
5.384615384615384359e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.040000081062316895e-01 5.299999713897705078e-01
5.418060200668896043e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.059999823570251465e-01 5.299999713897705078e-01
5.451505016722407726e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.059999823570251465e-01 5.299999713897705078e-01
5.484949832775919409e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.059999823570251465e-01 5.299999713897705078e-01
5.518394648829431093e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.070000290870666504e-01 5.299999713897705078e-01
5.551839464882942776e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.070000290870666504e-01 5.299999713897705078e-01
5.585284280936454460e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.070000290870666504e-01 5.299999713897705078e-01
5.618729096989966143e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.080000162124633789e-01 5.310000181198120117e-01
5.652173913043477826e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.080000162124633789e-01 5.310000181198120117e-01
5.685618729096989510e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.090000033378601074e-01 5.310000181198120117e-01
5.719063545150501193e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.090000033378601074e-01 5.310000181198120117e-01
5.752508361204012877e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.090000033378601074e-01 5.310000181198120117e-01
5.785953177257524560e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.090000033378601074e-01 5.310000181198120117e-01
5.819397993311036243e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.099999904632568359e-01 5.310000181198120117e-01
5.852842809364547927e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.099999904632568359e-01 5.320000052452087402e-01
5.886287625418059610e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.099999904632568359e-01 5.320000052452087402e-01
5.919732441471571294e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.099999904632568359e-01 5.320000052452087402e-01
5.953177257525082977e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.099999904632568359e-01 5.320000052452087402e-01
5.986622073578594661e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.099999904632568359e-01 5.310000181198120117e-01
6.020066889632107454e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.099999904632568359e-01 5.320000052452087402e-01
6.053511705685619138e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.099999904632568359e-01 5.320000052452087402e-01
6.086956521739130821e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.099999904632568359e-01 5.329999923706054688e-01
6.120401337792642504e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.099999904632568359e-01 5.339999794960021973e-01
6.153846153846154188e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.099999904632568359e-01 5.339999794960021973e-01
6.187290969899665871e-01 5.379999876022338867e-01 5.379999876022338867e-01 5.090000033378601074e-01 5.339999794960021973e-01
6.220735785953177555e-01 5.370000004768371582e-01 5.370000004768371582e-01 5.090000033378601074e-01 5.329999923706054688e-01
6.254180602006689238e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.090000033378601074e-01 5.320000052452087402e-01
6.287625418060200921e-01 5.360000133514404297e-01 5.360000133514404297e-01 5.099999904632568359e-01 5.320000052452087402e-01
6.321070234113712605e-01 5.350000262260437012e-01 5.350000262260437012e-01 5.099999904632568359e-01 5.310000181198120117e-01
6.354515050167224288e-01 5.350000262260437012e-01 5.350000262260437012e-01 5.099999904632568359e-01 5.310000181198120117e-01
6.387959866220735972e-01 5.329999923706054688e-01 5.329999923706054688e-01 5.099999904632568359e-01 5.289999842643737793e-01
6.421404682274247655e-01 5.339999794960021973e-01 5.339999794960021973e-01 5.099999904632568359e-01 5.299999713897705078e-01
6.454849498327759338e-01 5.339999794960021973e-01 5.339999794960021973e-01 5.099999904632568359e-01 5.299999713897705078e-01
6.488294314381271022e-01 5.329999923706054688e-01 5.329999923706054688e-01 5.099999904632568359e-01 5.289999842643737793e-01
6.521739130434782705e-01 5.329999923706054688e-01 5.329999923706054688e-01 5.099999904632568359e-01 5.289999842643737793e-01
6.555183946488294389e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.099999904632568359e-01 5.279999971389770508e-01
6.588628762541806072e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.099999904632568359e-01 5.279999971389770508e-01
6.622073578595317755e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.655518394648829439e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.688963210702341122e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.722408026755852806e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.755852842809364489e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.789297658862876172e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.822742474916387856e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.856187290969899539e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.889632107023411223e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.923076923076922906e-01 5.320000052452087402e-01 5.320000052452087402e-01 5.090000033378601074e-01 5.279999971389770508e-01
6.956521739130434590e-01 5.310000181198120117e-01 5.310000181198120117e-01 5.090000033378601074e-01 5.270000100135803223e-01
6.989966555183946273e-01 5.310000181198120117e-01 5.310000181198120117e-01 5.090000033378601074e-01 5.270000100135803223e-01
7.023411371237457956e-01 5.299999713897705078e-01 5.299999713897705078e-01 5.090000033378601074e-01 5.260000228881835938e-01
7.056856187290969640e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.090000033378601074e-01 5.249999761581420898e-01
7.090301003344481323e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.090000033378601074e-01 5.249999761581420898e-01
7.123745819397993007e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.090000033378601074e-01 5.249999761581420898e-01
7.157190635451504690e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.090000033378601074e-01 5.249999761581420898e-01
7.190635451505016373e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.090000033378601074e-01 5.249999761581420898e-01
7.224080267558528057e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.080000162124633789e-01 5.249999761581420898e-01
7.257525083612039740e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.080000162124633789e-01 5.249999761581420898e-01
7.290969899665551424e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.249999761581420898e-01
7.324414715719063107e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.249999761581420898e-01
7.357859531772574790e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.239999890327453613e-01
7.391304347826086474e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.239999890327453613e-01
7.424749163879598157e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.239999890327453613e-01
7.458193979933109841e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.239999890327453613e-01
7.491638795986621524e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.239999890327453613e-01
7.525083612040133207e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.239999890327453613e-01
7.558528428093644891e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.239999890327453613e-01
7.591973244147156574e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.239999890327453613e-01
7.625418060200668258e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.239999890327453613e-01
7.658862876254179941e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.249999761581420898e-01
7.692307692307691624e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.249999761581420898e-01
7.725752508361204418e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.239999890327453613e-01
7.759197324414716102e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.239999890327453613e-01
7.792642140468227785e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.249999761581420898e-01
7.826086956521739468e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.270000100135803223e-01
7.859531772575251152e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.270000100135803223e-01
7.892976588628762835e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.270000100135803223e-01
7.926421404682274519e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.270000100135803223e-01
7.959866220735786202e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.270000100135803223e-01
7.993311036789297885e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.270000100135803223e-01
8.026755852842809569e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.270000100135803223e-01
8.060200668896321252e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.093645484949832936e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.127090301003344619e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.160535117056856302e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.193979933110367986e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.227424749163879669e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.260869565217391353e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.294314381270903036e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.327759197324414719e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.361204013377926403e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.394648829431438086e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.428093645484949770e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.461538461538461453e-01 5.270000100135803223e-01 5.270000100135803223e-01 5.059999823570251465e-01 5.279999971389770508e-01
8.494983277591973136e-01 5.270000100135803223e-01 5.270000100135803223e-01 5.059999823570251465e-01 5.279999971389770508e-01
8.528428093645484820e-01 5.270000100135803223e-01 5.270000100135803223e-01 5.059999823570251465e-01 5.279999971389770508e-01
8.561872909698996503e-01 5.270000100135803223e-01 5.270000100135803223e-01 5.059999823570251465e-01 5.279999971389770508e-01
8.595317725752508187e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.279999971389770508e-01
8.628762541806019870e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.662207357859531554e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.695652173913043237e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.729096989966554920e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.762541806020066604e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.795986622073578287e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.829431438127089971e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
8.862876254180601654e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.896321070234113337e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.929765886287625021e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.963210702341136704e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.070000290870666504e-01 5.289999842643737793e-01
8.996655518394648388e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
9.030100334448160071e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
9.063545150501671754e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
9.096989966555183438e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
9.130434782608695121e-01 5.270000100135803223e-01 5.270000100135803223e-01 5.059999823570251465e-01 5.279999971389770508e-01
9.163879598662206805e-01 5.270000100135803223e-01 5.270000100135803223e-01 5.059999823570251465e-01 5.279999971389770508e-01
9.197324414715718488e-01 5.270000100135803223e-01 5.270000100135803223e-01 5.059999823570251465e-01 5.279999971389770508e-01
9.230769230769230171e-01 5.270000100135803223e-01 5.270000100135803223e-01 5.059999823570251465e-01 5.279999971389770508e-01
9.264214046822741855e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
9.297658862876253538e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
9.331103678929765222e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.059999823570251465e-01 5.289999842643737793e-01
9.364548494983276905e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.397993311036788588e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.431438127090301382e-01 5.279999971389770508e-01 5.279999971389770508e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.464882943143813065e-01 5.289999842643737793e-01 5.279999971389770508e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.498327759197324749e-01 5.289999842643737793e-01 5.279999971389770508e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.531772575250836432e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.565217391304348116e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.598662207357859799e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.632107023411371483e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.665551839464883166e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.049999952316284180e-01 5.289999842643737793e-01
9.698996655518394849e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.299999713897705078e-01
9.732441471571906533e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.299999713897705078e-01
9.765886287625418216e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.299999713897705078e-01
9.799331103678929900e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.299999713897705078e-01
9.832775919732441583e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.299999713897705078e-01
9.866220735785953266e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.299999713897705078e-01
9.899665551839464950e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.299999713897705078e-01
9.933110367892976633e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.299999713897705078e-01
9.966555183946488317e-01 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.289999842643737793e-01
1.000000000000000000e+00 5.289999842643737793e-01 5.289999842643737793e-01 5.040000081062316895e-01 5.289999842643737793e-01


==> tikz/data/alpha_mixture_Gemma2B_sopenbookqa_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01
3.344481605351170509e-03 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01
6.688963210702341018e-03 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01
1.003344481605351196e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01
1.337792642140468204e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
1.672240802675585211e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01
2.006688963210702392e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
2.341137123745819226e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
2.675585284280936407e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.039999902248382568e-01
3.010033444816053588e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.039999902248382568e-01
3.344481605351170422e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
3.678929765886287256e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.039999902248382568e-01
4.013377926421404784e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01
4.347826086956521618e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01
4.682274247491638453e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01
5.016722408026755980e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01
5.351170568561872815e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
5.685618729096989649e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
6.020066889632107177e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.079999983310699463e-01
6.354515050167224011e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.079999983310699463e-01
6.688963210702340845e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.079999983310699463e-01
7.023411371237457679e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.079999983310699463e-01
7.357859531772574513e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.079999983310699463e-01
7.692307692307692735e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.079999983310699463e-01
8.026755852842809569e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.079999983310699463e-01
8.361204013377926403e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.079999983310699463e-01
8.695652173913043237e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
9.030100334448160071e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.019999861717224121e-01 3.079999983310699463e-01
9.364548494983276905e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.019999861717224121e-01 3.079999983310699463e-01
9.698996655518395127e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.019999861717224121e-01 3.079999983310699463e-01
1.003344481605351196e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.019999861717224121e-01 3.079999983310699463e-01
1.036789297658862880e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.070234113712374563e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.103678929765886246e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.137123745819397930e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.170568561872909613e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.204013377926421435e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.237458193979933119e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.270903010033444802e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.980000078678131104e-01 3.079999983310699463e-01
1.304347826086956486e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.980000078678131104e-01 3.079999983310699463e-01
1.337792642140468169e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.980000078678131104e-01 3.079999983310699463e-01
1.371237458193979852e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.980000078678131104e-01 3.079999983310699463e-01
1.404682274247491536e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.120000064373016357e-01
1.438127090301003219e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.120000064373016357e-01
1.471571906354514903e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
1.505016722408026864e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
1.538461538461538547e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
1.571906354515050230e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
1.605351170568561914e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
1.638795986622073597e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.672240802675585281e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.705685618729096964e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.739130434782608647e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.772575250836120331e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.079999983310699463e-01
1.806020066889632014e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
1.839464882943143698e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
1.872909698996655381e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
1.906354515050167064e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
1.939799331103679025e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
1.973244147157190709e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
2.006688963210702392e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
2.040133779264214076e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.073578595317725759e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.107023411371237442e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.140468227424749126e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.173913043478260809e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.059999942779541016e-01
2.207357859531772493e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.059999942779541016e-01
2.240802675585284176e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.059999942779541016e-01
2.274247491638795859e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.059999942779541016e-01
2.307692307692307543e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.059999942779541016e-01
2.341137123745819226e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.059999942779541016e-01
2.374581939799331187e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.059999942779541016e-01
2.408026755852842871e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.059999942779541016e-01
2.441471571906354554e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.474916387959866237e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.508361204013377921e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.079999983310699463e-01
2.541806020066889604e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.079999983310699463e-01
2.575250836120401288e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.079999983310699463e-01
2.608695652173912971e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.642140468227424654e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.675585284280936338e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.709030100334448021e-01 3.039999902248382568e-01 3.039999902248382568e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.742474916387959705e-01 3.019999861717224121e-01 3.019999861717224121e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.775919732441471388e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
2.809364548494983072e-01 3.019999861717224121e-01 3.019999861717224121e-01 3.000000119209289551e-01 3.079999983310699463e-01
2.842809364548494755e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
2.876254180602006438e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
2.909698996655518122e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
2.943143812709029805e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
2.976588628762541489e-01 3.019999861717224121e-01 3.019999861717224121e-01 3.000000119209289551e-01 3.079999983310699463e-01
3.010033444816053727e-01 3.019999861717224121e-01 3.019999861717224121e-01 3.000000119209289551e-01 3.079999983310699463e-01
3.043478260869565410e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
3.076923076923077094e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
3.110367892976588777e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
3.143812709030100461e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.980000078678131104e-01 3.079999983310699463e-01
3.177257525083612144e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.980000078678131104e-01 3.059999942779541016e-01
3.210702341137123828e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.980000078678131104e-01 3.059999942779541016e-01
3.244147157190635511e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.980000078678131104e-01 3.059999942779541016e-01
3.277591973244147194e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.980000078678131104e-01 3.059999942779541016e-01
3.311036789297658878e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.980000078678131104e-01 3.059999942779541016e-01
3.344481605351170561e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.059999942779541016e-01
3.377926421404682245e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.059999942779541016e-01
3.411371237458193928e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.079999983310699463e-01
3.444816053511705611e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.100000023841857910e-01
3.478260869565217295e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.079999983310699463e-01
3.511705685618728978e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.079999983310699463e-01
3.545150501672240662e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.079999983310699463e-01
3.578595317725752345e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.079999983310699463e-01
3.612040133779264028e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.019999861717224121e-01 3.079999983310699463e-01
3.645484949832775712e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.019999861717224121e-01 3.079999983310699463e-01
3.678929765886287395e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.019999861717224121e-01 3.079999983310699463e-01
3.712374581939799079e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.059999942779541016e-01 3.079999983310699463e-01
3.745819397993310762e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.059999942779541016e-01 3.079999983310699463e-01
3.779264214046822445e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.039999902248382568e-01 3.079999983310699463e-01
3.812709030100334129e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.039999902248382568e-01 3.079999983310699463e-01
3.846153846153845812e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.039999902248382568e-01 3.079999983310699463e-01
3.879598662207358051e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01 3.059999942779541016e-01
3.913043478260869734e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.960000038146972656e-01 3.059999942779541016e-01
3.946488294314381418e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.960000038146972656e-01 3.059999942779541016e-01
3.979933110367893101e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.960000038146972656e-01 3.059999942779541016e-01
4.013377926421404784e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.939999997615814209e-01 3.079999983310699463e-01
4.046822742474916468e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.960000038146972656e-01 3.079999983310699463e-01
4.080267558528428151e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.939999997615814209e-01 3.079999983310699463e-01
4.113712374581939835e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.919999957084655762e-01 3.079999983310699463e-01
4.147157190635451518e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.899999916553497314e-01 3.100000023841857910e-01
4.180602006688963201e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.879999876022338867e-01 3.100000023841857910e-01
4.214046822742474885e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.860000133514404297e-01 3.100000023841857910e-01
4.247491638795986568e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.860000133514404297e-01 3.120000064373016357e-01
4.280936454849498252e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.840000092983245850e-01 3.120000064373016357e-01
4.314381270903009935e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.860000133514404297e-01 3.120000064373016357e-01
4.347826086956521618e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.860000133514404297e-01 3.140000104904174805e-01
4.381270903010033302e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.140000104904174805e-01
4.414715719063544985e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.140000104904174805e-01
4.448160535117056669e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.860000133514404297e-01 3.140000104904174805e-01
4.481605351170568352e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.879999876022338867e-01 3.100000023841857910e-01
4.515050167224080035e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.860000133514404297e-01 3.100000023841857910e-01
4.548494983277591719e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.840000092983245850e-01 3.100000023841857910e-01
4.581939799331103402e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.840000092983245850e-01 3.100000023841857910e-01
4.615384615384615086e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.840000092983245850e-01 3.100000023841857910e-01
4.648829431438126769e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.860000133514404297e-01 3.100000023841857910e-01
4.682274247491638453e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.860000133514404297e-01 3.100000023841857910e-01
4.715719063545150691e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.820000052452087402e-01 3.079999983310699463e-01
4.749163879598662374e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.820000052452087402e-01 3.079999983310699463e-01
4.782608695652174058e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.820000052452087402e-01 3.079999983310699463e-01
4.816053511705685741e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.820000052452087402e-01 3.079999983310699463e-01
4.849498327759197425e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.820000052452087402e-01 3.059999942779541016e-01
4.882943143812709108e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.059999942779541016e-01
4.916387959866220791e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.820000052452087402e-01 3.059999942779541016e-01
4.949832775919732475e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.879999876022338867e-01 3.059999942779541016e-01
4.983277591973244158e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.879999876022338867e-01 3.059999942779541016e-01
5.016722408026755842e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.960000038146972656e-01 3.079999983310699463e-01
5.050167224080267525e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.919999957084655762e-01 3.100000023841857910e-01
5.083612040133779209e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.899999916553497314e-01 3.079999983310699463e-01
5.117056856187290892e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.899999916553497314e-01 3.079999983310699463e-01
5.150501672240802575e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.879999876022338867e-01 3.079999983310699463e-01
5.183946488294314259e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.860000133514404297e-01 3.120000064373016357e-01
5.217391304347825942e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.140000104904174805e-01
5.250836120401337626e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.140000104904174805e-01
5.284280936454849309e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.860000133514404297e-01 3.140000104904174805e-01
5.317725752508360992e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.860000133514404297e-01 3.120000064373016357e-01
5.351170568561872676e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.860000133514404297e-01 3.120000064373016357e-01
5.384615384615384359e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.860000133514404297e-01 3.120000064373016357e-01
5.418060200668896043e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.899999916553497314e-01 3.120000064373016357e-01
5.451505016722407726e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.899999916553497314e-01 3.120000064373016357e-01
5.484949832775919409e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.120000064373016357e-01
5.518394648829431093e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.120000064373016357e-01
5.551839464882942776e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.919999957084655762e-01 3.140000104904174805e-01
5.585284280936454460e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.120000064373016357e-01
5.618729096989966143e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
5.652173913043477826e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
5.685618729096989510e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.939999997615814209e-01 3.100000023841857910e-01
5.719063545150501193e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.100000023841857910e-01
5.752508361204012877e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.919999957084655762e-01 3.120000064373016357e-01
5.785953177257524560e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.899999916553497314e-01 3.100000023841857910e-01
5.819397993311036243e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.100000023841857910e-01
5.852842809364547927e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.899999916553497314e-01 3.100000023841857910e-01
5.886287625418059610e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.899999916553497314e-01 3.120000064373016357e-01
5.919732441471571294e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.120000064373016357e-01
5.953177257525082977e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
5.986622073578594661e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.899999916553497314e-01 3.100000023841857910e-01
6.020066889632107454e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.879999876022338867e-01 3.100000023841857910e-01
6.053511705685619138e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.879999876022338867e-01 3.100000023841857910e-01
6.086956521739130821e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.140000104904174805e-01
6.120401337792642504e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.140000104904174805e-01
6.153846153846154188e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.860000133514404297e-01 3.160000145435333252e-01
6.187290969899665871e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.860000133514404297e-01 3.160000145435333252e-01
6.220735785953177555e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.860000133514404297e-01 3.120000064373016357e-01
6.254180602006689238e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.120000064373016357e-01
6.287625418060200921e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.120000064373016357e-01
6.321070234113712605e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.120000064373016357e-01
6.354515050167224288e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.120000064373016357e-01
6.387959866220735972e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.899999916553497314e-01 3.120000064373016357e-01
6.421404682274247655e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.120000064373016357e-01
6.454849498327759338e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.879999876022338867e-01 3.100000023841857910e-01
6.488294314381271022e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.879999876022338867e-01 3.100000023841857910e-01
6.521739130434782705e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.860000133514404297e-01 3.100000023841857910e-01
6.555183946488294389e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.879999876022338867e-01 3.100000023841857910e-01
6.588628762541806072e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.879999876022338867e-01 3.100000023841857910e-01
6.622073578595317755e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.879999876022338867e-01 3.079999983310699463e-01
6.655518394648829439e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.879999876022338867e-01 3.079999983310699463e-01
6.688963210702341122e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.079999983310699463e-01
6.722408026755852806e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.079999983310699463e-01
6.755852842809364489e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.079999983310699463e-01
6.789297658862876172e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.079999983310699463e-01
6.822742474916387856e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.079999983310699463e-01
6.856187290969899539e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.820000052452087402e-01 3.100000023841857910e-01
6.889632107023411223e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.820000052452087402e-01 3.100000023841857910e-01
6.923076923076922906e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.820000052452087402e-01 3.100000023841857910e-01
6.956521739130434590e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.820000052452087402e-01 3.100000023841857910e-01
6.989966555183946273e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.820000052452087402e-01 3.100000023841857910e-01
7.023411371237457956e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.800000011920928955e-01 3.100000023841857910e-01
7.056856187290969640e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.079999983310699463e-01
7.090301003344481323e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.800000011920928955e-01 3.100000023841857910e-01
7.123745819397993007e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.800000011920928955e-01 3.100000023841857910e-01
7.157190635451504690e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.800000011920928955e-01 3.100000023841857910e-01
7.190635451505016373e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.079999983310699463e-01
7.224080267558528057e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.079999983310699463e-01
7.257525083612039740e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.079999983310699463e-01
7.290969899665551424e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.059999942779541016e-01
7.324414715719063107e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.357859531772574790e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.391304347826086474e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.424749163879598157e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.458193979933109841e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.491638795986621524e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.525083612040133207e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.558528428093644891e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.591973244147156574e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.625418060200668258e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.658862876254179941e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.692307692307691624e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.725752508361204418e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.759197324414716102e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.792642140468227785e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.826086956521739468e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.859531772575251152e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.892976588628762835e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.926421404682274519e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.959866220735786202e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.993311036789297885e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.026755852842809569e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.060200668896321252e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.093645484949832936e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.127090301003344619e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.160535117056856302e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.193979933110367986e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.227424749163879669e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.260869565217391353e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.294314381270903036e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.327759197324414719e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.361204013377926403e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.394648829431438086e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.428093645484949770e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.461538461538461453e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.494983277591973136e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.528428093645484820e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.561872909698996503e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.595317725752508187e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.628762541806019870e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.662207357859531554e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.695652173913043237e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.729096989966554920e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.762541806020066604e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.795986622073578287e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.829431438127089971e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.862876254180601654e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.896321070234113337e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.929765886287625021e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.963210702341136704e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
8.996655518394648388e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
9.030100334448160071e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.000000119209289551e-01
9.063545150501671754e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.019999861717224121e-01
9.096989966555183438e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.019999861717224121e-01
9.130434782608695121e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.019999861717224121e-01
9.163879598662206805e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.019999861717224121e-01
9.197324414715718488e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.019999861717224121e-01
9.230769230769230171e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.264214046822741855e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.297658862876253538e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.331103678929765222e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.364548494983276905e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.397993311036788588e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.431438127090301382e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.464882943143813065e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.498327759197324749e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.531772575250836432e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.565217391304348116e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.598662207357859799e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.632107023411371483e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.665551839464883166e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.039999902248382568e-01
9.698996655518394849e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.039999902248382568e-01
9.732441471571906533e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.039999902248382568e-01
9.765886287625418216e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.039999902248382568e-01
9.799331103678929900e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.039999902248382568e-01
9.832775919732441583e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.039999902248382568e-01
9.866220735785953266e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.039999902248382568e-01
9.899665551839464950e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.039999902248382568e-01
9.933110367892976633e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.019999861717224121e-01
9.966555183946488317e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.019999861717224121e-01
1.000000000000000000e+00 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.019999861717224121e-01


==> tikz/data/alpha_mixture_Gemma2B_sopenbookqa_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 3.079999983310699463e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.100000023841857910e-01
3.344481605351170509e-03 3.079999983310699463e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.079999983310699463e-01
6.688963210702341018e-03 3.079999983310699463e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.079999983310699463e-01
1.003344481605351196e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.059999942779541016e-01 3.079999983310699463e-01
1.337792642140468204e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.059999942779541016e-01 3.079999983310699463e-01
1.672240802675585211e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.059999942779541016e-01 3.079999983310699463e-01
2.006688963210702392e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.059999942779541016e-01 3.079999983310699463e-01
2.341137123745819226e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.059999942779541016e-01 3.079999983310699463e-01
2.675585284280936407e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.059999942779541016e-01 3.059999942779541016e-01
3.010033444816053588e-02 3.079999983310699463e-01 3.079999983310699463e-01 3.059999942779541016e-01 3.059999942779541016e-01
3.344481605351170422e-02 3.079999983310699463e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
3.678929765886287256e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
4.013377926421404784e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.059999942779541016e-01
4.347826086956521618e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.039999902248382568e-01 3.059999942779541016e-01
4.682274247491638453e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.059999942779541016e-01
5.016722408026755980e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.059999942779541016e-01
5.351170568561872815e-02 3.039999902248382568e-01 3.039999902248382568e-01 3.019999861717224121e-01 3.079999983310699463e-01
5.685618729096989649e-02 3.039999902248382568e-01 3.039999902248382568e-01 3.019999861717224121e-01 3.079999983310699463e-01
6.020066889632107177e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
6.354515050167224011e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
6.688963210702340845e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
7.023411371237457679e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
7.357859531772574513e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
7.692307692307692735e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
8.026755852842809569e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.079999983310699463e-01
8.361204013377926403e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
8.695652173913043237e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
9.030100334448160071e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
9.364548494983276905e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
9.698996655518395127e-02 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
1.003344481605351196e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
1.036789297658862880e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
1.070234113712374563e-01 3.059999942779541016e-01 3.059999942779541016e-01 3.019999861717224121e-01 3.100000023841857910e-01
1.103678929765886246e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.980000078678131104e-01 3.100000023841857910e-01
1.137123745819397930e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.960000038146972656e-01 3.100000023841857910e-01
1.170568561872909613e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.960000038146972656e-01 3.100000023841857910e-01
1.204013377926421435e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.960000038146972656e-01 3.100000023841857910e-01
1.237458193979933119e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.100000023841857910e-01
1.270903010033444802e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.100000023841857910e-01
1.304347826086956486e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.100000023841857910e-01
1.337792642140468169e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.100000023841857910e-01
1.371237458193979852e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.919999957084655762e-01 3.100000023841857910e-01
1.404682274247491536e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.919999957084655762e-01 3.100000023841857910e-01
1.438127090301003219e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.939999997615814209e-01 3.100000023841857910e-01
1.471571906354514903e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.939999997615814209e-01 3.100000023841857910e-01
1.505016722408026864e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.939999997615814209e-01 3.079999983310699463e-01
1.538461538461538547e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.939999997615814209e-01 3.079999983310699463e-01
1.571906354515050230e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.939999997615814209e-01 3.079999983310699463e-01
1.605351170568561914e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.939999997615814209e-01 3.079999983310699463e-01
1.638795986622073597e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.939999997615814209e-01 3.079999983310699463e-01
1.672240802675585281e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.079999983310699463e-01
1.705685618729096964e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.079999983310699463e-01
1.739130434782608647e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.079999983310699463e-01
1.772575250836120331e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.079999983310699463e-01
1.806020066889632014e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.079999983310699463e-01
1.839464882943143698e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.079999983310699463e-01
1.872909698996655381e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.100000023841857910e-01
1.906354515050167064e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.100000023841857910e-01
1.939799331103679025e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.100000023841857910e-01
1.973244147157190709e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.100000023841857910e-01
2.006688963210702392e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.100000023841857910e-01
2.040133779264214076e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.100000023841857910e-01
2.073578595317725759e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.100000023841857910e-01
2.107023411371237442e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.100000023841857910e-01
2.140468227424749126e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.100000023841857910e-01
2.173913043478260809e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.100000023841857910e-01
2.207357859531772493e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.939999997615814209e-01 3.100000023841857910e-01
2.240802675585284176e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.939999997615814209e-01 3.100000023841857910e-01
2.274247491638795859e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.939999997615814209e-01 3.100000023841857910e-01
2.307692307692307543e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.939999997615814209e-01 3.100000023841857910e-01
2.341137123745819226e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.939999997615814209e-01 3.100000023841857910e-01
2.374581939799331187e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.100000023841857910e-01
2.408026755852842871e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.100000023841857910e-01
2.441471571906354554e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
2.474916387959866237e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
2.508361204013377921e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.899999916553497314e-01 3.100000023841857910e-01
2.541806020066889604e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.899999916553497314e-01 3.100000023841857910e-01
2.575250836120401288e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.879999876022338867e-01 3.100000023841857910e-01
2.608695652173912971e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.899999916553497314e-01 3.100000023841857910e-01
2.642140468227424654e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.899999916553497314e-01 3.100000023841857910e-01
2.675585284280936338e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
2.709030100334448021e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
2.742474916387959705e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
2.775919732441471388e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.919999957084655762e-01 3.100000023841857910e-01
2.809364548494983072e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.899999916553497314e-01 3.100000023841857910e-01
2.842809364548494755e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.879999876022338867e-01 3.079999983310699463e-01
2.876254180602006438e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.879999876022338867e-01 3.079999983310699463e-01
2.909698996655518122e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.879999876022338867e-01 3.079999983310699463e-01
2.943143812709029805e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.879999876022338867e-01 3.079999983310699463e-01
2.976588628762541489e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.010033444816053727e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.860000133514404297e-01 3.079999983310699463e-01
3.043478260869565410e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.860000133514404297e-01 3.059999942779541016e-01
3.076923076923077094e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.110367892976588777e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.143812709030100461e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.177257525083612144e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.210702341137123828e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.244147157190635511e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.277591973244147194e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.879999876022338867e-01 3.059999942779541016e-01
3.311036789297658878e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.879999876022338867e-01 3.059999942779541016e-01
3.344481605351170561e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.899999916553497314e-01 3.059999942779541016e-01
3.377926421404682245e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.899999916553497314e-01 3.079999983310699463e-01
3.411371237458193928e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.899999916553497314e-01 3.079999983310699463e-01
3.444816053511705611e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.919999957084655762e-01 3.079999983310699463e-01
3.478260869565217295e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.899999916553497314e-01 3.079999983310699463e-01
3.511705685618728978e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.545150501672240662e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.578595317725752345e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.899999916553497314e-01 3.079999983310699463e-01
3.612040133779264028e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.879999876022338867e-01 3.079999983310699463e-01
3.645484949832775712e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.899999916553497314e-01 3.079999983310699463e-01
3.678929765886287395e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.939999997615814209e-01 3.079999983310699463e-01
3.712374581939799079e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.960000038146972656e-01 3.079999983310699463e-01
3.745819397993310762e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.079999983310699463e-01
3.779264214046822445e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.079999983310699463e-01
3.812709030100334129e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.079999983310699463e-01
3.846153846153845812e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.100000023841857910e-01
3.879598662207358051e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.100000023841857910e-01
3.913043478260869734e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.980000078678131104e-01 3.100000023841857910e-01
3.946488294314381418e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.939999997615814209e-01 3.100000023841857910e-01
3.979933110367893101e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.939999997615814209e-01 3.100000023841857910e-01
4.013377926421404784e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.960000038146972656e-01 3.100000023841857910e-01
4.046822742474916468e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.100000023841857910e-01
4.080267558528428151e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.019999861717224121e-01 3.100000023841857910e-01
4.113712374581939835e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.059999942779541016e-01 3.100000023841857910e-01
4.147157190635451518e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.059999942779541016e-01 3.100000023841857910e-01
4.180602006688963201e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.059999942779541016e-01 3.079999983310699463e-01
4.214046822742474885e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.059999942779541016e-01 3.100000023841857910e-01
4.247491638795986568e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.039999902248382568e-01 3.100000023841857910e-01
4.280936454849498252e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.019999861717224121e-01 3.100000023841857910e-01
4.314381270903009935e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01 3.100000023841857910e-01
4.347826086956521618e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01 3.100000023841857910e-01
4.381270903010033302e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.120000064373016357e-01
4.414715719063544985e-01 3.000000119209289551e-01 3.000000119209289551e-01 3.019999861717224121e-01 3.100000023841857910e-01
4.448160535117056669e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.019999861717224121e-01 3.079999983310699463e-01
4.481605351170568352e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.019999861717224121e-01 3.059999942779541016e-01
4.515050167224080035e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.019999861717224121e-01 3.059999942779541016e-01
4.548494983277591719e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.019999861717224121e-01 3.059999942779541016e-01
4.581939799331103402e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.059999942779541016e-01
4.615384615384615086e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.039999902248382568e-01
4.648829431438126769e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.059999942779541016e-01
4.682274247491638453e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.980000078678131104e-01 3.059999942779541016e-01
4.715719063545150691e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.980000078678131104e-01 3.059999942779541016e-01
4.749163879598662374e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.980000078678131104e-01 3.059999942779541016e-01
4.782608695652174058e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.960000038146972656e-01 3.039999902248382568e-01
4.816053511705685741e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.960000038146972656e-01 3.039999902248382568e-01
4.849498327759197425e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.960000038146972656e-01 3.019999861717224121e-01
4.882943143812709108e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.019999861717224121e-01
4.916387959866220791e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.000000119209289551e-01
4.949832775919732475e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.000000119209289551e-01
4.983277591973244158e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.939999997615814209e-01 3.000000119209289551e-01
5.016722408026755842e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.820000052452087402e-01 3.039999902248382568e-01
5.050167224080267525e-01 2.980000078678131104e-01 2.960000038146972656e-01 2.840000092983245850e-01 3.000000119209289551e-01
5.083612040133779209e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.059999942779541016e-01
5.117056856187290892e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.059999942779541016e-01
5.150501672240802575e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.820000052452087402e-01 3.059999942779541016e-01
5.183946488294314259e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.840000092983245850e-01 3.059999942779541016e-01
5.217391304347825942e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.860000133514404297e-01 3.079999983310699463e-01
5.250836120401337626e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.840000092983245850e-01 3.079999983310699463e-01
5.284280936454849309e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.860000133514404297e-01 3.100000023841857910e-01
5.317725752508360992e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.820000052452087402e-01 3.100000023841857910e-01
5.351170568561872676e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.820000052452087402e-01 3.079999983310699463e-01
5.384615384615384359e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.820000052452087402e-01 3.100000023841857910e-01
5.418060200668896043e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.820000052452087402e-01 3.100000023841857910e-01
5.451505016722407726e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.800000011920928955e-01 3.100000023841857910e-01
5.484949832775919409e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.079999983310699463e-01
5.518394648829431093e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.059999942779541016e-01
5.551839464882942776e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.039999902248382568e-01
5.585284280936454460e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.019999861717224121e-01
5.618729096989966143e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.019999861717224121e-01
5.652173913043477826e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.039999902248382568e-01
5.685618729096989510e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.039999902248382568e-01
5.719063545150501193e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.800000011920928955e-01 3.019999861717224121e-01
5.752508361204012877e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.779999971389770508e-01 3.039999902248382568e-01
5.785953177257524560e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.800000011920928955e-01 3.019999861717224121e-01
5.819397993311036243e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.800000011920928955e-01 3.019999861717224121e-01
5.852842809364547927e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.739999890327453613e-01 3.000000119209289551e-01
5.886287625418059610e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.739999890327453613e-01 3.000000119209289551e-01
5.919732441471571294e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.739999890327453613e-01 2.980000078678131104e-01
5.953177257525082977e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.739999890327453613e-01 2.980000078678131104e-01
5.986622073578594661e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.739999890327453613e-01 3.000000119209289551e-01
6.020066889632107454e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.739999890327453613e-01 3.000000119209289551e-01
6.053511705685619138e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.739999890327453613e-01 3.019999861717224121e-01
6.086956521739130821e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.739999890327453613e-01 3.039999902248382568e-01
6.120401337792642504e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.739999890327453613e-01 3.039999902248382568e-01
6.153846153846154188e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.739999890327453613e-01 3.039999902248382568e-01
6.187290969899665871e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.720000147819519043e-01 3.039999902248382568e-01
6.220735785953177555e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.720000147819519043e-01 3.039999902248382568e-01
6.254180602006689238e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.739999890327453613e-01 3.059999942779541016e-01
6.287625418060200921e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.739999890327453613e-01 3.059999942779541016e-01
6.321070234113712605e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.739999890327453613e-01 3.039999902248382568e-01
6.354515050167224288e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.739999890327453613e-01 3.039999902248382568e-01
6.387959866220735972e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.739999890327453613e-01 3.039999902248382568e-01
6.421404682274247655e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.739999890327453613e-01 3.039999902248382568e-01
6.454849498327759338e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.739999890327453613e-01 3.019999861717224121e-01
6.488294314381271022e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.759999930858612061e-01 3.019999861717224121e-01
6.521739130434782705e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.759999930858612061e-01 3.019999861717224121e-01
6.555183946488294389e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.759999930858612061e-01 3.019999861717224121e-01
6.588628762541806072e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.759999930858612061e-01 3.019999861717224121e-01
6.622073578595317755e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.759999930858612061e-01 3.019999861717224121e-01
6.655518394648829439e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.759999930858612061e-01 3.019999861717224121e-01
6.688963210702341122e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.759999930858612061e-01 3.019999861717224121e-01
6.722408026755852806e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.779999971389770508e-01 3.039999902248382568e-01
6.755852842809364489e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.059999942779541016e-01
6.789297658862876172e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.820000052452087402e-01 3.059999942779541016e-01
6.822742474916387856e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.059999942779541016e-01
6.856187290969899539e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.059999942779541016e-01
6.889632107023411223e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.059999942779541016e-01
6.923076923076922906e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.059999942779541016e-01
6.956521739130434590e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.079999983310699463e-01
6.989966555183946273e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.800000011920928955e-01 3.100000023841857910e-01
7.023411371237457956e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.779999971389770508e-01 3.100000023841857910e-01
7.056856187290969640e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.090301003344481323e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.123745819397993007e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.157190635451504690e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.190635451505016373e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.820000052452087402e-01 3.019999861717224121e-01
7.224080267558528057e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.820000052452087402e-01 3.019999861717224121e-01
7.257525083612039740e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.019999861717224121e-01
7.290969899665551424e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.019999861717224121e-01
7.324414715719063107e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.019999861717224121e-01
7.357859531772574790e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.019999861717224121e-01
7.391304347826086474e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.800000011920928955e-01 3.019999861717224121e-01
7.424749163879598157e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.019999861717224121e-01
7.458193979933109841e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.491638795986621524e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.525083612040133207e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.558528428093644891e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.591973244147156574e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.625418060200668258e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.658862876254179941e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.692307692307691624e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.725752508361204418e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.800000011920928955e-01 3.039999902248382568e-01
7.759197324414716102e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.800000011920928955e-01 3.019999861717224121e-01
7.792642140468227785e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.826086956521739468e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.859531772575251152e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.892976588628762835e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.926421404682274519e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.959866220735786202e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
7.993311036789297885e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.026755852842809569e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.060200668896321252e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.093645484949832936e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.779999971389770508e-01 3.019999861717224121e-01
8.127090301003344619e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.759999930858612061e-01 3.019999861717224121e-01
8.160535117056856302e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.193979933110367986e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.227424749163879669e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.260869565217391353e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.294314381270903036e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.327759197324414719e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.361204013377926403e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.394648829431438086e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.428093645484949770e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.461538461538461453e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.494983277591973136e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.528428093645484820e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.561872909698996503e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.595317725752508187e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.628762541806019870e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.662207357859531554e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
8.695652173913043237e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.729096989966554920e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.762541806020066604e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.795986622073578287e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.829431438127089971e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.862876254180601654e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.896321070234113337e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.929765886287625021e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.963210702341136704e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
8.996655518394648388e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
9.030100334448160071e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
9.063545150501671754e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
9.096989966555183438e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
9.130434782608695121e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
9.163879598662206805e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
9.197324414715718488e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.000000119209289551e-01
9.230769230769230171e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.739999890327453613e-01 3.019999861717224121e-01
9.264214046822741855e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.759999930858612061e-01 3.019999861717224121e-01
9.297658862876253538e-01 3.000000119209289551e-01 3.000000119209289551e-01 2.759999930858612061e-01 3.019999861717224121e-01
9.331103678929765222e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.759999930858612061e-01 3.019999861717224121e-01
9.364548494983276905e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.759999930858612061e-01 3.019999861717224121e-01
9.397993311036788588e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.759999930858612061e-01 3.019999861717224121e-01
9.431438127090301382e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.759999930858612061e-01 3.019999861717224121e-01
9.464882943143813065e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.759999930858612061e-01 3.039999902248382568e-01
9.498327759197324749e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.759999930858612061e-01 3.039999902248382568e-01
9.531772575250836432e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.759999930858612061e-01 3.039999902248382568e-01
9.565217391304348116e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.759999930858612061e-01 3.039999902248382568e-01
9.598662207357859799e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.759999930858612061e-01 3.039999902248382568e-01
9.632107023411371483e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.759999930858612061e-01 3.039999902248382568e-01
9.665551839464883166e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.739999890327453613e-01 3.039999902248382568e-01
9.698996655518394849e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.739999890327453613e-01 3.039999902248382568e-01
9.732441471571906533e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.739999890327453613e-01 3.039999902248382568e-01
9.765886287625418216e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.739999890327453613e-01 3.039999902248382568e-01
9.799331103678929900e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.739999890327453613e-01 3.019999861717224121e-01
9.832775919732441583e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.739999890327453613e-01 3.039999902248382568e-01
9.866220735785953266e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.739999890327453613e-01 3.039999902248382568e-01
9.899665551839464950e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.739999890327453613e-01 3.039999902248382568e-01
9.933110367892976633e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.739999890327453613e-01 3.019999861717224121e-01
9.966555183946488317e-01 3.019999861717224121e-01 3.019999861717224121e-01 2.739999890327453613e-01 3.019999861717224121e-01
1.000000000000000000e+00 3.019999861717224121e-01 3.019999861717224121e-01 2.739999890327453613e-01 3.019999861717224121e-01


==> tikz/data/alpha_mixture_Gemma2B_ssocial_iqa.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 4.882292747497558594e-01 4.626407325267791748e-01 4.626407325267791748e-01
3.344481605351170509e-03 4.877175092697143555e-01 4.626407325267791748e-01 4.631524980068206787e-01
6.688963210702341018e-03 4.877175092697143555e-01 4.636642932891845703e-01 4.636642932891845703e-01
1.003344481605351196e-02 4.877175092697143555e-01 4.646878242492675781e-01 4.636642932891845703e-01
1.337792642140468204e-02 4.877175092697143555e-01 4.667349159717559814e-01 4.646878242492675781e-01
1.672240802675585211e-02 4.877175092697143555e-01 4.662231206893920898e-01 4.641760587692260742e-01
2.006688963210702392e-02 4.877175092697143555e-01 4.667349159717559814e-01 4.631524980068206787e-01
2.341137123745819226e-02 4.872057437896728516e-01 4.662231206893920898e-01 4.631524980068206787e-01
2.675585284280936407e-02 4.872057437896728516e-01 4.657113552093505859e-01 4.646878242492675781e-01
3.010033444816053588e-02 4.872057437896728516e-01 4.657113552093505859e-01 4.651995897293090820e-01
3.344481605351170422e-02 4.877175092697143555e-01 4.662231206893920898e-01 4.651995897293090820e-01
3.678929765886287256e-02 4.882292747497558594e-01 4.662231206893920898e-01 4.651995897293090820e-01
4.013377926421404784e-02 4.882292747497558594e-01 4.667349159717559814e-01 4.651995897293090820e-01
4.347826086956521618e-02 4.882292747497558594e-01 4.672466814517974854e-01 4.646878242492675781e-01
4.682274247491638453e-02 4.882292747497558594e-01 4.672466814517974854e-01 4.646878242492675781e-01
5.016722408026755980e-02 4.887410402297973633e-01 4.672466814517974854e-01 4.646878242492675781e-01
5.351170568561872815e-02 4.887410402297973633e-01 4.667349159717559814e-01 4.646878242492675781e-01
5.685618729096989649e-02 4.882292747497558594e-01 4.667349159717559814e-01 4.641760587692260742e-01
6.020066889632107177e-02 4.882292747497558594e-01 4.667349159717559814e-01 4.641760587692260742e-01
6.354515050167224011e-02 4.882292747497558594e-01 4.667349159717559814e-01 4.626407325267791748e-01
6.688963210702340845e-02 4.882292747497558594e-01 4.662231206893920898e-01 4.626407325267791748e-01
7.023411371237457679e-02 4.877175092697143555e-01 4.657113552093505859e-01 4.631524980068206787e-01
7.357859531772574513e-02 4.877175092697143555e-01 4.657113552093505859e-01 4.631524980068206787e-01
7.692307692307692735e-02 4.877175092697143555e-01 4.657113552093505859e-01 4.636642932891845703e-01
8.026755852842809569e-02 4.877175092697143555e-01 4.662231206893920898e-01 4.636642932891845703e-01
8.361204013377926403e-02 4.877175092697143555e-01 4.662231206893920898e-01 4.631524980068206787e-01
8.695652173913043237e-02 4.877175092697143555e-01 4.662231206893920898e-01 4.631524980068206787e-01
9.030100334448160071e-02 4.877175092697143555e-01 4.667349159717559814e-01 4.631524980068206787e-01
9.364548494983276905e-02 4.877175092697143555e-01 4.667349159717559814e-01 4.626407325267791748e-01
9.698996655518395127e-02 4.877175092697143555e-01 4.672466814517974854e-01 4.631524980068206787e-01
1.003344481605351196e-01 4.877175092697143555e-01 4.672466814517974854e-01 4.641760587692260742e-01
1.036789297658862880e-01 4.877175092697143555e-01 4.667349159717559814e-01 4.631524980068206787e-01
1.070234113712374563e-01 4.877175092697143555e-01 4.667349159717559814e-01 4.636642932891845703e-01
1.103678929765886246e-01 4.877175092697143555e-01 4.672466814517974854e-01 4.636642932891845703e-01
1.137123745819397930e-01 4.877175092697143555e-01 4.672466814517974854e-01 4.636642932891845703e-01
1.170568561872909613e-01 4.877175092697143555e-01 4.672466814517974854e-01 4.641760587692260742e-01
1.204013377926421435e-01 4.877175092697143555e-01 4.677584469318389893e-01 4.641760587692260742e-01
1.237458193979933119e-01 4.882292747497558594e-01 4.677584469318389893e-01 4.636642932891845703e-01
1.270903010033444802e-01 4.882292747497558594e-01 4.682702124118804932e-01 4.641760587692260742e-01
1.304347826086956486e-01 4.872057437896728516e-01 4.677584469318389893e-01 4.636642932891845703e-01
1.337792642140468169e-01 4.872057437896728516e-01 4.682702124118804932e-01 4.641760587692260742e-01
1.371237458193979852e-01 4.872057437896728516e-01 4.682702124118804932e-01 4.631524980068206787e-01
1.404682274247491536e-01 4.872057437896728516e-01 4.687819778919219971e-01 4.631524980068206787e-01
1.438127090301003219e-01 4.872057437896728516e-01 4.687819778919219971e-01 4.626407325267791748e-01
1.471571906354514903e-01 4.872057437896728516e-01 4.687819778919219971e-01 4.621289670467376709e-01
1.505016722408026864e-01 4.872057437896728516e-01 4.687819778919219971e-01 4.626407325267791748e-01
1.538461538461538547e-01 4.872057437896728516e-01 4.682702124118804932e-01 4.626407325267791748e-01
1.571906354515050230e-01 4.872057437896728516e-01 4.682702124118804932e-01 4.616172015666961670e-01
1.605351170568561914e-01 4.872057437896728516e-01 4.682702124118804932e-01 4.621289670467376709e-01
1.638795986622073597e-01 4.872057437896728516e-01 4.682702124118804932e-01 4.616172015666961670e-01
1.672240802675585281e-01 4.872057437896728516e-01 4.682702124118804932e-01 4.605936408042907715e-01
1.705685618729096964e-01 4.872057437896728516e-01 4.682702124118804932e-01 4.600818753242492676e-01
1.739130434782608647e-01 4.872057437896728516e-01 4.677584469318389893e-01 4.595701098442077637e-01
1.772575250836120331e-01 4.872057437896728516e-01 4.677584469318389893e-01 4.600818753242492676e-01
1.806020066889632014e-01 4.872057437896728516e-01 4.677584469318389893e-01 4.595701098442077637e-01
1.839464882943143698e-01 4.872057437896728516e-01 4.677584469318389893e-01 4.605936408042907715e-01
1.872909698996655381e-01 4.872057437896728516e-01 4.677584469318389893e-01 4.616172015666961670e-01
1.906354515050167064e-01 4.877175092697143555e-01 4.682702124118804932e-01 4.616172015666961670e-01
1.939799331103679025e-01 4.877175092697143555e-01 4.682702124118804932e-01 4.616172015666961670e-01
1.973244147157190709e-01 4.877175092697143555e-01 4.687819778919219971e-01 4.621289670467376709e-01
2.006688963210702392e-01 4.877175092697143555e-01 4.692937433719635010e-01 4.621289670467376709e-01
2.040133779264214076e-01 4.882292747497558594e-01 4.698055386543273926e-01 4.636642932891845703e-01
2.073578595317725759e-01 4.882292747497558594e-01 4.698055386543273926e-01 4.631524980068206787e-01
2.107023411371237442e-01 4.877175092697143555e-01 4.692937433719635010e-01 4.626407325267791748e-01
2.140468227424749126e-01 4.877175092697143555e-01 4.692937433719635010e-01 4.631524980068206787e-01
2.173913043478260809e-01 4.882292747497558594e-01 4.692937433719635010e-01 4.626407325267791748e-01
2.207357859531772493e-01 4.882292747497558594e-01 4.703173041343688965e-01 4.626407325267791748e-01
2.240802675585284176e-01 4.882292747497558594e-01 4.698055386543273926e-01 4.621289670467376709e-01
2.274247491638795859e-01 4.882292747497558594e-01 4.698055386543273926e-01 4.621289670467376709e-01
2.307692307692307543e-01 4.882292747497558594e-01 4.698055386543273926e-01 4.621289670467376709e-01
2.341137123745819226e-01 4.882292747497558594e-01 4.698055386543273926e-01 4.626407325267791748e-01
2.374581939799331187e-01 4.882292747497558594e-01 4.698055386543273926e-01 4.636642932891845703e-01
2.408026755852842871e-01 4.887410402297973633e-01 4.708290696144104004e-01 4.641760587692260742e-01
2.441471571906354554e-01 4.882292747497558594e-01 4.708290696144104004e-01 4.641760587692260742e-01
2.474916387959866237e-01 4.882292747497558594e-01 4.708290696144104004e-01 4.641760587692260742e-01
2.508361204013377921e-01 4.882292747497558594e-01 4.708290696144104004e-01 4.636642932891845703e-01
2.541806020066889604e-01 4.882292747497558594e-01 4.708290696144104004e-01 4.641760587692260742e-01
2.575250836120401288e-01 4.882292747497558594e-01 4.718526005744934082e-01 4.631524980068206787e-01
2.608695652173912971e-01 4.882292747497558594e-01 4.718526005744934082e-01 4.631524980068206787e-01
2.642140468227424654e-01 4.882292747497558594e-01 4.718526005744934082e-01 4.631524980068206787e-01
2.675585284280936338e-01 4.882292747497558594e-01 4.718526005744934082e-01 4.646878242492675781e-01
2.709030100334448021e-01 4.877175092697143555e-01 4.723643660545349121e-01 4.641760587692260742e-01
2.742474916387959705e-01 4.877175092697143555e-01 4.723643660545349121e-01 4.651995897293090820e-01
2.775919732441471388e-01 4.877175092697143555e-01 4.723643660545349121e-01 4.646878242492675781e-01
2.809364548494983072e-01 4.877175092697143555e-01 4.723643660545349121e-01 4.646878242492675781e-01
2.842809364548494755e-01 4.877175092697143555e-01 4.723643660545349121e-01 4.646878242492675781e-01
2.876254180602006438e-01 4.877175092697143555e-01 4.728761613368988037e-01 4.651995897293090820e-01
2.909698996655518122e-01 4.877175092697143555e-01 4.728761613368988037e-01 4.651995897293090820e-01
2.943143812709029805e-01 4.877175092697143555e-01 4.728761613368988037e-01 4.657113552093505859e-01
2.976588628762541489e-01 4.877175092697143555e-01 4.728761613368988037e-01 4.657113552093505859e-01
3.010033444816053727e-01 4.882292747497558594e-01 4.738996922969818115e-01 4.662231206893920898e-01
3.043478260869565410e-01 4.882292747497558594e-01 4.738996922969818115e-01 4.662231206893920898e-01
3.076923076923077094e-01 4.882292747497558594e-01 4.738996922969818115e-01 4.677584469318389893e-01
3.110367892976588777e-01 4.882292747497558594e-01 4.738996922969818115e-01 4.672466814517974854e-01
3.143812709030100461e-01 4.882292747497558594e-01 4.738996922969818115e-01 4.672466814517974854e-01
3.177257525083612144e-01 4.882292747497558594e-01 4.738996922969818115e-01 4.667349159717559814e-01
3.210702341137123828e-01 4.882292747497558594e-01 4.738996922969818115e-01 4.672466814517974854e-01
3.244147157190635511e-01 4.882292747497558594e-01 4.744114577770233154e-01 4.672466814517974854e-01
3.277591973244147194e-01 4.887410402297973633e-01 4.749232232570648193e-01 4.662231206893920898e-01
3.311036789297658878e-01 4.887410402297973633e-01 4.744114577770233154e-01 4.651995897293090820e-01
3.344481605351170561e-01 4.887410402297973633e-01 4.738996922969818115e-01 4.646878242492675781e-01
3.377926421404682245e-01 4.887410402297973633e-01 4.738996922969818115e-01 4.641760587692260742e-01
3.411371237458193928e-01 4.892528057098388672e-01 4.738996922969818115e-01 4.657113552093505859e-01
3.444816053511705611e-01 4.892528057098388672e-01 4.744114577770233154e-01 4.662231206893920898e-01
3.478260869565217295e-01 4.892528057098388672e-01 4.744114577770233154e-01 4.677584469318389893e-01
3.511705685618728978e-01 4.892528057098388672e-01 4.749232232570648193e-01 4.682702124118804932e-01
3.545150501672240662e-01 4.897645711898803711e-01 4.754350185394287109e-01 4.682702124118804932e-01
3.578595317725752345e-01 4.897645711898803711e-01 4.749232232570648193e-01 4.682702124118804932e-01
3.612040133779264028e-01 4.897645711898803711e-01 4.749232232570648193e-01 4.692937433719635010e-01
3.645484949832775712e-01 4.897645711898803711e-01 4.749232232570648193e-01 4.703173041343688965e-01
3.678929765886287395e-01 4.897645711898803711e-01 4.749232232570648193e-01 4.703173041343688965e-01
3.712374581939799079e-01 4.892528057098388672e-01 4.749232232570648193e-01 4.698055386543273926e-01
3.745819397993310762e-01 4.887410402297973633e-01 4.749232232570648193e-01 4.698055386543273926e-01
3.779264214046822445e-01 4.887410402297973633e-01 4.744114577770233154e-01 4.692937433719635010e-01
3.812709030100334129e-01 4.887410402297973633e-01 4.744114577770233154e-01 4.687819778919219971e-01
3.846153846153845812e-01 4.882292747497558594e-01 4.744114577770233154e-01 4.687819778919219971e-01
3.879598662207358051e-01 4.882292747497558594e-01 4.744114577770233154e-01 4.687819778919219971e-01
3.913043478260869734e-01 4.887410402297973633e-01 4.738996922969818115e-01 4.687819778919219971e-01
3.946488294314381418e-01 4.887410402297973633e-01 4.738996922969818115e-01 4.672466814517974854e-01
3.979933110367893101e-01 4.877175092697143555e-01 4.733879268169403076e-01 4.662231206893920898e-01
4.013377926421404784e-01 4.877175092697143555e-01 4.733879268169403076e-01 4.672466814517974854e-01
4.046822742474916468e-01 4.877175092697143555e-01 4.733879268169403076e-01 4.672466814517974854e-01
4.080267558528428151e-01 4.872057437896728516e-01 4.728761613368988037e-01 4.677584469318389893e-01
4.113712374581939835e-01 4.866939485073089600e-01 4.733879268169403076e-01 4.692937433719635010e-01
4.147157190635451518e-01 4.866939485073089600e-01 4.738996922969818115e-01 4.682702124118804932e-01
4.180602006688963201e-01 4.866939485073089600e-01 4.744114577770233154e-01 4.692937433719635010e-01
4.214046822742474885e-01 4.861821830272674561e-01 4.744114577770233154e-01 4.682702124118804932e-01
4.247491638795986568e-01 4.856704175472259521e-01 4.749232232570648193e-01 4.692937433719635010e-01
4.280936454849498252e-01 4.861821830272674561e-01 4.749232232570648193e-01 4.692937433719635010e-01
4.314381270903009935e-01 4.861821830272674561e-01 4.754350185394287109e-01 4.687819778919219971e-01
4.347826086956521618e-01 4.866939485073089600e-01 4.759467840194702148e-01 4.677584469318389893e-01
4.381270903010033302e-01 4.872057437896728516e-01 4.764585494995117188e-01 4.662231206893920898e-01
4.414715719063544985e-01 4.872057437896728516e-01 4.764585494995117188e-01 4.667349159717559814e-01
4.448160535117056669e-01 4.872057437896728516e-01 4.754350185394287109e-01 4.651995897293090820e-01
4.481605351170568352e-01 4.872057437896728516e-01 4.759467840194702148e-01 4.636642932891845703e-01
4.515050167224080035e-01 4.866939485073089600e-01 4.749232232570648193e-01 4.636642932891845703e-01
4.548494983277591719e-01 4.861821830272674561e-01 4.749232232570648193e-01 4.636642932891845703e-01
4.581939799331103402e-01 4.861821830272674561e-01 4.749232232570648193e-01 4.667349159717559814e-01
4.615384615384615086e-01 4.861821830272674561e-01 4.749232232570648193e-01 4.657113552093505859e-01
4.648829431438126769e-01 4.851586520671844482e-01 4.744114577770233154e-01 4.677584469318389893e-01
4.682274247491638453e-01 4.851586520671844482e-01 4.749232232570648193e-01 4.692937433719635010e-01
4.715719063545150691e-01 4.846468865871429443e-01 4.754350185394287109e-01 4.677584469318389893e-01
4.749163879598662374e-01 4.841351211071014404e-01 4.749232232570648193e-01 4.677584469318389893e-01
4.782608695652174058e-01 4.841351211071014404e-01 4.749232232570648193e-01 4.651995897293090820e-01
4.816053511705685741e-01 4.851586520671844482e-01 4.749232232570648193e-01 4.631524980068206787e-01
4.849498327759197425e-01 4.846468865871429443e-01 4.744114577770233154e-01 4.600818753242492676e-01
4.882943143812709108e-01 4.861821830272674561e-01 4.749232232570648193e-01 4.595701098442077637e-01
4.916387959866220791e-01 4.866939485073089600e-01 4.764585494995117188e-01 4.564994871616363525e-01
4.949832775919732475e-01 4.846468865871429443e-01 4.759467840194702148e-01 4.544523954391479492e-01
4.983277591973244158e-01 4.846468865871429443e-01 4.754350185394287109e-01 4.503582417964935303e-01
5.016722408026755842e-01 4.856704175472259521e-01 4.764585494995117188e-01 4.406346082687377930e-01
5.050167224080267525e-01 4.836233258247375488e-01 4.754350185394287109e-01 4.375639855861663818e-01
5.083612040133779209e-01 4.851586520671844482e-01 4.764585494995117188e-01 4.380757510662078857e-01
5.117056856187290892e-01 4.841351211071014404e-01 4.764585494995117188e-01 4.370521903038024902e-01
5.150501672240802575e-01 4.831115603446960449e-01 4.779938459396362305e-01 4.355168938636779785e-01
5.183946488294314259e-01 4.841351211071014404e-01 4.774820804595947266e-01 4.339815676212310791e-01
5.217391304347825942e-01 4.825997948646545410e-01 4.764585494995117188e-01 4.344933331012725830e-01
5.250836120401337626e-01 4.831115603446960449e-01 4.754350185394287109e-01 4.344933331012725830e-01
5.284280936454849309e-01 4.825997948646545410e-01 4.754350185394287109e-01 4.350051283836364746e-01
5.317725752508360992e-01 4.825997948646545410e-01 4.754350185394287109e-01 4.350051283836364746e-01
5.351170568561872676e-01 4.825997948646545410e-01 4.759467840194702148e-01 4.350051283836364746e-01
5.384615384615384359e-01 4.825997948646545410e-01 4.764585494995117188e-01 4.344933331012725830e-01
5.418060200668896043e-01 4.831115603446960449e-01 4.769703149795532227e-01 4.339815676212310791e-01
5.451505016722407726e-01 4.825997948646545410e-01 4.774820804595947266e-01 4.344933331012725830e-01
5.484949832775919409e-01 4.815762639045715332e-01 4.769703149795532227e-01 4.350051283836364746e-01
5.518394648829431093e-01 4.820880293846130371e-01 4.769703149795532227e-01 4.350051283836364746e-01
5.551839464882942776e-01 4.825997948646545410e-01 4.764585494995117188e-01 4.339815676212310791e-01
5.585284280936454460e-01 4.825997948646545410e-01 4.764585494995117188e-01 4.344933331012725830e-01
5.618729096989966143e-01 4.825997948646545410e-01 4.774820804595947266e-01 4.334698021411895752e-01
5.652173913043477826e-01 4.831115603446960449e-01 4.779938459396362305e-01 4.334698021411895752e-01
5.685618729096989510e-01 4.825997948646545410e-01 4.774820804595947266e-01 4.329580366611480713e-01
5.719063545150501193e-01 4.831115603446960449e-01 4.779938459396362305e-01 4.324462711811065674e-01
5.752508361204012877e-01 4.820880293846130371e-01 4.769703149795532227e-01 4.329580366611480713e-01
5.785953177257524560e-01 4.820880293846130371e-01 4.769703149795532227e-01 4.334698021411895752e-01
5.819397993311036243e-01 4.815762639045715332e-01 4.759467840194702148e-01 4.314227104187011719e-01
5.852842809364547927e-01 4.820880293846130371e-01 4.769703149795532227e-01 4.309109449386596680e-01
5.886287625418059610e-01 4.815762639045715332e-01 4.764585494995117188e-01 4.314227104187011719e-01
5.919732441471571294e-01 4.810644686222076416e-01 4.774820804595947266e-01 4.314227104187011719e-01
5.953177257525082977e-01 4.810644686222076416e-01 4.769703149795532227e-01 4.319345057010650635e-01
5.986622073578594661e-01 4.805527031421661377e-01 4.764585494995117188e-01 4.334698021411895752e-01
6.020066889632107454e-01 4.810644686222076416e-01 4.774820804595947266e-01 4.334698021411895752e-01
6.053511705685619138e-01 4.815762639045715332e-01 4.785056412220001221e-01 4.329580366611480713e-01
6.086956521739130821e-01 4.820880293846130371e-01 4.790174067020416260e-01 4.329580366611480713e-01
6.120401337792642504e-01 4.836233258247375488e-01 4.805527031421661377e-01 4.324462711811065674e-01
6.153846153846154188e-01 4.836233258247375488e-01 4.810644686222076416e-01 4.324462711811065674e-01
6.187290969899665871e-01 4.841351211071014404e-01 4.805527031421661377e-01 4.324462711811065674e-01
6.220735785953177555e-01 4.846468865871429443e-01 4.810644686222076416e-01 4.319345057010650635e-01
6.254180602006689238e-01 4.846468865871429443e-01 4.810644686222076416e-01 4.314227104187011719e-01
6.287625418060200921e-01 4.846468865871429443e-01 4.810644686222076416e-01 4.314227104187011719e-01
6.321070234113712605e-01 4.846468865871429443e-01 4.810644686222076416e-01 4.309109449386596680e-01
6.354515050167224288e-01 4.846468865871429443e-01 4.815762639045715332e-01 4.309109449386596680e-01
6.387959866220735972e-01 4.841351211071014404e-01 4.810644686222076416e-01 4.309109449386596680e-01
6.421404682274247655e-01 4.841351211071014404e-01 4.810644686222076416e-01 4.298874139785766602e-01
6.454849498327759338e-01 4.836233258247375488e-01 4.810644686222076416e-01 4.293756484985351562e-01
6.488294314381271022e-01 4.831115603446960449e-01 4.805527031421661377e-01 4.303991794586181641e-01
6.521739130434782705e-01 4.831115603446960449e-01 4.795291721820831299e-01 4.298874139785766602e-01
6.555183946488294389e-01 4.831115603446960449e-01 4.785056412220001221e-01 4.298874139785766602e-01
6.588628762541806072e-01 4.836233258247375488e-01 4.785056412220001221e-01 4.298874139785766602e-01
6.622073578595317755e-01 4.831115603446960449e-01 4.774820804595947266e-01 4.298874139785766602e-01
6.655518394648829439e-01 4.825997948646545410e-01 4.774820804595947266e-01 4.298874139785766602e-01
6.688963210702341122e-01 4.820880293846130371e-01 4.769703149795532227e-01 4.303991794586181641e-01
6.722408026755852806e-01 4.815762639045715332e-01 4.754350185394287109e-01 4.303991794586181641e-01
6.755852842809364489e-01 4.815762639045715332e-01 4.754350185394287109e-01 4.303991794586181641e-01
6.789297658862876172e-01 4.820880293846130371e-01 4.759467840194702148e-01 4.303991794586181641e-01
6.822742474916387856e-01 4.815762639045715332e-01 4.754350185394287109e-01 4.298874139785766602e-01
6.856187290969899539e-01 4.815762639045715332e-01 4.754350185394287109e-01 4.298874139785766602e-01
6.889632107023411223e-01 4.815762639045715332e-01 4.764585494995117188e-01 4.303991794586181641e-01
6.923076923076922906e-01 4.820880293846130371e-01 4.774820804595947266e-01 4.303991794586181641e-01
6.956521739130434590e-01 4.820880293846130371e-01 4.774820804595947266e-01 4.309109449386596680e-01
6.989966555183946273e-01 4.820880293846130371e-01 4.774820804595947266e-01 4.309109449386596680e-01
7.023411371237457956e-01 4.815762639045715332e-01 4.769703149795532227e-01 4.319345057010650635e-01
7.056856187290969640e-01 4.815762639045715332e-01 4.764585494995117188e-01 4.324462711811065674e-01
7.090301003344481323e-01 4.815762639045715332e-01 4.769703149795532227e-01 4.324462711811065674e-01
7.123745819397993007e-01 4.815762639045715332e-01 4.769703149795532227e-01 4.324462711811065674e-01
7.157190635451504690e-01 4.815762639045715332e-01 4.774820804595947266e-01 4.329580366611480713e-01
7.190635451505016373e-01 4.815762639045715332e-01 4.785056412220001221e-01 4.334698021411895752e-01
7.224080267558528057e-01 4.810644686222076416e-01 4.779938459396362305e-01 4.334698021411895752e-01
7.257525083612039740e-01 4.810644686222076416e-01 4.774820804595947266e-01 4.339815676212310791e-01
7.290969899665551424e-01 4.810644686222076416e-01 4.785056412220001221e-01 4.339815676212310791e-01
7.324414715719063107e-01 4.815762639045715332e-01 4.790174067020416260e-01 4.339815676212310791e-01
7.357859531772574790e-01 4.820880293846130371e-01 4.790174067020416260e-01 4.339815676212310791e-01
7.391304347826086474e-01 4.815762639045715332e-01 4.795291721820831299e-01 4.334698021411895752e-01
7.424749163879598157e-01 4.820880293846130371e-01 4.790174067020416260e-01 4.334698021411895752e-01
7.458193979933109841e-01 4.820880293846130371e-01 4.790174067020416260e-01 4.334698021411895752e-01
7.491638795986621524e-01 4.825997948646545410e-01 4.795291721820831299e-01 4.339815676212310791e-01
7.525083612040133207e-01 4.825997948646545410e-01 4.795291721820831299e-01 4.339815676212310791e-01
7.558528428093644891e-01 4.825997948646545410e-01 4.795291721820831299e-01 4.339815676212310791e-01
7.591973244147156574e-01 4.825997948646545410e-01 4.795291721820831299e-01 4.339815676212310791e-01
7.625418060200668258e-01 4.815762639045715332e-01 4.785056412220001221e-01 4.334698021411895752e-01
7.658862876254179941e-01 4.815762639045715332e-01 4.785056412220001221e-01 4.334698021411895752e-01
7.692307692307691624e-01 4.825997948646545410e-01 4.805527031421661377e-01 4.334698021411895752e-01
7.725752508361204418e-01 4.820880293846130371e-01 4.810644686222076416e-01 4.334698021411895752e-01
7.759197324414716102e-01 4.820880293846130371e-01 4.810644686222076416e-01 4.329580366611480713e-01
7.792642140468227785e-01 4.820880293846130371e-01 4.805527031421661377e-01 4.329580366611480713e-01
7.826086956521739468e-01 4.815762639045715332e-01 4.805527031421661377e-01 4.329580366611480713e-01
7.859531772575251152e-01 4.810644686222076416e-01 4.800409376621246338e-01 4.324462711811065674e-01
7.892976588628762835e-01 4.810644686222076416e-01 4.800409376621246338e-01 4.329580366611480713e-01
7.926421404682274519e-01 4.810644686222076416e-01 4.800409376621246338e-01 4.329580366611480713e-01
7.959866220735786202e-01 4.815762639045715332e-01 4.800409376621246338e-01 4.329580366611480713e-01
7.993311036789297885e-01 4.815762639045715332e-01 4.800409376621246338e-01 4.324462711811065674e-01
8.026755852842809569e-01 4.815762639045715332e-01 4.800409376621246338e-01 4.319345057010650635e-01
8.060200668896321252e-01 4.815762639045715332e-01 4.795291721820831299e-01 4.314227104187011719e-01
8.093645484949832936e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.314227104187011719e-01
8.127090301003344619e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.319345057010650635e-01
8.160535117056856302e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.319345057010650635e-01
8.193979933110367986e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.314227104187011719e-01
8.227424749163879669e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.314227104187011719e-01
8.260869565217391353e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.314227104187011719e-01
8.294314381270903036e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.314227104187011719e-01
8.327759197324414719e-01 4.825997948646545410e-01 4.800409376621246338e-01 4.314227104187011719e-01
8.361204013377926403e-01 4.825997948646545410e-01 4.800409376621246338e-01 4.314227104187011719e-01
8.394648829431438086e-01 4.825997948646545410e-01 4.800409376621246338e-01 4.314227104187011719e-01
8.428093645484949770e-01 4.825997948646545410e-01 4.800409376621246338e-01 4.314227104187011719e-01
8.461538461538461453e-01 4.825997948646545410e-01 4.800409376621246338e-01 4.314227104187011719e-01
8.494983277591973136e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.314227104187011719e-01
8.528428093645484820e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.314227104187011719e-01
8.561872909698996503e-01 4.820880293846130371e-01 4.795291721820831299e-01 4.319345057010650635e-01
8.595317725752508187e-01 4.831115603446960449e-01 4.800409376621246338e-01 4.319345057010650635e-01
8.628762541806019870e-01 4.831115603446960449e-01 4.800409376621246338e-01 4.319345057010650635e-01
8.662207357859531554e-01 4.831115603446960449e-01 4.800409376621246338e-01 4.319345057010650635e-01
8.695652173913043237e-01 4.831115603446960449e-01 4.800409376621246338e-01 4.319345057010650635e-01
8.729096989966554920e-01 4.825997948646545410e-01 4.800409376621246338e-01 4.314227104187011719e-01
8.762541806020066604e-01 4.825997948646545410e-01 4.800409376621246338e-01 4.314227104187011719e-01
8.795986622073578287e-01 4.825997948646545410e-01 4.805527031421661377e-01 4.309109449386596680e-01
8.829431438127089971e-01 4.825997948646545410e-01 4.805527031421661377e-01 4.309109449386596680e-01
8.862876254180601654e-01 4.825997948646545410e-01 4.805527031421661377e-01 4.309109449386596680e-01
8.896321070234113337e-01 4.831115603446960449e-01 4.810644686222076416e-01 4.309109449386596680e-01
8.929765886287625021e-01 4.831115603446960449e-01 4.810644686222076416e-01 4.309109449386596680e-01
8.963210702341136704e-01 4.831115603446960449e-01 4.810644686222076416e-01 4.309109449386596680e-01
8.996655518394648388e-01 4.825997948646545410e-01 4.810644686222076416e-01 4.309109449386596680e-01
9.030100334448160071e-01 4.825997948646545410e-01 4.810644686222076416e-01 4.309109449386596680e-01
9.063545150501671754e-01 4.825997948646545410e-01 4.810644686222076416e-01 4.303991794586181641e-01
9.096989966555183438e-01 4.820880293846130371e-01 4.810644686222076416e-01 4.303991794586181641e-01
9.130434782608695121e-01 4.820880293846130371e-01 4.810644686222076416e-01 4.303991794586181641e-01
9.163879598662206805e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.303991794586181641e-01
9.197324414715718488e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.303991794586181641e-01
9.230769230769230171e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.303991794586181641e-01
9.264214046822741855e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.303991794586181641e-01
9.297658862876253538e-01 4.815762639045715332e-01 4.815762639045715332e-01 4.298874139785766602e-01
9.331103678929765222e-01 4.815762639045715332e-01 4.815762639045715332e-01 4.298874139785766602e-01
9.364548494983276905e-01 4.815762639045715332e-01 4.815762639045715332e-01 4.298874139785766602e-01
9.397993311036788588e-01 4.815762639045715332e-01 4.815762639045715332e-01 4.298874139785766602e-01
9.431438127090301382e-01 4.815762639045715332e-01 4.815762639045715332e-01 4.298874139785766602e-01
9.464882943143813065e-01 4.820880293846130371e-01 4.815762639045715332e-01 4.298874139785766602e-01
9.498327759197324749e-01 4.820880293846130371e-01 4.815762639045715332e-01 4.298874139785766602e-01
9.531772575250836432e-01 4.815762639045715332e-01 4.815762639045715332e-01 4.298874139785766602e-01
9.565217391304348116e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.298874139785766602e-01
9.598662207357859799e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.293756484985351562e-01
9.632107023411371483e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.293756484985351562e-01
9.665551839464883166e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.293756484985351562e-01
9.698996655518394849e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.293756484985351562e-01
9.732441471571906533e-01 4.815762639045715332e-01 4.810644686222076416e-01 4.293756484985351562e-01
9.765886287625418216e-01 4.820880293846130371e-01 4.810644686222076416e-01 4.298874139785766602e-01
9.799331103678929900e-01 4.825997948646545410e-01 4.820880293846130371e-01 4.298874139785766602e-01
9.832775919732441583e-01 4.825997948646545410e-01 4.825997948646545410e-01 4.298874139785766602e-01
9.866220735785953266e-01 4.825997948646545410e-01 4.825997948646545410e-01 4.298874139785766602e-01
9.899665551839464950e-01 4.820880293846130371e-01 4.825997948646545410e-01 4.298874139785766602e-01
9.933110367892976633e-01 4.820880293846130371e-01 4.820880293846130371e-01 4.293756484985351562e-01
9.966555183946488317e-01 4.820880293846130371e-01 4.820880293846130371e-01 4.293756484985351562e-01
1.000000000000000000e+00 4.820880293846130371e-01 4.820880293846130371e-01 4.293756484985351562e-01


==> tikz/data/alpha_mixture_Gemma2B_ssocial_iqa_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 4.880000054836273193e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.690000116825103760e-01
3.344481605351170509e-03 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.670000076293945312e-01
6.688963210702341018e-03 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.679999947547912598e-01
1.003344481605351196e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.679999947547912598e-01
1.337792642140468204e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.679999947547912598e-01
1.672240802675585211e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.679999947547912598e-01
2.006688963210702392e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.679999947547912598e-01
2.341137123745819226e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.679999947547912598e-01
2.675585284280936407e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.679999947547912598e-01
3.010033444816053588e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.679999947547912598e-01
3.344481605351170422e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
3.678929765886287256e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
4.013377926421404784e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
4.347826086956521618e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
4.682274247491638453e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
5.016722408026755980e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.670000076293945312e-01
5.351170568561872815e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.670000076293945312e-01
5.685618729096989649e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.670000076293945312e-01
6.020066889632107177e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.670000076293945312e-01
6.354515050167224011e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
6.688963210702340845e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
7.023411371237457679e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.679999947547912598e-01
7.357859531772574513e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
7.692307692307692735e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
8.026755852842809569e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
8.361204013377926403e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
8.695652173913043237e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
9.030100334448160071e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.670000076293945312e-01
9.364548494983276905e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.679999947547912598e-01
9.698996655518395127e-02 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.690000116825103760e-01
1.003344481605351196e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.690000116825103760e-01
1.036789297658862880e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.690000116825103760e-01
1.070234113712374563e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.690000116825103760e-01
1.103678929765886246e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.699999988079071045e-01
1.137123745819397930e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.699999988079071045e-01
1.170568561872909613e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.699999988079071045e-01
1.204013377926421435e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.699999988079071045e-01
1.237458193979933119e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.699999988079071045e-01
1.270903010033444802e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.699999988079071045e-01
1.304347826086956486e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.699999988079071045e-01
1.337792642140468169e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.709999859333038330e-01
1.371237458193979852e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.709999859333038330e-01
1.404682274247491536e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.438127090301003219e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.471571906354514903e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.720000028610229492e-01
1.505016722408026864e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.538461538461538547e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.571906354515050230e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.605351170568561914e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.638795986622073597e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.672240802675585281e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.705685618729096964e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.720000028610229492e-01
1.739130434782608647e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.740000069141387939e-01
1.772575250836120331e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.740000069141387939e-01
1.806020066889632014e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.740000069141387939e-01
1.839464882943143698e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.740000069141387939e-01
1.872909698996655381e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.740000069141387939e-01
1.906354515050167064e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
1.939799331103679025e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
1.973244147157190709e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
2.006688963210702392e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
2.040133779264214076e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
2.073578595317725759e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
2.107023411371237442e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
2.140468227424749126e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
2.173913043478260809e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.740000069141387939e-01
2.207357859531772493e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.749999940395355225e-01
2.240802675585284176e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.860000014305114746e-01 4.749999940395355225e-01
2.274247491638795859e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.850000143051147461e-01 4.749999940395355225e-01
2.307692307692307543e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.850000143051147461e-01 4.749999940395355225e-01
2.341137123745819226e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.860000014305114746e-01 4.749999940395355225e-01
2.374581939799331187e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.749999940395355225e-01
2.408026755852842871e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.760000109672546387e-01
2.441471571906354554e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.749999940395355225e-01
2.474916387959866237e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.889999926090240479e-01 4.749999940395355225e-01
2.508361204013377921e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.889999926090240479e-01 4.749999940395355225e-01
2.541806020066889604e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.889999926090240479e-01 4.749999940395355225e-01
2.575250836120401288e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.889999926090240479e-01 4.760000109672546387e-01
2.608695652173912971e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.760000109672546387e-01
2.642140468227424654e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.760000109672546387e-01
2.675585284280936338e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.760000109672546387e-01
2.709030100334448021e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.760000109672546387e-01
2.742474916387959705e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.749999940395355225e-01
2.775919732441471388e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.749999940395355225e-01
2.809364548494983072e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.749999940395355225e-01
2.842809364548494755e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.749999940395355225e-01
2.876254180602006438e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.749999940395355225e-01
2.909698996655518122e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.749999940395355225e-01
2.943143812709029805e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.749999940395355225e-01
2.976588628762541489e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.749999940395355225e-01
3.010033444816053727e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.869999885559082031e-01 4.749999940395355225e-01
3.043478260869565410e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.749999940395355225e-01
3.076923076923077094e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.889999926090240479e-01 4.749999940395355225e-01
3.110367892976588777e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.900000095367431641e-01 4.749999940395355225e-01
3.143812709030100461e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.900000095367431641e-01 4.749999940395355225e-01
3.177257525083612144e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.900000095367431641e-01 4.749999940395355225e-01
3.210702341137123828e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.900000095367431641e-01 4.749999940395355225e-01
3.244147157190635511e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.920000135898590088e-01 4.760000109672546387e-01
3.277591973244147194e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.920000135898590088e-01 4.769999980926513672e-01
3.311036789297658878e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.920000135898590088e-01 4.769999980926513672e-01
3.344481605351170561e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.909999966621398926e-01 4.769999980926513672e-01
3.377926421404682245e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.909999966621398926e-01 4.769999980926513672e-01
3.411371237458193928e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.920000135898590088e-01 4.769999980926513672e-01
3.444816053511705611e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.930000007152557373e-01 4.769999980926513672e-01
3.478260869565217295e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.939999878406524658e-01 4.769999980926513672e-01
3.511705685618728978e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.930000007152557373e-01 4.769999980926513672e-01
3.545150501672240662e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.920000135898590088e-01 4.769999980926513672e-01
3.578595317725752345e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.920000135898590088e-01 4.769999980926513672e-01
3.612040133779264028e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.930000007152557373e-01 4.769999980926513672e-01
3.645484949832775712e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.930000007152557373e-01 4.769999980926513672e-01
3.678929765886287395e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.930000007152557373e-01 4.790000021457672119e-01
3.712374581939799079e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.939999878406524658e-01 4.790000021457672119e-01
3.745819397993310762e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.939999878406524658e-01 4.790000021457672119e-01
3.779264214046822445e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.939999878406524658e-01 4.779999852180480957e-01
3.812709030100334129e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.959999918937683105e-01 4.779999852180480957e-01
3.846153846153845812e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.950000047683715820e-01 4.779999852180480957e-01
3.879598662207358051e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.950000047683715820e-01 4.779999852180480957e-01
3.913043478260869734e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.950000047683715820e-01 4.779999852180480957e-01
3.946488294314381418e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.959999918937683105e-01 4.779999852180480957e-01
3.979933110367893101e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.959999918937683105e-01 4.769999980926513672e-01
4.013377926421404784e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.959999918937683105e-01 4.760000109672546387e-01
4.046822742474916468e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.950000047683715820e-01 4.760000109672546387e-01
4.080267558528428151e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.959999918937683105e-01 4.760000109672546387e-01
4.113712374581939835e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.950000047683715820e-01 4.769999980926513672e-01
4.147157190635451518e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.939999878406524658e-01 4.790000021457672119e-01
4.180602006688963201e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.950000047683715820e-01 4.799999892711639404e-01
4.214046822742474885e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.959999918937683105e-01 4.799999892711639404e-01
4.247491638795986568e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.970000088214874268e-01 4.810000061988830566e-01
4.280936454849498252e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.950000047683715820e-01 4.810000061988830566e-01
4.314381270903009935e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.950000047683715820e-01 4.819999933242797852e-01
4.347826086956521618e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.950000047683715820e-01 4.830000102519989014e-01
4.381270903010033302e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.939999878406524658e-01 4.839999973773956299e-01
4.414715719063544985e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.959999918937683105e-01 4.839999973773956299e-01
4.448160535117056669e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.950000047683715820e-01 4.839999973773956299e-01
4.481605351170568352e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.930000007152557373e-01 4.839999973773956299e-01
4.515050167224080035e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.909999966621398926e-01 4.839999973773956299e-01
4.548494983277591719e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.909999966621398926e-01 4.839999973773956299e-01
4.581939799331103402e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.920000135898590088e-01 4.850000143051147461e-01
4.615384615384615086e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.909999966621398926e-01 4.850000143051147461e-01
4.648829431438126769e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.850000143051147461e-01 4.850000143051147461e-01
4.682274247491638453e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.839999973773956299e-01 4.850000143051147461e-01
4.715719063545150691e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.830000102519989014e-01 4.850000143051147461e-01
4.749163879598662374e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.790000021457672119e-01 4.850000143051147461e-01
4.782608695652174058e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.810000061988830566e-01 4.850000143051147461e-01
4.816053511705685741e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.790000021457672119e-01 4.850000143051147461e-01
4.849498327759197425e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.769999980926513672e-01 4.860000014305114746e-01
4.882943143812709108e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.810000061988830566e-01 4.869999885559082031e-01
4.916387959866220791e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.779999852180480957e-01 4.860000014305114746e-01
4.949832775919732475e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.729999899864196777e-01 4.860000014305114746e-01
4.983277591973244158e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.740000069141387939e-01 4.850000143051147461e-01
5.016722408026755842e-01 4.930000007152557373e-01 4.930000007152557373e-01 4.530000090599060059e-01 4.889999926090240479e-01
5.050167224080267525e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.510000050067901611e-01 4.889999926090240479e-01
5.083612040133779209e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.499999880790710449e-01 4.880000054836273193e-01
5.117056856187290892e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.510000050067901611e-01 4.880000054836273193e-01
5.150501672240802575e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.499999880790710449e-01 4.880000054836273193e-01
5.183946488294314259e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.490000009536743164e-01 4.889999926090240479e-01
5.217391304347825942e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.480000138282775879e-01 4.889999926090240479e-01
5.250836120401337626e-01 4.930000007152557373e-01 4.930000007152557373e-01 4.480000138282775879e-01 4.889999926090240479e-01
5.284280936454849309e-01 4.939999878406524658e-01 4.939999878406524658e-01 4.469999969005584717e-01 4.880000054836273193e-01
5.317725752508360992e-01 4.939999878406524658e-01 4.939999878406524658e-01 4.469999969005584717e-01 4.880000054836273193e-01
5.351170568561872676e-01 4.930000007152557373e-01 4.930000007152557373e-01 4.469999969005584717e-01 4.889999926090240479e-01
5.384615384615384359e-01 4.930000007152557373e-01 4.930000007152557373e-01 4.460000097751617432e-01 4.889999926090240479e-01
5.418060200668896043e-01 4.930000007152557373e-01 4.930000007152557373e-01 4.460000097751617432e-01 4.889999926090240479e-01
5.451505016722407726e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.469999969005584717e-01 4.889999926090240479e-01
5.484949832775919409e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.469999969005584717e-01 4.889999926090240479e-01
5.518394648829431093e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.469999969005584717e-01 4.880000054836273193e-01
5.551839464882942776e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.480000138282775879e-01 4.869999885559082031e-01
5.585284280936454460e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.469999969005584717e-01 4.869999885559082031e-01
5.618729096989966143e-01 4.909999966621398926e-01 4.920000135898590088e-01 4.469999969005584717e-01 4.869999885559082031e-01
5.652173913043477826e-01 4.900000095367431641e-01 4.909999966621398926e-01 4.469999969005584717e-01 4.869999885559082031e-01
5.685618729096989510e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.460000097751617432e-01 4.869999885559082031e-01
5.719063545150501193e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.460000097751617432e-01 4.869999885559082031e-01
5.752508361204012877e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.460000097751617432e-01 4.869999885559082031e-01
5.785953177257524560e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.460000097751617432e-01 4.869999885559082031e-01
5.819397993311036243e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.469999969005584717e-01 4.869999885559082031e-01
5.852842809364547927e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.469999969005584717e-01 4.889999926090240479e-01
5.886287625418059610e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.460000097751617432e-01 4.889999926090240479e-01
5.919732441471571294e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.460000097751617432e-01 4.900000095367431641e-01
5.953177257525082977e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.429999887943267822e-01 4.889999926090240479e-01
5.986622073578594661e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.429999887943267822e-01 4.889999926090240479e-01
6.020066889632107454e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.429999887943267822e-01 4.889999926090240479e-01
6.053511705685619138e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.420000016689300537e-01 4.889999926090240479e-01
6.086956521739130821e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.420000016689300537e-01 4.900000095367431641e-01
6.120401337792642504e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.410000145435333252e-01 4.900000095367431641e-01
6.153846153846154188e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.399999976158142090e-01 4.900000095367431641e-01
6.187290969899665871e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.410000145435333252e-01 4.900000095367431641e-01
6.220735785953177555e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.410000145435333252e-01 4.900000095367431641e-01
6.254180602006689238e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.410000145435333252e-01 4.900000095367431641e-01
6.287625418060200921e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.410000145435333252e-01 4.900000095367431641e-01
6.321070234113712605e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.410000145435333252e-01 4.889999926090240479e-01
6.354515050167224288e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.410000145435333252e-01 4.889999926090240479e-01
6.387959866220735972e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.410000145435333252e-01 4.889999926090240479e-01
6.421404682274247655e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.399999976158142090e-01 4.889999926090240479e-01
6.454849498327759338e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.399999976158142090e-01 4.889999926090240479e-01
6.488294314381271022e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.390000104904174805e-01 4.889999926090240479e-01
6.521739130434782705e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.390000104904174805e-01 4.889999926090240479e-01
6.555183946488294389e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.390000104904174805e-01 4.880000054836273193e-01
6.588628762541806072e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.390000104904174805e-01 4.880000054836273193e-01
6.622073578595317755e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.390000104904174805e-01 4.880000054836273193e-01
6.655518394648829439e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.379999935626983643e-01 4.880000054836273193e-01
6.688963210702341122e-01 4.860000014305114746e-01 4.860000014305114746e-01 4.379999935626983643e-01 4.869999885559082031e-01
6.722408026755852806e-01 4.860000014305114746e-01 4.860000014305114746e-01 4.379999935626983643e-01 4.860000014305114746e-01
6.755852842809364489e-01 4.860000014305114746e-01 4.860000014305114746e-01 4.379999935626983643e-01 4.860000014305114746e-01
6.789297658862876172e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.379999935626983643e-01 4.860000014305114746e-01
6.822742474916387856e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.370000064373016357e-01 4.860000014305114746e-01
6.856187290969899539e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.370000064373016357e-01 4.860000014305114746e-01
6.889632107023411223e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.370000064373016357e-01 4.860000014305114746e-01
6.923076923076922906e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.379999935626983643e-01 4.880000054836273193e-01
6.956521739130434590e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.390000104904174805e-01 4.880000054836273193e-01
6.989966555183946273e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.390000104904174805e-01 4.889999926090240479e-01
7.023411371237457956e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.390000104904174805e-01 4.880000054836273193e-01
7.056856187290969640e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.390000104904174805e-01 4.880000054836273193e-01
7.090301003344481323e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.390000104904174805e-01 4.880000054836273193e-01
7.123745819397993007e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.379999935626983643e-01 4.880000054836273193e-01
7.157190635451504690e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.379999935626983643e-01 4.880000054836273193e-01
7.190635451505016373e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.379999935626983643e-01 4.880000054836273193e-01
7.224080267558528057e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.379999935626983643e-01 4.880000054836273193e-01
7.257525083612039740e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.869999885559082031e-01
7.290969899665551424e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.880000054836273193e-01
7.324414715719063107e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.880000054836273193e-01
7.357859531772574790e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.869999885559082031e-01
7.391304347826086474e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.869999885559082031e-01
7.424749163879598157e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.860000014305114746e-01
7.458193979933109841e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.379999935626983643e-01 4.850000143051147461e-01
7.491638795986621524e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.379999935626983643e-01 4.860000014305114746e-01
7.525083612040133207e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.860000014305114746e-01
7.558528428093644891e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.860000014305114746e-01
7.591973244147156574e-01 4.909999966621398926e-01 4.909999966621398926e-01 4.370000064373016357e-01 4.860000014305114746e-01
7.625418060200668258e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.370000064373016357e-01 4.830000102519989014e-01
7.658862876254179941e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.370000064373016357e-01 4.819999933242797852e-01
7.692307692307691624e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.370000064373016357e-01 4.819999933242797852e-01
7.725752508361204418e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.370000064373016357e-01 4.819999933242797852e-01
7.759197324414716102e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.359999895095825195e-01 4.819999933242797852e-01
7.792642140468227785e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.359999895095825195e-01 4.819999933242797852e-01
7.826086956521739468e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.350000023841857910e-01 4.819999933242797852e-01
7.859531772575251152e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.350000023841857910e-01 4.819999933242797852e-01
7.892976588628762835e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.350000023841857910e-01 4.819999933242797852e-01
7.926421404682274519e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.350000023841857910e-01 4.819999933242797852e-01
7.959866220735786202e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.350000023841857910e-01 4.819999933242797852e-01
7.993311036789297885e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.350000023841857910e-01 4.819999933242797852e-01
8.026755852842809569e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.339999854564666748e-01 4.819999933242797852e-01
8.060200668896321252e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.339999854564666748e-01 4.810000061988830566e-01
8.093645484949832936e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.339999854564666748e-01 4.819999933242797852e-01
8.127090301003344619e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.339999854564666748e-01 4.819999933242797852e-01
8.160535117056856302e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.339999854564666748e-01 4.819999933242797852e-01
8.193979933110367986e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.819999933242797852e-01
8.227424749163879669e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.819999933242797852e-01
8.260869565217391353e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.830000102519989014e-01
8.294314381270903036e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.830000102519989014e-01
8.327759197324414719e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.850000143051147461e-01
8.361204013377926403e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.850000143051147461e-01
8.394648829431438086e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.850000143051147461e-01
8.428093645484949770e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.850000143051147461e-01
8.461538461538461453e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.850000143051147461e-01
8.494983277591973136e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.339999854564666748e-01 4.850000143051147461e-01
8.528428093645484820e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.329999983310699463e-01 4.860000014305114746e-01
8.561872909698996503e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.860000014305114746e-01
8.595317725752508187e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.860000014305114746e-01
8.628762541806019870e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.860000014305114746e-01
8.662207357859531554e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.860000014305114746e-01
8.695652173913043237e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.860000014305114746e-01
8.729096989966554920e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.860000014305114746e-01
8.762541806020066604e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.860000014305114746e-01
8.795986622073578287e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
8.829431438127089971e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
8.862876254180601654e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
8.896321070234113337e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
8.929765886287625021e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
8.963210702341136704e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
8.996655518394648388e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
9.030100334448160071e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
9.063545150501671754e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.869999885559082031e-01
9.096989966555183438e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.320000112056732178e-01 4.880000054836273193e-01
9.130434782608695121e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.309999942779541016e-01 4.880000054836273193e-01
9.163879598662206805e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.309999942779541016e-01 4.880000054836273193e-01
9.197324414715718488e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.309999942779541016e-01 4.880000054836273193e-01
9.230769230769230171e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.309999942779541016e-01 4.880000054836273193e-01
9.264214046822741855e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.297658862876253538e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.300000071525573730e-01 4.889999926090240479e-01
9.331103678929765222e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.364548494983276905e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.397993311036788588e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.431438127090301382e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.464882943143813065e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.498327759197324749e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.531772575250836432e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.565217391304348116e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.598662207357859799e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.632107023411371483e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.665551839464883166e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.889999926090240479e-01
9.698996655518394849e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.889999926090240479e-01
9.732441471571906533e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.889999926090240479e-01
9.765886287625418216e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.889999926090240479e-01
9.799331103678929900e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.289999902248382568e-01 4.889999926090240479e-01
9.832775919732441583e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.889999926090240479e-01
9.866220735785953266e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.300000071525573730e-01 4.889999926090240479e-01
9.899665551839464950e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.300000071525573730e-01 4.880000054836273193e-01
9.933110367892976633e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.309999942779541016e-01 4.880000054836273193e-01
9.966555183946488317e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.300000071525573730e-01 4.880000054836273193e-01
1.000000000000000000e+00 4.869999885559082031e-01 4.869999885559082031e-01 4.300000071525573730e-01 4.869999885559082031e-01


==> tikz/data/alpha_mixture_Gemma2B_ssocial_iqa_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.049999952316284180e-01
3.344481605351170509e-03 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.049999952316284180e-01
6.688963210702341018e-03 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.049999952316284180e-01
1.003344481605351196e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.059999823570251465e-01
1.337792642140468204e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.080000162124633789e-01
1.672240802675585211e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.099999904632568359e-01
2.006688963210702392e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.099999904632568359e-01
2.341137123745819226e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.099999904632568359e-01
2.675585284280936407e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.099999904632568359e-01
3.010033444816053588e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.099999904632568359e-01
3.344481605351170422e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.099999904632568359e-01
3.678929765886287256e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.099999904632568359e-01
4.013377926421404784e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.099999904632568359e-01
4.347826086956521618e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.099999904632568359e-01
4.682274247491638453e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.099999904632568359e-01
5.016722408026755980e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.109999775886535645e-01
5.351170568561872815e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.109999775886535645e-01
5.685618729096989649e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.109999775886535645e-01
6.020066889632107177e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.109999775886535645e-01
6.354515050167224011e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.109999775886535645e-01
6.688963210702340845e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.120000243186950684e-01
7.023411371237457679e-02 5.139999985694885254e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.120000243186950684e-01
7.357859531772574513e-02 5.130000114440917969e-01 5.139999985694885254e-01 5.170000195503234863e-01 5.109999775886535645e-01
7.692307692307692735e-02 5.130000114440917969e-01 5.139999985694885254e-01 5.170000195503234863e-01 5.109999775886535645e-01
8.026755852842809569e-02 5.130000114440917969e-01 5.139999985694885254e-01 5.170000195503234863e-01 5.109999775886535645e-01
8.361204013377926403e-02 5.130000114440917969e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.109999775886535645e-01
8.695652173913043237e-02 5.130000114440917969e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.109999775886535645e-01
9.030100334448160071e-02 5.130000114440917969e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.109999775886535645e-01
9.364548494983276905e-02 5.130000114440917969e-01 5.139999985694885254e-01 5.170000195503234863e-01 5.109999775886535645e-01
9.698996655518395127e-02 5.130000114440917969e-01 5.139999985694885254e-01 5.170000195503234863e-01 5.109999775886535645e-01
1.003344481605351196e-01 5.130000114440917969e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.099999904632568359e-01
1.036789297658862880e-01 5.130000114440917969e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.099999904632568359e-01
1.070234113712374563e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.099999904632568359e-01
1.103678929765886246e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.099999904632568359e-01
1.137123745819397930e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.099999904632568359e-01
1.170568561872909613e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.159999728202819824e-01 5.099999904632568359e-01
1.204013377926421435e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.159999728202819824e-01 5.099999904632568359e-01
1.237458193979933119e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.170000195503234863e-01 5.099999904632568359e-01
1.270903010033444802e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.099999904632568359e-01
1.304347826086956486e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.109999775886535645e-01
1.337792642140468169e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.180000066757202148e-01 5.109999775886535645e-01
1.371237458193979852e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.090000033378601074e-01
1.404682274247491536e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.170000195503234863e-01 5.090000033378601074e-01
1.438127090301003219e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.170000195503234863e-01 5.090000033378601074e-01
1.471571906354514903e-01 5.139999985694885254e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.090000033378601074e-01
1.505016722408026864e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.099999904632568359e-01
1.538461538461538547e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.099999904632568359e-01
1.571906354515050230e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.099999904632568359e-01
1.605351170568561914e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.099999904632568359e-01
1.638795986622073597e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.099999904632568359e-01
1.672240802675585281e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.090000033378601074e-01
1.705685618729096964e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.090000033378601074e-01
1.739130434782608647e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.149999856948852539e-01 5.090000033378601074e-01
1.772575250836120331e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.080000162124633789e-01
1.806020066889632014e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.080000162124633789e-01
1.839464882943143698e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.080000162124633789e-01
1.872909698996655381e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.149999856948852539e-01 5.080000162124633789e-01
1.906354515050167064e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.149999856948852539e-01 5.080000162124633789e-01
1.939799331103679025e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.080000162124633789e-01
1.973244147157190709e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.080000162124633789e-01
2.006688963210702392e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.080000162124633789e-01
2.040133779264214076e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.080000162124633789e-01
2.073578595317725759e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.080000162124633789e-01
2.107023411371237442e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.080000162124633789e-01
2.140468227424749126e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.080000162124633789e-01
2.173913043478260809e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.070000290870666504e-01
2.207357859531772493e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.070000290870666504e-01
2.240802675585284176e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.070000290870666504e-01
2.274247491638795859e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.159999728202819824e-01 5.070000290870666504e-01
2.307692307692307543e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.080000162124633789e-01
2.341137123745819226e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.080000162124633789e-01
2.374581939799331187e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.070000290870666504e-01
2.408026755852842871e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.070000290870666504e-01
2.441471571906354554e-01 5.139999985694885254e-01 5.149999856948852539e-01 5.170000195503234863e-01 5.070000290870666504e-01
2.474916387959866237e-01 5.139999985694885254e-01 5.149999856948852539e-01 5.180000066757202148e-01 5.070000290870666504e-01
2.508361204013377921e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.199999809265136719e-01 5.070000290870666504e-01
2.541806020066889604e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.210000276565551758e-01 5.070000290870666504e-01
2.575250836120401288e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.210000276565551758e-01 5.059999823570251465e-01
2.608695652173912971e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.210000276565551758e-01 5.059999823570251465e-01
2.642140468227424654e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.059999823570251465e-01
2.675585284280936338e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.059999823570251465e-01
2.709030100334448021e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.059999823570251465e-01
2.742474916387959705e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.049999952316284180e-01
2.775919732441471388e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.049999952316284180e-01
2.809364548494983072e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.049999952316284180e-01
2.842809364548494755e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.049999952316284180e-01
2.876254180602006438e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.199999809265136719e-01 5.049999952316284180e-01
2.909698996655518122e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.049999952316284180e-01
2.943143812709029805e-01 5.139999985694885254e-01 5.139999985694885254e-01 5.189999938011169434e-01 5.049999952316284180e-01
2.976588628762541489e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.199999809265136719e-01 5.049999952316284180e-01
3.010033444816053727e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.189999938011169434e-01 5.049999952316284180e-01
3.043478260869565410e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.180000066757202148e-01 5.070000290870666504e-01
3.076923076923077094e-01 5.149999856948852539e-01 5.149999856948852539e-01 5.180000066757202148e-01 5.070000290870666504e-01
3.110367892976588777e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.070000290870666504e-01
3.143812709030100461e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.149999856948852539e-01 5.070000290870666504e-01
3.177257525083612144e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.149999856948852539e-01 5.070000290870666504e-01
3.210702341137123828e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.149999856948852539e-01 5.070000290870666504e-01
3.244147157190635511e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.070000290870666504e-01
3.277591973244147194e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.070000290870666504e-01
3.311036789297658878e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.070000290870666504e-01
3.344481605351170561e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.130000114440917969e-01 5.070000290870666504e-01
3.377926421404682245e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.130000114440917969e-01 5.070000290870666504e-01
3.411371237458193928e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.070000290870666504e-01
3.444816053511705611e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.130000114440917969e-01 5.070000290870666504e-01
3.478260869565217295e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.130000114440917969e-01 5.070000290870666504e-01
3.511705685618728978e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.130000114440917969e-01 5.070000290870666504e-01
3.545150501672240662e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.130000114440917969e-01 5.070000290870666504e-01
3.578595317725752345e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.070000290870666504e-01
3.612040133779264028e-01 5.159999728202819824e-01 5.159999728202819824e-01 5.139999985694885254e-01 5.070000290870666504e-01
3.645484949832775712e-01 5.170000195503234863e-01 5.170000195503234863e-01 5.139999985694885254e-01 5.070000290870666504e-01
3.678929765886287395e-01 5.170000195503234863e-01 5.170000195503234863e-01 5.139999985694885254e-01 5.070000290870666504e-01
3.712374581939799079e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.149999856948852539e-01 5.080000162124633789e-01
3.745819397993310762e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.159999728202819824e-01 5.080000162124633789e-01
3.779264214046822445e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.159999728202819824e-01 5.080000162124633789e-01
3.812709030100334129e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.189999938011169434e-01 5.080000162124633789e-01
3.846153846153845812e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.189999938011169434e-01 5.080000162124633789e-01
3.879598662207358051e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.090000033378601074e-01
3.913043478260869734e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.090000033378601074e-01
3.946488294314381418e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.099999904632568359e-01
3.979933110367893101e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.199999809265136719e-01 5.109999775886535645e-01
4.013377926421404784e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.109999775886535645e-01
4.046822742474916468e-01 5.199999809265136719e-01 5.199999809265136719e-01 5.180000066757202148e-01 5.109999775886535645e-01
4.080267558528428151e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.170000195503234863e-01 5.120000243186950684e-01
4.113712374581939835e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.170000195503234863e-01 5.120000243186950684e-01
4.147157190635451518e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.120000243186950684e-01
4.180602006688963201e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.170000195503234863e-01 5.120000243186950684e-01
4.214046822742474885e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.170000195503234863e-01 5.120000243186950684e-01
4.247491638795986568e-01 5.189999938011169434e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.130000114440917969e-01
4.280936454849498252e-01 5.189999938011169434e-01 5.180000066757202148e-01 5.189999938011169434e-01 5.120000243186950684e-01
4.314381270903009935e-01 5.189999938011169434e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.120000243186950684e-01
4.347826086956521618e-01 5.189999938011169434e-01 5.180000066757202148e-01 5.189999938011169434e-01 5.130000114440917969e-01
4.381270903010033302e-01 5.180000066757202148e-01 5.170000195503234863e-01 5.199999809265136719e-01 5.120000243186950684e-01
4.414715719063544985e-01 5.180000066757202148e-01 5.170000195503234863e-01 5.199999809265136719e-01 5.120000243186950684e-01
4.448160535117056669e-01 5.170000195503234863e-01 5.170000195503234863e-01 5.199999809265136719e-01 5.120000243186950684e-01
4.481605351170568352e-01 5.180000066757202148e-01 5.180000066757202148e-01 5.189999938011169434e-01 5.120000243186950684e-01
4.515050167224080035e-01 5.170000195503234863e-01 5.170000195503234863e-01 5.199999809265136719e-01 5.130000114440917969e-01
4.548494983277591719e-01 5.170000195503234863e-01 5.170000195503234863e-01 5.210000276565551758e-01 5.130000114440917969e-01
4.581939799331103402e-01 5.180000066757202148e-01 5.170000195503234863e-01 5.199999809265136719e-01 5.130000114440917969e-01
4.615384615384615086e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.120000243186950684e-01
4.648829431438126769e-01 5.199999809265136719e-01 5.199999809265136719e-01 5.159999728202819824e-01 5.130000114440917969e-01
4.682274247491638453e-01 5.189999938011169434e-01 5.189999938011169434e-01 5.130000114440917969e-01 5.109999775886535645e-01
4.715719063545150691e-01 5.210000276565551758e-01 5.199999809265136719e-01 5.149999856948852539e-01 5.120000243186950684e-01
4.749163879598662374e-01 5.210000276565551758e-01 5.210000276565551758e-01 5.109999775886535645e-01 5.109999775886535645e-01
4.782608695652174058e-01 5.199999809265136719e-01 5.199999809265136719e-01 5.120000243186950684e-01 5.099999904632568359e-01
4.816053511705685741e-01 5.220000147819519043e-01 5.220000147819519043e-01 5.090000033378601074e-01 5.090000033378601074e-01
4.849498327759197425e-01 5.210000276565551758e-01 5.210000276565551758e-01 5.070000290870666504e-01 5.090000033378601074e-01
4.882943143812709108e-01 5.199999809265136719e-01 5.199999809265136719e-01 5.070000290870666504e-01 5.090000033378601074e-01
4.916387959866220791e-01 5.210000276565551758e-01 5.210000276565551758e-01 5.000000000000000000e-01 5.099999904632568359e-01
4.949832775919732475e-01 5.210000276565551758e-01 5.210000276565551758e-01 4.970000088214874268e-01 5.099999904632568359e-01
4.983277591973244158e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.860000014305114746e-01 5.099999904632568359e-01
5.016722408026755842e-01 5.210000276565551758e-01 5.210000276565551758e-01 4.600000083446502686e-01 5.149999856948852539e-01
5.050167224080267525e-01 5.199999809265136719e-01 5.199999809265136719e-01 4.580000042915344238e-01 5.159999728202819824e-01
5.083612040133779209e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.560000002384185791e-01 5.149999856948852539e-01
5.117056856187290892e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.550000131130218506e-01 5.149999856948852539e-01
5.150501672240802575e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.550000131130218506e-01 5.149999856948852539e-01
5.183946488294314259e-01 5.199999809265136719e-01 5.199999809265136719e-01 4.519999921321868896e-01 5.139999985694885254e-01
5.217391304347825942e-01 5.199999809265136719e-01 5.199999809265136719e-01 4.510000050067901611e-01 5.130000114440917969e-01
5.250836120401337626e-01 5.199999809265136719e-01 5.199999809265136719e-01 4.499999880790710449e-01 5.120000243186950684e-01
5.284280936454849309e-01 5.199999809265136719e-01 5.199999809265136719e-01 4.480000138282775879e-01 5.090000033378601074e-01
5.317725752508360992e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.490000009536743164e-01 5.080000162124633789e-01
5.351170568561872676e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.469999969005584717e-01 5.080000162124633789e-01
5.384615384615384359e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.460000097751617432e-01 5.080000162124633789e-01
5.418060200668896043e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.429999887943267822e-01 5.070000290870666504e-01
5.451505016722407726e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.420000016689300537e-01 5.080000162124633789e-01
5.484949832775919409e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.410000145435333252e-01 5.070000290870666504e-01
5.518394648829431093e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.399999976158142090e-01 5.070000290870666504e-01
5.551839464882942776e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.399999976158142090e-01 5.090000033378601074e-01
5.585284280936454460e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.410000145435333252e-01 5.070000290870666504e-01
5.618729096989966143e-01 5.120000243186950684e-01 5.120000243186950684e-01 4.410000145435333252e-01 5.040000081062316895e-01
5.652173913043477826e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.399999976158142090e-01 5.049999952316284180e-01
5.685618729096989510e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.399999976158142090e-01 5.070000290870666504e-01
5.719063545150501193e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.399999976158142090e-01 5.080000162124633789e-01
5.752508361204012877e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.359999895095825195e-01 5.080000162124633789e-01
5.785953177257524560e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.339999854564666748e-01 5.080000162124633789e-01
5.819397993311036243e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.339999854564666748e-01 5.080000162124633789e-01
5.852842809364547927e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.329999983310699463e-01 5.090000033378601074e-01
5.886287625418059610e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.329999983310699463e-01 5.080000162124633789e-01
5.919732441471571294e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.329999983310699463e-01 5.080000162124633789e-01
5.953177257525082977e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.329999983310699463e-01 5.080000162124633789e-01
5.986622073578594661e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.320000112056732178e-01 5.090000033378601074e-01
6.020066889632107454e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.329999983310699463e-01 5.090000033378601074e-01
6.053511705685619138e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.320000112056732178e-01 5.099999904632568359e-01
6.086956521739130821e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.320000112056732178e-01 5.080000162124633789e-01
6.120401337792642504e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.309999942779541016e-01 5.090000033378601074e-01
6.153846153846154188e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.300000071525573730e-01 5.090000033378601074e-01
6.187290969899665871e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.289999902248382568e-01 5.099999904632568359e-01
6.220735785953177555e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.280000030994415283e-01 5.099999904632568359e-01
6.254180602006689238e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.280000030994415283e-01 5.099999904632568359e-01
6.287625418060200921e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.269999861717224121e-01 5.099999904632568359e-01
6.321070234113712605e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.269999861717224121e-01 5.099999904632568359e-01
6.354515050167224288e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.259999990463256836e-01 5.090000033378601074e-01
6.387959866220735972e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.259999990463256836e-01 5.090000033378601074e-01
6.421404682274247655e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.250000119209289551e-01 5.099999904632568359e-01
6.454849498327759338e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.250000119209289551e-01 5.090000033378601074e-01
6.488294314381271022e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.259999990463256836e-01 5.099999904632568359e-01
6.521739130434782705e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.250000119209289551e-01 5.109999775886535645e-01
6.555183946488294389e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.259999990463256836e-01 5.109999775886535645e-01
6.588628762541806072e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.259999990463256836e-01 5.099999904632568359e-01
6.622073578595317755e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.250000119209289551e-01 5.109999775886535645e-01
6.655518394648829439e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.080000162124633789e-01
6.688963210702341122e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.090000033378601074e-01
6.722408026755852806e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.080000162124633789e-01
6.755852842809364489e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.090000033378601074e-01
6.789297658862876172e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.230000078678131104e-01 5.099999904632568359e-01
6.822742474916387856e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.099999904632568359e-01
6.856187290969899539e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.109999775886535645e-01
6.889632107023411223e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.230000078678131104e-01 5.120000243186950684e-01
6.923076923076922906e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.120000243186950684e-01
6.956521739130434590e-01 5.159999728202819824e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.120000243186950684e-01
6.989966555183946273e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.250000119209289551e-01 5.120000243186950684e-01
7.023411371237457956e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.120000243186950684e-01
7.056856187290969640e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.130000114440917969e-01
7.090301003344481323e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.130000114440917969e-01
7.123745819397993007e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.120000243186950684e-01
7.157190635451504690e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.120000243186950684e-01
7.190635451505016373e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.109999775886535645e-01
7.224080267558528057e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.109999775886535645e-01
7.257525083612039740e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.109999775886535645e-01
7.290969899665551424e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.120000243186950684e-01
7.324414715719063107e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.120000243186950684e-01
7.357859531772574790e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.120000243186950684e-01
7.391304347826086474e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.120000243186950684e-01
7.424749163879598157e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.120000243186950684e-01
7.458193979933109841e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.120000243186950684e-01
7.491638795986621524e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.130000114440917969e-01
7.525083612040133207e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.219999909400939941e-01 5.130000114440917969e-01
7.558528428093644891e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.210000038146972656e-01 5.130000114440917969e-01
7.591973244147156574e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.210000038146972656e-01 5.130000114440917969e-01
7.625418060200668258e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.210000038146972656e-01 5.130000114440917969e-01
7.658862876254179941e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.219999909400939941e-01 5.139999985694885254e-01
7.692307692307691624e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.219999909400939941e-01 5.149999856948852539e-01
7.725752508361204418e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.219999909400939941e-01 5.159999728202819824e-01
7.759197324414716102e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.219999909400939941e-01 5.159999728202819824e-01
7.792642140468227785e-01 5.170000195503234863e-01 5.180000066757202148e-01 4.219999909400939941e-01 5.159999728202819824e-01
7.826086956521739468e-01 5.170000195503234863e-01 5.180000066757202148e-01 4.219999909400939941e-01 5.170000195503234863e-01
7.859531772575251152e-01 5.180000066757202148e-01 5.189999938011169434e-01 4.219999909400939941e-01 5.180000066757202148e-01
7.892976588628762835e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.219999909400939941e-01 5.180000066757202148e-01
7.926421404682274519e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.219999909400939941e-01 5.180000066757202148e-01
7.959866220735786202e-01 5.189999938011169434e-01 5.189999938011169434e-01 4.219999909400939941e-01 5.189999938011169434e-01
7.993311036789297885e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.219999909400939941e-01 5.180000066757202148e-01
8.026755852842809569e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.219999909400939941e-01 5.180000066757202148e-01
8.060200668896321252e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.219999909400939941e-01 5.180000066757202148e-01
8.093645484949832936e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.219999909400939941e-01 5.189999938011169434e-01
8.127090301003344619e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.219999909400939941e-01 5.189999938011169434e-01
8.160535117056856302e-01 5.180000066757202148e-01 5.180000066757202148e-01 4.219999909400939941e-01 5.189999938011169434e-01
8.193979933110367986e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.230000078678131104e-01 5.170000195503234863e-01
8.227424749163879669e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.230000078678131104e-01 5.170000195503234863e-01
8.260869565217391353e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.230000078678131104e-01 5.180000066757202148e-01
8.294314381270903036e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.230000078678131104e-01 5.180000066757202148e-01
8.327759197324414719e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.230000078678131104e-01 5.180000066757202148e-01
8.361204013377926403e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.394648829431438086e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.428093645484949770e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.461538461538461453e-01 5.149999856948852539e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.494983277591973136e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.528428093645484820e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.561872909698996503e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.595317725752508187e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.628762541806019870e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.230000078678131104e-01 5.149999856948852539e-01
8.662207357859531554e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.230000078678131104e-01 5.159999728202819824e-01
8.695652173913043237e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.230000078678131104e-01 5.159999728202819824e-01
8.729096989966554920e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.230000078678131104e-01 5.159999728202819824e-01
8.762541806020066604e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.230000078678131104e-01 5.159999728202819824e-01
8.795986622073578287e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.230000078678131104e-01 5.159999728202819824e-01
8.829431438127089971e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.159999728202819824e-01
8.862876254180601654e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.149999856948852539e-01
8.896321070234113337e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.159999728202819824e-01
8.929765886287625021e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.170000195503234863e-01
8.963210702341136704e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.170000195503234863e-01
8.996655518394648388e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.170000195503234863e-01
9.030100334448160071e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.170000195503234863e-01
9.063545150501671754e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.170000195503234863e-01
9.096989966555183438e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.170000195503234863e-01
9.130434782608695121e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.159999728202819824e-01
9.163879598662206805e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.230000078678131104e-01 5.159999728202819824e-01
9.197324414715718488e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.170000195503234863e-01
9.230769230769230171e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.159999728202819824e-01
9.264214046822741855e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.297658862876253538e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.331103678929765222e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.364548494983276905e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.397993311036788588e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.149999856948852539e-01
9.431438127090301382e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.139999985694885254e-01
9.464882943143813065e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.139999985694885254e-01
9.498327759197324749e-01 5.139999985694885254e-01 5.139999985694885254e-01 4.250000119209289551e-01 5.139999985694885254e-01
9.531772575250836432e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.565217391304348116e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.598662207357859799e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.632107023411371483e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.665551839464883166e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.698996655518394849e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.732441471571906533e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.765886287625418216e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.799331103678929900e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.832775919732441583e-01 5.149999856948852539e-01 5.149999856948852539e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.866220735785953266e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.149999856948852539e-01
9.899665551839464950e-01 5.159999728202819824e-01 5.159999728202819824e-01 4.239999949932098389e-01 5.159999728202819824e-01
9.933110367892976633e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.230000078678131104e-01 5.170000195503234863e-01
9.966555183946488317e-01 5.170000195503234863e-01 5.170000195503234863e-01 4.230000078678131104e-01 5.170000195503234863e-01
1.000000000000000000e+00 5.170000195503234863e-01 5.170000195503234863e-01 4.230000078678131104e-01 5.170000195503234863e-01


==> tikz/data/alpha_mixture_Llama2_openbookqa.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 3.260000050067901611e-01 3.100000023841857910e-01 3.100000023841857910e-01
3.344481605351170509e-03 3.260000050067901611e-01 3.100000023841857910e-01 3.100000023841857910e-01
6.688963210702341018e-03 3.260000050067901611e-01 3.100000023841857910e-01 3.100000023841857910e-01
1.003344481605351196e-02 3.260000050067901611e-01 3.120000064373016357e-01 3.100000023841857910e-01
1.337792642140468204e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.079999983310699463e-01
1.672240802675585211e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.079999983310699463e-01
2.006688963210702392e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.341137123745819226e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.675585284280936407e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
3.010033444816053588e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
3.344481605351170422e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
3.678929765886287256e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
4.013377926421404784e-02 3.260000050067901611e-01 3.160000145435333252e-01 3.100000023841857910e-01
4.347826086956521618e-02 3.260000050067901611e-01 3.160000145435333252e-01 3.100000023841857910e-01
4.682274247491638453e-02 3.260000050067901611e-01 3.160000145435333252e-01 3.100000023841857910e-01
5.016722408026755980e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
5.351170568561872815e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
5.685618729096989649e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
6.020066889632107177e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
6.354515050167224011e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
6.688963210702340845e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.100000023841857910e-01
7.023411371237457679e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.120000064373016357e-01
7.357859531772574513e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.120000064373016357e-01
7.692307692307692735e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.120000064373016357e-01
8.026755852842809569e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.140000104904174805e-01
8.361204013377926403e-02 3.260000050067901611e-01 3.160000145435333252e-01 3.160000145435333252e-01
8.695652173913043237e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
9.030100334448160071e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
9.364548494983276905e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.140000104904174805e-01
9.698996655518395127e-02 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.003344481605351196e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.140000104904174805e-01
1.036789297658862880e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.070234113712374563e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.103678929765886246e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.137123745819397930e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.170568561872909613e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.204013377926421435e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.237458193979933119e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.270903010033444802e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.304347826086956486e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.160000145435333252e-01
1.337792642140468169e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.140000104904174805e-01
1.371237458193979852e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.140000104904174805e-01
1.404682274247491536e-01 3.260000050067901611e-01 3.140000104904174805e-01 3.140000104904174805e-01
1.438127090301003219e-01 3.260000050067901611e-01 3.160000145435333252e-01 3.140000104904174805e-01
1.471571906354514903e-01 3.260000050067901611e-01 3.160000145435333252e-01 3.140000104904174805e-01
1.505016722408026864e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.140000104904174805e-01
1.538461538461538547e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.140000104904174805e-01
1.571906354515050230e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.120000064373016357e-01
1.605351170568561914e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.120000064373016357e-01
1.638795986622073597e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.120000064373016357e-01
1.672240802675585281e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.120000064373016357e-01
1.705685618729096964e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.120000064373016357e-01
1.739130434782608647e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.120000064373016357e-01
1.772575250836120331e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.079999983310699463e-01
1.806020066889632014e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.100000023841857910e-01
1.839464882943143698e-01 3.260000050067901611e-01 3.160000145435333252e-01 3.100000023841857910e-01
1.872909698996655381e-01 3.260000050067901611e-01 3.160000145435333252e-01 3.100000023841857910e-01
1.906354515050167064e-01 3.260000050067901611e-01 3.160000145435333252e-01 3.100000023841857910e-01
1.939799331103679025e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.100000023841857910e-01
1.973244147157190709e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.079999983310699463e-01
2.006688963210702392e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.079999983310699463e-01
2.040133779264214076e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.079999983310699463e-01
2.073578595317725759e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.079999983310699463e-01
2.107023411371237442e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.079999983310699463e-01
2.140468227424749126e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.079999983310699463e-01
2.173913043478260809e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.079999983310699463e-01
2.207357859531772493e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.079999983310699463e-01
2.240802675585284176e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.079999983310699463e-01
2.274247491638795859e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.079999983310699463e-01
2.307692307692307543e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.079999983310699463e-01
2.341137123745819226e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.079999983310699463e-01
2.374581939799331187e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.059999942779541016e-01
2.408026755852842871e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.059999942779541016e-01
2.441471571906354554e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.059999942779541016e-01
2.474916387959866237e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.059999942779541016e-01
2.508361204013377921e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.059999942779541016e-01
2.541806020066889604e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.059999942779541016e-01
2.575250836120401288e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.059999942779541016e-01
2.608695652173912971e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.039999902248382568e-01
2.642140468227424654e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.000000119209289551e-01
2.675585284280936338e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.019999861717224121e-01
2.709030100334448021e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.019999861717224121e-01
2.742474916387959705e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.019999861717224121e-01
2.775919732441471388e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.000000119209289551e-01
2.809364548494983072e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.019999861717224121e-01
2.842809364548494755e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.019999861717224121e-01
2.876254180602006438e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.019999861717224121e-01
2.909698996655518122e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.039999902248382568e-01
2.943143812709029805e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.019999861717224121e-01
2.976588628762541489e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.019999861717224121e-01
3.010033444816053727e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.039999902248382568e-01
3.043478260869565410e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.039999902248382568e-01
3.076923076923077094e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.039999902248382568e-01
3.110367892976588777e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.039999902248382568e-01
3.143812709030100461e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.039999902248382568e-01
3.177257525083612144e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.039999902248382568e-01
3.210702341137123828e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.059999942779541016e-01
3.244147157190635511e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.039999902248382568e-01
3.277591973244147194e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.019999861717224121e-01
3.311036789297658878e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.019999861717224121e-01
3.344481605351170561e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.019999861717224121e-01
3.377926421404682245e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.019999861717224121e-01
3.411371237458193928e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.039999902248382568e-01
3.444816053511705611e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.039999902248382568e-01
3.478260869565217295e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.019999861717224121e-01
3.511705685618728978e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.019999861717224121e-01
3.545150501672240662e-01 3.260000050067901611e-01 3.260000050067901611e-01 2.960000038146972656e-01
3.578595317725752345e-01 3.260000050067901611e-01 3.260000050067901611e-01 2.939999997615814209e-01
3.612040133779264028e-01 3.260000050067901611e-01 3.260000050067901611e-01 2.939999997615814209e-01
3.645484949832775712e-01 3.260000050067901611e-01 3.260000050067901611e-01 2.919999957084655762e-01
3.678929765886287395e-01 3.260000050067901611e-01 3.260000050067901611e-01 2.939999997615814209e-01
3.712374581939799079e-01 3.260000050067901611e-01 3.240000009536743164e-01 2.939999997615814209e-01
3.745819397993310762e-01 3.260000050067901611e-01 3.240000009536743164e-01 2.939999997615814209e-01
3.779264214046822445e-01 3.260000050067901611e-01 3.240000009536743164e-01 2.960000038146972656e-01
3.812709030100334129e-01 3.260000050067901611e-01 3.240000009536743164e-01 2.939999997615814209e-01
3.846153846153845812e-01 3.260000050067901611e-01 3.240000009536743164e-01 2.919999957084655762e-01
3.879598662207358051e-01 3.260000050067901611e-01 3.240000009536743164e-01 2.919999957084655762e-01
3.913043478260869734e-01 3.260000050067901611e-01 3.240000009536743164e-01 2.919999957084655762e-01
3.946488294314381418e-01 3.260000050067901611e-01 3.260000050067901611e-01 2.919999957084655762e-01
3.979933110367893101e-01 3.240000009536743164e-01 3.260000050067901611e-01 2.939999997615814209e-01
4.013377926421404784e-01 3.240000009536743164e-01 3.240000009536743164e-01 2.919999957084655762e-01
4.046822742474916468e-01 3.240000009536743164e-01 3.240000009536743164e-01 2.919999957084655762e-01
4.080267558528428151e-01 3.240000009536743164e-01 3.260000050067901611e-01 2.919999957084655762e-01
4.113712374581939835e-01 3.260000050067901611e-01 3.260000050067901611e-01 2.939999997615814209e-01
4.147157190635451518e-01 3.280000090599060059e-01 3.260000050067901611e-01 2.939999997615814209e-01
4.180602006688963201e-01 3.280000090599060059e-01 3.240000009536743164e-01 2.919999957084655762e-01
4.214046822742474885e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.939999997615814209e-01
4.247491638795986568e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.939999997615814209e-01
4.280936454849498252e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.980000078678131104e-01
4.314381270903009935e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.960000038146972656e-01
4.347826086956521618e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.960000038146972656e-01
4.381270903010033302e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.939999997615814209e-01
4.414715719063544985e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.960000038146972656e-01
4.448160535117056669e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.939999997615814209e-01
4.481605351170568352e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.939999997615814209e-01
4.515050167224080035e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.939999997615814209e-01
4.548494983277591719e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.980000078678131104e-01
4.581939799331103402e-01 3.300000131130218506e-01 3.240000009536743164e-01 2.980000078678131104e-01
4.615384615384615086e-01 3.300000131130218506e-01 3.219999969005584717e-01 2.980000078678131104e-01
4.648829431438126769e-01 3.300000131130218506e-01 3.219999969005584717e-01 2.980000078678131104e-01
4.682274247491638453e-01 3.300000131130218506e-01 3.219999969005584717e-01 3.000000119209289551e-01
4.715719063545150691e-01 3.300000131130218506e-01 3.219999969005584717e-01 3.019999861717224121e-01
4.749163879598662374e-01 3.319999873638153076e-01 3.240000009536743164e-01 3.039999902248382568e-01
4.782608695652174058e-01 3.319999873638153076e-01 3.240000009536743164e-01 3.059999942779541016e-01
4.816053511705685741e-01 3.319999873638153076e-01 3.240000009536743164e-01 3.039999902248382568e-01
4.849498327759197425e-01 3.319999873638153076e-01 3.260000050067901611e-01 3.039999902248382568e-01
4.882943143812709108e-01 3.319999873638153076e-01 3.260000050067901611e-01 3.000000119209289551e-01
4.916387959866220791e-01 3.319999873638153076e-01 3.260000050067901611e-01 3.019999861717224121e-01
4.949832775919732475e-01 3.319999873638153076e-01 3.260000050067901611e-01 3.019999861717224121e-01
4.983277591973244158e-01 3.319999873638153076e-01 3.260000050067901611e-01 3.039999902248382568e-01
5.016722408026755842e-01 3.339999914169311523e-01 3.280000090599060059e-01 3.059999942779541016e-01
5.050167224080267525e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.100000023841857910e-01
5.083612040133779209e-01 3.319999873638153076e-01 3.260000050067901611e-01 3.100000023841857910e-01
5.117056856187290892e-01 3.300000131130218506e-01 3.240000009536743164e-01 3.100000023841857910e-01
5.150501672240802575e-01 3.319999873638153076e-01 3.240000009536743164e-01 3.120000064373016357e-01
5.183946488294314259e-01 3.319999873638153076e-01 3.240000009536743164e-01 3.120000064373016357e-01
5.217391304347825942e-01 3.319999873638153076e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.250836120401337626e-01 3.319999873638153076e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.284280936454849309e-01 3.319999873638153076e-01 3.179999887943267822e-01 3.120000064373016357e-01
5.317725752508360992e-01 3.319999873638153076e-01 3.179999887943267822e-01 3.120000064373016357e-01
5.351170568561872676e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.384615384615384359e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.418060200668896043e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.451505016722407726e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.140000104904174805e-01
5.484949832775919409e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.518394648829431093e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.551839464882942776e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.585284280936454460e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.120000064373016357e-01
5.618729096989966143e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.100000023841857910e-01
5.652173913043477826e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.100000023841857910e-01
5.685618729096989510e-01 3.300000131130218506e-01 3.160000145435333252e-01 3.079999983310699463e-01
5.719063545150501193e-01 3.300000131130218506e-01 3.160000145435333252e-01 3.079999983310699463e-01
5.752508361204012877e-01 3.300000131130218506e-01 3.160000145435333252e-01 3.079999983310699463e-01
5.785953177257524560e-01 3.300000131130218506e-01 3.179999887943267822e-01 3.100000023841857910e-01
5.819397993311036243e-01 3.280000090599060059e-01 3.160000145435333252e-01 3.079999983310699463e-01
5.852842809364547927e-01 3.280000090599060059e-01 3.179999887943267822e-01 3.079999983310699463e-01
5.886287625418059610e-01 3.280000090599060059e-01 3.199999928474426270e-01 3.079999983310699463e-01
5.919732441471571294e-01 3.280000090599060059e-01 3.199999928474426270e-01 3.079999983310699463e-01
5.953177257525082977e-01 3.280000090599060059e-01 3.199999928474426270e-01 3.079999983310699463e-01
5.986622073578594661e-01 3.300000131130218506e-01 3.199999928474426270e-01 3.079999983310699463e-01
6.020066889632107454e-01 3.300000131130218506e-01 3.199999928474426270e-01 3.079999983310699463e-01
6.053511705685619138e-01 3.319999873638153076e-01 3.219999969005584717e-01 3.079999983310699463e-01
6.086956521739130821e-01 3.319999873638153076e-01 3.219999969005584717e-01 3.079999983310699463e-01
6.120401337792642504e-01 3.300000131130218506e-01 3.240000009536743164e-01 3.059999942779541016e-01
6.153846153846154188e-01 3.300000131130218506e-01 3.219999969005584717e-01 3.059999942779541016e-01
6.187290969899665871e-01 3.300000131130218506e-01 3.219999969005584717e-01 3.059999942779541016e-01
6.220735785953177555e-01 3.300000131130218506e-01 3.219999969005584717e-01 3.039999902248382568e-01
6.254180602006689238e-01 3.300000131130218506e-01 3.219999969005584717e-01 3.039999902248382568e-01
6.287625418060200921e-01 3.300000131130218506e-01 3.240000009536743164e-01 3.039999902248382568e-01
6.321070234113712605e-01 3.300000131130218506e-01 3.240000009536743164e-01 3.039999902248382568e-01
6.354515050167224288e-01 3.300000131130218506e-01 3.240000009536743164e-01 3.039999902248382568e-01
6.387959866220735972e-01 3.300000131130218506e-01 3.240000009536743164e-01 3.059999942779541016e-01
6.421404682274247655e-01 3.280000090599060059e-01 3.219999969005584717e-01 3.059999942779541016e-01
6.454849498327759338e-01 3.280000090599060059e-01 3.219999969005584717e-01 3.059999942779541016e-01
6.488294314381271022e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.059999942779541016e-01
6.521739130434782705e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.059999942779541016e-01
6.555183946488294389e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.059999942779541016e-01
6.588628762541806072e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.039999902248382568e-01
6.622073578595317755e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.039999902248382568e-01
6.655518394648829439e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.039999902248382568e-01
6.688963210702341122e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.039999902248382568e-01
6.722408026755852806e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.039999902248382568e-01
6.755852842809364489e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.039999902248382568e-01
6.789297658862876172e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.039999902248382568e-01
6.822742474916387856e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.039999902248382568e-01
6.856187290969899539e-01 3.240000009536743164e-01 3.199999928474426270e-01 3.039999902248382568e-01
6.889632107023411223e-01 3.240000009536743164e-01 3.199999928474426270e-01 3.039999902248382568e-01
6.923076923076922906e-01 3.240000009536743164e-01 3.199999928474426270e-01 3.039999902248382568e-01
6.956521739130434590e-01 3.240000009536743164e-01 3.199999928474426270e-01 3.039999902248382568e-01
6.989966555183946273e-01 3.219999969005584717e-01 3.199999928474426270e-01 3.039999902248382568e-01
7.023411371237457956e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.039999902248382568e-01
7.056856187290969640e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.039999902248382568e-01
7.090301003344481323e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.039999902248382568e-01
7.123745819397993007e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.039999902248382568e-01
7.157190635451504690e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.039999902248382568e-01
7.190635451505016373e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.039999902248382568e-01
7.224080267558528057e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.039999902248382568e-01
7.257525083612039740e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.039999902248382568e-01
7.290969899665551424e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.039999902248382568e-01
7.324414715719063107e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.039999902248382568e-01
7.357859531772574790e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.039999902248382568e-01
7.391304347826086474e-01 3.280000090599060059e-01 3.300000131130218506e-01 3.039999902248382568e-01
7.424749163879598157e-01 3.300000131130218506e-01 3.319999873638153076e-01 3.059999942779541016e-01
7.458193979933109841e-01 3.300000131130218506e-01 3.319999873638153076e-01 3.059999942779541016e-01
7.491638795986621524e-01 3.300000131130218506e-01 3.339999914169311523e-01 3.059999942779541016e-01
7.525083612040133207e-01 3.300000131130218506e-01 3.339999914169311523e-01 3.059999942779541016e-01
7.558528428093644891e-01 3.300000131130218506e-01 3.319999873638153076e-01 3.059999942779541016e-01
7.591973244147156574e-01 3.300000131130218506e-01 3.319999873638153076e-01 3.059999942779541016e-01
7.625418060200668258e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.059999942779541016e-01
7.658862876254179941e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.059999942779541016e-01
7.692307692307691624e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.059999942779541016e-01
7.725752508361204418e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.039999902248382568e-01
7.759197324414716102e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.039999902248382568e-01
7.792642140468227785e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.019999861717224121e-01
7.826086956521739468e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.019999861717224121e-01
7.859531772575251152e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.019999861717224121e-01
7.892976588628762835e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.019999861717224121e-01
7.926421404682274519e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.019999861717224121e-01
7.959866220735786202e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.019999861717224121e-01
7.993311036789297885e-01 3.319999873638153076e-01 3.300000131130218506e-01 3.019999861717224121e-01
8.026755852842809569e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.019999861717224121e-01
8.060200668896321252e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.019999861717224121e-01
8.093645484949832936e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.019999861717224121e-01
8.127090301003344619e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.019999861717224121e-01
8.160535117056856302e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.000000119209289551e-01
8.193979933110367986e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.227424749163879669e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.260869565217391353e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.294314381270903036e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.327759197324414719e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.361204013377926403e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.394648829431438086e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.428093645484949770e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.461538461538461453e-01 3.359999954700469971e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.494983277591973136e-01 3.359999954700469971e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.528428093645484820e-01 3.359999954700469971e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.561872909698996503e-01 3.339999914169311523e-01 3.319999873638153076e-01 3.000000119209289551e-01
8.595317725752508187e-01 3.359999954700469971e-01 3.319999873638153076e-01 3.000000119209289551e-01
8.628762541806019870e-01 3.359999954700469971e-01 3.319999873638153076e-01 3.000000119209289551e-01
8.662207357859531554e-01 3.359999954700469971e-01 3.319999873638153076e-01 3.000000119209289551e-01
8.695652173913043237e-01 3.359999954700469971e-01 3.319999873638153076e-01 3.000000119209289551e-01
8.729096989966554920e-01 3.359999954700469971e-01 3.319999873638153076e-01 3.000000119209289551e-01
8.762541806020066604e-01 3.359999954700469971e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.795986622073578287e-01 3.359999954700469971e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.829431438127089971e-01 3.359999954700469971e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.862876254180601654e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.896321070234113337e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
8.929765886287625021e-01 3.339999914169311523e-01 3.359999954700469971e-01 3.000000119209289551e-01
8.963210702341136704e-01 3.339999914169311523e-01 3.359999954700469971e-01 2.980000078678131104e-01
8.996655518394648388e-01 3.339999914169311523e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.030100334448160071e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.063545150501671754e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.096989966555183438e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.130434782608695121e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.163879598662206805e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.197324414715718488e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.230769230769230171e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.264214046822741855e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.297658862876253538e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.331103678929765222e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.364548494983276905e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.397993311036788588e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.431438127090301382e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.464882943143813065e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.498327759197324749e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.980000078678131104e-01
9.531772575250836432e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.000000119209289551e-01
9.565217391304348116e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.000000119209289551e-01
9.598662207357859799e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.000000119209289551e-01
9.632107023411371483e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.000000119209289551e-01
9.665551839464883166e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.000000119209289551e-01
9.698996655518394849e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
9.732441471571906533e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
9.765886287625418216e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
9.799331103678929900e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
9.832775919732441583e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
9.866220735785953266e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.000000119209289551e-01
9.899665551839464950e-01 3.339999914169311523e-01 3.339999914169311523e-01 2.980000078678131104e-01
9.933110367892976633e-01 3.339999914169311523e-01 3.339999914169311523e-01 2.960000038146972656e-01
9.966555183946488317e-01 3.339999914169311523e-01 3.339999914169311523e-01 2.960000038146972656e-01
1.000000000000000000e+00 3.319999873638153076e-01 3.319999873638153076e-01 2.960000038146972656e-01


==> tikz/data/alpha_mixture_Llama2_shellaswag.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
3.344481605351170509e-03 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
6.688963210702341018e-03 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
1.003344481605351196e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
1.337792642140468204e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
1.672240802675585211e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
2.006688963210702392e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
2.341137123745819226e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
2.675585284280936407e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
3.010033444816053588e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
3.344481605351170422e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
3.678929765886287256e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
4.013377926421404784e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
4.347826086956521618e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
4.682274247491638453e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
5.016722408026755980e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
5.351170568561872815e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
5.685618729096989649e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.140000224113464355e-01
6.020066889632107177e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
6.354515050167224011e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
6.688963210702340845e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
7.023411371237457679e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
7.357859531772574513e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
7.692307692307692735e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
8.026755852842809569e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
8.361204013377926403e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
8.695652173913043237e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
9.030100334448160071e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
9.364548494983276905e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
9.698996655518395127e-02 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.003344481605351196e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.036789297658862880e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.070234113712374563e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.103678929765886246e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.137123745819397930e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.170568561872909613e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.204013377926421435e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.237458193979933119e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.270903010033444802e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.304347826086956486e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.337792642140468169e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.371237458193979852e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.404682274247491536e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.438127090301003219e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.471571906354514903e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.505016722408026864e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.538461538461538547e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.571906354515050230e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.605351170568561914e-01 6.200000047683715820e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.638795986622073597e-01 6.179999709129333496e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.672240802675585281e-01 6.179999709129333496e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.705685618729096964e-01 6.179999709129333496e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.739130434782608647e-01 6.179999709129333496e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.772575250836120331e-01 6.159999966621398926e-01 6.140000224113464355e-01 6.119999885559082031e-01
1.806020066889632014e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
1.839464882943143698e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
1.872909698996655381e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
1.906354515050167064e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
1.939799331103679025e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
1.973244147157190709e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
2.006688963210702392e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
2.040133779264214076e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
2.073578595317725759e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
2.107023411371237442e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
2.140468227424749126e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
2.173913043478260809e-01 6.159999966621398926e-01 6.159999966621398926e-01 6.119999885559082031e-01
2.207357859531772493e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.240802675585284176e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.274247491638795859e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.307692307692307543e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.341137123745819226e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.374581939799331187e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.408026755852842871e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.441471571906354554e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.474916387959866237e-01 6.159999966621398926e-01 6.179999709129333496e-01 6.119999885559082031e-01
2.508361204013377921e-01 6.140000224113464355e-01 6.179999709129333496e-01 6.140000224113464355e-01
2.541806020066889604e-01 6.140000224113464355e-01 6.179999709129333496e-01 6.140000224113464355e-01
2.575250836120401288e-01 6.140000224113464355e-01 6.179999709129333496e-01 6.140000224113464355e-01
2.608695652173912971e-01 6.140000224113464355e-01 6.179999709129333496e-01 6.140000224113464355e-01
2.642140468227424654e-01 6.140000224113464355e-01 6.179999709129333496e-01 6.140000224113464355e-01
2.675585284280936338e-01 6.140000224113464355e-01 6.179999709129333496e-01 6.140000224113464355e-01
2.709030100334448021e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.140000224113464355e-01
2.742474916387959705e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.140000224113464355e-01
2.775919732441471388e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
2.809364548494983072e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
2.842809364548494755e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
2.876254180602006438e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
2.909698996655518122e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
2.943143812709029805e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
2.976588628762541489e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.010033444816053727e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.043478260869565410e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.076923076923077094e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.110367892976588777e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.143812709030100461e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.177257525083612144e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.210702341137123828e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.244147157190635511e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.119999885559082031e-01
3.277591973244147194e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.311036789297658878e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.344481605351170561e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.377926421404682245e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.411371237458193928e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.444816053511705611e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.478260869565217295e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.511705685618728978e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.545150501672240662e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.578595317725752345e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.100000143051147461e-01
3.612040133779264028e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.119999885559082031e-01
3.645484949832775712e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.119999885559082031e-01
3.678929765886287395e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.119999885559082031e-01
3.712374581939799079e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.119999885559082031e-01
3.745819397993310762e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.060000061988830566e-01
3.779264214046822445e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.060000061988830566e-01
3.812709030100334129e-01 6.140000224113464355e-01 6.200000047683715820e-01 6.039999723434448242e-01
3.846153846153845812e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.039999723434448242e-01
3.879598662207358051e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.019999980926513672e-01
3.913043478260869734e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.019999980926513672e-01
3.946488294314381418e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.000000238418579102e-01
3.979933110367893101e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.000000238418579102e-01
4.013377926421404784e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.000000238418579102e-01
4.046822742474916468e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.000000238418579102e-01
4.080267558528428151e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.019999980926513672e-01
4.113712374581939835e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.019999980926513672e-01
4.147157190635451518e-01 6.140000224113464355e-01 6.219999790191650391e-01 6.019999980926513672e-01
4.180602006688963201e-01 6.159999966621398926e-01 6.219999790191650391e-01 6.019999980926513672e-01
4.214046822742474885e-01 6.159999966621398926e-01 6.219999790191650391e-01 6.019999980926513672e-01
4.247491638795986568e-01 6.159999966621398926e-01 6.219999790191650391e-01 6.019999980926513672e-01
4.280936454849498252e-01 6.159999966621398926e-01 6.219999790191650391e-01 6.019999980926513672e-01
4.314381270903009935e-01 6.179999709129333496e-01 6.219999790191650391e-01 6.000000238418579102e-01
4.347826086956521618e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.979999899864196777e-01
4.381270903010033302e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.979999899864196777e-01
4.414715719063544985e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.979999899864196777e-01
4.448160535117056669e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.979999899864196777e-01
4.481605351170568352e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.979999899864196777e-01
4.515050167224080035e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.979999899864196777e-01
4.548494983277591719e-01 6.179999709129333496e-01 6.240000128746032715e-01 5.979999899864196777e-01
4.581939799331103402e-01 6.200000047683715820e-01 6.240000128746032715e-01 5.979999899864196777e-01
4.615384615384615086e-01 6.200000047683715820e-01 6.240000128746032715e-01 5.979999899864196777e-01
4.648829431438126769e-01 6.200000047683715820e-01 6.240000128746032715e-01 5.979999899864196777e-01
4.682274247491638453e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.979999899864196777e-01
4.715719063545150691e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.979999899864196777e-01
4.749163879598662374e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.939999818801879883e-01
4.782608695652174058e-01 6.179999709129333496e-01 6.219999790191650391e-01 5.960000157356262207e-01
4.816053511705685741e-01 6.200000047683715820e-01 6.219999790191650391e-01 5.939999818801879883e-01
4.849498327759197425e-01 6.200000047683715820e-01 6.219999790191650391e-01 5.920000076293945312e-01
4.882943143812709108e-01 6.200000047683715820e-01 6.240000128746032715e-01 5.939999818801879883e-01
4.916387959866220791e-01 6.200000047683715820e-01 6.240000128746032715e-01 5.939999818801879883e-01
4.949832775919732475e-01 6.179999709129333496e-01 6.240000128746032715e-01 5.920000076293945312e-01
4.983277591973244158e-01 6.179999709129333496e-01 6.240000128746032715e-01 5.960000157356262207e-01
5.016722408026755842e-01 6.140000224113464355e-01 6.140000224113464355e-01 5.720000267028808594e-01
5.050167224080267525e-01 6.039999723434448242e-01 6.039999723434448242e-01 5.619999766349792480e-01
5.083612040133779209e-01 6.000000238418579102e-01 6.019999980926513672e-01 5.559999942779541016e-01
5.117056856187290892e-01 6.019999980926513672e-01 6.039999723434448242e-01 5.559999942779541016e-01
5.150501672240802575e-01 6.019999980926513672e-01 6.039999723434448242e-01 5.540000200271606445e-01
5.183946488294314259e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.540000200271606445e-01
5.217391304347825942e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.540000200271606445e-01
5.250836120401337626e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.559999942779541016e-01
5.284280936454849309e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.540000200271606445e-01
5.317725752508360992e-01 6.039999723434448242e-01 6.060000061988830566e-01 5.540000200271606445e-01
5.351170568561872676e-01 6.000000238418579102e-01 6.019999980926513672e-01 5.540000200271606445e-01
5.384615384615384359e-01 6.000000238418579102e-01 6.019999980926513672e-01 5.500000119209289551e-01
5.418060200668896043e-01 6.000000238418579102e-01 6.019999980926513672e-01 5.500000119209289551e-01
5.451505016722407726e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.500000119209289551e-01
5.484949832775919409e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.500000119209289551e-01
5.518394648829431093e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.500000119209289551e-01
5.551839464882942776e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.500000119209289551e-01
5.585284280936454460e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.500000119209289551e-01
5.618729096989966143e-01 6.000000238418579102e-01 6.019999980926513672e-01 5.500000119209289551e-01
5.652173913043477826e-01 6.000000238418579102e-01 6.019999980926513672e-01 5.500000119209289551e-01
5.685618729096989510e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.479999780654907227e-01
5.719063545150501193e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.479999780654907227e-01
5.752508361204012877e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.460000038146972656e-01
5.785953177257524560e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.460000038146972656e-01
5.819397993311036243e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.460000038146972656e-01
5.852842809364547927e-01 5.979999899864196777e-01 5.960000157356262207e-01 5.460000038146972656e-01
5.886287625418059610e-01 5.979999899864196777e-01 5.960000157356262207e-01 5.460000038146972656e-01
5.919732441471571294e-01 5.979999899864196777e-01 5.960000157356262207e-01 5.460000038146972656e-01
5.953177257525082977e-01 5.979999899864196777e-01 5.960000157356262207e-01 5.460000038146972656e-01
5.986622073578594661e-01 5.979999899864196777e-01 5.960000157356262207e-01 5.460000038146972656e-01
6.020066889632107454e-01 5.979999899864196777e-01 5.960000157356262207e-01 5.460000038146972656e-01
6.053511705685619138e-01 5.960000157356262207e-01 5.939999818801879883e-01 5.460000038146972656e-01
6.086956521739130821e-01 5.960000157356262207e-01 5.939999818801879883e-01 5.479999780654907227e-01
6.120401337792642504e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.479999780654907227e-01
6.153846153846154188e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.479999780654907227e-01
6.187290969899665871e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.479999780654907227e-01
6.220735785953177555e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.479999780654907227e-01
6.254180602006689238e-01 5.979999899864196777e-01 5.960000157356262207e-01 5.479999780654907227e-01
6.287625418060200921e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.479999780654907227e-01
6.321070234113712605e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.479999780654907227e-01
6.354515050167224288e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.479999780654907227e-01
6.387959866220735972e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.479999780654907227e-01
6.421404682274247655e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.479999780654907227e-01
6.454849498327759338e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.479999780654907227e-01
6.488294314381271022e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.479999780654907227e-01
6.521739130434782705e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.479999780654907227e-01
6.555183946488294389e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.479999780654907227e-01
6.588628762541806072e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.479999780654907227e-01
6.622073578595317755e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.479999780654907227e-01
6.655518394648829439e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.479999780654907227e-01
6.688963210702341122e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.722408026755852806e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.755852842809364489e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.789297658862876172e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.822742474916387856e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.856187290969899539e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.889632107023411223e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.923076923076922906e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.956521739130434590e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
6.989966555183946273e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.023411371237457956e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.056856187290969640e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.090301003344481323e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.123745819397993007e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.157190635451504690e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.190635451505016373e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.224080267558528057e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.257525083612039740e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.479999780654907227e-01
7.290969899665551424e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.460000038146972656e-01
7.324414715719063107e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.460000038146972656e-01
7.357859531772574790e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.391304347826086474e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.424749163879598157e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.458193979933109841e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.491638795986621524e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.525083612040133207e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.558528428093644891e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.591973244147156574e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.625418060200668258e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.658862876254179941e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.692307692307691624e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.725752508361204418e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.759197324414716102e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.792642140468227785e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.826086956521739468e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.859531772575251152e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.440000295639038086e-01
7.892976588628762835e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
7.926421404682274519e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
7.959866220735786202e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
7.993311036789297885e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.026755852842809569e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.060200668896321252e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.093645484949832936e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.127090301003344619e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.160535117056856302e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.193979933110367986e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.227424749163879669e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.260869565217391353e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.294314381270903036e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.327759197324414719e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.361204013377926403e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.419999957084655762e-01
8.394648829431438086e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.419999957084655762e-01
8.428093645484949770e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.419999957084655762e-01
8.461538461538461453e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.419999957084655762e-01
8.494983277591973136e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.419999957084655762e-01
8.528428093645484820e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.419999957084655762e-01
8.561872909698996503e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.419999957084655762e-01
8.595317725752508187e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.419999957084655762e-01
8.628762541806019870e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.662207357859531554e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.695652173913043237e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.729096989966554920e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.762541806020066604e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.795986622073578287e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.829431438127089971e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.862876254180601654e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.896321070234113337e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.929765886287625021e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.963210702341136704e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
8.996655518394648388e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.030100334448160071e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.063545150501671754e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.096989966555183438e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.130434782608695121e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.163879598662206805e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.197324414715718488e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.230769230769230171e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.264214046822741855e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.297658862876253538e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.331103678929765222e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.364548494983276905e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.397993311036788588e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.431438127090301382e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.464882943143813065e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.498327759197324749e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.531772575250836432e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.565217391304348116e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.598662207357859799e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.632107023411371483e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.665551839464883166e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.698996655518394849e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.732441471571906533e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.765886287625418216e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.799331103678929900e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.832775919732441583e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.866220735785953266e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.899665551839464950e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.933110367892976633e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
9.966555183946488317e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01
1.000000000000000000e+00 6.000000238418579102e-01 6.000000238418579102e-01 5.400000214576721191e-01


==> tikz/data/alpha_mixture_Llama2_shellaswag_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
3.344481605351170509e-03 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
6.688963210702341018e-03 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.003344481605351196e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.337792642140468204e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.672240802675585211e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
2.006688963210702392e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
2.341137123745819226e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
2.675585284280936407e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
3.010033444816053588e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
3.344481605351170422e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
3.678929765886287256e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
4.013377926421404784e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
4.347826086956521618e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
4.682274247491638453e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
5.016722408026755980e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
5.351170568561872815e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
5.685618729096989649e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
6.020066889632107177e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
6.354515050167224011e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
6.688963210702340845e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
7.023411371237457679e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
7.357859531772574513e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
7.692307692307692735e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
8.026755852842809569e-02 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
8.361204013377926403e-02 6.000000238418579102e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
8.695652173913043237e-02 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
9.030100334448160071e-02 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
9.364548494983276905e-02 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
9.698996655518395127e-02 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.003344481605351196e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.036789297658862880e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.070234113712374563e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.103678929765886246e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.137123745819397930e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.170568561872909613e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.204013377926421435e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.237458193979933119e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.270903010033444802e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.304347826086956486e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.337792642140468169e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.371237458193979852e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.404682274247491536e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.438127090301003219e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.471571906354514903e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.505016722408026864e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.538461538461538547e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.571906354515050230e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.605351170568561914e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.638795986622073597e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.672240802675585281e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.705685618729096964e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.739130434782608647e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.772575250836120331e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.929999947547912598e-01
1.806020066889632014e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.939999818801879883e-01
1.839464882943143698e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.939999818801879883e-01
1.872909698996655381e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.950000286102294922e-01
1.906354515050167064e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
1.939799331103679025e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
1.973244147157190709e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
2.006688963210702392e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
2.040133779264214076e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
2.073578595317725759e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
2.107023411371237442e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
2.140468227424749126e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
2.173913043478260809e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.960000157356262207e-01
2.207357859531772493e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.240802675585284176e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.274247491638795859e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.307692307692307543e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.341137123745819226e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.374581939799331187e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.408026755852842871e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.441471571906354554e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.474916387959866237e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.508361204013377921e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.541806020066889604e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.575250836120401288e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.608695652173912971e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.642140468227424654e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.675585284280936338e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
2.709030100334448021e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
2.742474916387959705e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
2.775919732441471388e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
2.809364548494983072e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
2.842809364548494755e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
2.876254180602006438e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
2.909698996655518122e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
2.943143812709029805e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
2.976588628762541489e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.010033444816053727e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.043478260869565410e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.076923076923077094e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.110367892976588777e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.143812709030100461e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.177257525083612144e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.210702341137123828e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.244147157190635511e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.277591973244147194e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.311036789297658878e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.344481605351170561e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.979999899864196777e-01 5.979999899864196777e-01
3.377926421404682245e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.979999899864196777e-01 5.979999899864196777e-01
3.411371237458193928e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.979999899864196777e-01 5.979999899864196777e-01
3.444816053511705611e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.478260869565217295e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.511705685618728978e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.989999771118164062e-01 5.979999899864196777e-01
3.545150501672240662e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.979999899864196777e-01
3.578595317725752345e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.000000238418579102e-01 5.979999899864196777e-01
3.612040133779264028e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.979999899864196777e-01
3.645484949832775712e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
3.678929765886287395e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
3.712374581939799079e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.000000238418579102e-01 5.970000028610229492e-01
3.745819397993310762e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.989999771118164062e-01 5.960000157356262207e-01
3.779264214046822445e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.989999771118164062e-01 5.960000157356262207e-01
3.812709030100334129e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.989999771118164062e-01 5.950000286102294922e-01
3.846153846153845812e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.989999771118164062e-01 5.960000157356262207e-01
3.879598662207358051e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.989999771118164062e-01 5.960000157356262207e-01
3.913043478260869734e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.989999771118164062e-01 5.960000157356262207e-01
3.946488294314381418e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.989999771118164062e-01 5.960000157356262207e-01
3.979933110367893101e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.989999771118164062e-01 5.960000157356262207e-01
4.013377926421404784e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01
4.046822742474916468e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01
4.080267558528428151e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01
4.113712374581939835e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01
4.147157190635451518e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01
4.180602006688963201e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01 5.979999899864196777e-01
4.214046822742474885e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.247491638795986568e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.280936454849498252e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.314381270903009935e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.347826086956521618e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.381270903010033302e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.960000157356262207e-01 5.979999899864196777e-01
4.414715719063544985e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01 5.989999771118164062e-01
4.448160535117056669e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01 5.979999899864196777e-01
4.481605351170568352e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.960000157356262207e-01 5.970000028610229492e-01
4.515050167224080035e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.960000157356262207e-01 5.970000028610229492e-01
4.548494983277591719e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.960000157356262207e-01 5.979999899864196777e-01
4.581939799331103402e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.960000157356262207e-01 5.979999899864196777e-01
4.615384615384615086e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.960000157356262207e-01 5.979999899864196777e-01
4.648829431438126769e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01 5.979999899864196777e-01
4.682274247491638453e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.950000286102294922e-01 5.979999899864196777e-01
4.715719063545150691e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.950000286102294922e-01 5.979999899864196777e-01
4.749163879598662374e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.939999818801879883e-01 5.989999771118164062e-01
4.782608695652174058e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.910000205039978027e-01 5.989999771118164062e-01
4.816053511705685741e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.870000123977661133e-01 5.979999899864196777e-01
4.849498327759197425e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.889999866485595703e-01 5.970000028610229492e-01
4.882943143812709108e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.889999866485595703e-01 5.970000028610229492e-01
4.916387959866220791e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.929999947547912598e-01 5.970000028610229492e-01
4.949832775919732475e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.920000076293945312e-01 5.979999899864196777e-01
4.983277591973244158e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.929999947547912598e-01 5.970000028610229492e-01
5.016722408026755842e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.659999847412109375e-01 5.979999899864196777e-01
5.050167224080267525e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.619999766349792480e-01 5.939999818801879883e-01
5.083612040133779209e-01 5.939999818801879883e-01 5.939999818801879883e-01 5.569999814033508301e-01 5.920000076293945312e-01
5.117056856187290892e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.580000281333923340e-01 5.939999818801879883e-01
5.150501672240802575e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.569999814033508301e-01 5.939999818801879883e-01
5.183946488294314259e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.559999942779541016e-01 5.929999947547912598e-01
5.217391304347825942e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.939999818801879883e-01
5.250836120401337626e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.550000071525573730e-01 5.950000286102294922e-01
5.284280936454849309e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.950000286102294922e-01
5.317725752508360992e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
5.351170568561872676e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
5.384615384615384359e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.529999732971191406e-01 5.950000286102294922e-01
5.418060200668896043e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.529999732971191406e-01 5.950000286102294922e-01
5.451505016722407726e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.529999732971191406e-01 5.950000286102294922e-01
5.484949832775919409e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.529999732971191406e-01 5.950000286102294922e-01
5.518394648829431093e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.950000286102294922e-01
5.551839464882942776e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.529999732971191406e-01 5.950000286102294922e-01
5.585284280936454460e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.529999732971191406e-01 5.950000286102294922e-01
5.618729096989966143e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.529999732971191406e-01 5.960000157356262207e-01
5.652173913043477826e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.529999732971191406e-01 5.960000157356262207e-01
5.685618729096989510e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.950000286102294922e-01
5.719063545150501193e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.950000286102294922e-01
5.752508361204012877e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.529999732971191406e-01 5.939999818801879883e-01
5.785953177257524560e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.529999732971191406e-01 5.939999818801879883e-01
5.819397993311036243e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.529999732971191406e-01 5.929999947547912598e-01
5.852842809364547927e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.529999732971191406e-01 5.920000076293945312e-01
5.886287625418059610e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.529999732971191406e-01 5.920000076293945312e-01
5.919732441471571294e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.529999732971191406e-01 5.920000076293945312e-01
5.953177257525082977e-01 5.939999818801879883e-01 5.939999818801879883e-01 5.529999732971191406e-01 5.910000205039978027e-01
5.986622073578594661e-01 5.939999818801879883e-01 5.939999818801879883e-01 5.529999732971191406e-01 5.910000205039978027e-01
6.020066889632107454e-01 5.939999818801879883e-01 5.939999818801879883e-01 5.529999732971191406e-01 5.910000205039978027e-01
6.053511705685619138e-01 5.929999947547912598e-01 5.929999947547912598e-01 5.529999732971191406e-01 5.910000205039978027e-01
6.086956521739130821e-01 5.929999947547912598e-01 5.929999947547912598e-01 5.540000200271606445e-01 5.910000205039978027e-01
6.120401337792642504e-01 5.939999818801879883e-01 5.939999818801879883e-01 5.540000200271606445e-01 5.920000076293945312e-01
6.153846153846154188e-01 5.939999818801879883e-01 5.939999818801879883e-01 5.540000200271606445e-01 5.920000076293945312e-01
6.187290969899665871e-01 5.939999818801879883e-01 5.939999818801879883e-01 5.540000200271606445e-01 5.920000076293945312e-01
6.220735785953177555e-01 5.939999818801879883e-01 5.939999818801879883e-01 5.540000200271606445e-01 5.920000076293945312e-01
6.254180602006689238e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.920000076293945312e-01
6.287625418060200921e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.929999947547912598e-01
6.321070234113712605e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.559999942779541016e-01 5.929999947547912598e-01
6.354515050167224288e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.559999942779541016e-01 5.929999947547912598e-01
6.387959866220735972e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.929999947547912598e-01
6.421404682274247655e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.929999947547912598e-01
6.454849498327759338e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.929999947547912598e-01
6.488294314381271022e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.929999947547912598e-01
6.521739130434782705e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.559999942779541016e-01 5.920000076293945312e-01
6.555183946488294389e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.929999947547912598e-01
6.588628762541806072e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.939999818801879883e-01
6.622073578595317755e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.939999818801879883e-01
6.655518394648829439e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.559999942779541016e-01 5.939999818801879883e-01
6.688963210702341122e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.722408026755852806e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.755852842809364489e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.789297658862876172e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.822742474916387856e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.856187290969899539e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.889632107023411223e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.923076923076922906e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.956521739130434590e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
6.989966555183946273e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
7.023411371237457956e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
7.056856187290969640e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
7.090301003344481323e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
7.123745819397993007e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
7.157190635451504690e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.960000157356262207e-01
7.190635451505016373e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.960000157356262207e-01
7.224080267558528057e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.960000157356262207e-01
7.257525083612039740e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.960000157356262207e-01
7.290969899665551424e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.550000071525573730e-01 5.970000028610229492e-01
7.324414715719063107e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.357859531772574790e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.391304347826086474e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.424749163879598157e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.458193979933109841e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.491638795986621524e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.525083612040133207e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.558528428093644891e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.591973244147156574e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.625418060200668258e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.658862876254179941e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.692307692307691624e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.725752508361204418e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.759197324414716102e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.792642140468227785e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.826086956521739468e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.859531772575251152e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.892976588628762835e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.926421404682274519e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.959866220735786202e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
7.993311036789297885e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
8.026755852842809569e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
8.060200668896321252e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
8.093645484949832936e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
8.127090301003344619e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.970000028610229492e-01
8.160535117056856302e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.960000157356262207e-01
8.193979933110367986e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.960000157356262207e-01
8.227424749163879669e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.960000157356262207e-01
8.260869565217391353e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.960000157356262207e-01
8.294314381270903036e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.960000157356262207e-01
8.327759197324414719e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.960000157356262207e-01
8.361204013377926403e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.559999942779541016e-01 5.960000157356262207e-01
8.394648829431438086e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
8.428093645484949770e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
8.461538461538461453e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
8.494983277591973136e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
8.528428093645484820e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
8.561872909698996503e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
8.595317725752508187e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.559999942779541016e-01 5.950000286102294922e-01
8.628762541806019870e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.550000071525573730e-01 5.950000286102294922e-01
8.662207357859531554e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.550000071525573730e-01 5.950000286102294922e-01
8.695652173913043237e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.550000071525573730e-01 5.950000286102294922e-01
8.729096989966554920e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.550000071525573730e-01 5.950000286102294922e-01
8.762541806020066604e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
8.795986622073578287e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
8.829431438127089971e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
8.862876254180601654e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
8.896321070234113337e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
8.929765886287625021e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
8.963210702341136704e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
8.996655518394648388e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.030100334448160071e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.063545150501671754e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.096989966555183438e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.130434782608695121e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.163879598662206805e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.197324414715718488e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.230769230769230171e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.264214046822741855e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.297658862876253538e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.331103678929765222e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.364548494983276905e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.397993311036788588e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.431438127090301382e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.464882943143813065e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.498327759197324749e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.531772575250836432e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.540000200271606445e-01 5.960000157356262207e-01
9.565217391304348116e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.540000200271606445e-01 5.950000286102294922e-01
9.598662207357859799e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.540000200271606445e-01 5.950000286102294922e-01
9.632107023411371483e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.540000200271606445e-01 5.950000286102294922e-01
9.665551839464883166e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.540000200271606445e-01 5.950000286102294922e-01
9.698996655518394849e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.540000200271606445e-01 5.950000286102294922e-01
9.732441471571906533e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.540000200271606445e-01 5.950000286102294922e-01
9.765886287625418216e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.950000286102294922e-01
9.799331103678929900e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.950000286102294922e-01
9.832775919732441583e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.950000286102294922e-01
9.866220735785953266e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.950000286102294922e-01
9.899665551839464950e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.950000286102294922e-01
9.933110367892976633e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.950000286102294922e-01
9.966555183946488317e-01 5.950000286102294922e-01 5.950000286102294922e-01 5.550000071525573730e-01 5.950000286102294922e-01
1.000000000000000000e+00 5.960000157356262207e-01 5.960000157356262207e-01 5.550000071525573730e-01 5.960000157356262207e-01


==> tikz/data/alpha_mixture_Llama2_shellaswag_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
3.344481605351170509e-03 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
6.688963210702341018e-03 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
1.003344481605351196e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
1.337792642140468204e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
1.672240802675585211e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
2.006688963210702392e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
2.341137123745819226e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
2.675585284280936407e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
3.010033444816053588e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
3.344481605351170422e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
3.678929765886287256e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.013377926421404784e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.347826086956521618e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.682274247491638453e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
5.016722408026755980e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
5.351170568561872815e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
5.685618729096989649e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.979999899864196777e-01
6.020066889632107177e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.979999899864196777e-01
6.354515050167224011e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.979999899864196777e-01
6.688963210702340845e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.979999899864196777e-01
7.023411371237457679e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01
7.357859531772574513e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
7.692307692307692735e-02 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.979999899864196777e-01
8.026755852842809569e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01
8.361204013377926403e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01
8.695652173913043237e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01
9.030100334448160071e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01
9.364548494983276905e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01
9.698996655518395127e-02 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01
1.003344481605351196e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
1.036789297658862880e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
1.070234113712374563e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
1.103678929765886246e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
1.137123745819397930e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
1.170568561872909613e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
1.204013377926421435e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
1.237458193979933119e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01
1.270903010033444802e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.304347826086956486e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.337792642140468169e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.371237458193979852e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.404682274247491536e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.438127090301003219e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.471571906354514903e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.505016722408026864e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.538461538461538547e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.571906354515050230e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.605351170568561914e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.960000157356262207e-01
1.638795986622073597e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.672240802675585281e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.705685618729096964e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.739130434782608647e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.772575250836120331e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.806020066889632014e-01 5.979999899864196777e-01 5.979999899864196777e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.839464882943143698e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.872909698996655381e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.906354515050167064e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.939799331103679025e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.960000157356262207e-01
1.973244147157190709e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.960000157356262207e-01
2.006688963210702392e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.979999899864196777e-01 5.950000286102294922e-01
2.040133779264214076e-01 5.970000028610229492e-01 5.970000028610229492e-01 5.979999899864196777e-01 5.950000286102294922e-01
2.073578595317725759e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.979999899864196777e-01 5.939999818801879883e-01
2.107023411371237442e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.979999899864196777e-01 5.939999818801879883e-01
2.140468227424749126e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.989999771118164062e-01 5.929999947547912598e-01
2.173913043478260809e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.989999771118164062e-01 5.929999947547912598e-01
2.207357859531772493e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.989999771118164062e-01 5.929999947547912598e-01
2.240802675585284176e-01 5.960000157356262207e-01 5.960000157356262207e-01 6.000000238418579102e-01 5.929999947547912598e-01
2.274247491638795859e-01 5.960000157356262207e-01 5.960000157356262207e-01 6.000000238418579102e-01 5.929999947547912598e-01
2.307692307692307543e-01 5.960000157356262207e-01 5.960000157356262207e-01 6.000000238418579102e-01 5.929999947547912598e-01
2.341137123745819226e-01 5.970000028610229492e-01 5.970000028610229492e-01 6.010000109672546387e-01 5.929999947547912598e-01
2.374581939799331187e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.010000109672546387e-01 5.929999947547912598e-01
2.408026755852842871e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.010000109672546387e-01 5.929999947547912598e-01
2.441471571906354554e-01 5.979999899864196777e-01 5.979999899864196777e-01 6.010000109672546387e-01 5.929999947547912598e-01
2.474916387959866237e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.010000109672546387e-01 5.939999818801879883e-01
2.508361204013377921e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.010000109672546387e-01 5.939999818801879883e-01
2.541806020066889604e-01 5.989999771118164062e-01 5.989999771118164062e-01 6.010000109672546387e-01 5.939999818801879883e-01
2.575250836120401288e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.010000109672546387e-01 5.950000286102294922e-01
2.608695652173912971e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.010000109672546387e-01 5.950000286102294922e-01
2.642140468227424654e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.010000109672546387e-01 5.950000286102294922e-01
2.675585284280936338e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.010000109672546387e-01 5.950000286102294922e-01
2.709030100334448021e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.010000109672546387e-01 5.950000286102294922e-01
2.742474916387959705e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.010000109672546387e-01 5.950000286102294922e-01
2.775919732441471388e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
2.809364548494983072e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
2.842809364548494755e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
2.876254180602006438e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
2.909698996655518122e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
2.943143812709029805e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
2.976588628762541489e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.010033444816053727e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.043478260869565410e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.076923076923077094e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.110367892976588777e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.143812709030100461e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.177257525083612144e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.210702341137123828e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.244147157190635511e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.277591973244147194e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.311036789297658878e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.344481605351170561e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.377926421404682245e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.411371237458193928e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.444816053511705611e-01 6.019999980926513672e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.478260869565217295e-01 6.019999980926513672e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.511705685618728978e-01 6.019999980926513672e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.545150501672240662e-01 6.019999980926513672e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.578595317725752345e-01 6.019999980926513672e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.612040133779264028e-01 6.019999980926513672e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.645484949832775712e-01 6.019999980926513672e-01 6.019999980926513672e-01 6.019999980926513672e-01 5.960000157356262207e-01
3.678929765886287395e-01 6.019999980926513672e-01 6.019999980926513672e-01 6.010000109672546387e-01 5.960000157356262207e-01
3.712374581939799079e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.950000286102294922e-01
3.745819397993310762e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.950000286102294922e-01
3.779264214046822445e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.960000157356262207e-01
3.812709030100334129e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.960000157356262207e-01
3.846153846153845812e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.960000157356262207e-01
3.879598662207358051e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.960000157356262207e-01
3.913043478260869734e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.960000157356262207e-01
3.946488294314381418e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.960000157356262207e-01
3.979933110367893101e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.960000157356262207e-01
4.013377926421404784e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.960000157356262207e-01
4.046822742474916468e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.960000157356262207e-01
4.080267558528428151e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.989999771118164062e-01 5.950000286102294922e-01
4.113712374581939835e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.960000157356262207e-01
4.147157190635451518e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.989999771118164062e-01 5.960000157356262207e-01
4.180602006688963201e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.960000157356262207e-01
4.214046822742474885e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.960000157356262207e-01
4.247491638795986568e-01 6.010000109672546387e-01 6.010000109672546387e-01 5.989999771118164062e-01 5.979999899864196777e-01
4.280936454849498252e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.314381270903009935e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.347826086956521618e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.381270903010033302e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.414715719063544985e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.448160535117056669e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.979999899864196777e-01 5.960000157356262207e-01
4.481605351170568352e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01 5.970000028610229492e-01
4.515050167224080035e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.979999899864196777e-01
4.548494983277591719e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.989999771118164062e-01 5.979999899864196777e-01
4.581939799331103402e-01 6.010000109672546387e-01 6.010000109672546387e-01 6.000000238418579102e-01 5.989999771118164062e-01
4.615384615384615086e-01 6.000000238418579102e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.989999771118164062e-01
4.648829431438126769e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.979999899864196777e-01 5.989999771118164062e-01
4.682274247491638453e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.970000028610229492e-01 5.989999771118164062e-01
4.715719063545150691e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01 5.979999899864196777e-01
4.749163879598662374e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.970000028610229492e-01 5.979999899864196777e-01
4.782608695652174058e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.939999818801879883e-01 5.979999899864196777e-01
4.816053511705685741e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.929999947547912598e-01 5.979999899864196777e-01
4.849498327759197425e-01 6.000000238418579102e-01 6.000000238418579102e-01 5.950000286102294922e-01 5.979999899864196777e-01
4.882943143812709108e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.939999818801879883e-01 5.970000028610229492e-01
4.916387959866220791e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.939999818801879883e-01 5.979999899864196777e-01
4.949832775919732475e-01 5.989999771118164062e-01 5.989999771118164062e-01 5.950000286102294922e-01 5.979999899864196777e-01
4.983277591973244158e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.960000157356262207e-01 5.970000028610229492e-01
5.016722408026755842e-01 5.879999995231628418e-01 5.879999995231628418e-01 5.839999914169311523e-01 5.889999866485595703e-01
5.050167224080267525e-01 5.879999995231628418e-01 5.879999995231628418e-01 5.860000252723693848e-01 5.889999866485595703e-01
5.083612040133779209e-01 5.870000123977661133e-01 5.870000123977661133e-01 5.839999914169311523e-01 5.879999995231628418e-01
5.117056856187290892e-01 5.849999785423278809e-01 5.849999785423278809e-01 5.849999785423278809e-01 5.860000252723693848e-01
5.150501672240802575e-01 5.849999785423278809e-01 5.849999785423278809e-01 5.839999914169311523e-01 5.849999785423278809e-01
5.183946488294314259e-01 5.860000252723693848e-01 5.860000252723693848e-01 5.839999914169311523e-01 5.860000252723693848e-01
5.217391304347825942e-01 5.870000123977661133e-01 5.870000123977661133e-01 5.830000042915344238e-01 5.860000252723693848e-01
5.250836120401337626e-01 5.870000123977661133e-01 5.870000123977661133e-01 5.820000171661376953e-01 5.860000252723693848e-01
5.284280936454849309e-01 5.860000252723693848e-01 5.860000252723693848e-01 5.820000171661376953e-01 5.849999785423278809e-01
5.317725752508360992e-01 5.849999785423278809e-01 5.849999785423278809e-01 5.820000171661376953e-01 5.830000042915344238e-01
5.351170568561872676e-01 5.830000042915344238e-01 5.830000042915344238e-01 5.820000171661376953e-01 5.820000171661376953e-01
5.384615384615384359e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.799999833106994629e-01 5.820000171661376953e-01
5.418060200668896043e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.809999704360961914e-01
5.451505016722407726e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.799999833106994629e-01 5.809999704360961914e-01
5.484949832775919409e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.789999961853027344e-01 5.809999704360961914e-01
5.518394648829431093e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.789999961853027344e-01 5.780000090599060059e-01
5.551839464882942776e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.585284280936454460e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.799999833106994629e-01 5.780000090599060059e-01
5.618729096989966143e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.799999833106994629e-01 5.780000090599060059e-01
5.652173913043477826e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.685618729096989510e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.719063545150501193e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.752508361204012877e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.785953177257524560e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.819397993311036243e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.852842809364547927e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.886287625418059610e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.919732441471571294e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.953177257525082977e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
5.986622073578594661e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
6.020066889632107454e-01 5.770000219345092773e-01 5.770000219345092773e-01 5.799999833106994629e-01 5.770000219345092773e-01
6.053511705685619138e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.799999833106994629e-01 5.780000090599060059e-01
6.086956521739130821e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.799999833106994629e-01 5.780000090599060059e-01
6.120401337792642504e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.799999833106994629e-01 5.780000090599060059e-01
6.153846153846154188e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.799999833106994629e-01
6.187290969899665871e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.799999833106994629e-01
6.220735785953177555e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.799999833106994629e-01 5.809999704360961914e-01
6.254180602006689238e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.799999833106994629e-01
6.287625418060200921e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.789999961853027344e-01 5.799999833106994629e-01
6.321070234113712605e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.789999961853027344e-01 5.799999833106994629e-01
6.354515050167224288e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.780000090599060059e-01 5.809999704360961914e-01
6.387959866220735972e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.780000090599060059e-01 5.809999704360961914e-01
6.421404682274247655e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.780000090599060059e-01 5.809999704360961914e-01
6.454849498327759338e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.780000090599060059e-01 5.809999704360961914e-01
6.488294314381271022e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.780000090599060059e-01 5.809999704360961914e-01
6.521739130434782705e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.789999961853027344e-01 5.809999704360961914e-01
6.555183946488294389e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.780000090599060059e-01 5.809999704360961914e-01
6.588628762541806072e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.789999961853027344e-01 5.809999704360961914e-01
6.622073578595317755e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.789999961853027344e-01 5.799999833106994629e-01
6.655518394648829439e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.789999961853027344e-01 5.799999833106994629e-01
6.688963210702341122e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.789999961853027344e-01 5.799999833106994629e-01
6.722408026755852806e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.780000090599060059e-01 5.799999833106994629e-01
6.755852842809364489e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.780000090599060059e-01 5.809999704360961914e-01
6.789297658862876172e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.770000219345092773e-01 5.809999704360961914e-01
6.822742474916387856e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.759999752044677734e-01 5.809999704360961914e-01
6.856187290969899539e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.749999880790710449e-01 5.809999704360961914e-01
6.889632107023411223e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
6.923076923076922906e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.759999752044677734e-01 5.799999833106994629e-01
6.956521739130434590e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.759999752044677734e-01 5.799999833106994629e-01
6.989966555183946273e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.759999752044677734e-01 5.799999833106994629e-01
7.023411371237457956e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.056856187290969640e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.749999880790710449e-01 5.789999961853027344e-01
7.090301003344481323e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.749999880790710449e-01 5.789999961853027344e-01
7.123745819397993007e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.749999880790710449e-01 5.789999961853027344e-01
7.157190635451504690e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.190635451505016373e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.224080267558528057e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.257525083612039740e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.290969899665551424e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.749999880790710449e-01 5.789999961853027344e-01
7.324414715719063107e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.749999880790710449e-01 5.789999961853027344e-01
7.357859531772574790e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.391304347826086474e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.424749163879598157e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.458193979933109841e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.491638795986621524e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.749999880790710449e-01 5.799999833106994629e-01
7.525083612040133207e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.749999880790710449e-01 5.789999961853027344e-01
7.558528428093644891e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.740000009536743164e-01 5.789999961853027344e-01
7.591973244147156574e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.730000138282775879e-01 5.789999961853027344e-01
7.625418060200668258e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.730000138282775879e-01 5.789999961853027344e-01
7.658862876254179941e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.730000138282775879e-01 5.789999961853027344e-01
7.692307692307691624e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.730000138282775879e-01 5.789999961853027344e-01
7.725752508361204418e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.730000138282775879e-01 5.789999961853027344e-01
7.759197324414716102e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.730000138282775879e-01 5.789999961853027344e-01
7.792642140468227785e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.730000138282775879e-01 5.789999961853027344e-01
7.826086956521739468e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.730000138282775879e-01 5.780000090599060059e-01
7.859531772575251152e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.730000138282775879e-01 5.780000090599060059e-01
7.892976588628762835e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.730000138282775879e-01 5.780000090599060059e-01
7.926421404682274519e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.730000138282775879e-01 5.780000090599060059e-01
7.959866220735786202e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.730000138282775879e-01 5.780000090599060059e-01
7.993311036789297885e-01 5.780000090599060059e-01 5.780000090599060059e-01 5.730000138282775879e-01 5.780000090599060059e-01
8.026755852842809569e-01 5.789999961853027344e-01 5.789999961853027344e-01 5.730000138282775879e-01 5.789999961853027344e-01
8.060200668896321252e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.799999833106994629e-01
8.093645484949832936e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.127090301003344619e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.160535117056856302e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.193979933110367986e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.227424749163879669e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.260869565217391353e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.294314381270903036e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.327759197324414719e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.361204013377926403e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.394648829431438086e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.428093645484949770e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.461538461538461453e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.494983277591973136e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.528428093645484820e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.561872909698996503e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.595317725752508187e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.628762541806019870e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.662207357859531554e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.695652173913043237e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.729096989966554920e-01 5.799999833106994629e-01 5.799999833106994629e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.762541806020066604e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.795986622073578287e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.829431438127089971e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.809999704360961914e-01
8.862876254180601654e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.820000171661376953e-01
8.896321070234113337e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.820000171661376953e-01
8.929765886287625021e-01 5.830000042915344238e-01 5.830000042915344238e-01 5.730000138282775879e-01 5.830000042915344238e-01
8.963210702341136704e-01 5.830000042915344238e-01 5.830000042915344238e-01 5.730000138282775879e-01 5.830000042915344238e-01
8.996655518394648388e-01 5.839999914169311523e-01 5.839999914169311523e-01 5.730000138282775879e-01 5.839999914169311523e-01
9.030100334448160071e-01 5.839999914169311523e-01 5.839999914169311523e-01 5.730000138282775879e-01 5.839999914169311523e-01
9.063545150501671754e-01 5.839999914169311523e-01 5.839999914169311523e-01 5.730000138282775879e-01 5.839999914169311523e-01
9.096989966555183438e-01 5.839999914169311523e-01 5.839999914169311523e-01 5.730000138282775879e-01 5.839999914169311523e-01
9.130434782608695121e-01 5.839999914169311523e-01 5.839999914169311523e-01 5.730000138282775879e-01 5.839999914169311523e-01
9.163879598662206805e-01 5.830000042915344238e-01 5.830000042915344238e-01 5.730000138282775879e-01 5.830000042915344238e-01
9.197324414715718488e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.830000042915344238e-01
9.230769230769230171e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.830000042915344238e-01
9.264214046822741855e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.830000042915344238e-01
9.297658862876253538e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.820000171661376953e-01
9.331103678929765222e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.820000171661376953e-01
9.364548494983276905e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.820000171661376953e-01
9.397993311036788588e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.820000171661376953e-01
9.431438127090301382e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.464882943143813065e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.498327759197324749e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.820000171661376953e-01
9.531772575250836432e-01 5.820000171661376953e-01 5.820000171661376953e-01 5.730000138282775879e-01 5.820000171661376953e-01
9.565217391304348116e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.598662207357859799e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.632107023411371483e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.665551839464883166e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.698996655518394849e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.732441471571906533e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.765886287625418216e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.799331103678929900e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.832775919732441583e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.866220735785953266e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.899665551839464950e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.933110367892976633e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
9.966555183946488317e-01 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01
1.000000000000000000e+00 5.809999704360961914e-01 5.809999704360961914e-01 5.730000138282775879e-01 5.809999704360961914e-01


==> tikz/data/alpha_mixture_Llama2_sopenbookqa_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.280000090599060059e-01
3.344481605351170509e-03 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.300000131130218506e-01
6.688963210702341018e-03 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.300000131130218506e-01
1.003344481605351196e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.300000131130218506e-01
1.337792642140468204e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.400000035762786865e-01 3.300000131130218506e-01
1.672240802675585211e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.400000035762786865e-01 3.300000131130218506e-01
2.006688963210702392e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.400000035762786865e-01 3.300000131130218506e-01
2.341137123745819226e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.300000131130218506e-01
2.675585284280936407e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.300000131130218506e-01
3.010033444816053588e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.300000131130218506e-01
3.344481605351170422e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.440000116825103760e-01 3.300000131130218506e-01
3.678929765886287256e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.440000116825103760e-01 3.300000131130218506e-01
4.013377926421404784e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.440000116825103760e-01 3.300000131130218506e-01
4.347826086956521618e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.440000116825103760e-01 3.300000131130218506e-01
4.682274247491638453e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.440000116825103760e-01 3.300000131130218506e-01
5.016722408026755980e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.459999859333038330e-01 3.300000131130218506e-01
5.351170568561872815e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.459999859333038330e-01 3.319999873638153076e-01
5.685618729096989649e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.459999859333038330e-01 3.319999873638153076e-01
6.020066889632107177e-02 3.420000076293945312e-01 3.420000076293945312e-01 3.459999859333038330e-01 3.319999873638153076e-01
6.354515050167224011e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.440000116825103760e-01 3.319999873638153076e-01
6.688963210702340845e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.440000116825103760e-01 3.319999873638153076e-01
7.023411371237457679e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.420000076293945312e-01 3.319999873638153076e-01
7.357859531772574513e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.420000076293945312e-01 3.319999873638153076e-01
7.692307692307692735e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.420000076293945312e-01 3.319999873638153076e-01
8.026755852842809569e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.420000076293945312e-01 3.319999873638153076e-01
8.361204013377926403e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.420000076293945312e-01 3.319999873638153076e-01
8.695652173913043237e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.420000076293945312e-01 3.319999873638153076e-01
9.030100334448160071e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.420000076293945312e-01 3.319999873638153076e-01
9.364548494983276905e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.440000116825103760e-01 3.319999873638153076e-01
9.698996655518395127e-02 3.400000035762786865e-01 3.400000035762786865e-01 3.440000116825103760e-01 3.319999873638153076e-01
1.003344481605351196e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.440000116825103760e-01 3.319999873638153076e-01
1.036789297658862880e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.440000116825103760e-01 3.319999873638153076e-01
1.070234113712374563e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.440000116825103760e-01 3.280000090599060059e-01
1.103678929765886246e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.440000116825103760e-01 3.260000050067901611e-01
1.137123745819397930e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.440000116825103760e-01 3.260000050067901611e-01
1.170568561872909613e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.440000116825103760e-01 3.260000050067901611e-01
1.204013377926421435e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.440000116825103760e-01 3.260000050067901611e-01
1.237458193979933119e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.440000116825103760e-01 3.280000090599060059e-01
1.270903010033444802e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.440000116825103760e-01 3.300000131130218506e-01
1.304347826086956486e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.459999859333038330e-01 3.300000131130218506e-01
1.337792642140468169e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.319999873638153076e-01
1.371237458193979852e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.339999914169311523e-01
1.404682274247491536e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.339999914169311523e-01
1.438127090301003219e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.339999914169311523e-01
1.471571906354514903e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.339999914169311523e-01
1.505016722408026864e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.339999914169311523e-01
1.538461538461538547e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.339999914169311523e-01
1.571906354515050230e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.339999914169311523e-01
1.605351170568561914e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.479999899864196777e-01 3.359999954700469971e-01
1.638795986622073597e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.479999899864196777e-01 3.339999914169311523e-01
1.672240802675585281e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.319999873638153076e-01
1.705685618729096964e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.319999873638153076e-01
1.739130434782608647e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.459999859333038330e-01 3.319999873638153076e-01
1.772575250836120331e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.440000116825103760e-01 3.319999873638153076e-01
1.806020066889632014e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.440000116825103760e-01 3.300000131130218506e-01
1.839464882943143698e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.440000116825103760e-01 3.300000131130218506e-01
1.872909698996655381e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.420000076293945312e-01 3.300000131130218506e-01
1.906354515050167064e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.420000076293945312e-01 3.300000131130218506e-01
1.939799331103679025e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.319999873638153076e-01
1.973244147157190709e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.300000131130218506e-01
2.006688963210702392e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.300000131130218506e-01
2.040133779264214076e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.300000131130218506e-01
2.073578595317725759e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.280000090599060059e-01
2.107023411371237442e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.280000090599060059e-01
2.140468227424749126e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.280000090599060059e-01
2.173913043478260809e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.280000090599060059e-01
2.207357859531772493e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.280000090599060059e-01
2.240802675585284176e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.280000090599060059e-01
2.274247491638795859e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.280000090599060059e-01
2.307692307692307543e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.280000090599060059e-01
2.341137123745819226e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.280000090599060059e-01
2.374581939799331187e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.280000090599060059e-01
2.408026755852842871e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.280000090599060059e-01
2.441471571906354554e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.280000090599060059e-01
2.474916387959866237e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.280000090599060059e-01
2.508361204013377921e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.300000131130218506e-01
2.541806020066889604e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.300000131130218506e-01
2.575250836120401288e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.300000131130218506e-01
2.608695652173912971e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.300000131130218506e-01
2.642140468227424654e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.300000131130218506e-01
2.675585284280936338e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.300000131130218506e-01
2.709030100334448021e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.339999914169311523e-01 3.300000131130218506e-01
2.742474916387959705e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.339999914169311523e-01 3.300000131130218506e-01
2.775919732441471388e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.339999914169311523e-01 3.319999873638153076e-01
2.809364548494983072e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.359999954700469971e-01 3.319999873638153076e-01
2.842809364548494755e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.319999873638153076e-01
2.876254180602006438e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.319999873638153076e-01
2.909698996655518122e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.319999873638153076e-01
2.943143812709029805e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.319999873638153076e-01
2.976588628762541489e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.319999873638153076e-01
3.010033444816053727e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.339999914169311523e-01
3.043478260869565410e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.339999914169311523e-01
3.076923076923077094e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.359999954700469971e-01
3.110367892976588777e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.359999954700469971e-01
3.143812709030100461e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.339999914169311523e-01
3.177257525083612144e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.339999914169311523e-01
3.210702341137123828e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.339999914169311523e-01
3.244147157190635511e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.379999995231628418e-01 3.339999914169311523e-01
3.277591973244147194e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.379999995231628418e-01 3.339999914169311523e-01
3.311036789297658878e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.379999995231628418e-01 3.339999914169311523e-01
3.344481605351170561e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.339999914169311523e-01
3.377926421404682245e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.339999914169311523e-01
3.411371237458193928e-01 3.459999859333038330e-01 3.459999859333038330e-01 3.420000076293945312e-01 3.359999954700469971e-01
3.444816053511705611e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.420000076293945312e-01 3.339999914169311523e-01
3.478260869565217295e-01 3.459999859333038330e-01 3.459999859333038330e-01 3.420000076293945312e-01 3.339999914169311523e-01
3.511705685618728978e-01 3.459999859333038330e-01 3.459999859333038330e-01 3.440000116825103760e-01 3.339999914169311523e-01
3.545150501672240662e-01 3.459999859333038330e-01 3.459999859333038330e-01 3.420000076293945312e-01 3.339999914169311523e-01
3.578595317725752345e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.420000076293945312e-01 3.339999914169311523e-01
3.612040133779264028e-01 3.459999859333038330e-01 3.459999859333038330e-01 3.459999859333038330e-01 3.339999914169311523e-01
3.645484949832775712e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.440000116825103760e-01 3.319999873638153076e-01
3.678929765886287395e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.440000116825103760e-01 3.319999873638153076e-01
3.712374581939799079e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.420000076293945312e-01 3.319999873638153076e-01
3.745819397993310762e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.440000116825103760e-01 3.319999873638153076e-01
3.779264214046822445e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.459999859333038330e-01 3.319999873638153076e-01
3.812709030100334129e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.440000116825103760e-01 3.339999914169311523e-01
3.846153846153845812e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.420000076293945312e-01 3.339999914169311523e-01
3.879598662207358051e-01 3.499999940395355225e-01 3.499999940395355225e-01 3.420000076293945312e-01 3.359999954700469971e-01
3.913043478260869734e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.400000035762786865e-01 3.359999954700469971e-01
3.946488294314381418e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.400000035762786865e-01 3.359999954700469971e-01
3.979933110367893101e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.400000035762786865e-01 3.359999954700469971e-01
4.013377926421404784e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.420000076293945312e-01 3.359999954700469971e-01
4.046822742474916468e-01 3.479999899864196777e-01 3.479999899864196777e-01 3.420000076293945312e-01 3.379999995231628418e-01
4.080267558528428151e-01 3.459999859333038330e-01 3.459999859333038330e-01 3.440000116825103760e-01 3.379999995231628418e-01
4.113712374581939835e-01 3.459999859333038330e-01 3.459999859333038330e-01 3.420000076293945312e-01 3.379999995231628418e-01
4.147157190635451518e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.420000076293945312e-01 3.379999995231628418e-01
4.180602006688963201e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.420000076293945312e-01 3.359999954700469971e-01
4.214046822742474885e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.359999954700469971e-01
4.247491638795986568e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.379999995231628418e-01 3.359999954700469971e-01
4.280936454849498252e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.359999954700469971e-01 3.359999954700469971e-01
4.314381270903009935e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.339999914169311523e-01 3.359999954700469971e-01
4.347826086956521618e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.319999873638153076e-01 3.359999954700469971e-01
4.381270903010033302e-01 3.379999995231628418e-01 3.400000035762786865e-01 3.300000131130218506e-01 3.359999954700469971e-01
4.414715719063544985e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.280000090599060059e-01 3.359999954700469971e-01
4.448160535117056669e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.260000050067901611e-01 3.379999995231628418e-01
4.481605351170568352e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.280000090599060059e-01 3.379999995231628418e-01
4.515050167224080035e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.219999969005584717e-01 3.359999954700469971e-01
4.548494983277591719e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.199999928474426270e-01 3.359999954700469971e-01
4.581939799331103402e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.219999969005584717e-01 3.359999954700469971e-01
4.615384615384615086e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.199999928474426270e-01 3.359999954700469971e-01
4.648829431438126769e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.199999928474426270e-01 3.359999954700469971e-01
4.682274247491638453e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.199999928474426270e-01 3.359999954700469971e-01
4.715719063545150691e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.140000104904174805e-01 3.379999995231628418e-01
4.749163879598662374e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.140000104904174805e-01 3.379999995231628418e-01
4.782608695652174058e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.160000145435333252e-01 3.400000035762786865e-01
4.816053511705685741e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.199999928474426270e-01 3.400000035762786865e-01
4.849498327759197425e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.219999969005584717e-01 3.400000035762786865e-01
4.882943143812709108e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.219999969005584717e-01 3.400000035762786865e-01
4.916387959866220791e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.199999928474426270e-01 3.379999995231628418e-01
4.949832775919732475e-01 3.440000116825103760e-01 3.440000116825103760e-01 3.199999928474426270e-01 3.379999995231628418e-01
4.983277591973244158e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.179999887943267822e-01 3.379999995231628418e-01
5.016722408026755842e-01 3.420000076293945312e-01 3.420000076293945312e-01 2.960000038146972656e-01 3.339999914169311523e-01
5.050167224080267525e-01 3.379999995231628418e-01 3.379999995231628418e-01 2.899999916553497314e-01 3.300000131130218506e-01
5.083612040133779209e-01 3.379999995231628418e-01 3.379999995231628418e-01 2.879999876022338867e-01 3.300000131130218506e-01
5.117056856187290892e-01 3.400000035762786865e-01 3.400000035762786865e-01 2.879999876022338867e-01 3.300000131130218506e-01
5.150501672240802575e-01 3.400000035762786865e-01 3.400000035762786865e-01 2.899999916553497314e-01 3.300000131130218506e-01
5.183946488294314259e-01 3.379999995231628418e-01 3.379999995231628418e-01 2.899999916553497314e-01 3.280000090599060059e-01
5.217391304347825942e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.939999997615814209e-01 3.260000050067901611e-01
5.250836120401337626e-01 3.359999954700469971e-01 3.359999954700469971e-01 2.939999997615814209e-01 3.260000050067901611e-01
5.284280936454849309e-01 3.379999995231628418e-01 3.379999995231628418e-01 2.939999997615814209e-01 3.260000050067901611e-01
5.317725752508360992e-01 3.379999995231628418e-01 3.379999995231628418e-01 2.939999997615814209e-01 3.260000050067901611e-01
5.351170568561872676e-01 3.339999914169311523e-01 3.339999914169311523e-01 2.939999997615814209e-01 3.240000009536743164e-01
5.384615384615384359e-01 3.339999914169311523e-01 3.339999914169311523e-01 2.939999997615814209e-01 3.219999969005584717e-01
5.418060200668896043e-01 3.339999914169311523e-01 3.339999914169311523e-01 2.939999997615814209e-01 3.219999969005584717e-01
5.451505016722407726e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.919999957084655762e-01 3.199999928474426270e-01
5.484949832775919409e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.939999997615814209e-01 3.199999928474426270e-01
5.518394648829431093e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.939999997615814209e-01 3.199999928474426270e-01
5.551839464882942776e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.919999957084655762e-01 3.199999928474426270e-01
5.585284280936454460e-01 3.300000131130218506e-01 3.300000131130218506e-01 2.919999957084655762e-01 3.199999928474426270e-01
5.618729096989966143e-01 3.300000131130218506e-01 3.300000131130218506e-01 2.919999957084655762e-01 3.160000145435333252e-01
5.652173913043477826e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.919999957084655762e-01 3.179999887943267822e-01
5.685618729096989510e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.919999957084655762e-01 3.160000145435333252e-01
5.719063545150501193e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.919999957084655762e-01 3.160000145435333252e-01
5.752508361204012877e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.899999916553497314e-01 3.160000145435333252e-01
5.785953177257524560e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.899999916553497314e-01 3.140000104904174805e-01
5.819397993311036243e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.899999916553497314e-01 3.160000145435333252e-01
5.852842809364547927e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.879999876022338867e-01 3.160000145435333252e-01
5.886287625418059610e-01 3.319999873638153076e-01 3.319999873638153076e-01 2.879999876022338867e-01 3.160000145435333252e-01
5.919732441471571294e-01 3.300000131130218506e-01 3.300000131130218506e-01 2.879999876022338867e-01 3.140000104904174805e-01
5.953177257525082977e-01 3.300000131130218506e-01 3.300000131130218506e-01 2.899999916553497314e-01 3.140000104904174805e-01
5.986622073578594661e-01 3.300000131130218506e-01 3.300000131130218506e-01 2.879999876022338867e-01 3.140000104904174805e-01
6.020066889632107454e-01 3.300000131130218506e-01 3.300000131130218506e-01 2.879999876022338867e-01 3.140000104904174805e-01
6.053511705685619138e-01 3.280000090599060059e-01 3.280000090599060059e-01 2.879999876022338867e-01 3.160000145435333252e-01
6.086956521739130821e-01 3.280000090599060059e-01 3.280000090599060059e-01 2.879999876022338867e-01 3.160000145435333252e-01
6.120401337792642504e-01 3.280000090599060059e-01 3.280000090599060059e-01 2.879999876022338867e-01 3.160000145435333252e-01
6.153846153846154188e-01 3.280000090599060059e-01 3.280000090599060059e-01 2.860000133514404297e-01 3.140000104904174805e-01
6.187290969899665871e-01 3.280000090599060059e-01 3.280000090599060059e-01 2.820000052452087402e-01 3.140000104904174805e-01
6.220735785953177555e-01 3.240000009536743164e-01 3.240000009536743164e-01 2.820000052452087402e-01 3.120000064373016357e-01
6.254180602006689238e-01 3.240000009536743164e-01 3.240000009536743164e-01 2.800000011920928955e-01 3.120000064373016357e-01
6.287625418060200921e-01 3.240000009536743164e-01 3.240000009536743164e-01 2.800000011920928955e-01 3.120000064373016357e-01
6.321070234113712605e-01 3.240000009536743164e-01 3.240000009536743164e-01 2.800000011920928955e-01 3.120000064373016357e-01
6.354515050167224288e-01 3.240000009536743164e-01 3.240000009536743164e-01 2.820000052452087402e-01 3.120000064373016357e-01
6.387959866220735972e-01 3.240000009536743164e-01 3.240000009536743164e-01 2.820000052452087402e-01 3.120000064373016357e-01
6.421404682274247655e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.820000052452087402e-01 3.120000064373016357e-01
6.454849498327759338e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.820000052452087402e-01 3.120000064373016357e-01
6.488294314381271022e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.800000011920928955e-01 3.120000064373016357e-01
6.521739130434782705e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.800000011920928955e-01 3.100000023841857910e-01
6.555183946488294389e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.779999971389770508e-01 3.100000023841857910e-01
6.588628762541806072e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.779999971389770508e-01 3.079999983310699463e-01
6.622073578595317755e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.779999971389770508e-01 3.100000023841857910e-01
6.655518394648829439e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.779999971389770508e-01 3.100000023841857910e-01
6.688963210702341122e-01 3.219999969005584717e-01 3.219999969005584717e-01 2.779999971389770508e-01 3.100000023841857910e-01
6.722408026755852806e-01 3.199999928474426270e-01 3.199999928474426270e-01 2.779999971389770508e-01 3.079999983310699463e-01
6.755852842809364489e-01 3.199999928474426270e-01 3.199999928474426270e-01 2.779999971389770508e-01 3.079999983310699463e-01
6.789297658862876172e-01 3.199999928474426270e-01 3.199999928474426270e-01 2.779999971389770508e-01 3.079999983310699463e-01
6.822742474916387856e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.059999942779541016e-01
6.856187290969899539e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.059999942779541016e-01
6.889632107023411223e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.059999942779541016e-01
6.923076923076922906e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.059999942779541016e-01
6.956521739130434590e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.059999942779541016e-01
6.989966555183946273e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.023411371237457956e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.056856187290969640e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.800000011920928955e-01 3.079999983310699463e-01
7.090301003344481323e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.800000011920928955e-01 3.079999983310699463e-01
7.123745819397993007e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.157190635451504690e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.190635451505016373e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.224080267558528057e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.257525083612039740e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.290969899665551424e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.324414715719063107e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.357859531772574790e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.079999983310699463e-01
7.391304347826086474e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.424749163879598157e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.458193979933109841e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.491638795986621524e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.525083612040133207e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.558528428093644891e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.591973244147156574e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.625418060200668258e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.658862876254179941e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.692307692307691624e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.779999971389770508e-01 3.039999902248382568e-01
7.725752508361204418e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.779999971389770508e-01 3.059999942779541016e-01
7.759197324414716102e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.759999930858612061e-01 3.059999942779541016e-01
7.792642140468227785e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.759999930858612061e-01 3.059999942779541016e-01
7.826086956521739468e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.759999930858612061e-01 3.059999942779541016e-01
7.859531772575251152e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.759999930858612061e-01 3.039999902248382568e-01
7.892976588628762835e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.759999930858612061e-01 3.039999902248382568e-01
7.926421404682274519e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.759999930858612061e-01 3.039999902248382568e-01
7.959866220735786202e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.759999930858612061e-01 3.059999942779541016e-01
7.993311036789297885e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.759999930858612061e-01 3.039999902248382568e-01
8.026755852842809569e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.759999930858612061e-01 3.039999902248382568e-01
8.060200668896321252e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.759999930858612061e-01 3.039999902248382568e-01
8.093645484949832936e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.759999930858612061e-01 3.039999902248382568e-01
8.127090301003344619e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.759999930858612061e-01 3.039999902248382568e-01
8.160535117056856302e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.720000147819519043e-01 3.039999902248382568e-01
8.193979933110367986e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.720000147819519043e-01 3.039999902248382568e-01
8.227424749163879669e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.720000147819519043e-01 3.039999902248382568e-01
8.260869565217391353e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.720000147819519043e-01 3.039999902248382568e-01
8.294314381270903036e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.720000147819519043e-01 3.039999902248382568e-01
8.327759197324414719e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.700000107288360596e-01 3.039999902248382568e-01
8.361204013377926403e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.700000107288360596e-01 3.039999902248382568e-01
8.394648829431438086e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.660000026226043701e-01 3.039999902248382568e-01
8.428093645484949770e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.660000026226043701e-01 3.039999902248382568e-01
8.461538461538461453e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.660000026226043701e-01 3.039999902248382568e-01
8.494983277591973136e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.660000026226043701e-01 3.039999902248382568e-01
8.528428093645484820e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.660000026226043701e-01 3.039999902248382568e-01
8.561872909698996503e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.660000026226043701e-01 3.019999861717224121e-01
8.595317725752508187e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.660000026226043701e-01 3.039999902248382568e-01
8.628762541806019870e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.660000026226043701e-01 3.039999902248382568e-01
8.662207357859531554e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.639999985694885254e-01 3.039999902248382568e-01
8.695652173913043237e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.639999985694885254e-01 3.039999902248382568e-01
8.729096989966554920e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.059999942779541016e-01
8.762541806020066604e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.059999942779541016e-01
8.795986622073578287e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.059999942779541016e-01
8.829431438127089971e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.059999942779541016e-01
8.862876254180601654e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.079999983310699463e-01
8.896321070234113337e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.079999983310699463e-01
8.929765886287625021e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.079999983310699463e-01
8.963210702341136704e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.079999983310699463e-01
8.996655518394648388e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.639999985694885254e-01 3.079999983310699463e-01
9.030100334448160071e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.619999945163726807e-01 3.079999983310699463e-01
9.063545150501671754e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.599999904632568359e-01 3.079999983310699463e-01
9.096989966555183438e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.599999904632568359e-01 3.100000023841857910e-01
9.130434782608695121e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.599999904632568359e-01 3.100000023841857910e-01
9.163879598662206805e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.599999904632568359e-01 3.100000023841857910e-01
9.197324414715718488e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.579999864101409912e-01 3.100000023841857910e-01
9.230769230769230171e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.579999864101409912e-01 3.120000064373016357e-01
9.264214046822741855e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.579999864101409912e-01 3.100000023841857910e-01
9.297658862876253538e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.579999864101409912e-01 3.100000023841857910e-01
9.331103678929765222e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.579999864101409912e-01 3.100000023841857910e-01
9.364548494983276905e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.579999864101409912e-01 3.100000023841857910e-01
9.397993311036788588e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.579999864101409912e-01 3.100000023841857910e-01
9.431438127090301382e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.579999864101409912e-01 3.100000023841857910e-01
9.464882943143813065e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.579999864101409912e-01 3.100000023841857910e-01
9.498327759197324749e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.579999864101409912e-01 3.079999983310699463e-01
9.531772575250836432e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.579999864101409912e-01 3.079999983310699463e-01
9.565217391304348116e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.598662207357859799e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.632107023411371483e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.665551839464883166e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.698996655518394849e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.732441471571906533e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.765886287625418216e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.799331103678929900e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.560000121593475342e-01 3.100000023841857910e-01
9.832775919732441583e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.560000121593475342e-01 3.100000023841857910e-01
9.866220735785953266e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.899665551839464950e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.933110367892976633e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.560000121593475342e-01 3.079999983310699463e-01
9.966555183946488317e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.560000121593475342e-01 3.079999983310699463e-01
1.000000000000000000e+00 3.079999983310699463e-01 3.079999983310699463e-01 2.560000121593475342e-01 3.079999983310699463e-01


==> tikz/data/alpha_mixture_Llama2_sopenbookqa_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
3.344481605351170509e-03 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
6.688963210702341018e-03 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
1.003344481605351196e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
1.337792642140468204e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
1.672240802675585211e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.006688963210702392e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.341137123745819226e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.675585284280936407e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
3.010033444816053588e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
3.344481605351170422e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
3.678929765886287256e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
4.013377926421404784e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.179999887943267822e-01
4.347826086956521618e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.179999887943267822e-01
4.682274247491638453e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.179999887943267822e-01
5.016722408026755980e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.179999887943267822e-01
5.351170568561872815e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.199999928474426270e-01
5.685618729096989649e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.199999928474426270e-01
6.020066889632107177e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.199999928474426270e-01
6.354515050167224011e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.199999928474426270e-01
6.688963210702340845e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.199999928474426270e-01
7.023411371237457679e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01 3.199999928474426270e-01
7.357859531772574513e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.280000090599060059e-01 3.199999928474426270e-01
7.692307692307692735e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.280000090599060059e-01 3.199999928474426270e-01
8.026755852842809569e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.199999928474426270e-01
8.361204013377926403e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.199999928474426270e-01
8.695652173913043237e-02 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.199999928474426270e-01
9.030100334448160071e-02 3.219999969005584717e-01 3.219999969005584717e-01 3.240000009536743164e-01 3.219999969005584717e-01
9.364548494983276905e-02 3.219999969005584717e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.219999969005584717e-01
9.698996655518395127e-02 3.219999969005584717e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.219999969005584717e-01
1.003344481605351196e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.219999969005584717e-01
1.036789297658862880e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.240000009536743164e-01 3.219999969005584717e-01
1.070234113712374563e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.260000050067901611e-01 3.179999887943267822e-01
1.103678929765886246e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.260000050067901611e-01 3.179999887943267822e-01
1.137123745819397930e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.260000050067901611e-01 3.179999887943267822e-01
1.170568561872909613e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.260000050067901611e-01 3.179999887943267822e-01
1.204013377926421435e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.260000050067901611e-01 3.179999887943267822e-01
1.237458193979933119e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.240000009536743164e-01 3.199999928474426270e-01
1.270903010033444802e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.240000009536743164e-01 3.219999969005584717e-01
1.304347826086956486e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.240000009536743164e-01 3.219999969005584717e-01
1.337792642140468169e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.240000009536743164e-01
1.371237458193979852e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.260000050067901611e-01
1.404682274247491536e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.260000050067901611e-01
1.438127090301003219e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01
1.471571906354514903e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01
1.505016722408026864e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.260000050067901611e-01
1.538461538461538547e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.260000050067901611e-01
1.571906354515050230e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.260000050067901611e-01
1.605351170568561914e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.280000090599060059e-01
1.638795986622073597e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.260000050067901611e-01
1.672240802675585281e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.260000050067901611e-01 3.240000009536743164e-01
1.705685618729096964e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.240000009536743164e-01
1.739130434782608647e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.240000009536743164e-01
1.772575250836120331e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.219999969005584717e-01 3.240000009536743164e-01
1.806020066889632014e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.219999969005584717e-01 3.219999969005584717e-01
1.839464882943143698e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.219999969005584717e-01
1.872909698996655381e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.219999969005584717e-01
1.906354515050167064e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.219999969005584717e-01
1.939799331103679025e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.219999969005584717e-01
1.973244147157190709e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.199999928474426270e-01
2.006688963210702392e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.199999928474426270e-01
2.040133779264214076e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.219999969005584717e-01 3.199999928474426270e-01
2.073578595317725759e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.160000145435333252e-01
2.107023411371237442e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.160000145435333252e-01
2.140468227424749126e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.160000145435333252e-01
2.173913043478260809e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.160000145435333252e-01
2.207357859531772493e-01 3.280000090599060059e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.160000145435333252e-01
2.240802675585284176e-01 3.280000090599060059e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.160000145435333252e-01
2.274247491638795859e-01 3.280000090599060059e-01 3.260000050067901611e-01 3.219999969005584717e-01 3.160000145435333252e-01
2.307692307692307543e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.140000104904174805e-01
2.341137123745819226e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.140000104904174805e-01
2.374581939799331187e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.140000104904174805e-01
2.408026755852842871e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.140000104904174805e-01
2.441471571906354554e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.140000104904174805e-01
2.474916387959866237e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.160000145435333252e-01
2.508361204013377921e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.541806020066889604e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.575250836120401288e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.608695652173912971e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.642140468227424654e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.675585284280936338e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.240000009536743164e-01 3.179999887943267822e-01
2.709030100334448021e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.199999928474426270e-01
2.742474916387959705e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.240000009536743164e-01 3.199999928474426270e-01
2.775919732441471388e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.219999969005584717e-01 3.219999969005584717e-01
2.809364548494983072e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.219999969005584717e-01 3.219999969005584717e-01
2.842809364548494755e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.219999969005584717e-01 3.219999969005584717e-01
2.876254180602006438e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.199999928474426270e-01 3.219999969005584717e-01
2.909698996655518122e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.199999928474426270e-01 3.219999969005584717e-01
2.943143812709029805e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.199999928474426270e-01 3.219999969005584717e-01
2.976588628762541489e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.199999928474426270e-01 3.219999969005584717e-01
3.010033444816053727e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.199999928474426270e-01 3.219999969005584717e-01
3.043478260869565410e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.219999969005584717e-01
3.076923076923077094e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.240000009536743164e-01
3.110367892976588777e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.240000009536743164e-01
3.143812709030100461e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.240000009536743164e-01
3.177257525083612144e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.199999928474426270e-01 3.240000009536743164e-01
3.210702341137123828e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.244147157190635511e-01 3.300000131130218506e-01 3.300000131130218506e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.277591973244147194e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.311036789297658878e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.219999969005584717e-01 3.240000009536743164e-01
3.344481605351170561e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.219999969005584717e-01 3.219999969005584717e-01
3.377926421404682245e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.219999969005584717e-01 3.219999969005584717e-01
3.411371237458193928e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.219999969005584717e-01 3.240000009536743164e-01
3.444816053511705611e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.478260869565217295e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.511705685618728978e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.545150501672240662e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.578595317725752345e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.612040133779264028e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.645484949832775712e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.678929765886287395e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.179999887943267822e-01 3.240000009536743164e-01
3.712374581939799079e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.199999928474426270e-01 3.240000009536743164e-01
3.745819397993310762e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.199999928474426270e-01 3.240000009536743164e-01
3.779264214046822445e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.240000009536743164e-01
3.812709030100334129e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.199999928474426270e-01 3.260000050067901611e-01
3.846153846153845812e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.179999887943267822e-01 3.260000050067901611e-01
3.879598662207358051e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.179999887943267822e-01 3.280000090599060059e-01
3.913043478260869734e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.160000145435333252e-01 3.280000090599060059e-01
3.946488294314381418e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.199999928474426270e-01 3.280000090599060059e-01
3.979933110367893101e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.179999887943267822e-01 3.280000090599060059e-01
4.013377926421404784e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.179999887943267822e-01 3.280000090599060059e-01
4.046822742474916468e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.179999887943267822e-01 3.300000131130218506e-01
4.080267558528428151e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.300000131130218506e-01
4.113712374581939835e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.120000064373016357e-01 3.300000131130218506e-01
4.147157190635451518e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.120000064373016357e-01 3.300000131130218506e-01
4.180602006688963201e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.120000064373016357e-01 3.300000131130218506e-01
4.214046822742474885e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.120000064373016357e-01 3.280000090599060059e-01
4.247491638795986568e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.160000145435333252e-01 3.300000131130218506e-01
4.280936454849498252e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.160000145435333252e-01 3.300000131130218506e-01
4.314381270903009935e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.219999969005584717e-01 3.300000131130218506e-01
4.347826086956521618e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.199999928474426270e-01 3.300000131130218506e-01
4.381270903010033302e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.199999928474426270e-01 3.300000131130218506e-01
4.414715719063544985e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.199999928474426270e-01 3.300000131130218506e-01
4.448160535117056669e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.160000145435333252e-01 3.300000131130218506e-01
4.481605351170568352e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.179999887943267822e-01 3.319999873638153076e-01
4.515050167224080035e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.140000104904174805e-01 3.319999873638153076e-01
4.548494983277591719e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.140000104904174805e-01 3.319999873638153076e-01
4.581939799331103402e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.140000104904174805e-01 3.319999873638153076e-01
4.615384615384615086e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.140000104904174805e-01 3.319999873638153076e-01
4.648829431438126769e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.160000145435333252e-01 3.319999873638153076e-01
4.682274247491638453e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.319999873638153076e-01
4.715719063545150691e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.339999914169311523e-01
4.749163879598662374e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.140000104904174805e-01 3.339999914169311523e-01
4.782608695652174058e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.339999914169311523e-01
4.816053511705685741e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.140000104904174805e-01 3.339999914169311523e-01
4.849498327759197425e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.100000023841857910e-01 3.339999914169311523e-01
4.882943143812709108e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.079999983310699463e-01 3.359999954700469971e-01
4.916387959866220791e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.059999942779541016e-01 3.339999914169311523e-01
4.949832775919732475e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.019999861717224121e-01 3.339999914169311523e-01
4.983277591973244158e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.059999942779541016e-01 3.339999914169311523e-01
5.016722408026755842e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.039999902248382568e-01 3.319999873638153076e-01
5.050167224080267525e-01 3.339999914169311523e-01 3.339999914169311523e-01 3.019999861717224121e-01 3.300000131130218506e-01
5.083612040133779209e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.039999902248382568e-01 3.300000131130218506e-01
5.117056856187290892e-01 3.400000035762786865e-01 3.400000035762786865e-01 3.059999942779541016e-01 3.319999873638153076e-01
5.150501672240802575e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.079999983310699463e-01 3.339999914169311523e-01
5.183946488294314259e-01 3.420000076293945312e-01 3.420000076293945312e-01 3.120000064373016357e-01 3.339999914169311523e-01
5.217391304347825942e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.319999873638153076e-01
5.250836120401337626e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.319999873638153076e-01
5.284280936454849309e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.319999873638153076e-01
5.317725752508360992e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.319999873638153076e-01
5.351170568561872676e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.319999873638153076e-01
5.384615384615384359e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.120000064373016357e-01 3.319999873638153076e-01
5.418060200668896043e-01 3.379999995231628418e-01 3.379999995231628418e-01 3.140000104904174805e-01 3.319999873638153076e-01
5.451505016722407726e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.140000104904174805e-01 3.280000090599060059e-01
5.484949832775919409e-01 3.359999954700469971e-01 3.359999954700469971e-01 3.120000064373016357e-01 3.280000090599060059e-01
5.518394648829431093e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.120000064373016357e-01 3.260000050067901611e-01
5.551839464882942776e-01 3.300000131130218506e-01 3.300000131130218506e-01 3.120000064373016357e-01 3.260000050067901611e-01
5.585284280936454460e-01 3.300000131130218506e-01 3.300000131130218506e-01 3.120000064373016357e-01 3.260000050067901611e-01
5.618729096989966143e-01 3.300000131130218506e-01 3.300000131130218506e-01 3.100000023841857910e-01 3.240000009536743164e-01
5.652173913043477826e-01 3.300000131130218506e-01 3.300000131130218506e-01 3.100000023841857910e-01 3.240000009536743164e-01
5.685618729096989510e-01 3.319999873638153076e-01 3.319999873638153076e-01 3.079999983310699463e-01 3.240000009536743164e-01
5.719063545150501193e-01 3.300000131130218506e-01 3.300000131130218506e-01 3.079999983310699463e-01 3.219999969005584717e-01
5.752508361204012877e-01 3.300000131130218506e-01 3.300000131130218506e-01 3.079999983310699463e-01 3.219999969005584717e-01
5.785953177257524560e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.079999983310699463e-01 3.199999928474426270e-01
5.819397993311036243e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.079999983310699463e-01 3.219999969005584717e-01
5.852842809364547927e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.059999942779541016e-01 3.219999969005584717e-01
5.886287625418059610e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.059999942779541016e-01 3.219999969005584717e-01
5.919732441471571294e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.059999942779541016e-01 3.219999969005584717e-01
5.953177257525082977e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.059999942779541016e-01 3.219999969005584717e-01
5.986622073578594661e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.059999942779541016e-01 3.219999969005584717e-01
6.020066889632107454e-01 3.280000090599060059e-01 3.280000090599060059e-01 3.059999942779541016e-01 3.219999969005584717e-01
6.053511705685619138e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.059999942779541016e-01 3.199999928474426270e-01
6.086956521739130821e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.059999942779541016e-01 3.199999928474426270e-01
6.120401337792642504e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.059999942779541016e-01 3.179999887943267822e-01
6.153846153846154188e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.079999983310699463e-01 3.179999887943267822e-01
6.187290969899665871e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.079999983310699463e-01 3.179999887943267822e-01
6.220735785953177555e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.079999983310699463e-01 3.160000145435333252e-01
6.254180602006689238e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.079999983310699463e-01 3.160000145435333252e-01
6.287625418060200921e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.079999983310699463e-01 3.160000145435333252e-01
6.321070234113712605e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.079999983310699463e-01 3.120000064373016357e-01
6.354515050167224288e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.079999983310699463e-01 3.120000064373016357e-01
6.387959866220735972e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.079999983310699463e-01 3.120000064373016357e-01
6.421404682274247655e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.079999983310699463e-01 3.100000023841857910e-01
6.454849498327759338e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.079999983310699463e-01 3.100000023841857910e-01
6.488294314381271022e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.079999983310699463e-01 3.100000023841857910e-01
6.521739130434782705e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.079999983310699463e-01 3.079999983310699463e-01
6.555183946488294389e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.079999983310699463e-01 3.079999983310699463e-01
6.588628762541806072e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.079999983310699463e-01 3.059999942779541016e-01
6.622073578595317755e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.059999942779541016e-01 3.079999983310699463e-01
6.655518394648829439e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.059999942779541016e-01 3.079999983310699463e-01
6.688963210702341122e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.059999942779541016e-01 3.079999983310699463e-01
6.722408026755852806e-01 3.140000104904174805e-01 3.140000104904174805e-01 3.059999942779541016e-01 3.079999983310699463e-01
6.755852842809364489e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.039999902248382568e-01 3.100000023841857910e-01
6.789297658862876172e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.039999902248382568e-01 3.100000023841857910e-01
6.822742474916387856e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.039999902248382568e-01 3.100000023841857910e-01
6.856187290969899539e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.039999902248382568e-01 3.100000023841857910e-01
6.889632107023411223e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01 3.100000023841857910e-01
6.923076923076922906e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.019999861717224121e-01 3.100000023841857910e-01
6.956521739130434590e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.019999861717224121e-01 3.120000064373016357e-01
6.989966555183946273e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.019999861717224121e-01 3.120000064373016357e-01
7.023411371237457956e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.019999861717224121e-01 3.120000064373016357e-01
7.056856187290969640e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.019999861717224121e-01 3.140000104904174805e-01
7.090301003344481323e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.000000119209289551e-01 3.160000145435333252e-01
7.123745819397993007e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.000000119209289551e-01 3.160000145435333252e-01
7.157190635451504690e-01 3.219999969005584717e-01 3.219999969005584717e-01 3.000000119209289551e-01 3.160000145435333252e-01
7.190635451505016373e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.000000119209289551e-01 3.160000145435333252e-01
7.224080267558528057e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.000000119209289551e-01 3.160000145435333252e-01
7.257525083612039740e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.000000119209289551e-01 3.160000145435333252e-01
7.290969899665551424e-01 3.199999928474426270e-01 3.199999928474426270e-01 2.980000078678131104e-01 3.160000145435333252e-01
7.324414715719063107e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.980000078678131104e-01 3.140000104904174805e-01
7.357859531772574790e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.980000078678131104e-01 3.140000104904174805e-01
7.391304347826086474e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.980000078678131104e-01 3.120000064373016357e-01
7.424749163879598157e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.980000078678131104e-01 3.120000064373016357e-01
7.458193979933109841e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.980000078678131104e-01 3.120000064373016357e-01
7.491638795986621524e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.980000078678131104e-01 3.120000064373016357e-01
7.525083612040133207e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.960000038146972656e-01 3.120000064373016357e-01
7.558528428093644891e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.980000078678131104e-01 3.100000023841857910e-01
7.591973244147156574e-01 3.179999887943267822e-01 3.179999887943267822e-01 2.980000078678131104e-01 3.100000023841857910e-01
7.625418060200668258e-01 3.160000145435333252e-01 3.160000145435333252e-01 2.980000078678131104e-01 3.100000023841857910e-01
7.658862876254179941e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.980000078678131104e-01 3.100000023841857910e-01
7.692307692307691624e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.980000078678131104e-01 3.079999983310699463e-01
7.725752508361204418e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.980000078678131104e-01 3.079999983310699463e-01
7.759197324414716102e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.980000078678131104e-01 3.079999983310699463e-01
7.792642140468227785e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.980000078678131104e-01 3.079999983310699463e-01
7.826086956521739468e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.980000078678131104e-01 3.079999983310699463e-01
7.859531772575251152e-01 3.100000023841857910e-01 3.100000023841857910e-01 3.000000119209289551e-01 3.079999983310699463e-01
7.892976588628762835e-01 3.100000023841857910e-01 3.100000023841857910e-01 3.000000119209289551e-01 3.079999983310699463e-01
7.926421404682274519e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.059999942779541016e-01
7.959866220735786202e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.059999942779541016e-01
7.993311036789297885e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.039999902248382568e-01
8.026755852842809569e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.039999902248382568e-01
8.060200668896321252e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.039999902248382568e-01
8.093645484949832936e-01 3.079999983310699463e-01 3.079999983310699463e-01 3.000000119209289551e-01 3.039999902248382568e-01
8.127090301003344619e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.160535117056856302e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.193979933110367986e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.227424749163879669e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.260869565217391353e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.294314381270903036e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.327759197324414719e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.361204013377926403e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.394648829431438086e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.428093645484949770e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.461538461538461453e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.494983277591973136e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.528428093645484820e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.561872909698996503e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.595317725752508187e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.628762541806019870e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.980000078678131104e-01 3.039999902248382568e-01
8.662207357859531554e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.039999902248382568e-01
8.695652173913043237e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.039999902248382568e-01
8.729096989966554920e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.019999861717224121e-01
8.762541806020066604e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.019999861717224121e-01
8.795986622073578287e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.019999861717224121e-01
8.829431438127089971e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.019999861717224121e-01
8.862876254180601654e-01 3.039999902248382568e-01 3.039999902248382568e-01 2.960000038146972656e-01 3.039999902248382568e-01
8.896321070234113337e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.960000038146972656e-01 3.059999942779541016e-01
8.929765886287625021e-01 3.059999942779541016e-01 3.059999942779541016e-01 2.960000038146972656e-01 3.059999942779541016e-01
8.963210702341136704e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.960000038146972656e-01 3.079999983310699463e-01
8.996655518394648388e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.960000038146972656e-01 3.079999983310699463e-01
9.030100334448160071e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.960000038146972656e-01 3.079999983310699463e-01
9.063545150501671754e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.960000038146972656e-01 3.079999983310699463e-01
9.096989966555183438e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.960000038146972656e-01 3.100000023841857910e-01
9.130434782608695121e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.960000038146972656e-01 3.100000023841857910e-01
9.163879598662206805e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.960000038146972656e-01 3.100000023841857910e-01
9.197324414715718488e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.960000038146972656e-01 3.100000023841857910e-01
9.230769230769230171e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.100000023841857910e-01
9.264214046822741855e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.939999997615814209e-01 3.120000064373016357e-01
9.297658862876253538e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.939999997615814209e-01 3.120000064373016357e-01
9.331103678929765222e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.939999997615814209e-01 3.120000064373016357e-01
9.364548494983276905e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.939999997615814209e-01 3.120000064373016357e-01
9.397993311036788588e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.939999997615814209e-01 3.120000064373016357e-01
9.431438127090301382e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.939999997615814209e-01 3.120000064373016357e-01
9.464882943143813065e-01 3.140000104904174805e-01 3.140000104904174805e-01 2.939999997615814209e-01 3.120000064373016357e-01
9.498327759197324749e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.531772575250836432e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.565217391304348116e-01 3.120000064373016357e-01 3.120000064373016357e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.598662207357859799e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.632107023411371483e-01 3.100000023841857910e-01 3.100000023841857910e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.665551839464883166e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.059999942779541016e-01
9.698996655518394849e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.059999942779541016e-01
9.732441471571906533e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.059999942779541016e-01
9.765886287625418216e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.059999942779541016e-01
9.799331103678929900e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.832775919732441583e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.866220735785953266e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.899665551839464950e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.933110367892976633e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.939999997615814209e-01 3.079999983310699463e-01
9.966555183946488317e-01 3.079999983310699463e-01 3.079999983310699463e-01 2.919999957084655762e-01 3.079999983310699463e-01
1.000000000000000000e+00 3.079999983310699463e-01 3.079999983310699463e-01 2.919999957084655762e-01 3.079999983310699463e-01


==> tikz/data/alpha_mixture_Llama2_ssocial_iqa.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 4.672466814517974854e-01 4.631524980068206787e-01 4.631524980068206787e-01
3.344481605351170509e-03 4.667349159717559814e-01 4.631524980068206787e-01 4.641760587692260742e-01
6.688963210702341018e-03 4.667349159717559814e-01 4.641760587692260742e-01 4.651995897293090820e-01
1.003344481605351196e-02 4.667349159717559814e-01 4.646878242492675781e-01 4.651995897293090820e-01
1.337792642140468204e-02 4.672466814517974854e-01 4.651995897293090820e-01 4.657113552093505859e-01
1.672240802675585211e-02 4.677584469318389893e-01 4.651995897293090820e-01 4.646878242492675781e-01
2.006688963210702392e-02 4.677584469318389893e-01 4.651995897293090820e-01 4.662231206893920898e-01
2.341137123745819226e-02 4.677584469318389893e-01 4.651995897293090820e-01 4.657113552093505859e-01
2.675585284280936407e-02 4.682702124118804932e-01 4.651995897293090820e-01 4.657113552093505859e-01
3.010033444816053588e-02 4.682702124118804932e-01 4.657113552093505859e-01 4.667349159717559814e-01
3.344481605351170422e-02 4.687819778919219971e-01 4.657113552093505859e-01 4.667349159717559814e-01
3.678929765886287256e-02 4.687819778919219971e-01 4.662231206893920898e-01 4.667349159717559814e-01
4.013377926421404784e-02 4.687819778919219971e-01 4.662231206893920898e-01 4.667349159717559814e-01
4.347826086956521618e-02 4.687819778919219971e-01 4.662231206893920898e-01 4.657113552093505859e-01
4.682274247491638453e-02 4.687819778919219971e-01 4.662231206893920898e-01 4.657113552093505859e-01
5.016722408026755980e-02 4.682702124118804932e-01 4.657113552093505859e-01 4.657113552093505859e-01
5.351170568561872815e-02 4.682702124118804932e-01 4.657113552093505859e-01 4.646878242492675781e-01
5.685618729096989649e-02 4.677584469318389893e-01 4.662231206893920898e-01 4.646878242492675781e-01
6.020066889632107177e-02 4.677584469318389893e-01 4.657113552093505859e-01 4.636642932891845703e-01
6.354515050167224011e-02 4.677584469318389893e-01 4.662231206893920898e-01 4.626407325267791748e-01
6.688963210702340845e-02 4.677584469318389893e-01 4.662231206893920898e-01 4.626407325267791748e-01
7.023411371237457679e-02 4.677584469318389893e-01 4.662231206893920898e-01 4.631524980068206787e-01
7.357859531772574513e-02 4.677584469318389893e-01 4.662231206893920898e-01 4.631524980068206787e-01
7.692307692307692735e-02 4.682702124118804932e-01 4.672466814517974854e-01 4.631524980068206787e-01
8.026755852842809569e-02 4.682702124118804932e-01 4.672466814517974854e-01 4.626407325267791748e-01
8.361204013377926403e-02 4.682702124118804932e-01 4.672466814517974854e-01 4.626407325267791748e-01
8.695652173913043237e-02 4.682702124118804932e-01 4.672466814517974854e-01 4.626407325267791748e-01
9.030100334448160071e-02 4.682702124118804932e-01 4.672466814517974854e-01 4.626407325267791748e-01
9.364548494983276905e-02 4.682702124118804932e-01 4.672466814517974854e-01 4.631524980068206787e-01
9.698996655518395127e-02 4.677584469318389893e-01 4.667349159717559814e-01 4.631524980068206787e-01
1.003344481605351196e-01 4.677584469318389893e-01 4.667349159717559814e-01 4.631524980068206787e-01
1.036789297658862880e-01 4.677584469318389893e-01 4.667349159717559814e-01 4.626407325267791748e-01
1.070234113712374563e-01 4.672466814517974854e-01 4.667349159717559814e-01 4.626407325267791748e-01
1.103678929765886246e-01 4.667349159717559814e-01 4.672466814517974854e-01 4.626407325267791748e-01
1.137123745819397930e-01 4.667349159717559814e-01 4.672466814517974854e-01 4.631524980068206787e-01
1.170568561872909613e-01 4.667349159717559814e-01 4.677584469318389893e-01 4.626407325267791748e-01
1.204013377926421435e-01 4.672466814517974854e-01 4.687819778919219971e-01 4.621289670467376709e-01
1.237458193979933119e-01 4.667349159717559814e-01 4.682702124118804932e-01 4.616172015666961670e-01
1.270903010033444802e-01 4.667349159717559814e-01 4.682702124118804932e-01 4.605936408042907715e-01
1.304347826086956486e-01 4.662231206893920898e-01 4.682702124118804932e-01 4.605936408042907715e-01
1.337792642140468169e-01 4.662231206893920898e-01 4.682702124118804932e-01 4.605936408042907715e-01
1.371237458193979852e-01 4.672466814517974854e-01 4.687819778919219971e-01 4.611054360866546631e-01
1.404682274247491536e-01 4.677584469318389893e-01 4.682702124118804932e-01 4.616172015666961670e-01
1.438127090301003219e-01 4.677584469318389893e-01 4.677584469318389893e-01 4.626407325267791748e-01
1.471571906354514903e-01 4.687819778919219971e-01 4.677584469318389893e-01 4.641760587692260742e-01
1.505016722408026864e-01 4.687819778919219971e-01 4.677584469318389893e-01 4.636642932891845703e-01
1.538461538461538547e-01 4.692937433719635010e-01 4.677584469318389893e-01 4.641760587692260742e-01
1.571906354515050230e-01 4.692937433719635010e-01 4.677584469318389893e-01 4.641760587692260742e-01
1.605351170568561914e-01 4.687819778919219971e-01 4.672466814517974854e-01 4.646878242492675781e-01
1.638795986622073597e-01 4.687819778919219971e-01 4.672466814517974854e-01 4.657113552093505859e-01
1.672240802675585281e-01 4.687819778919219971e-01 4.672466814517974854e-01 4.641760587692260742e-01
1.705685618729096964e-01 4.687819778919219971e-01 4.672466814517974854e-01 4.641760587692260742e-01
1.739130434782608647e-01 4.687819778919219971e-01 4.677584469318389893e-01 4.641760587692260742e-01
1.772575250836120331e-01 4.687819778919219971e-01 4.677584469318389893e-01 4.646878242492675781e-01
1.806020066889632014e-01 4.687819778919219971e-01 4.677584469318389893e-01 4.651995897293090820e-01
1.839464882943143698e-01 4.698055386543273926e-01 4.672466814517974854e-01 4.657113552093505859e-01
1.872909698996655381e-01 4.698055386543273926e-01 4.677584469318389893e-01 4.657113552093505859e-01
1.906354515050167064e-01 4.698055386543273926e-01 4.677584469318389893e-01 4.657113552093505859e-01
1.939799331103679025e-01 4.692937433719635010e-01 4.677584469318389893e-01 4.657113552093505859e-01
1.973244147157190709e-01 4.692937433719635010e-01 4.677584469318389893e-01 4.657113552093505859e-01
2.006688963210702392e-01 4.687819778919219971e-01 4.677584469318389893e-01 4.651995897293090820e-01
2.040133779264214076e-01 4.692937433719635010e-01 4.687819778919219971e-01 4.631524980068206787e-01
2.073578595317725759e-01 4.692937433719635010e-01 4.687819778919219971e-01 4.626407325267791748e-01
2.107023411371237442e-01 4.692937433719635010e-01 4.687819778919219971e-01 4.626407325267791748e-01
2.140468227424749126e-01 4.687819778919219971e-01 4.687819778919219971e-01 4.626407325267791748e-01
2.173913043478260809e-01 4.682702124118804932e-01 4.687819778919219971e-01 4.626407325267791748e-01
2.207357859531772493e-01 4.682702124118804932e-01 4.687819778919219971e-01 4.631524980068206787e-01
2.240802675585284176e-01 4.677584469318389893e-01 4.687819778919219971e-01 4.626407325267791748e-01
2.274247491638795859e-01 4.677584469318389893e-01 4.687819778919219971e-01 4.631524980068206787e-01
2.307692307692307543e-01 4.677584469318389893e-01 4.687819778919219971e-01 4.631524980068206787e-01
2.341137123745819226e-01 4.677584469318389893e-01 4.677584469318389893e-01 4.631524980068206787e-01
2.374581939799331187e-01 4.677584469318389893e-01 4.677584469318389893e-01 4.626407325267791748e-01
2.408026755852842871e-01 4.687819778919219971e-01 4.687819778919219971e-01 4.631524980068206787e-01
2.441471571906354554e-01 4.687819778919219971e-01 4.682702124118804932e-01 4.626407325267791748e-01
2.474916387959866237e-01 4.687819778919219971e-01 4.682702124118804932e-01 4.626407325267791748e-01
2.508361204013377921e-01 4.692937433719635010e-01 4.687819778919219971e-01 4.626407325267791748e-01
2.541806020066889604e-01 4.692937433719635010e-01 4.687819778919219971e-01 4.616172015666961670e-01
2.575250836120401288e-01 4.692937433719635010e-01 4.692937433719635010e-01 4.616172015666961670e-01
2.608695652173912971e-01 4.687819778919219971e-01 4.687819778919219971e-01 4.616172015666961670e-01
2.642140468227424654e-01 4.687819778919219971e-01 4.687819778919219971e-01 4.616172015666961670e-01
2.675585284280936338e-01 4.687819778919219971e-01 4.687819778919219971e-01 4.616172015666961670e-01
2.709030100334448021e-01 4.687819778919219971e-01 4.687819778919219971e-01 4.616172015666961670e-01
2.742474916387959705e-01 4.687819778919219971e-01 4.687819778919219971e-01 4.616172015666961670e-01
2.775919732441471388e-01 4.687819778919219971e-01 4.692937433719635010e-01 4.611054360866546631e-01
2.809364548494983072e-01 4.687819778919219971e-01 4.692937433719635010e-01 4.600818753242492676e-01
2.842809364548494755e-01 4.682702124118804932e-01 4.703173041343688965e-01 4.595701098442077637e-01
2.876254180602006438e-01 4.677584469318389893e-01 4.703173041343688965e-01 4.595701098442077637e-01
2.909698996655518122e-01 4.677584469318389893e-01 4.703173041343688965e-01 4.595701098442077637e-01
2.943143812709029805e-01 4.677584469318389893e-01 4.703173041343688965e-01 4.595701098442077637e-01
2.976588628762541489e-01 4.677584469318389893e-01 4.692937433719635010e-01 4.595701098442077637e-01
3.010033444816053727e-01 4.687819778919219971e-01 4.692937433719635010e-01 4.600818753242492676e-01
3.043478260869565410e-01 4.692937433719635010e-01 4.692937433719635010e-01 4.595701098442077637e-01
3.076923076923077094e-01 4.698055386543273926e-01 4.692937433719635010e-01 4.600818753242492676e-01
3.110367892976588777e-01 4.703173041343688965e-01 4.703173041343688965e-01 4.600818753242492676e-01
3.143812709030100461e-01 4.703173041343688965e-01 4.703173041343688965e-01 4.585465788841247559e-01
3.177257525083612144e-01 4.703173041343688965e-01 4.708290696144104004e-01 4.590583443641662598e-01
3.210702341137123828e-01 4.703173041343688965e-01 4.713408350944519043e-01 4.590583443641662598e-01
3.244147157190635511e-01 4.703173041343688965e-01 4.713408350944519043e-01 4.590583443641662598e-01
3.277591973244147194e-01 4.703173041343688965e-01 4.713408350944519043e-01 4.590583443641662598e-01
3.311036789297658878e-01 4.703173041343688965e-01 4.713408350944519043e-01 4.585465788841247559e-01
3.344481605351170561e-01 4.703173041343688965e-01 4.713408350944519043e-01 4.585465788841247559e-01
3.377926421404682245e-01 4.703173041343688965e-01 4.718526005744934082e-01 4.585465788841247559e-01
3.411371237458193928e-01 4.708290696144104004e-01 4.723643660545349121e-01 4.595701098442077637e-01
3.444816053511705611e-01 4.713408350944519043e-01 4.723643660545349121e-01 4.605936408042907715e-01
3.478260869565217295e-01 4.713408350944519043e-01 4.713408350944519043e-01 4.600818753242492676e-01
3.511705685618728978e-01 4.713408350944519043e-01 4.708290696144104004e-01 4.600818753242492676e-01
3.545150501672240662e-01 4.713408350944519043e-01 4.713408350944519043e-01 4.600818753242492676e-01
3.578595317725752345e-01 4.713408350944519043e-01 4.713408350944519043e-01 4.600818753242492676e-01
3.612040133779264028e-01 4.713408350944519043e-01 4.713408350944519043e-01 4.605936408042907715e-01
3.645484949832775712e-01 4.698055386543273926e-01 4.713408350944519043e-01 4.611054360866546631e-01
3.678929765886287395e-01 4.708290696144104004e-01 4.713408350944519043e-01 4.616172015666961670e-01
3.712374581939799079e-01 4.708290696144104004e-01 4.708290696144104004e-01 4.611054360866546631e-01
3.745819397993310762e-01 4.713408350944519043e-01 4.708290696144104004e-01 4.605936408042907715e-01
3.779264214046822445e-01 4.713408350944519043e-01 4.708290696144104004e-01 4.605936408042907715e-01
3.812709030100334129e-01 4.713408350944519043e-01 4.708290696144104004e-01 4.600818753242492676e-01
3.846153846153845812e-01 4.703173041343688965e-01 4.698055386543273926e-01 4.605936408042907715e-01
3.879598662207358051e-01 4.703173041343688965e-01 4.698055386543273926e-01 4.616172015666961670e-01
3.913043478260869734e-01 4.703173041343688965e-01 4.692937433719635010e-01 4.611054360866546631e-01
3.946488294314381418e-01 4.703173041343688965e-01 4.692937433719635010e-01 4.616172015666961670e-01
3.979933110367893101e-01 4.708290696144104004e-01 4.698055386543273926e-01 4.611054360866546631e-01
4.013377926421404784e-01 4.713408350944519043e-01 4.698055386543273926e-01 4.595701098442077637e-01
4.046822742474916468e-01 4.713408350944519043e-01 4.703173041343688965e-01 4.585465788841247559e-01
4.080267558528428151e-01 4.718526005744934082e-01 4.698055386543273926e-01 4.570112526416778564e-01
4.113712374581939835e-01 4.718526005744934082e-01 4.703173041343688965e-01 4.559877216815948486e-01
4.147157190635451518e-01 4.718526005744934082e-01 4.692937433719635010e-01 4.544523954391479492e-01
4.180602006688963201e-01 4.723643660545349121e-01 4.703173041343688965e-01 4.549641907215118408e-01
4.214046822742474885e-01 4.723643660545349121e-01 4.703173041343688965e-01 4.539406299591064453e-01
4.247491638795986568e-01 4.723643660545349121e-01 4.703173041343688965e-01 4.544523954391479492e-01
4.280936454849498252e-01 4.718526005744934082e-01 4.703173041343688965e-01 4.554759562015533447e-01
4.314381270903009935e-01 4.718526005744934082e-01 4.698055386543273926e-01 4.559877216815948486e-01
4.347826086956521618e-01 4.723643660545349121e-01 4.698055386543273926e-01 4.570112526416778564e-01
4.381270903010033302e-01 4.723643660545349121e-01 4.692937433719635010e-01 4.564994871616363525e-01
4.414715719063544985e-01 4.718526005744934082e-01 4.698055386543273926e-01 4.564994871616363525e-01
4.448160535117056669e-01 4.713408350944519043e-01 4.692937433719635010e-01 4.559877216815948486e-01
4.481605351170568352e-01 4.713408350944519043e-01 4.698055386543273926e-01 4.549641907215118408e-01
4.515050167224080035e-01 4.718526005744934082e-01 4.698055386543273926e-01 4.549641907215118408e-01
4.548494983277591719e-01 4.713408350944519043e-01 4.692937433719635010e-01 4.559877216815948486e-01
4.581939799331103402e-01 4.718526005744934082e-01 4.698055386543273926e-01 4.564994871616363525e-01
4.615384615384615086e-01 4.718526005744934082e-01 4.708290696144104004e-01 4.570112526416778564e-01
4.648829431438126769e-01 4.713408350944519043e-01 4.718526005744934082e-01 4.564994871616363525e-01
4.682274247491638453e-01 4.713408350944519043e-01 4.718526005744934082e-01 4.549641907215118408e-01
4.715719063545150691e-01 4.713408350944519043e-01 4.718526005744934082e-01 4.544523954391479492e-01
4.749163879598662374e-01 4.713408350944519043e-01 4.718526005744934082e-01 4.524053335189819336e-01
4.782608695652174058e-01 4.708290696144104004e-01 4.718526005744934082e-01 4.529170989990234375e-01
4.816053511705685741e-01 4.708290696144104004e-01 4.723643660545349121e-01 4.513817727565765381e-01
4.849498327759197425e-01 4.687819778919219971e-01 4.708290696144104004e-01 4.518935382366180420e-01
4.882943143812709108e-01 4.682702124118804932e-01 4.708290696144104004e-01 4.503582417964935303e-01
4.916387959866220791e-01 4.677584469318389893e-01 4.692937433719635010e-01 4.503582417964935303e-01
4.949832775919732475e-01 4.682702124118804932e-01 4.667349159717559814e-01 4.493347108364105225e-01
4.983277591973244158e-01 4.687819778919219971e-01 4.662231206893920898e-01 4.472876191139221191e-01
5.016722408026755842e-01 4.677584469318389893e-01 4.646878242492675781e-01 4.370521903038024902e-01
5.050167224080267525e-01 4.662231206893920898e-01 4.641760587692260742e-01 4.355168938636779785e-01
5.083612040133779209e-01 4.672466814517974854e-01 4.657113552093505859e-01 4.360286593437194824e-01
5.117056856187290892e-01 4.667349159717559814e-01 4.646878242492675781e-01 4.350051283836364746e-01
5.150501672240802575e-01 4.667349159717559814e-01 4.646878242492675781e-01 4.334698021411895752e-01
5.183946488294314259e-01 4.651995897293090820e-01 4.646878242492675781e-01 4.334698021411895752e-01
5.217391304347825942e-01 4.646878242492675781e-01 4.641760587692260742e-01 4.314227104187011719e-01
5.250836120401337626e-01 4.651995897293090820e-01 4.641760587692260742e-01 4.309109449386596680e-01
5.284280936454849309e-01 4.641760587692260742e-01 4.626407325267791748e-01 4.303991794586181641e-01
5.317725752508360992e-01 4.646878242492675781e-01 4.631524980068206787e-01 4.298874139785766602e-01
5.351170568561872676e-01 4.657113552093505859e-01 4.641760587692260742e-01 4.303991794586181641e-01
5.384615384615384359e-01 4.667349159717559814e-01 4.646878242492675781e-01 4.298874139785766602e-01
5.418060200668896043e-01 4.672466814517974854e-01 4.657113552093505859e-01 4.303991794586181641e-01
5.451505016722407726e-01 4.662231206893920898e-01 4.641760587692260742e-01 4.298874139785766602e-01
5.484949832775919409e-01 4.646878242492675781e-01 4.626407325267791748e-01 4.293756484985351562e-01
5.518394648829431093e-01 4.662231206893920898e-01 4.636642932891845703e-01 4.283520877361297607e-01
5.551839464882942776e-01 4.662231206893920898e-01 4.636642932891845703e-01 4.288638830184936523e-01
5.585284280936454460e-01 4.651995897293090820e-01 4.631524980068206787e-01 4.273285567760467529e-01
5.618729096989966143e-01 4.657113552093505859e-01 4.641760587692260742e-01 4.268167912960052490e-01
5.652173913043477826e-01 4.641760587692260742e-01 4.631524980068206787e-01 4.263050258159637451e-01
5.685618729096989510e-01 4.626407325267791748e-01 4.621289670467376709e-01 4.263050258159637451e-01
5.719063545150501193e-01 4.616172015666961670e-01 4.616172015666961670e-01 4.273285567760467529e-01
5.752508361204012877e-01 4.616172015666961670e-01 4.621289670467376709e-01 4.283520877361297607e-01
5.785953177257524560e-01 4.636642932891845703e-01 4.626407325267791748e-01 4.283520877361297607e-01
5.819397993311036243e-01 4.631524980068206787e-01 4.621289670467376709e-01 4.288638830184936523e-01
5.852842809364547927e-01 4.626407325267791748e-01 4.616172015666961670e-01 4.293756484985351562e-01
5.886287625418059610e-01 4.626407325267791748e-01 4.605936408042907715e-01 4.288638830184936523e-01
5.919732441471571294e-01 4.631524980068206787e-01 4.611054360866546631e-01 4.288638830184936523e-01
5.953177257525082977e-01 4.631524980068206787e-01 4.605936408042907715e-01 4.288638830184936523e-01
5.986622073578594661e-01 4.631524980068206787e-01 4.616172015666961670e-01 4.293756484985351562e-01
6.020066889632107454e-01 4.631524980068206787e-01 4.611054360866546631e-01 4.293756484985351562e-01
6.053511705685619138e-01 4.631524980068206787e-01 4.605936408042907715e-01 4.293756484985351562e-01
6.086956521739130821e-01 4.636642932891845703e-01 4.605936408042907715e-01 4.293756484985351562e-01
6.120401337792642504e-01 4.641760587692260742e-01 4.611054360866546631e-01 4.288638830184936523e-01
6.153846153846154188e-01 4.641760587692260742e-01 4.611054360866546631e-01 4.288638830184936523e-01
6.187290969899665871e-01 4.636642932891845703e-01 4.611054360866546631e-01 4.293756484985351562e-01
6.220735785953177555e-01 4.631524980068206787e-01 4.605936408042907715e-01 4.293756484985351562e-01
6.254180602006689238e-01 4.626407325267791748e-01 4.595701098442077637e-01 4.293756484985351562e-01
6.287625418060200921e-01 4.621289670467376709e-01 4.590583443641662598e-01 4.283520877361297607e-01
6.321070234113712605e-01 4.616172015666961670e-01 4.590583443641662598e-01 4.283520877361297607e-01
6.354515050167224288e-01 4.611054360866546631e-01 4.595701098442077637e-01 4.288638830184936523e-01
6.387959866220735972e-01 4.605936408042907715e-01 4.595701098442077637e-01 4.288638830184936523e-01
6.421404682274247655e-01 4.605936408042907715e-01 4.590583443641662598e-01 4.288638830184936523e-01
6.454849498327759338e-01 4.616172015666961670e-01 4.595701098442077637e-01 4.288638830184936523e-01
6.488294314381271022e-01 4.626407325267791748e-01 4.595701098442077637e-01 4.278403222560882568e-01
6.521739130434782705e-01 4.631524980068206787e-01 4.595701098442077637e-01 4.257932305335998535e-01
6.555183946488294389e-01 4.621289670467376709e-01 4.590583443641662598e-01 4.252814650535583496e-01
6.588628762541806072e-01 4.636642932891845703e-01 4.595701098442077637e-01 4.252814650535583496e-01
6.622073578595317755e-01 4.616172015666961670e-01 4.580348134040832520e-01 4.257932305335998535e-01
6.655518394648829439e-01 4.605936408042907715e-01 4.575230181217193604e-01 4.247696995735168457e-01
6.688963210702341122e-01 4.611054360866546631e-01 4.575230181217193604e-01 4.242579340934753418e-01
6.722408026755852806e-01 4.605936408042907715e-01 4.570112526416778564e-01 4.242579340934753418e-01
6.755852842809364489e-01 4.595701098442077637e-01 4.570112526416778564e-01 4.242579340934753418e-01
6.789297658862876172e-01 4.600818753242492676e-01 4.575230181217193604e-01 4.242579340934753418e-01
6.822742474916387856e-01 4.600818753242492676e-01 4.570112526416778564e-01 4.242579340934753418e-01
6.856187290969899539e-01 4.595701098442077637e-01 4.559877216815948486e-01 4.242579340934753418e-01
6.889632107023411223e-01 4.595701098442077637e-01 4.559877216815948486e-01 4.237461686134338379e-01
6.923076923076922906e-01 4.585465788841247559e-01 4.549641907215118408e-01 4.232344031333923340e-01
6.956521739130434590e-01 4.590583443641662598e-01 4.549641907215118408e-01 4.232344031333923340e-01
6.989966555183946273e-01 4.590583443641662598e-01 4.549641907215118408e-01 4.232344031333923340e-01
7.023411371237457956e-01 4.590583443641662598e-01 4.549641907215118408e-01 4.227226078510284424e-01
7.056856187290969640e-01 4.590583443641662598e-01 4.554759562015533447e-01 4.227226078510284424e-01
7.090301003344481323e-01 4.590583443641662598e-01 4.549641907215118408e-01 4.232344031333923340e-01
7.123745819397993007e-01 4.585465788841247559e-01 4.549641907215118408e-01 4.232344031333923340e-01
7.157190635451504690e-01 4.580348134040832520e-01 4.549641907215118408e-01 4.232344031333923340e-01
7.190635451505016373e-01 4.580348134040832520e-01 4.549641907215118408e-01 4.232344031333923340e-01
7.224080267558528057e-01 4.575230181217193604e-01 4.544523954391479492e-01 4.232344031333923340e-01
7.257525083612039740e-01 4.570112526416778564e-01 4.539406299591064453e-01 4.227226078510284424e-01
7.290969899665551424e-01 4.570112526416778564e-01 4.539406299591064453e-01 4.227226078510284424e-01
7.324414715719063107e-01 4.564994871616363525e-01 4.539406299591064453e-01 4.232344031333923340e-01
7.357859531772574790e-01 4.559877216815948486e-01 4.534288644790649414e-01 4.232344031333923340e-01
7.391304347826086474e-01 4.549641907215118408e-01 4.529170989990234375e-01 4.222108423709869385e-01
7.424749163879598157e-01 4.549641907215118408e-01 4.529170989990234375e-01 4.216990768909454346e-01
7.458193979933109841e-01 4.544523954391479492e-01 4.524053335189819336e-01 4.216990768909454346e-01
7.491638795986621524e-01 4.539406299591064453e-01 4.529170989990234375e-01 4.216990768909454346e-01
7.525083612040133207e-01 4.539406299591064453e-01 4.524053335189819336e-01 4.216990768909454346e-01
7.558528428093644891e-01 4.534288644790649414e-01 4.518935382366180420e-01 4.216990768909454346e-01
7.591973244147156574e-01 4.539406299591064453e-01 4.524053335189819336e-01 4.216990768909454346e-01
7.625418060200668258e-01 4.539406299591064453e-01 4.524053335189819336e-01 4.216990768909454346e-01
7.658862876254179941e-01 4.539406299591064453e-01 4.518935382366180420e-01 4.216990768909454346e-01
7.692307692307691624e-01 4.549641907215118408e-01 4.529170989990234375e-01 4.222108423709869385e-01
7.725752508361204418e-01 4.539406299591064453e-01 4.529170989990234375e-01 4.222108423709869385e-01
7.759197324414716102e-01 4.544523954391479492e-01 4.534288644790649414e-01 4.222108423709869385e-01
7.792642140468227785e-01 4.549641907215118408e-01 4.539406299591064453e-01 4.211873114109039307e-01
7.826086956521739468e-01 4.549641907215118408e-01 4.534288644790649414e-01 4.211873114109039307e-01
7.859531772575251152e-01 4.539406299591064453e-01 4.524053335189819336e-01 4.211873114109039307e-01
7.892976588628762835e-01 4.539406299591064453e-01 4.518935382366180420e-01 4.211873114109039307e-01
7.926421404682274519e-01 4.539406299591064453e-01 4.518935382366180420e-01 4.206755459308624268e-01
7.959866220735786202e-01 4.539406299591064453e-01 4.513817727565765381e-01 4.206755459308624268e-01
7.993311036789297885e-01 4.544523954391479492e-01 4.513817727565765381e-01 4.206755459308624268e-01
8.026755852842809569e-01 4.549641907215118408e-01 4.518935382366180420e-01 4.206755459308624268e-01
8.060200668896321252e-01 4.544523954391479492e-01 4.513817727565765381e-01 4.206755459308624268e-01
8.093645484949832936e-01 4.544523954391479492e-01 4.518935382366180420e-01 4.206755459308624268e-01
8.127090301003344619e-01 4.539406299591064453e-01 4.518935382366180420e-01 4.196519851684570312e-01
8.160535117056856302e-01 4.518935382366180420e-01 4.503582417964935303e-01 4.196519851684570312e-01
8.193979933110367986e-01 4.508700072765350342e-01 4.498464763164520264e-01 4.196519851684570312e-01
8.227424749163879669e-01 4.513817727565765381e-01 4.498464763164520264e-01 4.196519851684570312e-01
8.260869565217391353e-01 4.513817727565765381e-01 4.498464763164520264e-01 4.196519851684570312e-01
8.294314381270903036e-01 4.508700072765350342e-01 4.493347108364105225e-01 4.196519851684570312e-01
8.327759197324414719e-01 4.513817727565765381e-01 4.498464763164520264e-01 4.191402196884155273e-01
8.361204013377926403e-01 4.513817727565765381e-01 4.493347108364105225e-01 4.191402196884155273e-01
8.394648829431438086e-01 4.513817727565765381e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.428093645484949770e-01 4.518935382366180420e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.461538461538461453e-01 4.518935382366180420e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.494983277591973136e-01 4.518935382366180420e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.528428093645484820e-01 4.524053335189819336e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.561872909698996503e-01 4.518935382366180420e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.595317725752508187e-01 4.518935382366180420e-01 4.483111500740051270e-01 4.191402196884155273e-01
8.628762541806019870e-01 4.513817727565765381e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.662207357859531554e-01 4.513817727565765381e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.695652173913043237e-01 4.508700072765350342e-01 4.483111500740051270e-01 4.191402196884155273e-01
8.729096989966554920e-01 4.513817727565765381e-01 4.483111500740051270e-01 4.196519851684570312e-01
8.762541806020066604e-01 4.524053335189819336e-01 4.488229155540466309e-01 4.196519851684570312e-01
8.795986622073578287e-01 4.524053335189819336e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.829431438127089971e-01 4.524053335189819336e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.862876254180601654e-01 4.524053335189819336e-01 4.488229155540466309e-01 4.191402196884155273e-01
8.896321070234113337e-01 4.518935382366180420e-01 4.483111500740051270e-01 4.191402196884155273e-01
8.929765886287625021e-01 4.518935382366180420e-01 4.483111500740051270e-01 4.191402196884155273e-01
8.963210702341136704e-01 4.508700072765350342e-01 4.483111500740051270e-01 4.196519851684570312e-01
8.996655518394648388e-01 4.503582417964935303e-01 4.477993845939636230e-01 4.196519851684570312e-01
9.030100334448160071e-01 4.488229155540466309e-01 4.472876191139221191e-01 4.191402196884155273e-01
9.063545150501671754e-01 4.488229155540466309e-01 4.472876191139221191e-01 4.191402196884155273e-01
9.096989966555183438e-01 4.488229155540466309e-01 4.472876191139221191e-01 4.191402196884155273e-01
9.130434782608695121e-01 4.483111500740051270e-01 4.472876191139221191e-01 4.191402196884155273e-01
9.163879598662206805e-01 4.483111500740051270e-01 4.472876191139221191e-01 4.191402196884155273e-01
9.197324414715718488e-01 4.477993845939636230e-01 4.467758536338806152e-01 4.186284542083740234e-01
9.230769230769230171e-01 4.488229155540466309e-01 4.483111500740051270e-01 4.186284542083740234e-01
9.264214046822741855e-01 4.493347108364105225e-01 4.488229155540466309e-01 4.181166887283325195e-01
9.297658862876253538e-01 4.493347108364105225e-01 4.488229155540466309e-01 4.181166887283325195e-01
9.331103678929765222e-01 4.498464763164520264e-01 4.488229155540466309e-01 4.181166887283325195e-01
9.364548494983276905e-01 4.488229155540466309e-01 4.483111500740051270e-01 4.186284542083740234e-01
9.397993311036788588e-01 4.493347108364105225e-01 4.488229155540466309e-01 4.186284542083740234e-01
9.431438127090301382e-01 4.493347108364105225e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.464882943143813065e-01 4.488229155540466309e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.498327759197324749e-01 4.488229155540466309e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.531772575250836432e-01 4.493347108364105225e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.565217391304348116e-01 4.493347108364105225e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.598662207357859799e-01 4.488229155540466309e-01 4.488229155540466309e-01 4.196519851684570312e-01
9.632107023411371483e-01 4.483111500740051270e-01 4.483111500740051270e-01 4.196519851684570312e-01
9.665551839464883166e-01 4.483111500740051270e-01 4.483111500740051270e-01 4.196519851684570312e-01
9.698996655518394849e-01 4.483111500740051270e-01 4.483111500740051270e-01 4.196519851684570312e-01
9.732441471571906533e-01 4.483111500740051270e-01 4.483111500740051270e-01 4.196519851684570312e-01
9.765886287625418216e-01 4.483111500740051270e-01 4.483111500740051270e-01 4.191402196884155273e-01
9.799331103678929900e-01 4.488229155540466309e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.832775919732441583e-01 4.477993845939636230e-01 4.483111500740051270e-01 4.191402196884155273e-01
9.866220735785953266e-01 4.483111500740051270e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.899665551839464950e-01 4.488229155540466309e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.933110367892976633e-01 4.488229155540466309e-01 4.488229155540466309e-01 4.191402196884155273e-01
9.966555183946488317e-01 4.488229155540466309e-01 4.488229155540466309e-01 4.191402196884155273e-01
1.000000000000000000e+00 4.488229155540466309e-01 4.488229155540466309e-01 4.191402196884155273e-01


==> tikz/data/alpha_mixture_Llama2_ssocial_iqa_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 4.499999880790710449e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.480000138282775879e-01
3.344481605351170509e-03 4.499999880790710449e-01 4.499999880790710449e-01 4.490000009536743164e-01 4.480000138282775879e-01
6.688963210702341018e-03 4.510000050067901611e-01 4.510000050067901611e-01 4.490000009536743164e-01 4.490000009536743164e-01
1.003344481605351196e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.490000009536743164e-01 4.490000009536743164e-01
1.337792642140468204e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.499999880790710449e-01 4.490000009536743164e-01
1.672240802675585211e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.499999880790710449e-01 4.490000009536743164e-01
2.006688963210702392e-02 4.519999921321868896e-01 4.510000050067901611e-01 4.510000050067901611e-01 4.490000009536743164e-01
2.341137123745819226e-02 4.519999921321868896e-01 4.519999921321868896e-01 4.510000050067901611e-01 4.499999880790710449e-01
2.675585284280936407e-02 4.519999921321868896e-01 4.519999921321868896e-01 4.519999921321868896e-01 4.490000009536743164e-01
3.010033444816053588e-02 4.510000050067901611e-01 4.519999921321868896e-01 4.530000090599060059e-01 4.490000009536743164e-01
3.344481605351170422e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.490000009536743164e-01
3.678929765886287256e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.490000009536743164e-01
4.013377926421404784e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.490000009536743164e-01
4.347826086956521618e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.499999880790710449e-01
4.682274247491638453e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.499999880790710449e-01
5.016722408026755980e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.499999880790710449e-01
5.351170568561872815e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.499999880790710449e-01
5.685618729096989649e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.499999880790710449e-01
6.020066889632107177e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.480000138282775879e-01
6.354515050167224011e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.480000138282775879e-01
6.688963210702340845e-02 4.510000050067901611e-01 4.510000050067901611e-01 4.550000131130218506e-01 4.480000138282775879e-01
7.023411371237457679e-02 4.519999921321868896e-01 4.519999921321868896e-01 4.560000002384185791e-01 4.480000138282775879e-01
7.357859531772574513e-02 4.519999921321868896e-01 4.519999921321868896e-01 4.560000002384185791e-01 4.480000138282775879e-01
7.692307692307692735e-02 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.510000050067901611e-01
8.026755852842809569e-02 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.519999921321868896e-01
8.361204013377926403e-02 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
8.695652173913043237e-02 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
9.030100334448160071e-02 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
9.364548494983276905e-02 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.530000090599060059e-01
9.698996655518395127e-02 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
1.003344481605351196e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
1.036789297658862880e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
1.070234113712374563e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
1.103678929765886246e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.530000090599060059e-01
1.137123745819397930e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
1.170568561872909613e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.539999961853027344e-01
1.204013377926421435e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.539999961853027344e-01
1.237458193979933119e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.539999961853027344e-01
1.270903010033444802e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.539999961853027344e-01
1.304347826086956486e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.337792642140468169e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.371237458193979852e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.404682274247491536e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.438127090301003219e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.471571906354514903e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.505016722408026864e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.538461538461538547e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.571906354515050230e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.605351170568561914e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.638795986622073597e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.539999961853027344e-01
1.672240802675585281e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.539999961853027344e-01
1.705685618729096964e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.539999961853027344e-01
1.739130434782608647e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.539999961853027344e-01
1.772575250836120331e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.530000090599060059e-01
1.806020066889632014e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.530000090599060059e-01
1.839464882943143698e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.530000090599060059e-01
1.872909698996655381e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.530000090599060059e-01
1.906354515050167064e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.530000090599060059e-01
1.939799331103679025e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.530000090599060059e-01
1.973244147157190709e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.530000090599060059e-01
2.006688963210702392e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.530000090599060059e-01
2.040133779264214076e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.530000090599060059e-01
2.073578595317725759e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.530000090599060059e-01
2.107023411371237442e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
2.140468227424749126e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.580000042915344238e-01 4.530000090599060059e-01
2.173913043478260809e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.569999873638153076e-01 4.530000090599060059e-01
2.207357859531772493e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.530000090599060059e-01
2.240802675585284176e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.530000090599060059e-01
2.274247491638795859e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.530000090599060059e-01
2.307692307692307543e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01 4.530000090599060059e-01
2.341137123745819226e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.530000090599060059e-01
2.374581939799331187e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01 4.530000090599060059e-01
2.408026755852842871e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.539999961853027344e-01
2.441471571906354554e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.539999961853027344e-01
2.474916387959866237e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.539999961853027344e-01
2.508361204013377921e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.539999961853027344e-01
2.541806020066889604e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01
2.575250836120401288e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01
2.608695652173912971e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.530000090599060059e-01 4.550000131130218506e-01
2.642140468227424654e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01
2.675585284280936338e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01
2.709030100334448021e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01
2.742474916387959705e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01
2.775919732441471388e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.519999921321868896e-01 4.539999961853027344e-01
2.809364548494983072e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01
2.842809364548494755e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01
2.876254180602006438e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.560000002384185791e-01
2.909698996655518122e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01 4.550000131130218506e-01
2.943143812709029805e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01 4.550000131130218506e-01
2.976588628762541489e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01
3.010033444816053727e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01
3.043478260869565410e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01
3.076923076923077094e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01
3.110367892976588777e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01
3.143812709030100461e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01
3.177257525083612144e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.550000131130218506e-01
3.210702341137123828e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.560000002384185791e-01
3.244147157190635511e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.560000002384185791e-01
3.277591973244147194e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.560000002384185791e-01
3.311036789297658878e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.560000002384185791e-01
3.344481605351170561e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.560000002384185791e-01 4.560000002384185791e-01
3.377926421404682245e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.560000002384185791e-01 4.560000002384185791e-01
3.411371237458193928e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.560000002384185791e-01
3.444816053511705611e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.550000131130218506e-01
3.478260869565217295e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.550000131130218506e-01
3.511705685618728978e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.550000131130218506e-01
3.545150501672240662e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.550000131130218506e-01 4.550000131130218506e-01
3.578595317725752345e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.550000131130218506e-01
3.612040133779264028e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.560000002384185791e-01 4.550000131130218506e-01
3.645484949832775712e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.569999873638153076e-01 4.560000002384185791e-01
3.678929765886287395e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.569999873638153076e-01 4.560000002384185791e-01
3.712374581939799079e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.580000042915344238e-01 4.560000002384185791e-01
3.745819397993310762e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.589999914169311523e-01 4.560000002384185791e-01
3.779264214046822445e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.589999914169311523e-01 4.569999873638153076e-01
3.812709030100334129e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.580000042915344238e-01 4.569999873638153076e-01
3.846153846153845812e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.580000042915344238e-01 4.569999873638153076e-01
3.879598662207358051e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.569999873638153076e-01 4.569999873638153076e-01
3.913043478260869734e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.569999873638153076e-01 4.560000002384185791e-01
3.946488294314381418e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.580000042915344238e-01 4.569999873638153076e-01
3.979933110367893101e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.580000042915344238e-01 4.560000002384185791e-01
4.013377926421404784e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.580000042915344238e-01 4.560000002384185791e-01
4.046822742474916468e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.560000002384185791e-01 4.560000002384185791e-01
4.080267558528428151e-01 4.580000042915344238e-01 4.580000042915344238e-01 4.560000002384185791e-01 4.560000002384185791e-01
4.113712374581939835e-01 4.580000042915344238e-01 4.580000042915344238e-01 4.560000002384185791e-01 4.569999873638153076e-01
4.147157190635451518e-01 4.580000042915344238e-01 4.580000042915344238e-01 4.550000131130218506e-01 4.560000002384185791e-01
4.180602006688963201e-01 4.580000042915344238e-01 4.580000042915344238e-01 4.550000131130218506e-01 4.580000042915344238e-01
4.214046822742474885e-01 4.580000042915344238e-01 4.580000042915344238e-01 4.550000131130218506e-01 4.580000042915344238e-01
4.247491638795986568e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.550000131130218506e-01 4.580000042915344238e-01
4.280936454849498252e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.530000090599060059e-01 4.589999914169311523e-01
4.314381270903009935e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.530000090599060059e-01 4.580000042915344238e-01
4.347826086956521618e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.560000002384185791e-01 4.580000042915344238e-01
4.381270903010033302e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.569999873638153076e-01
4.414715719063544985e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.569999873638153076e-01
4.448160535117056669e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.539999961853027344e-01 4.580000042915344238e-01
4.481605351170568352e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.580000042915344238e-01
4.515050167224080035e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.580000042915344238e-01
4.548494983277591719e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.530000090599060059e-01 4.569999873638153076e-01
4.581939799331103402e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.519999921321868896e-01 4.580000042915344238e-01
4.615384615384615086e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.539999961853027344e-01 4.569999873638153076e-01
4.648829431438126769e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.539999961853027344e-01 4.569999873638153076e-01
4.682274247491638453e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.530000090599060059e-01 4.580000042915344238e-01
4.715719063545150691e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.530000090599060059e-01 4.580000042915344238e-01
4.749163879598662374e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.580000042915344238e-01
4.782608695652174058e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.530000090599060059e-01 4.580000042915344238e-01
4.816053511705685741e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.580000042915344238e-01
4.849498327759197425e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.539999961853027344e-01 4.550000131130218506e-01
4.882943143812709108e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.550000131130218506e-01
4.916387959866220791e-01 4.519999921321868896e-01 4.519999921321868896e-01 4.510000050067901611e-01 4.519999921321868896e-01
4.949832775919732475e-01 4.519999921321868896e-01 4.519999921321868896e-01 4.449999928474426270e-01 4.530000090599060059e-01
4.983277591973244158e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.440000057220458984e-01 4.539999961853027344e-01
5.016722408026755842e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.309999942779541016e-01 4.510000050067901611e-01
5.050167224080267525e-01 4.519999921321868896e-01 4.519999921321868896e-01 4.309999942779541016e-01 4.469999969005584717e-01
5.083612040133779209e-01 4.510000050067901611e-01 4.510000050067901611e-01 4.280000030994415283e-01 4.460000097751617432e-01
5.117056856187290892e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.289999902248382568e-01 4.469999969005584717e-01
5.150501672240802575e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.259999990463256836e-01 4.519999921321868896e-01
5.183946488294314259e-01 4.530000090599060059e-01 4.530000090599060059e-01 4.269999861717224121e-01 4.510000050067901611e-01
5.217391304347825942e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.230000078678131104e-01 4.499999880790710449e-01
5.250836120401337626e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.219999909400939941e-01 4.510000050067901611e-01
5.284280936454849309e-01 4.539999961853027344e-01 4.539999961853027344e-01 4.210000038146972656e-01 4.510000050067901611e-01
5.317725752508360992e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.210000038146972656e-01 4.519999921321868896e-01
5.351170568561872676e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.210000038146972656e-01 4.519999921321868896e-01
5.384615384615384359e-01 4.580000042915344238e-01 4.580000042915344238e-01 4.199999868869781494e-01 4.530000090599060059e-01
5.418060200668896043e-01 4.589999914169311523e-01 4.589999914169311523e-01 4.210000038146972656e-01 4.560000002384185791e-01
5.451505016722407726e-01 4.580000042915344238e-01 4.580000042915344238e-01 4.219999909400939941e-01 4.560000002384185791e-01
5.484949832775919409e-01 4.580000042915344238e-01 4.580000042915344238e-01 4.210000038146972656e-01 4.550000131130218506e-01
5.518394648829431093e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.210000038146972656e-01 4.550000131130218506e-01
5.551839464882942776e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.199999868869781494e-01 4.550000131130218506e-01
5.585284280936454460e-01 4.560000002384185791e-01 4.560000002384185791e-01 4.199999868869781494e-01 4.539999961853027344e-01
5.618729096989966143e-01 4.569999873638153076e-01 4.569999873638153076e-01 4.210000038146972656e-01 4.539999961853027344e-01
5.652173913043477826e-01 4.550000131130218506e-01 4.550000131130218506e-01 4.219999909400939941e-01 4.539999961853027344e-01
5.685618729096989510e-01 4.519999921321868896e-01 4.519999921321868896e-01 4.230000078678131104e-01 4.510000050067901611e-01
5.719063545150501193e-01 4.490000009536743164e-01 4.490000009536743164e-01 4.239999949932098389e-01 4.490000009536743164e-01
5.752508361204012877e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.499999880790710449e-01
5.785953177257524560e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.510000050067901611e-01
5.819397993311036243e-01 4.490000009536743164e-01 4.490000009536743164e-01 4.250000119209289551e-01 4.499999880790710449e-01
5.852842809364547927e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.499999880790710449e-01
5.886287625418059610e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.490000009536743164e-01
5.919732441471571294e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.490000009536743164e-01
5.953177257525082977e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.239999949932098389e-01 4.490000009536743164e-01
5.986622073578594661e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.219999909400939941e-01 4.499999880790710449e-01
6.020066889632107454e-01 4.469999969005584717e-01 4.469999969005584717e-01 4.219999909400939941e-01 4.480000138282775879e-01
6.053511705685619138e-01 4.490000009536743164e-01 4.490000009536743164e-01 4.230000078678131104e-01 4.469999969005584717e-01
6.086956521739130821e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.230000078678131104e-01 4.469999969005584717e-01
6.120401337792642504e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.230000078678131104e-01 4.469999969005584717e-01
6.153846153846154188e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.239999949932098389e-01 4.469999969005584717e-01
6.187290969899665871e-01 4.490000009536743164e-01 4.490000009536743164e-01 4.239999949932098389e-01 4.469999969005584717e-01
6.220735785953177555e-01 4.490000009536743164e-01 4.490000009536743164e-01 4.250000119209289551e-01 4.469999969005584717e-01
6.254180602006689238e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.469999969005584717e-01
6.287625418060200921e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.469999969005584717e-01
6.321070234113712605e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.480000138282775879e-01
6.354515050167224288e-01 4.499999880790710449e-01 4.499999880790710449e-01 4.250000119209289551e-01 4.490000009536743164e-01
6.387959866220735972e-01 4.480000138282775879e-01 4.480000138282775879e-01 4.259999990463256836e-01 4.490000009536743164e-01
6.421404682274247655e-01 4.480000138282775879e-01 4.480000138282775879e-01 4.259999990463256836e-01 4.480000138282775879e-01
6.454849498327759338e-01 4.480000138282775879e-01 4.480000138282775879e-01 4.269999861717224121e-01 4.480000138282775879e-01
6.488294314381271022e-01 4.490000009536743164e-01 4.490000009536743164e-01 4.269999861717224121e-01 4.490000009536743164e-01
6.521739130434782705e-01 4.460000097751617432e-01 4.460000097751617432e-01 4.259999990463256836e-01 4.469999969005584717e-01
6.555183946488294389e-01 4.480000138282775879e-01 4.480000138282775879e-01 4.259999990463256836e-01 4.469999969005584717e-01
6.588628762541806072e-01 4.480000138282775879e-01 4.480000138282775879e-01 4.250000119209289551e-01 4.469999969005584717e-01
6.622073578595317755e-01 4.469999969005584717e-01 4.469999969005584717e-01 4.250000119209289551e-01 4.469999969005584717e-01
6.655518394648829439e-01 4.469999969005584717e-01 4.469999969005584717e-01 4.250000119209289551e-01 4.469999969005584717e-01
6.688963210702341122e-01 4.480000138282775879e-01 4.480000138282775879e-01 4.250000119209289551e-01 4.480000138282775879e-01
6.722408026755852806e-01 4.469999969005584717e-01 4.469999969005584717e-01 4.250000119209289551e-01 4.469999969005584717e-01
6.755852842809364489e-01 4.460000097751617432e-01 4.460000097751617432e-01 4.250000119209289551e-01 4.460000097751617432e-01
6.789297658862876172e-01 4.449999928474426270e-01 4.449999928474426270e-01 4.250000119209289551e-01 4.449999928474426270e-01
6.822742474916387856e-01 4.469999969005584717e-01 4.469999969005584717e-01 4.250000119209289551e-01 4.460000097751617432e-01
6.856187290969899539e-01 4.449999928474426270e-01 4.460000097751617432e-01 4.250000119209289551e-01 4.449999928474426270e-01
6.889632107023411223e-01 4.460000097751617432e-01 4.460000097751617432e-01 4.250000119209289551e-01 4.460000097751617432e-01
6.923076923076922906e-01 4.429999887943267822e-01 4.440000057220458984e-01 4.250000119209289551e-01 4.449999928474426270e-01
6.956521739130434590e-01 4.429999887943267822e-01 4.429999887943267822e-01 4.259999990463256836e-01 4.440000057220458984e-01
6.989966555183946273e-01 4.429999887943267822e-01 4.429999887943267822e-01 4.259999990463256836e-01 4.440000057220458984e-01
7.023411371237457956e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.250000119209289551e-01 4.429999887943267822e-01
7.056856187290969640e-01 4.420000016689300537e-01 4.420000016689300537e-01 4.250000119209289551e-01 4.440000057220458984e-01
7.090301003344481323e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.250000119209289551e-01 4.420000016689300537e-01
7.123745819397993007e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.250000119209289551e-01 4.420000016689300537e-01
7.157190635451504690e-01 4.420000016689300537e-01 4.420000016689300537e-01 4.259999990463256836e-01 4.420000016689300537e-01
7.190635451505016373e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.259999990463256836e-01 4.410000145435333252e-01
7.224080267558528057e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.259999990463256836e-01 4.410000145435333252e-01
7.257525083612039740e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.250000119209289551e-01 4.410000145435333252e-01
7.290969899665551424e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.259999990463256836e-01 4.410000145435333252e-01
7.324414715719063107e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.250000119209289551e-01 4.410000145435333252e-01
7.357859531772574790e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.250000119209289551e-01 4.410000145435333252e-01
7.391304347826086474e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.410000145435333252e-01
7.424749163879598157e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.410000145435333252e-01
7.458193979933109841e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.410000145435333252e-01
7.491638795986621524e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.420000016689300537e-01
7.525083612040133207e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.420000016689300537e-01
7.558528428093644891e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.420000016689300537e-01
7.591973244147156574e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.420000016689300537e-01
7.625418060200668258e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.420000016689300537e-01
7.658862876254179941e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.420000016689300537e-01
7.692307692307691624e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.239999949932098389e-01 4.420000016689300537e-01
7.725752508361204418e-01 4.399999976158142090e-01 4.399999976158142090e-01 4.239999949932098389e-01 4.410000145435333252e-01
7.759197324414716102e-01 4.399999976158142090e-01 4.399999976158142090e-01 4.239999949932098389e-01 4.410000145435333252e-01
7.792642140468227785e-01 4.390000104904174805e-01 4.390000104904174805e-01 4.239999949932098389e-01 4.410000145435333252e-01
7.826086956521739468e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.239999949932098389e-01 4.390000104904174805e-01
7.859531772575251152e-01 4.359999895095825195e-01 4.359999895095825195e-01 4.239999949932098389e-01 4.379999935626983643e-01
7.892976588628762835e-01 4.359999895095825195e-01 4.350000023841857910e-01 4.239999949932098389e-01 4.379999935626983643e-01
7.926421404682274519e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.239999949932098389e-01 4.379999935626983643e-01
7.959866220735786202e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.239999949932098389e-01 4.379999935626983643e-01
7.993311036789297885e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.239999949932098389e-01 4.379999935626983643e-01
8.026755852842809569e-01 4.359999895095825195e-01 4.359999895095825195e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.060200668896321252e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.230000078678131104e-01 4.379999935626983643e-01
8.093645484949832936e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.127090301003344619e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.230000078678131104e-01 4.399999976158142090e-01
8.160535117056856302e-01 4.339999854564666748e-01 4.339999854564666748e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.193979933110367986e-01 4.339999854564666748e-01 4.339999854564666748e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.227424749163879669e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.260869565217391353e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.294314381270903036e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.327759197324414719e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.361204013377926403e-01 4.359999895095825195e-01 4.359999895095825195e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.394648829431438086e-01 4.359999895095825195e-01 4.359999895095825195e-01 4.230000078678131104e-01 4.379999935626983643e-01
8.428093645484949770e-01 4.359999895095825195e-01 4.359999895095825195e-01 4.230000078678131104e-01 4.379999935626983643e-01
8.461538461538461453e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.494983277591973136e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.528428093645484820e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.561872909698996503e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.595317725752508187e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.370000064373016357e-01
8.628762541806019870e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.379999935626983643e-01
8.662207357859531554e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.379999935626983643e-01
8.695652173913043237e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.379999935626983643e-01
8.729096989966554920e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.230000078678131104e-01 4.379999935626983643e-01
8.762541806020066604e-01 4.390000104904174805e-01 4.390000104904174805e-01 4.230000078678131104e-01 4.390000104904174805e-01
8.795986622073578287e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.230000078678131104e-01 4.379999935626983643e-01
8.829431438127089971e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.230000078678131104e-01 4.370000064373016357e-01
8.862876254180601654e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.230000078678131104e-01 4.370000064373016357e-01
8.896321070234113337e-01 4.359999895095825195e-01 4.359999895095825195e-01 4.230000078678131104e-01 4.359999895095825195e-01
8.929765886287625021e-01 4.359999895095825195e-01 4.359999895095825195e-01 4.230000078678131104e-01 4.359999895095825195e-01
8.963210702341136704e-01 4.359999895095825195e-01 4.359999895095825195e-01 4.230000078678131104e-01 4.359999895095825195e-01
8.996655518394648388e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.219999909400939941e-01 4.350000023841857910e-01
9.030100334448160071e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.219999909400939941e-01 4.350000023841857910e-01
9.063545150501671754e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.219999909400939941e-01 4.350000023841857910e-01
9.096989966555183438e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.230000078678131104e-01 4.350000023841857910e-01
9.130434782608695121e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.219999909400939941e-01 4.350000023841857910e-01
9.163879598662206805e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.219999909400939941e-01 4.350000023841857910e-01
9.197324414715718488e-01 4.339999854564666748e-01 4.339999854564666748e-01 4.219999909400939941e-01 4.339999854564666748e-01
9.230769230769230171e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.210000038146972656e-01 4.359999895095825195e-01
9.264214046822741855e-01 4.350000023841857910e-01 4.350000023841857910e-01 4.210000038146972656e-01 4.359999895095825195e-01
9.297658862876253538e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.210000038146972656e-01 4.370000064373016357e-01
9.331103678929765222e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.210000038146972656e-01 4.370000064373016357e-01
9.364548494983276905e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.210000038146972656e-01 4.370000064373016357e-01
9.397993311036788588e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.210000038146972656e-01 4.370000064373016357e-01
9.431438127090301382e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.199999868869781494e-01 4.379999935626983643e-01
9.464882943143813065e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.199999868869781494e-01 4.379999935626983643e-01
9.498327759197324749e-01 4.370000064373016357e-01 4.370000064373016357e-01 4.199999868869781494e-01 4.379999935626983643e-01
9.531772575250836432e-01 4.379999935626983643e-01 4.379999935626983643e-01 4.199999868869781494e-01 4.390000104904174805e-01
9.565217391304348116e-01 4.390000104904174805e-01 4.390000104904174805e-01 4.199999868869781494e-01 4.399999976158142090e-01
9.598662207357859799e-01 4.390000104904174805e-01 4.390000104904174805e-01 4.210000038146972656e-01 4.399999976158142090e-01
9.632107023411371483e-01 4.390000104904174805e-01 4.390000104904174805e-01 4.210000038146972656e-01 4.399999976158142090e-01
9.665551839464883166e-01 4.390000104904174805e-01 4.390000104904174805e-01 4.210000038146972656e-01 4.399999976158142090e-01
9.698996655518394849e-01 4.399999976158142090e-01 4.399999976158142090e-01 4.210000038146972656e-01 4.399999976158142090e-01
9.732441471571906533e-01 4.399999976158142090e-01 4.399999976158142090e-01 4.210000038146972656e-01 4.399999976158142090e-01
9.765886287625418216e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.210000038146972656e-01 4.399999976158142090e-01
9.799331103678929900e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.210000038146972656e-01 4.399999976158142090e-01
9.832775919732441583e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.199999868869781494e-01 4.399999976158142090e-01
9.866220735785953266e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.199999868869781494e-01 4.399999976158142090e-01
9.899665551839464950e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.189999997615814209e-01 4.399999976158142090e-01
9.933110367892976633e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.189999997615814209e-01 4.399999976158142090e-01
9.966555183946488317e-01 4.410000145435333252e-01 4.410000145435333252e-01 4.189999997615814209e-01 4.399999976158142090e-01
1.000000000000000000e+00 4.410000145435333252e-01 4.410000145435333252e-01 4.189999997615814209e-01 4.410000145435333252e-01


==> tikz/data/alpha_mixture_Llama2_ssocial_iqa_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 4.690000116825103760e-01 4.690000116825103760e-01 4.690000116825103760e-01 4.519999921321868896e-01
3.344481605351170509e-03 4.690000116825103760e-01 4.690000116825103760e-01 4.690000116825103760e-01 4.519999921321868896e-01
6.688963210702341018e-03 4.690000116825103760e-01 4.690000116825103760e-01 4.699999988079071045e-01 4.519999921321868896e-01
1.003344481605351196e-02 4.699999988079071045e-01 4.699999988079071045e-01 4.690000116825103760e-01 4.519999921321868896e-01
1.337792642140468204e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.519999921321868896e-01
1.672240802675585211e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.519999921321868896e-01
2.006688963210702392e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
2.341137123745819226e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
2.675585284280936407e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
3.010033444816053588e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
3.344481605351170422e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
3.678929765886287256e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
4.013377926421404784e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
4.347826086956521618e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
4.682274247491638453e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
5.016722408026755980e-02 4.690000116825103760e-01 4.690000116825103760e-01 4.679999947547912598e-01 4.539999961853027344e-01
5.351170568561872815e-02 4.699999988079071045e-01 4.699999988079071045e-01 4.690000116825103760e-01 4.550000131130218506e-01
5.685618729096989649e-02 4.709999859333038330e-01 4.709999859333038330e-01 4.699999988079071045e-01 4.550000131130218506e-01
6.020066889632107177e-02 4.709999859333038330e-01 4.709999859333038330e-01 4.709999859333038330e-01 4.550000131130218506e-01
6.354515050167224011e-02 4.720000028610229492e-01 4.709999859333038330e-01 4.720000028610229492e-01 4.550000131130218506e-01
6.688963210702340845e-02 4.720000028610229492e-01 4.709999859333038330e-01 4.709999859333038330e-01 4.560000002384185791e-01
7.023411371237457679e-02 4.709999859333038330e-01 4.709999859333038330e-01 4.709999859333038330e-01 4.560000002384185791e-01
7.357859531772574513e-02 4.720000028610229492e-01 4.720000028610229492e-01 4.709999859333038330e-01 4.580000042915344238e-01
7.692307692307692735e-02 4.720000028610229492e-01 4.720000028610229492e-01 4.709999859333038330e-01 4.580000042915344238e-01
8.026755852842809569e-02 4.720000028610229492e-01 4.720000028610229492e-01 4.709999859333038330e-01 4.580000042915344238e-01
8.361204013377926403e-02 4.720000028610229492e-01 4.720000028610229492e-01 4.709999859333038330e-01 4.580000042915344238e-01
8.695652173913043237e-02 4.720000028610229492e-01 4.720000028610229492e-01 4.709999859333038330e-01 4.580000042915344238e-01
9.030100334448160071e-02 4.729999899864196777e-01 4.729999899864196777e-01 4.709999859333038330e-01 4.589999914169311523e-01
9.364548494983276905e-02 4.740000069141387939e-01 4.740000069141387939e-01 4.709999859333038330e-01 4.589999914169311523e-01
9.698996655518395127e-02 4.740000069141387939e-01 4.740000069141387939e-01 4.709999859333038330e-01 4.600000083446502686e-01
1.003344481605351196e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.709999859333038330e-01 4.600000083446502686e-01
1.036789297658862880e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.709999859333038330e-01 4.620000123977661133e-01
1.070234113712374563e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.709999859333038330e-01 4.620000123977661133e-01
1.103678929765886246e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.709999859333038330e-01 4.620000123977661133e-01
1.137123745819397930e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.709999859333038330e-01 4.609999954700469971e-01
1.170568561872909613e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.699999988079071045e-01 4.609999954700469971e-01
1.204013377926421435e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.690000116825103760e-01 4.609999954700469971e-01
1.237458193979933119e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.690000116825103760e-01 4.609999954700469971e-01
1.270903010033444802e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.690000116825103760e-01 4.609999954700469971e-01
1.304347826086956486e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.609999954700469971e-01
1.337792642140468169e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.609999954700469971e-01
1.371237458193979852e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.609999954700469971e-01
1.404682274247491536e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.609999954700469971e-01
1.438127090301003219e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.600000083446502686e-01
1.471571906354514903e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.690000116825103760e-01 4.609999954700469971e-01
1.505016722408026864e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.679999947547912598e-01 4.609999954700469971e-01
1.538461538461538547e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.609999954700469971e-01
1.571906354515050230e-01 4.760000109672546387e-01 4.760000109672546387e-01 4.670000076293945312e-01 4.609999954700469971e-01
1.605351170568561914e-01 4.760000109672546387e-01 4.760000109672546387e-01 4.659999907016754150e-01 4.609999954700469971e-01
1.638795986622073597e-01 4.760000109672546387e-01 4.760000109672546387e-01 4.650000035762786865e-01 4.620000123977661133e-01
1.672240802675585281e-01 4.760000109672546387e-01 4.760000109672546387e-01 4.650000035762786865e-01 4.620000123977661133e-01
1.705685618729096964e-01 4.760000109672546387e-01 4.760000109672546387e-01 4.650000035762786865e-01 4.620000123977661133e-01
1.739130434782608647e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.659999907016754150e-01 4.629999995231628418e-01
1.772575250836120331e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.659999907016754150e-01 4.639999866485595703e-01
1.806020066889632014e-01 4.760000109672546387e-01 4.769999980926513672e-01 4.659999907016754150e-01 4.629999995231628418e-01
1.839464882943143698e-01 4.760000109672546387e-01 4.760000109672546387e-01 4.659999907016754150e-01 4.629999995231628418e-01
1.872909698996655381e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.659999907016754150e-01 4.620000123977661133e-01
1.906354515050167064e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.629999995231628418e-01
1.939799331103679025e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.679999947547912598e-01 4.629999995231628418e-01
1.973244147157190709e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.629999995231628418e-01
2.006688963210702392e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.629999995231628418e-01
2.040133779264214076e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.073578595317725759e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.107023411371237442e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.140468227424749126e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.173913043478260809e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.207357859531772493e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.240802675585284176e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.274247491638795859e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.670000076293945312e-01 4.620000123977661133e-01
2.307692307692307543e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.670000076293945312e-01 4.620000123977661133e-01
2.341137123745819226e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.374581939799331187e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.408026755852842871e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.620000123977661133e-01
2.441471571906354554e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.629999995231628418e-01
2.474916387959866237e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.629999995231628418e-01
2.508361204013377921e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.670000076293945312e-01 4.639999866485595703e-01
2.541806020066889604e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.670000076293945312e-01 4.639999866485595703e-01
2.575250836120401288e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.679999947547912598e-01 4.639999866485595703e-01
2.608695652173912971e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.650000035762786865e-01
2.642140468227424654e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.650000035762786865e-01
2.675585284280936338e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.650000035762786865e-01
2.709030100334448021e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.650000035762786865e-01
2.742474916387959705e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.670000076293945312e-01 4.650000035762786865e-01
2.775919732441471388e-01 4.760000109672546387e-01 4.760000109672546387e-01 4.670000076293945312e-01 4.650000035762786865e-01
2.809364548494983072e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.679999947547912598e-01 4.650000035762786865e-01
2.842809364548494755e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.690000116825103760e-01 4.659999907016754150e-01
2.876254180602006438e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.690000116825103760e-01 4.659999907016754150e-01
2.909698996655518122e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.690000116825103760e-01 4.650000035762786865e-01
2.943143812709029805e-01 4.729999899864196777e-01 4.729999899864196777e-01 4.690000116825103760e-01 4.639999866485595703e-01
2.976588628762541489e-01 4.740000069141387939e-01 4.740000069141387939e-01 4.699999988079071045e-01 4.650000035762786865e-01
3.010033444816053727e-01 4.749999940395355225e-01 4.749999940395355225e-01 4.720000028610229492e-01 4.659999907016754150e-01
3.043478260869565410e-01 4.760000109672546387e-01 4.760000109672546387e-01 4.729999899864196777e-01 4.659999907016754150e-01
3.076923076923077094e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.729999899864196777e-01 4.659999907016754150e-01
3.110367892976588777e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.729999899864196777e-01 4.670000076293945312e-01
3.143812709030100461e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.729999899864196777e-01 4.670000076293945312e-01
3.177257525083612144e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.729999899864196777e-01 4.679999947547912598e-01
3.210702341137123828e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.729999899864196777e-01 4.690000116825103760e-01
3.244147157190635511e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.729999899864196777e-01 4.690000116825103760e-01
3.277591973244147194e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.729999899864196777e-01 4.699999988079071045e-01
3.311036789297658878e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.729999899864196777e-01 4.699999988079071045e-01
3.344481605351170561e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.749999940395355225e-01 4.690000116825103760e-01
3.377926421404682245e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.749999940395355225e-01 4.690000116825103760e-01
3.411371237458193928e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.749999940395355225e-01 4.690000116825103760e-01
3.444816053511705611e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.749999940395355225e-01 4.699999988079071045e-01
3.478260869565217295e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.740000069141387939e-01 4.699999988079071045e-01
3.511705685618728978e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.729999899864196777e-01 4.709999859333038330e-01
3.545150501672240662e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.720000028610229492e-01 4.709999859333038330e-01
3.578595317725752345e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.720000028610229492e-01 4.699999988079071045e-01
3.612040133779264028e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.720000028610229492e-01 4.699999988079071045e-01
3.645484949832775712e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.720000028610229492e-01 4.699999988079071045e-01
3.678929765886287395e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.720000028610229492e-01 4.709999859333038330e-01
3.712374581939799079e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.729999899864196777e-01 4.709999859333038330e-01
3.745819397993310762e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.709999859333038330e-01 4.720000028610229492e-01
3.779264214046822445e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.709999859333038330e-01 4.720000028610229492e-01
3.812709030100334129e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.720000028610229492e-01 4.720000028610229492e-01
3.846153846153845812e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.729999899864196777e-01 4.729999899864196777e-01
3.879598662207358051e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.720000028610229492e-01 4.709999859333038330e-01
3.913043478260869734e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.690000116825103760e-01 4.709999859333038330e-01
3.946488294314381418e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.690000116825103760e-01 4.720000028610229492e-01
3.979933110367893101e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.690000116825103760e-01 4.729999899864196777e-01
4.013377926421404784e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.670000076293945312e-01 4.720000028610229492e-01
4.046822742474916468e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.699999988079071045e-01 4.709999859333038330e-01
4.080267558528428151e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.709999859333038330e-01 4.720000028610229492e-01
4.113712374581939835e-01 4.799999892711639404e-01 4.799999892711639404e-01 4.709999859333038330e-01 4.720000028610229492e-01
4.147157190635451518e-01 4.799999892711639404e-01 4.799999892711639404e-01 4.699999988079071045e-01 4.720000028610229492e-01
4.180602006688963201e-01 4.810000061988830566e-01 4.810000061988830566e-01 4.670000076293945312e-01 4.720000028610229492e-01
4.214046822742474885e-01 4.799999892711639404e-01 4.799999892711639404e-01 4.659999907016754150e-01 4.720000028610229492e-01
4.247491638795986568e-01 4.799999892711639404e-01 4.799999892711639404e-01 4.620000123977661133e-01 4.729999899864196777e-01
4.280936454849498252e-01 4.799999892711639404e-01 4.799999892711639404e-01 4.620000123977661133e-01 4.729999899864196777e-01
4.314381270903009935e-01 4.799999892711639404e-01 4.799999892711639404e-01 4.620000123977661133e-01 4.729999899864196777e-01
4.347826086956521618e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.620000123977661133e-01 4.720000028610229492e-01
4.381270903010033302e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.639999866485595703e-01 4.729999899864196777e-01
4.414715719063544985e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.650000035762786865e-01 4.720000028610229492e-01
4.448160535117056669e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.620000123977661133e-01 4.720000028610229492e-01
4.481605351170568352e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.600000083446502686e-01 4.720000028610229492e-01
4.515050167224080035e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.609999954700469971e-01 4.709999859333038330e-01
4.548494983277591719e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.600000083446502686e-01 4.699999988079071045e-01
4.581939799331103402e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.589999914169311523e-01 4.699999988079071045e-01
4.615384615384615086e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.589999914169311523e-01 4.699999988079071045e-01
4.648829431438126769e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.600000083446502686e-01 4.699999988079071045e-01
4.682274247491638453e-01 4.769999980926513672e-01 4.769999980926513672e-01 4.600000083446502686e-01 4.699999988079071045e-01
4.715719063545150691e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.580000042915344238e-01 4.709999859333038330e-01
4.749163879598662374e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.580000042915344238e-01 4.709999859333038330e-01
4.782608695652174058e-01 4.779999852180480957e-01 4.779999852180480957e-01 4.569999873638153076e-01 4.709999859333038330e-01
4.816053511705685741e-01 4.790000021457672119e-01 4.790000021457672119e-01 4.550000131130218506e-01 4.729999899864196777e-01
4.849498327759197425e-01 4.799999892711639404e-01 4.799999892711639404e-01 4.539999961853027344e-01 4.740000069141387939e-01
4.882943143812709108e-01 4.810000061988830566e-01 4.810000061988830566e-01 4.530000090599060059e-01 4.749999940395355225e-01
4.916387959866220791e-01 4.830000102519989014e-01 4.830000102519989014e-01 4.519999921321868896e-01 4.769999980926513672e-01
4.949832775919732475e-01 4.819999933242797852e-01 4.819999933242797852e-01 4.560000002384185791e-01 4.769999980926513672e-01
4.983277591973244158e-01 4.819999933242797852e-01 4.819999933242797852e-01 4.449999928474426270e-01 4.769999980926513672e-01
5.016722408026755842e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.289999902248382568e-01 4.819999933242797852e-01
5.050167224080267525e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.289999902248382568e-01 4.860000014305114746e-01
5.083612040133779209e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.309999942779541016e-01 4.880000054836273193e-01
5.117056856187290892e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.329999983310699463e-01 4.889999926090240479e-01
5.150501672240802575e-01 4.950000047683715820e-01 4.950000047683715820e-01 4.300000071525573730e-01 4.889999926090240479e-01
5.183946488294314259e-01 4.950000047683715820e-01 4.950000047683715820e-01 4.280000030994415283e-01 4.900000095367431641e-01
5.217391304347825942e-01 4.959999918937683105e-01 4.959999918937683105e-01 4.280000030994415283e-01 4.909999966621398926e-01
5.250836120401337626e-01 4.959999918937683105e-01 4.959999918937683105e-01 4.269999861717224121e-01 4.939999878406524658e-01
5.284280936454849309e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.259999990463256836e-01 4.930000007152557373e-01
5.317725752508360992e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.250000119209289551e-01 4.950000047683715820e-01
5.351170568561872676e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.250000119209289551e-01 4.950000047683715820e-01
5.384615384615384359e-01 4.959999918937683105e-01 4.959999918937683105e-01 4.259999990463256836e-01 4.950000047683715820e-01
5.418060200668896043e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.259999990463256836e-01 4.950000047683715820e-01
5.451505016722407726e-01 4.979999959468841553e-01 4.979999959468841553e-01 4.259999990463256836e-01 4.950000047683715820e-01
5.484949832775919409e-01 4.959999918937683105e-01 4.959999918937683105e-01 4.269999861717224121e-01 4.939999878406524658e-01
5.518394648829431093e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.269999861717224121e-01 4.950000047683715820e-01
5.551839464882942776e-01 4.979999959468841553e-01 4.979999959468841553e-01 4.259999990463256836e-01 4.959999918937683105e-01
5.585284280936454460e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.239999949932098389e-01 4.959999918937683105e-01
5.618729096989966143e-01 4.959999918937683105e-01 4.959999918937683105e-01 4.210000038146972656e-01 4.939999878406524658e-01
5.652173913043477826e-01 4.979999959468841553e-01 4.979999959468841553e-01 4.219999909400939941e-01 4.959999918937683105e-01
5.685618729096989510e-01 4.990000128746032715e-01 4.990000128746032715e-01 4.210000038146972656e-01 4.970000088214874268e-01
5.719063545150501193e-01 4.990000128746032715e-01 4.990000128746032715e-01 4.210000038146972656e-01 4.979999959468841553e-01
5.752508361204012877e-01 5.000000000000000000e-01 5.000000000000000000e-01 4.199999868869781494e-01 4.970000088214874268e-01
5.785953177257524560e-01 4.990000128746032715e-01 4.990000128746032715e-01 4.199999868869781494e-01 4.970000088214874268e-01
5.819397993311036243e-01 5.009999871253967285e-01 5.009999871253967285e-01 4.189999997615814209e-01 4.979999959468841553e-01
5.852842809364547927e-01 4.990000128746032715e-01 4.990000128746032715e-01 4.189999997615814209e-01 4.970000088214874268e-01
5.886287625418059610e-01 4.990000128746032715e-01 4.990000128746032715e-01 4.199999868869781494e-01 4.970000088214874268e-01
5.919732441471571294e-01 5.000000000000000000e-01 5.000000000000000000e-01 4.180000126361846924e-01 4.979999959468841553e-01
5.953177257525082977e-01 5.000000000000000000e-01 5.000000000000000000e-01 4.180000126361846924e-01 4.970000088214874268e-01
5.986622073578594661e-01 5.009999871253967285e-01 5.009999871253967285e-01 4.180000126361846924e-01 4.979999959468841553e-01
6.020066889632107454e-01 5.030000209808349609e-01 5.030000209808349609e-01 4.180000126361846924e-01 4.990000128746032715e-01
6.053511705685619138e-01 5.030000209808349609e-01 5.030000209808349609e-01 4.180000126361846924e-01 4.990000128746032715e-01
6.086956521739130821e-01 5.049999952316284180e-01 5.049999952316284180e-01 4.169999957084655762e-01 5.000000000000000000e-01
6.120401337792642504e-01 5.049999952316284180e-01 5.049999952316284180e-01 4.160000085830688477e-01 5.000000000000000000e-01
6.153846153846154188e-01 5.040000081062316895e-01 5.040000081062316895e-01 4.160000085830688477e-01 5.000000000000000000e-01
6.187290969899665871e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.160000085830688477e-01 5.019999742507934570e-01
6.220735785953177555e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.169999957084655762e-01 5.030000209808349609e-01
6.254180602006689238e-01 5.049999952316284180e-01 5.049999952316284180e-01 4.169999957084655762e-01 5.019999742507934570e-01
6.287625418060200921e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.169999957084655762e-01 5.030000209808349609e-01
6.321070234113712605e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.169999957084655762e-01 5.049999952316284180e-01
6.354515050167224288e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.169999957084655762e-01 5.059999823570251465e-01
6.387959866220735972e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.169999957084655762e-01 5.049999952316284180e-01
6.421404682274247655e-01 5.099999904632568359e-01 5.099999904632568359e-01 4.169999957084655762e-01 5.059999823570251465e-01
6.454849498327759338e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.180000126361846924e-01 5.049999952316284180e-01
6.488294314381271022e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.160000085830688477e-01 5.049999952316284180e-01
6.521739130434782705e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.160000085830688477e-01 5.070000290870666504e-01
6.555183946488294389e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.169999957084655762e-01 5.070000290870666504e-01
6.588628762541806072e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.169999957084655762e-01 5.070000290870666504e-01
6.622073578595317755e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.169999957084655762e-01 5.070000290870666504e-01
6.655518394648829439e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.180000126361846924e-01 5.049999952316284180e-01
6.688963210702341122e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.189999997615814209e-01 5.049999952316284180e-01
6.722408026755852806e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.199999868869781494e-01 5.049999952316284180e-01
6.755852842809364489e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.199999868869781494e-01 5.059999823570251465e-01
6.789297658862876172e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.199999868869781494e-01 5.070000290870666504e-01
6.822742474916387856e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.199999868869781494e-01 5.059999823570251465e-01
6.856187290969899539e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.189999997615814209e-01 5.049999952316284180e-01
6.889632107023411223e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.180000126361846924e-01 5.040000081062316895e-01
6.923076923076922906e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.180000126361846924e-01 5.040000081062316895e-01
6.956521739130434590e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.180000126361846924e-01 5.040000081062316895e-01
6.989966555183946273e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.180000126361846924e-01 5.040000081062316895e-01
7.023411371237457956e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.180000126361846924e-01 5.049999952316284180e-01
7.056856187290969640e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.180000126361846924e-01 5.049999952316284180e-01
7.090301003344481323e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.180000126361846924e-01 5.040000081062316895e-01
7.123745819397993007e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.180000126361846924e-01 5.040000081062316895e-01
7.157190635451504690e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.180000126361846924e-01 5.030000209808349609e-01
7.190635451505016373e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.180000126361846924e-01 5.030000209808349609e-01
7.224080267558528057e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.180000126361846924e-01 5.030000209808349609e-01
7.257525083612039740e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.180000126361846924e-01 5.040000081062316895e-01
7.290969899665551424e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.180000126361846924e-01 5.040000081062316895e-01
7.324414715719063107e-01 5.099999904632568359e-01 5.099999904632568359e-01 4.180000126361846924e-01 5.049999952316284180e-01
7.357859531772574790e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.180000126361846924e-01 5.040000081062316895e-01
7.391304347826086474e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.169999957084655762e-01 5.030000209808349609e-01
7.424749163879598157e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.169999957084655762e-01 5.030000209808349609e-01
7.458193979933109841e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.169999957084655762e-01 5.040000081062316895e-01
7.491638795986621524e-01 5.090000033378601074e-01 5.090000033378601074e-01 4.160000085830688477e-01 5.049999952316284180e-01
7.525083612040133207e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.160000085830688477e-01 5.040000081062316895e-01
7.558528428093644891e-01 5.080000162124633789e-01 5.080000162124633789e-01 4.160000085830688477e-01 5.040000081062316895e-01
7.591973244147156574e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.160000085830688477e-01 5.040000081062316895e-01
7.625418060200668258e-01 5.070000290870666504e-01 5.070000290870666504e-01 4.160000085830688477e-01 5.040000081062316895e-01
7.658862876254179941e-01 5.049999952316284180e-01 5.049999952316284180e-01 4.160000085830688477e-01 5.019999742507934570e-01
7.692307692307691624e-01 5.040000081062316895e-01 5.040000081062316895e-01 4.160000085830688477e-01 5.000000000000000000e-01
7.725752508361204418e-01 5.040000081062316895e-01 5.040000081062316895e-01 4.160000085830688477e-01 5.000000000000000000e-01
7.759197324414716102e-01 5.040000081062316895e-01 5.040000081062316895e-01 4.160000085830688477e-01 5.000000000000000000e-01
7.792642140468227785e-01 5.040000081062316895e-01 5.040000081062316895e-01 4.160000085830688477e-01 5.000000000000000000e-01
7.826086956521739468e-01 5.040000081062316895e-01 5.040000081062316895e-01 4.160000085830688477e-01 5.000000000000000000e-01
7.859531772575251152e-01 5.040000081062316895e-01 5.040000081062316895e-01 4.160000085830688477e-01 5.000000000000000000e-01
7.892976588628762835e-01 5.030000209808349609e-01 5.030000209808349609e-01 4.160000085830688477e-01 4.990000128746032715e-01
7.926421404682274519e-01 5.030000209808349609e-01 5.030000209808349609e-01 4.169999957084655762e-01 5.000000000000000000e-01
7.959866220735786202e-01 5.030000209808349609e-01 5.030000209808349609e-01 4.169999957084655762e-01 5.000000000000000000e-01
7.993311036789297885e-01 5.019999742507934570e-01 5.019999742507934570e-01 4.160000085830688477e-01 4.990000128746032715e-01
8.026755852842809569e-01 5.019999742507934570e-01 5.019999742507934570e-01 4.160000085830688477e-01 4.990000128746032715e-01
8.060200668896321252e-01 5.030000209808349609e-01 5.030000209808349609e-01 4.160000085830688477e-01 5.000000000000000000e-01
8.093645484949832936e-01 5.019999742507934570e-01 5.019999742507934570e-01 4.160000085830688477e-01 4.990000128746032715e-01
8.127090301003344619e-01 5.000000000000000000e-01 5.000000000000000000e-01 4.160000085830688477e-01 4.970000088214874268e-01
8.160535117056856302e-01 5.000000000000000000e-01 5.000000000000000000e-01 4.160000085830688477e-01 4.959999918937683105e-01
8.193979933110367986e-01 4.990000128746032715e-01 5.000000000000000000e-01 4.160000085830688477e-01 4.959999918937683105e-01
8.227424749163879669e-01 4.979999959468841553e-01 4.990000128746032715e-01 4.160000085830688477e-01 4.950000047683715820e-01
8.260869565217391353e-01 4.970000088214874268e-01 4.979999959468841553e-01 4.149999916553497314e-01 4.939999878406524658e-01
8.294314381270903036e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.149999916553497314e-01 4.930000007152557373e-01
8.327759197324414719e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.149999916553497314e-01 4.930000007152557373e-01
8.361204013377926403e-01 4.970000088214874268e-01 4.970000088214874268e-01 4.149999916553497314e-01 4.930000007152557373e-01
8.394648829431438086e-01 4.950000047683715820e-01 4.950000047683715820e-01 4.160000085830688477e-01 4.920000135898590088e-01
8.428093645484949770e-01 4.939999878406524658e-01 4.939999878406524658e-01 4.169999957084655762e-01 4.909999966621398926e-01
8.461538461538461453e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.169999957084655762e-01 4.889999926090240479e-01
8.494983277591973136e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.169999957084655762e-01 4.889999926090240479e-01
8.528428093645484820e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.169999957084655762e-01 4.889999926090240479e-01
8.561872909698996503e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.169999957084655762e-01 4.889999926090240479e-01
8.595317725752508187e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.169999957084655762e-01 4.900000095367431641e-01
8.628762541806019870e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.160000085830688477e-01 4.900000095367431641e-01
8.662207357859531554e-01 4.920000135898590088e-01 4.920000135898590088e-01 4.160000085830688477e-01 4.900000095367431641e-01
8.695652173913043237e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.160000085830688477e-01 4.900000095367431641e-01
8.729096989966554920e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.160000085830688477e-01 4.900000095367431641e-01
8.762541806020066604e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.160000085830688477e-01 4.900000095367431641e-01
8.795986622073578287e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.160000085830688477e-01 4.889999926090240479e-01
8.829431438127089971e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.160000085830688477e-01 4.889999926090240479e-01
8.862876254180601654e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.160000085830688477e-01 4.889999926090240479e-01
8.896321070234113337e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.889999926090240479e-01
8.929765886287625021e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.880000054836273193e-01
8.963210702341136704e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.880000054836273193e-01
8.996655518394648388e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.880000054836273193e-01
9.030100334448160071e-01 4.860000014305114746e-01 4.860000014305114746e-01 4.149999916553497314e-01 4.860000014305114746e-01
9.063545150501671754e-01 4.860000014305114746e-01 4.860000014305114746e-01 4.149999916553497314e-01 4.860000014305114746e-01
9.096989966555183438e-01 4.860000014305114746e-01 4.860000014305114746e-01 4.149999916553497314e-01 4.860000014305114746e-01
9.130434782608695121e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.869999885559082031e-01
9.163879598662206805e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.140000045299530029e-01 4.869999885559082031e-01
9.197324414715718488e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.230769230769230171e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.149999916553497314e-01 4.900000095367431641e-01
9.264214046822741855e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.149999916553497314e-01 4.909999966621398926e-01
9.297658862876253538e-01 4.900000095367431641e-01 4.900000095367431641e-01 4.149999916553497314e-01 4.909999966621398926e-01
9.331103678929765222e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.149999916553497314e-01 4.900000095367431641e-01
9.364548494983276905e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.889999926090240479e-01
9.397993311036788588e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.149999916553497314e-01 4.889999926090240479e-01
9.431438127090301382e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.149999916553497314e-01 4.880000054836273193e-01
9.464882943143813065e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.149999916553497314e-01 4.880000054836273193e-01
9.498327759197324749e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.149999916553497314e-01 4.869999885559082031e-01
9.531772575250836432e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.565217391304348116e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.598662207357859799e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.632107023411371483e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.665551839464883166e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.698996655518394849e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.732441471571906533e-01 4.889999926090240479e-01 4.889999926090240479e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.765886287625418216e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.140000045299530029e-01 4.880000054836273193e-01
9.799331103678929900e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.149999916553497314e-01 4.880000054836273193e-01
9.832775919732441583e-01 4.880000054836273193e-01 4.880000054836273193e-01 4.149999916553497314e-01 4.880000054836273193e-01
9.866220735785953266e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.160000085830688477e-01 4.869999885559082031e-01
9.899665551839464950e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.869999885559082031e-01
9.933110367892976633e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.869999885559082031e-01
9.966555183946488317e-01 4.869999885559082031e-01 4.869999885559082031e-01 4.149999916553497314e-01 4.869999885559082031e-01
1.000000000000000000e+00 4.860000014305114746e-01 4.860000014305114746e-01 4.149999916553497314e-01 4.860000014305114746e-01


==> tikz/data/alpha_mixture_Mamba_openbookqa.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 1.940000057220458984e-01 1.920000016689300537e-01 1.920000016689300537e-01
3.344481605351170509e-03 1.940000057220458984e-01 1.920000016689300537e-01 1.940000057220458984e-01
6.688963210702341018e-03 1.940000057220458984e-01 1.920000016689300537e-01 1.940000057220458984e-01
1.003344481605351196e-02 1.940000057220458984e-01 1.899999976158142090e-01 1.920000016689300537e-01
1.337792642140468204e-02 1.940000057220458984e-01 1.899999976158142090e-01 1.920000016689300537e-01
1.672240802675585211e-02 1.940000057220458984e-01 1.899999976158142090e-01 1.920000016689300537e-01
2.006688963210702392e-02 1.940000057220458984e-01 1.879999935626983643e-01 1.940000057220458984e-01
2.341137123745819226e-02 1.940000057220458984e-01 1.879999935626983643e-01 1.940000057220458984e-01
2.675585284280936407e-02 1.940000057220458984e-01 1.860000044107437134e-01 1.920000016689300537e-01
3.010033444816053588e-02 1.920000016689300537e-01 1.899999976158142090e-01 1.940000057220458984e-01
3.344481605351170422e-02 1.920000016689300537e-01 1.899999976158142090e-01 1.959999948740005493e-01
3.678929765886287256e-02 1.920000016689300537e-01 1.899999976158142090e-01 1.959999948740005493e-01
4.013377926421404784e-02 1.920000016689300537e-01 1.899999976158142090e-01 1.959999948740005493e-01
4.347826086956521618e-02 1.920000016689300537e-01 1.899999976158142090e-01 1.940000057220458984e-01
4.682274247491638453e-02 1.920000016689300537e-01 1.899999976158142090e-01 1.959999948740005493e-01
5.016722408026755980e-02 1.920000016689300537e-01 1.899999976158142090e-01 1.959999948740005493e-01
5.351170568561872815e-02 1.920000016689300537e-01 1.879999935626983643e-01 1.959999948740005493e-01
5.685618729096989649e-02 1.920000016689300537e-01 1.879999935626983643e-01 1.959999948740005493e-01
6.020066889632107177e-02 1.920000016689300537e-01 1.879999935626983643e-01 1.959999948740005493e-01
6.354515050167224011e-02 1.920000016689300537e-01 1.879999935626983643e-01 1.959999948740005493e-01
6.688963210702340845e-02 1.920000016689300537e-01 1.879999935626983643e-01 1.940000057220458984e-01
7.023411371237457679e-02 1.920000016689300537e-01 1.879999935626983643e-01 1.959999948740005493e-01
7.357859531772574513e-02 1.920000016689300537e-01 1.879999935626983643e-01 1.940000057220458984e-01
7.692307692307692735e-02 1.920000016689300537e-01 1.879999935626983643e-01 1.940000057220458984e-01
8.026755852842809569e-02 1.920000016689300537e-01 1.879999935626983643e-01 2.000000029802322388e-01
8.361204013377926403e-02 1.920000016689300537e-01 1.860000044107437134e-01 2.000000029802322388e-01
8.695652173913043237e-02 1.920000016689300537e-01 1.860000044107437134e-01 2.000000029802322388e-01
9.030100334448160071e-02 1.920000016689300537e-01 1.840000003576278687e-01 2.020000070333480835e-01
9.364548494983276905e-02 1.920000016689300537e-01 1.840000003576278687e-01 2.020000070333480835e-01
9.698996655518395127e-02 1.920000016689300537e-01 1.840000003576278687e-01 2.039999961853027344e-01
1.003344481605351196e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.039999961853027344e-01
1.036789297658862880e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.039999961853027344e-01
1.070234113712374563e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.039999961853027344e-01
1.103678929765886246e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.039999961853027344e-01
1.137123745819397930e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.080000042915344238e-01
1.170568561872909613e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.080000042915344238e-01
1.204013377926421435e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.080000042915344238e-01
1.237458193979933119e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.080000042915344238e-01
1.270903010033444802e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.099999934434890747e-01
1.304347826086956486e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.099999934434890747e-01
1.337792642140468169e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.099999934434890747e-01
1.371237458193979852e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.099999934434890747e-01
1.404682274247491536e-01 1.920000016689300537e-01 1.840000003576278687e-01 2.099999934434890747e-01
1.438127090301003219e-01 1.920000016689300537e-01 1.860000044107437134e-01 2.119999974966049194e-01
1.471571906354514903e-01 1.920000016689300537e-01 1.860000044107437134e-01 2.119999974966049194e-01
1.505016722408026864e-01 1.920000016689300537e-01 1.860000044107437134e-01 2.140000015497207642e-01
1.538461538461538547e-01 1.920000016689300537e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.571906354515050230e-01 1.920000016689300537e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.605351170568561914e-01 1.920000016689300537e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.638795986622073597e-01 1.899999976158142090e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.672240802675585281e-01 1.899999976158142090e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.705685618729096964e-01 1.899999976158142090e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.739130434782608647e-01 1.899999976158142090e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.772575250836120331e-01 1.899999976158142090e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.806020066889632014e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.839464882943143698e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.872909698996655381e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.160000056028366089e-01
1.906354515050167064e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.140000015497207642e-01
1.939799331103679025e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.140000015497207642e-01
1.973244147157190709e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.006688963210702392e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.040133779264214076e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.073578595317725759e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.107023411371237442e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.140468227424749126e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.140000015497207642e-01
2.173913043478260809e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.140000015497207642e-01
2.207357859531772493e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.140000015497207642e-01
2.240802675585284176e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.274247491638795859e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.307692307692307543e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.341137123745819226e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.374581939799331187e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.140000015497207642e-01
2.408026755852842871e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.140000015497207642e-01
2.441471571906354554e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.474916387959866237e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.508361204013377921e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.099999934434890747e-01
2.541806020066889604e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.099999934434890747e-01
2.575250836120401288e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.099999934434890747e-01
2.608695652173912971e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.642140468227424654e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.675585284280936338e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.119999974966049194e-01
2.709030100334448021e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.099999934434890747e-01
2.742474916387959705e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.099999934434890747e-01
2.775919732441471388e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.080000042915344238e-01
2.809364548494983072e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.080000042915344238e-01
2.842809364548494755e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.099999934434890747e-01
2.876254180602006438e-01 1.879999935626983643e-01 1.860000044107437134e-01 2.099999934434890747e-01
2.909698996655518122e-01 1.879999935626983643e-01 1.879999935626983643e-01 2.099999934434890747e-01
2.943143812709029805e-01 1.879999935626983643e-01 1.879999935626983643e-01 2.080000042915344238e-01
2.976588628762541489e-01 1.879999935626983643e-01 1.879999935626983643e-01 2.060000002384185791e-01
3.010033444816053727e-01 1.879999935626983643e-01 1.879999935626983643e-01 2.060000002384185791e-01
3.043478260869565410e-01 1.879999935626983643e-01 1.899999976158142090e-01 2.060000002384185791e-01
3.076923076923077094e-01 1.879999935626983643e-01 1.899999976158142090e-01 2.060000002384185791e-01
3.110367892976588777e-01 1.879999935626983643e-01 1.899999976158142090e-01 2.080000042915344238e-01
3.143812709030100461e-01 1.879999935626983643e-01 1.899999976158142090e-01 2.080000042915344238e-01
3.177257525083612144e-01 1.860000044107437134e-01 1.899999976158142090e-01 2.080000042915344238e-01
3.210702341137123828e-01 1.860000044107437134e-01 1.899999976158142090e-01 2.060000002384185791e-01
3.244147157190635511e-01 1.860000044107437134e-01 1.899999976158142090e-01 2.039999961853027344e-01
3.277591973244147194e-01 1.860000044107437134e-01 1.920000016689300537e-01 2.020000070333480835e-01
3.311036789297658878e-01 1.860000044107437134e-01 1.920000016689300537e-01 2.000000029802322388e-01
3.344481605351170561e-01 1.860000044107437134e-01 1.920000016689300537e-01 2.000000029802322388e-01
3.377926421404682245e-01 1.860000044107437134e-01 1.899999976158142090e-01 2.000000029802322388e-01
3.411371237458193928e-01 1.860000044107437134e-01 1.899999976158142090e-01 2.020000070333480835e-01
3.444816053511705611e-01 1.860000044107437134e-01 1.879999935626983643e-01 2.000000029802322388e-01
3.478260869565217295e-01 1.860000044107437134e-01 1.879999935626983643e-01 2.000000029802322388e-01
3.511705685618728978e-01 1.860000044107437134e-01 1.879999935626983643e-01 2.000000029802322388e-01
3.545150501672240662e-01 1.860000044107437134e-01 1.879999935626983643e-01 2.000000029802322388e-01
3.578595317725752345e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.000000029802322388e-01
3.612040133779264028e-01 1.860000044107437134e-01 1.860000044107437134e-01 1.979999989271163940e-01
3.645484949832775712e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.959999948740005493e-01
3.678929765886287395e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.959999948740005493e-01
3.712374581939799079e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.940000057220458984e-01
3.745819397993310762e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.940000057220458984e-01
3.779264214046822445e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.940000057220458984e-01
3.812709030100334129e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.940000057220458984e-01
3.846153846153845812e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.959999948740005493e-01
3.879598662207358051e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.959999948740005493e-01
3.913043478260869734e-01 1.879999935626983643e-01 1.860000044107437134e-01 1.959999948740005493e-01
3.946488294314381418e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.000000029802322388e-01
3.979933110367893101e-01 1.860000044107437134e-01 1.879999935626983643e-01 2.000000029802322388e-01
4.013377926421404784e-01 1.860000044107437134e-01 1.879999935626983643e-01 1.979999989271163940e-01
4.046822742474916468e-01 1.860000044107437134e-01 1.860000044107437134e-01 1.979999989271163940e-01
4.080267558528428151e-01 1.860000044107437134e-01 1.860000044107437134e-01 1.979999989271163940e-01
4.113712374581939835e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.000000029802322388e-01
4.147157190635451518e-01 1.860000044107437134e-01 1.860000044107437134e-01 1.979999989271163940e-01
4.180602006688963201e-01 1.840000003576278687e-01 1.860000044107437134e-01 1.979999989271163940e-01
4.214046822742474885e-01 1.840000003576278687e-01 1.860000044107437134e-01 1.979999989271163940e-01
4.247491638795986568e-01 1.840000003576278687e-01 1.860000044107437134e-01 2.000000029802322388e-01
4.280936454849498252e-01 1.840000003576278687e-01 1.840000003576278687e-01 2.000000029802322388e-01
4.314381270903009935e-01 1.840000003576278687e-01 1.840000003576278687e-01 2.020000070333480835e-01
4.347826086956521618e-01 1.840000003576278687e-01 1.840000003576278687e-01 2.020000070333480835e-01
4.381270903010033302e-01 1.840000003576278687e-01 1.840000003576278687e-01 2.000000029802322388e-01
4.414715719063544985e-01 1.819999963045120239e-01 1.840000003576278687e-01 2.000000029802322388e-01
4.448160535117056669e-01 1.819999963045120239e-01 1.840000003576278687e-01 2.000000029802322388e-01
4.481605351170568352e-01 1.819999963045120239e-01 1.840000003576278687e-01 2.000000029802322388e-01
4.515050167224080035e-01 1.819999963045120239e-01 1.840000003576278687e-01 1.979999989271163940e-01
4.548494983277591719e-01 1.819999963045120239e-01 1.840000003576278687e-01 1.979999989271163940e-01
4.581939799331103402e-01 1.819999963045120239e-01 1.840000003576278687e-01 1.979999989271163940e-01
4.615384615384615086e-01 1.800000071525573730e-01 1.840000003576278687e-01 1.979999989271163940e-01
4.648829431438126769e-01 1.780000030994415283e-01 1.840000003576278687e-01 2.000000029802322388e-01
4.682274247491638453e-01 1.780000030994415283e-01 1.840000003576278687e-01 2.000000029802322388e-01
4.715719063545150691e-01 1.780000030994415283e-01 1.840000003576278687e-01 1.979999989271163940e-01
4.749163879598662374e-01 1.780000030994415283e-01 1.840000003576278687e-01 1.959999948740005493e-01
4.782608695652174058e-01 1.780000030994415283e-01 1.860000044107437134e-01 1.959999948740005493e-01
4.816053511705685741e-01 1.759999990463256836e-01 1.860000044107437134e-01 1.940000057220458984e-01
4.849498327759197425e-01 1.739999949932098389e-01 1.840000003576278687e-01 1.940000057220458984e-01
4.882943143812709108e-01 1.739999949932098389e-01 1.819999963045120239e-01 1.899999976158142090e-01
4.916387959866220791e-01 1.739999949932098389e-01 1.819999963045120239e-01 1.899999976158142090e-01
4.949832775919732475e-01 1.700000017881393433e-01 1.800000071525573730e-01 1.899999976158142090e-01
4.983277591973244158e-01 1.700000017881393433e-01 1.800000071525573730e-01 1.860000044107437134e-01
5.016722408026755842e-01 1.720000058412551880e-01 1.759999990463256836e-01 2.060000002384185791e-01
5.050167224080267525e-01 1.720000058412551880e-01 1.739999949932098389e-01 2.080000042915344238e-01
5.083612040133779209e-01 1.720000058412551880e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.117056856187290892e-01 1.720000058412551880e-01 1.739999949932098389e-01 2.119999974966049194e-01
5.150501672240802575e-01 1.720000058412551880e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.183946488294314259e-01 1.720000058412551880e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.217391304347825942e-01 1.720000058412551880e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.250836120401337626e-01 1.720000058412551880e-01 1.759999990463256836e-01 2.099999934434890747e-01
5.284280936454849309e-01 1.720000058412551880e-01 1.759999990463256836e-01 2.099999934434890747e-01
5.317725752508360992e-01 1.720000058412551880e-01 1.759999990463256836e-01 2.080000042915344238e-01
5.351170568561872676e-01 1.720000058412551880e-01 1.759999990463256836e-01 2.080000042915344238e-01
5.384615384615384359e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.080000042915344238e-01
5.418060200668896043e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.080000042915344238e-01
5.451505016722407726e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.080000042915344238e-01
5.484949832775919409e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.518394648829431093e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.551839464882942776e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.585284280936454460e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.618729096989966143e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.652173913043477826e-01 1.700000017881393433e-01 1.739999949932098389e-01 2.099999934434890747e-01
5.685618729096989510e-01 1.679999977350234985e-01 1.720000058412551880e-01 2.099999934434890747e-01
5.719063545150501193e-01 1.679999977350234985e-01 1.700000017881393433e-01 2.099999934434890747e-01
5.752508361204012877e-01 1.679999977350234985e-01 1.700000017881393433e-01 2.099999934434890747e-01
5.785953177257524560e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01
5.819397993311036243e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01
5.852842809364547927e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01
5.886287625418059610e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01
5.919732441471571294e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.140000015497207642e-01
5.953177257525082977e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.160000056028366089e-01
5.986622073578594661e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.160000056028366089e-01
6.020066889632107454e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.160000056028366089e-01
6.053511705685619138e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01
6.086956521739130821e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01
6.120401337792642504e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01
6.153846153846154188e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.119999974966049194e-01
6.187290969899665871e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
6.220735785953177555e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
6.254180602006689238e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.119999974966049194e-01
6.287625418060200921e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.119999974966049194e-01
6.321070234113712605e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.119999974966049194e-01
6.354515050167224288e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.119999974966049194e-01
6.387959866220735972e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.119999974966049194e-01
6.421404682274247655e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
6.454849498327759338e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
6.488294314381271022e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
6.521739130434782705e-01 1.640000045299530029e-01 1.659999936819076538e-01 2.119999974966049194e-01
6.555183946488294389e-01 1.659999936819076538e-01 1.700000017881393433e-01 2.119999974966049194e-01
6.588628762541806072e-01 1.679999977350234985e-01 1.700000017881393433e-01 2.140000015497207642e-01
6.622073578595317755e-01 1.679999977350234985e-01 1.700000017881393433e-01 2.140000015497207642e-01
6.655518394648829439e-01 1.679999977350234985e-01 1.700000017881393433e-01 2.140000015497207642e-01
6.688963210702341122e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01
6.722408026755852806e-01 1.700000017881393433e-01 1.679999977350234985e-01 2.140000015497207642e-01
6.755852842809364489e-01 1.700000017881393433e-01 1.679999977350234985e-01 2.140000015497207642e-01
6.789297658862876172e-01 1.700000017881393433e-01 1.679999977350234985e-01 2.140000015497207642e-01
6.822742474916387856e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.140000015497207642e-01
6.856187290969899539e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
6.889632107023411223e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
6.923076923076922906e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
6.956521739130434590e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
6.989966555183946273e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
7.023411371237457956e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.140000015497207642e-01
7.056856187290969640e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.140000015497207642e-01
7.090301003344481323e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.140000015497207642e-01
7.123745819397993007e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.140000015497207642e-01
7.157190635451504690e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.140000015497207642e-01
7.190635451505016373e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.140000015497207642e-01
7.224080267558528057e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
7.257525083612039740e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
7.290969899665551424e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
7.324414715719063107e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.140000015497207642e-01
7.357859531772574790e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.391304347826086474e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.424749163879598157e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.458193979933109841e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.491638795986621524e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.525083612040133207e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.558528428093644891e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.591973244147156574e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.625418060200668258e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.658862876254179941e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.692307692307691624e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.725752508361204418e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.759197324414716102e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.792642140468227785e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.826086956521739468e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.859531772575251152e-01 1.640000045299530029e-01 1.620000004768371582e-01 2.119999974966049194e-01
7.892976588628762835e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.926421404682274519e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.959866220735786202e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
7.993311036789297885e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
8.026755852842809569e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
8.060200668896321252e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
8.093645484949832936e-01 1.640000045299530029e-01 1.640000045299530029e-01 2.119999974966049194e-01
8.127090301003344619e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.119999974966049194e-01
8.160535117056856302e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.119999974966049194e-01
8.193979933110367986e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.119999974966049194e-01
8.227424749163879669e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.119999974966049194e-01
8.260869565217391353e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.294314381270903036e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.327759197324414719e-01 1.659999936819076538e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.361204013377926403e-01 1.679999977350234985e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.394648829431438086e-01 1.679999977350234985e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.428093645484949770e-01 1.679999977350234985e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.461538461538461453e-01 1.679999977350234985e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.494983277591973136e-01 1.679999977350234985e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.528428093645484820e-01 1.679999977350234985e-01 1.620000004768371582e-01 2.099999934434890747e-01
8.561872909698996503e-01 1.679999977350234985e-01 1.640000045299530029e-01 2.099999934434890747e-01
8.595317725752508187e-01 1.679999977350234985e-01 1.640000045299530029e-01 2.099999934434890747e-01
8.628762541806019870e-01 1.679999977350234985e-01 1.640000045299530029e-01 2.099999934434890747e-01
8.662207357859531554e-01 1.700000017881393433e-01 1.640000045299530029e-01 2.099999934434890747e-01
8.695652173913043237e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
8.729096989966554920e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
8.762541806020066604e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
8.795986622073578287e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
8.829431438127089971e-01 1.720000058412551880e-01 1.679999977350234985e-01 2.099999934434890747e-01
8.862876254180601654e-01 1.720000058412551880e-01 1.679999977350234985e-01 2.099999934434890747e-01
8.896321070234113337e-01 1.720000058412551880e-01 1.679999977350234985e-01 2.099999934434890747e-01
8.929765886287625021e-01 1.720000058412551880e-01 1.679999977350234985e-01 2.099999934434890747e-01
8.963210702341136704e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.099999934434890747e-01
8.996655518394648388e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.099999934434890747e-01
9.030100334448160071e-01 1.700000017881393433e-01 1.679999977350234985e-01 2.099999934434890747e-01
9.063545150501671754e-01 1.700000017881393433e-01 1.679999977350234985e-01 2.099999934434890747e-01
9.096989966555183438e-01 1.700000017881393433e-01 1.679999977350234985e-01 2.099999934434890747e-01
9.130434782608695121e-01 1.700000017881393433e-01 1.679999977350234985e-01 2.099999934434890747e-01
9.163879598662206805e-01 1.700000017881393433e-01 1.679999977350234985e-01 2.099999934434890747e-01
9.197324414715718488e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
9.230769230769230171e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
9.264214046822741855e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
9.297658862876253538e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
9.331103678929765222e-01 1.700000017881393433e-01 1.659999936819076538e-01 2.099999934434890747e-01
9.364548494983276905e-01 1.679999977350234985e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.397993311036788588e-01 1.679999977350234985e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.431438127090301382e-01 1.679999977350234985e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.464882943143813065e-01 1.679999977350234985e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.498327759197324749e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.531772575250836432e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.565217391304348116e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.598662207357859799e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.632107023411371483e-01 1.659999936819076538e-01 1.640000045299530029e-01 2.119999974966049194e-01
9.665551839464883166e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.698996655518394849e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.732441471571906533e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.765886287625418216e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.799331103678929900e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.832775919732441583e-01 1.679999977350234985e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.866220735785953266e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.899665551839464950e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.933110367892976633e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01
9.966555183946488317e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01
1.000000000000000000e+00 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01


==> tikz/data/alpha_mixture_Mamba_shellaswag.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
3.344481605351170509e-03 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
6.688963210702341018e-03 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
1.003344481605351196e-02 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
1.337792642140468204e-02 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
1.672240802675585211e-02 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
2.006688963210702392e-02 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
2.341137123745819226e-02 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
2.675585284280936407e-02 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
3.010033444816053588e-02 3.179999887943267822e-01 3.179999887943267822e-01 3.179999887943267822e-01
3.344481605351170422e-02 3.179999887943267822e-01 3.179999887943267822e-01 3.160000145435333252e-01
3.678929765886287256e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
4.013377926421404784e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
4.347826086956521618e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
4.682274247491638453e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
5.016722408026755980e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
5.351170568561872815e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
5.685618729096989649e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
6.020066889632107177e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
6.354515050167224011e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
6.688963210702340845e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
7.023411371237457679e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
7.357859531772574513e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
7.692307692307692735e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
8.026755852842809569e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
8.361204013377926403e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
8.695652173913043237e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
9.030100334448160071e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
9.364548494983276905e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
9.698996655518395127e-02 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.003344481605351196e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.036789297658862880e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.070234113712374563e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.103678929765886246e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.137123745819397930e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.170568561872909613e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.204013377926421435e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.237458193979933119e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.270903010033444802e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.304347826086956486e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.337792642140468169e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.371237458193979852e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.404682274247491536e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.438127090301003219e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.160000145435333252e-01
1.471571906354514903e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.505016722408026864e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.538461538461538547e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.571906354515050230e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.605351170568561914e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.638795986622073597e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.672240802675585281e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.705685618729096964e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.739130434782608647e-01 3.199999928474426270e-01 3.179999887943267822e-01 3.160000145435333252e-01
1.772575250836120331e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
1.806020066889632014e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
1.839464882943143698e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
1.872909698996655381e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
1.906354515050167064e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
1.939799331103679025e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
1.973244147157190709e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.006688963210702392e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.040133779264214076e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.073578595317725759e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.107023411371237442e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.140468227424749126e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.173913043478260809e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.207357859531772493e-01 3.199999928474426270e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.240802675585284176e-01 3.219999969005584717e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.274247491638795859e-01 3.219999969005584717e-01 3.199999928474426270e-01 3.179999887943267822e-01
2.307692307692307543e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.179999887943267822e-01
2.341137123745819226e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.179999887943267822e-01
2.374581939799331187e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.179999887943267822e-01
2.408026755852842871e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.179999887943267822e-01
2.441471571906354554e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.179999887943267822e-01
2.474916387959866237e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.179999887943267822e-01
2.508361204013377921e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.179999887943267822e-01
2.541806020066889604e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.179999887943267822e-01
2.575250836120401288e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.179999887943267822e-01
2.608695652173912971e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.179999887943267822e-01
2.642140468227424654e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.199999928474426270e-01
2.675585284280936338e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.709030100334448021e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.742474916387959705e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.775919732441471388e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.809364548494983072e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.842809364548494755e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.876254180602006438e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.909698996655518122e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.943143812709029805e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
2.976588628762541489e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
3.010033444816053727e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
3.043478260869565410e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.240000009536743164e-01
3.076923076923077094e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.240000009536743164e-01
3.110367892976588777e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.240000009536743164e-01
3.143812709030100461e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.240000009536743164e-01
3.177257525083612144e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.240000009536743164e-01
3.210702341137123828e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.240000009536743164e-01
3.244147157190635511e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
3.277591973244147194e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.199999928474426270e-01
3.311036789297658878e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.219999969005584717e-01
3.344481605351170561e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.219999969005584717e-01
3.377926421404682245e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.219999969005584717e-01
3.411371237458193928e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.240000009536743164e-01
3.444816053511705611e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.240000009536743164e-01
3.478260869565217295e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.240000009536743164e-01
3.511705685618728978e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.219999969005584717e-01
3.545150501672240662e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.219999969005584717e-01
3.578595317725752345e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.219999969005584717e-01
3.612040133779264028e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.199999928474426270e-01
3.645484949832775712e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.199999928474426270e-01
3.678929765886287395e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.179999887943267822e-01
3.712374581939799079e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.179999887943267822e-01
3.745819397993310762e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.160000145435333252e-01
3.779264214046822445e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.160000145435333252e-01
3.812709030100334129e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.179999887943267822e-01
3.846153846153845812e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.140000104904174805e-01
3.879598662207358051e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.140000104904174805e-01
3.913043478260869734e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.140000104904174805e-01
3.946488294314381418e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
3.979933110367893101e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
4.013377926421404784e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
4.046822742474916468e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
4.080267558528428151e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.120000064373016357e-01
4.113712374581939835e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.140000104904174805e-01
4.147157190635451518e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.140000104904174805e-01
4.180602006688963201e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.140000104904174805e-01
4.214046822742474885e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.140000104904174805e-01
4.247491638795986568e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.140000104904174805e-01
4.280936454849498252e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.140000104904174805e-01
4.314381270903009935e-01 3.219999969005584717e-01 3.179999887943267822e-01 3.120000064373016357e-01
4.347826086956521618e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
4.381270903010033302e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
4.414715719063544985e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
4.448160535117056669e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
4.481605351170568352e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
4.515050167224080035e-01 3.199999928474426270e-01 3.140000104904174805e-01 3.140000104904174805e-01
4.548494983277591719e-01 3.199999928474426270e-01 3.120000064373016357e-01 3.140000104904174805e-01
4.581939799331103402e-01 3.199999928474426270e-01 3.120000064373016357e-01 3.120000064373016357e-01
4.615384615384615086e-01 3.199999928474426270e-01 3.120000064373016357e-01 3.120000064373016357e-01
4.648829431438126769e-01 3.219999969005584717e-01 3.120000064373016357e-01 3.140000104904174805e-01
4.682274247491638453e-01 3.219999969005584717e-01 3.120000064373016357e-01 3.140000104904174805e-01
4.715719063545150691e-01 3.219999969005584717e-01 3.120000064373016357e-01 3.140000104904174805e-01
4.749163879598662374e-01 3.219999969005584717e-01 3.120000064373016357e-01 3.140000104904174805e-01
4.782608695652174058e-01 3.219999969005584717e-01 3.120000064373016357e-01 3.140000104904174805e-01
4.816053511705685741e-01 3.219999969005584717e-01 3.120000064373016357e-01 3.160000145435333252e-01
4.849498327759197425e-01 3.199999928474426270e-01 3.120000064373016357e-01 3.160000145435333252e-01
4.882943143812709108e-01 3.199999928474426270e-01 3.120000064373016357e-01 3.140000104904174805e-01
4.916387959866220791e-01 3.199999928474426270e-01 3.120000064373016357e-01 3.120000064373016357e-01
4.949832775919732475e-01 3.199999928474426270e-01 3.120000064373016357e-01 3.140000104904174805e-01
4.983277591973244158e-01 3.199999928474426270e-01 3.120000064373016357e-01 3.199999928474426270e-01
5.016722408026755842e-01 3.120000064373016357e-01 3.079999983310699463e-01 3.100000023841857910e-01
5.050167224080267525e-01 3.120000064373016357e-01 3.079999983310699463e-01 3.059999942779541016e-01
5.083612040133779209e-01 3.120000064373016357e-01 3.079999983310699463e-01 3.079999983310699463e-01
5.117056856187290892e-01 3.120000064373016357e-01 3.079999983310699463e-01 3.100000023841857910e-01
5.150501672240802575e-01 3.140000104904174805e-01 3.100000023841857910e-01 3.100000023841857910e-01
5.183946488294314259e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.079999983310699463e-01
5.217391304347825942e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
5.250836120401337626e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
5.284280936454849309e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
5.317725752508360992e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
5.351170568561872676e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
5.384615384615384359e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.140000104904174805e-01
5.418060200668896043e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.140000104904174805e-01
5.451505016722407726e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.140000104904174805e-01
5.484949832775919409e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.120000064373016357e-01
5.518394648829431093e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
5.551839464882942776e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
5.585284280936454460e-01 3.199999928474426270e-01 3.160000145435333252e-01 3.100000023841857910e-01
5.618729096989966143e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.100000023841857910e-01
5.652173913043477826e-01 3.160000145435333252e-01 3.140000104904174805e-01 3.100000023841857910e-01
5.685618729096989510e-01 3.160000145435333252e-01 3.140000104904174805e-01 3.079999983310699463e-01
5.719063545150501193e-01 3.160000145435333252e-01 3.140000104904174805e-01 3.079999983310699463e-01
5.752508361204012877e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.079999983310699463e-01
5.785953177257524560e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.079999983310699463e-01
5.819397993311036243e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.079999983310699463e-01
5.852842809364547927e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.079999983310699463e-01
5.886287625418059610e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.079999983310699463e-01
5.919732441471571294e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.079999983310699463e-01
5.953177257525082977e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.079999983310699463e-01
5.986622073578594661e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.059999942779541016e-01
6.020066889632107454e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.039999902248382568e-01
6.053511705685619138e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.039999902248382568e-01
6.086956521739130821e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.039999902248382568e-01
6.120401337792642504e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.039999902248382568e-01
6.153846153846154188e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.039999902248382568e-01
6.187290969899665871e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.220735785953177555e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.254180602006689238e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.287625418060200921e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.321070234113712605e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.354515050167224288e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.387959866220735972e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.421404682274247655e-01 3.160000145435333252e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.454849498327759338e-01 3.160000145435333252e-01 3.100000023841857910e-01 3.019999861717224121e-01
6.488294314381271022e-01 3.160000145435333252e-01 3.100000023841857910e-01 3.019999861717224121e-01
6.521739130434782705e-01 3.160000145435333252e-01 3.100000023841857910e-01 3.019999861717224121e-01
6.555183946488294389e-01 3.160000145435333252e-01 3.100000023841857910e-01 3.019999861717224121e-01
6.588628762541806072e-01 3.179999887943267822e-01 3.100000023841857910e-01 3.019999861717224121e-01
6.622073578595317755e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.655518394648829439e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.688963210702341122e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.019999861717224121e-01
6.722408026755852806e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
6.755852842809364489e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
6.789297658862876172e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
6.822742474916387856e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
6.856187290969899539e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
6.889632107023411223e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
6.923076923076922906e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
6.956521739130434590e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
6.989966555183946273e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
7.023411371237457956e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.019999861717224121e-01
7.056856187290969640e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.090301003344481323e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.123745819397993007e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.157190635451504690e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.190635451505016373e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.224080267558528057e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.257525083612039740e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.290969899665551424e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.324414715719063107e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.357859531772574790e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.391304347826086474e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.424749163879598157e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.458193979933109841e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.491638795986621524e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.525083612040133207e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.558528428093644891e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.591973244147156574e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.625418060200668258e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.658862876254179941e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.692307692307691624e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.725752508361204418e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.759197324414716102e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.792642140468227785e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.826086956521739468e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.859531772575251152e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.892976588628762835e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.926421404682274519e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.959866220735786202e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
7.993311036789297885e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.019999861717224121e-01
8.026755852842809569e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.060200668896321252e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.093645484949832936e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.127090301003344619e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.160535117056856302e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.193979933110367986e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.227424749163879669e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.260869565217391353e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.294314381270903036e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.327759197324414719e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.361204013377926403e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.394648829431438086e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.428093645484949770e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.019999861717224121e-01
8.461538461538461453e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.000000119209289551e-01
8.494983277591973136e-01 3.179999887943267822e-01 3.179999887943267822e-01 3.000000119209289551e-01
8.528428093645484820e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.561872909698996503e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.595317725752508187e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.628762541806019870e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.662207357859531554e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.695652173913043237e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.729096989966554920e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.762541806020066604e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.795986622073578287e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.829431438127089971e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.862876254180601654e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.896321070234113337e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.929765886287625021e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.963210702341136704e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
8.996655518394648388e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.030100334448160071e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.063545150501671754e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.096989966555183438e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.130434782608695121e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.163879598662206805e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.197324414715718488e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.230769230769230171e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.264214046822741855e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.297658862876253538e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.331103678929765222e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.364548494983276905e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.397993311036788588e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.431438127090301382e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.464882943143813065e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.498327759197324749e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.531772575250836432e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.565217391304348116e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.598662207357859799e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.632107023411371483e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.665551839464883166e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.698996655518394849e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.732441471571906533e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.765886287625418216e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.799331103678929900e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.832775919732441583e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.866220735785953266e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.899665551839464950e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.933110367892976633e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
9.966555183946488317e-01 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01
1.000000000000000000e+00 3.160000145435333252e-01 3.160000145435333252e-01 3.000000119209289551e-01


==> tikz/data/alpha_mixture_Mamba_shellaswag_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 3.160000145435333252e-01 3.149999976158142090e-01 3.149999976158142090e-01 3.100000023841857910e-01
3.344481605351170509e-03 3.160000145435333252e-01 3.149999976158142090e-01 3.149999976158142090e-01 3.100000023841857910e-01
6.688963210702341018e-03 3.160000145435333252e-01 3.149999976158142090e-01 3.149999976158142090e-01 3.100000023841857910e-01
1.003344481605351196e-02 3.160000145435333252e-01 3.149999976158142090e-01 3.149999976158142090e-01 3.100000023841857910e-01
1.337792642140468204e-02 3.160000145435333252e-01 3.149999976158142090e-01 3.149999976158142090e-01 3.100000023841857910e-01
1.672240802675585211e-02 3.160000145435333252e-01 3.149999976158142090e-01 3.149999976158142090e-01 3.100000023841857910e-01
2.006688963210702392e-02 3.170000016689300537e-01 3.160000145435333252e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.341137123745819226e-02 3.170000016689300537e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.100000023841857910e-01
2.675585284280936407e-02 3.170000016689300537e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.100000023841857910e-01
3.010033444816053588e-02 3.170000016689300537e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.100000023841857910e-01
3.344481605351170422e-02 3.170000016689300537e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.100000023841857910e-01
3.678929765886287256e-02 3.170000016689300537e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.089999854564666748e-01
4.013377926421404784e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
4.347826086956521618e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
4.682274247491638453e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
5.016722408026755980e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
5.351170568561872815e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
5.685618729096989649e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
6.020066889632107177e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
6.354515050167224011e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
6.688963210702340845e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
7.023411371237457679e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
7.357859531772574513e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
7.692307692307692735e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
8.026755852842809569e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
8.361204013377926403e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
8.695652173913043237e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
9.030100334448160071e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
9.364548494983276905e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
9.698996655518395127e-02 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.003344481605351196e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.036789297658862880e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.070234113712374563e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.103678929765886246e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.137123745819397930e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.170568561872909613e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.204013377926421435e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.237458193979933119e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.270903010033444802e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.149999976158142090e-01 3.089999854564666748e-01
1.304347826086956486e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.337792642140468169e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.371237458193979852e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.404682274247491536e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.438127090301003219e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.471571906354514903e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.505016722408026864e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.538461538461538547e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.571906354515050230e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01
1.605351170568561914e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.100000023841857910e-01
1.638795986622073597e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.100000023841857910e-01
1.672240802675585281e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.170000016689300537e-01 3.100000023841857910e-01
1.705685618729096964e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.100000023841857910e-01
1.739130434782608647e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.100000023841857910e-01
1.772575250836120331e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.100000023841857910e-01
1.806020066889632014e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.100000023841857910e-01
1.839464882943143698e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.100000023841857910e-01
1.872909698996655381e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.100000023841857910e-01
1.906354515050167064e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.100000023841857910e-01
1.939799331103679025e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.100000023841857910e-01
1.973244147157190709e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.100000023841857910e-01
2.006688963210702392e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.100000023841857910e-01
2.040133779264214076e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.160000145435333252e-01 3.100000023841857910e-01
2.073578595317725759e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.149999976158142090e-01 3.100000023841857910e-01
2.107023411371237442e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.149999976158142090e-01 3.100000023841857910e-01
2.140468227424749126e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.173913043478260809e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.207357859531772493e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.100000023841857910e-01
2.240802675585284176e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.100000023841857910e-01
2.274247491638795859e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.100000023841857910e-01
2.307692307692307543e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.089999854564666748e-01
2.341137123745819226e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.089999854564666748e-01
2.374581939799331187e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.089999854564666748e-01
2.408026755852842871e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.089999854564666748e-01
2.441471571906354554e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.089999854564666748e-01
2.474916387959866237e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.129999935626983643e-01 3.089999854564666748e-01
2.508361204013377921e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.140000104904174805e-01 3.089999854564666748e-01
2.541806020066889604e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.140000104904174805e-01 3.089999854564666748e-01
2.575250836120401288e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.140000104904174805e-01 3.089999854564666748e-01
2.608695652173912971e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.642140468227424654e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.675585284280936338e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.709030100334448021e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.140000104904174805e-01 3.109999895095825195e-01
2.742474916387959705e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.775919732441471388e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.140000104904174805e-01 3.100000023841857910e-01
2.809364548494983072e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.129999935626983643e-01 3.100000023841857910e-01
2.842809364548494755e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.129999935626983643e-01 3.100000023841857910e-01
2.876254180602006438e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.129999935626983643e-01 3.100000023841857910e-01
2.909698996655518122e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.129999935626983643e-01 3.100000023841857910e-01
2.943143812709029805e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.129999935626983643e-01 3.100000023841857910e-01
2.976588628762541489e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.120000064373016357e-01 3.100000023841857910e-01
3.010033444816053727e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.120000064373016357e-01 3.100000023841857910e-01
3.043478260869565410e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.120000064373016357e-01 3.109999895095825195e-01
3.076923076923077094e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.120000064373016357e-01 3.109999895095825195e-01
3.110367892976588777e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.120000064373016357e-01 3.109999895095825195e-01
3.143812709030100461e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.100000023841857910e-01
3.177257525083612144e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.100000023841857910e-01
3.210702341137123828e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.120000064373016357e-01 3.100000023841857910e-01
3.244147157190635511e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.120000064373016357e-01 3.089999854564666748e-01
3.277591973244147194e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.120000064373016357e-01 3.089999854564666748e-01
3.311036789297658878e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.120000064373016357e-01 3.089999854564666748e-01
3.344481605351170561e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.120000064373016357e-01 3.089999854564666748e-01
3.377926421404682245e-01 3.179999887943267822e-01 3.170000016689300537e-01 3.120000064373016357e-01 3.089999854564666748e-01
3.411371237458193928e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.120000064373016357e-01 3.079999983310699463e-01
3.444816053511705611e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.120000064373016357e-01 3.079999983310699463e-01
3.478260869565217295e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.120000064373016357e-01 3.079999983310699463e-01
3.511705685618728978e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.545150501672240662e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.578595317725752345e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.612040133779264028e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.645484949832775712e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.678929765886287395e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.712374581939799079e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.745819397993310762e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.100000023841857910e-01 3.079999983310699463e-01
3.779264214046822445e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.812709030100334129e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.109999895095825195e-01 3.079999983310699463e-01
3.846153846153845812e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01 3.079999983310699463e-01
3.879598662207358051e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.079999983310699463e-01 3.079999983310699463e-01
3.913043478260869734e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.079999983310699463e-01 3.079999983310699463e-01
3.946488294314381418e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.079999983310699463e-01 3.089999854564666748e-01
3.979933110367893101e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.079999983310699463e-01 3.089999854564666748e-01
4.013377926421404784e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.089999854564666748e-01 3.089999854564666748e-01
4.046822742474916468e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.079999983310699463e-01 3.089999854564666748e-01
4.080267558528428151e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.089999854564666748e-01 3.089999854564666748e-01
4.113712374581939835e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.089999854564666748e-01 3.089999854564666748e-01
4.147157190635451518e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.059999942779541016e-01 3.100000023841857910e-01
4.180602006688963201e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.070000112056732178e-01 3.100000023841857910e-01
4.214046822742474885e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.079999983310699463e-01 3.109999895095825195e-01
4.247491638795986568e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.070000112056732178e-01 3.100000023841857910e-01
4.280936454849498252e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.070000112056732178e-01 3.100000023841857910e-01
4.314381270903009935e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.070000112056732178e-01 3.100000023841857910e-01
4.347826086956521618e-01 3.160000145435333252e-01 3.149999976158142090e-01 3.079999983310699463e-01 3.100000023841857910e-01
4.381270903010033302e-01 3.170000016689300537e-01 3.160000145435333252e-01 3.089999854564666748e-01 3.109999895095825195e-01
4.414715719063544985e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.089999854564666748e-01 3.140000104904174805e-01
4.448160535117056669e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.079999983310699463e-01 3.149999976158142090e-01
4.481605351170568352e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.070000112056732178e-01 3.140000104904174805e-01
4.515050167224080035e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.070000112056732178e-01 3.140000104904174805e-01
4.548494983277591719e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.089999854564666748e-01 3.140000104904174805e-01
4.581939799331103402e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.079999983310699463e-01 3.149999976158142090e-01
4.615384615384615086e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.079999983310699463e-01 3.149999976158142090e-01
4.648829431438126769e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.079999983310699463e-01 3.149999976158142090e-01
4.682274247491638453e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.079999983310699463e-01 3.149999976158142090e-01
4.715719063545150691e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.079999983310699463e-01 3.149999976158142090e-01
4.749163879598662374e-01 3.199999928474426270e-01 3.190000057220458984e-01 3.109999895095825195e-01 3.149999976158142090e-01
4.782608695652174058e-01 3.190000057220458984e-01 3.179999887943267822e-01 3.079999983310699463e-01 3.160000145435333252e-01
4.816053511705685741e-01 3.210000097751617432e-01 3.199999928474426270e-01 3.079999983310699463e-01 3.170000016689300537e-01
4.849498327759197425e-01 3.219999969005584717e-01 3.210000097751617432e-01 3.070000112056732178e-01 3.170000016689300537e-01
4.882943143812709108e-01 3.240000009536743164e-01 3.219999969005584717e-01 3.089999854564666748e-01 3.170000016689300537e-01
4.916387959866220791e-01 3.249999880790710449e-01 3.230000138282775879e-01 3.050000071525573730e-01 3.190000057220458984e-01
4.949832775919732475e-01 3.249999880790710449e-01 3.240000009536743164e-01 3.059999942779541016e-01 3.190000057220458984e-01
4.983277591973244158e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.050000071525573730e-01 3.219999969005584717e-01
5.016722408026755842e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.039999902248382568e-01 3.260000050067901611e-01
5.050167224080267525e-01 3.260000050067901611e-01 3.249999880790710449e-01 3.030000030994415283e-01 3.230000138282775879e-01
5.083612040133779209e-01 3.269999921321868896e-01 3.260000050067901611e-01 3.030000030994415283e-01 3.240000009536743164e-01
5.117056856187290892e-01 3.269999921321868896e-01 3.260000050067901611e-01 3.039999902248382568e-01 3.249999880790710449e-01
5.150501672240802575e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.039999902248382568e-01 3.249999880790710449e-01
5.183946488294314259e-01 3.289999961853027344e-01 3.280000090599060059e-01 3.050000071525573730e-01 3.269999921321868896e-01
5.217391304347825942e-01 3.289999961853027344e-01 3.280000090599060059e-01 3.039999902248382568e-01 3.269999921321868896e-01
5.250836120401337626e-01 3.289999961853027344e-01 3.280000090599060059e-01 3.030000030994415283e-01 3.269999921321868896e-01
5.284280936454849309e-01 3.289999961853027344e-01 3.280000090599060059e-01 3.019999861717224121e-01 3.269999921321868896e-01
5.317725752508360992e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.030000030994415283e-01 3.260000050067901611e-01
5.351170568561872676e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.030000030994415283e-01 3.260000050067901611e-01
5.384615384615384359e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.030000030994415283e-01 3.260000050067901611e-01
5.418060200668896043e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.030000030994415283e-01 3.260000050067901611e-01
5.451505016722407726e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.039999902248382568e-01 3.260000050067901611e-01
5.484949832775919409e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.039999902248382568e-01 3.260000050067901611e-01
5.518394648829431093e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.039999902248382568e-01 3.260000050067901611e-01
5.551839464882942776e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.039999902248382568e-01 3.260000050067901611e-01
5.585284280936454460e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.039999902248382568e-01 3.260000050067901611e-01
5.618729096989966143e-01 3.280000090599060059e-01 3.269999921321868896e-01 3.039999902248382568e-01 3.260000050067901611e-01
5.652173913043477826e-01 3.269999921321868896e-01 3.260000050067901611e-01 3.039999902248382568e-01 3.249999880790710449e-01
5.685618729096989510e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.039999902248382568e-01 3.249999880790710449e-01
5.719063545150501193e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.039999902248382568e-01 3.249999880790710449e-01
5.752508361204012877e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.039999902248382568e-01 3.249999880790710449e-01
5.785953177257524560e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.030000030994415283e-01 3.249999880790710449e-01
5.819397993311036243e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.030000030994415283e-01 3.249999880790710449e-01
5.852842809364547927e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.030000030994415283e-01 3.230000138282775879e-01
5.886287625418059610e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.019999861717224121e-01 3.230000138282775879e-01
5.919732441471571294e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.009999990463256836e-01 3.230000138282775879e-01
5.953177257525082977e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.009999990463256836e-01 3.219999969005584717e-01
5.986622073578594661e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.009999990463256836e-01 3.219999969005584717e-01
6.020066889632107454e-01 3.260000050067901611e-01 3.260000050067901611e-01 3.009999990463256836e-01 3.219999969005584717e-01
6.053511705685619138e-01 3.249999880790710449e-01 3.249999880790710449e-01 3.009999990463256836e-01 3.219999969005584717e-01
6.086956521739130821e-01 3.249999880790710449e-01 3.249999880790710449e-01 3.009999990463256836e-01 3.219999969005584717e-01
6.120401337792642504e-01 3.249999880790710449e-01 3.249999880790710449e-01 3.009999990463256836e-01 3.219999969005584717e-01
6.153846153846154188e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.210000097751617432e-01
6.187290969899665871e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.210000097751617432e-01
6.220735785953177555e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.210000097751617432e-01
6.254180602006689238e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.210000097751617432e-01
6.287625418060200921e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.210000097751617432e-01
6.321070234113712605e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.210000097751617432e-01
6.354515050167224288e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.210000097751617432e-01
6.387959866220735972e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.210000097751617432e-01
6.421404682274247655e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
6.454849498327759338e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.488294314381271022e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.521739130434782705e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.555183946488294389e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.588628762541806072e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.190000057220458984e-01
6.622073578595317755e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.190000057220458984e-01
6.655518394648829439e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.190000057220458984e-01
6.688963210702341122e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.190000057220458984e-01
6.722408026755852806e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.755852842809364489e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.789297658862876172e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.822742474916387856e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.856187290969899539e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.889632107023411223e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.923076923076922906e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.956521739130434590e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
6.989966555183946273e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
7.023411371237457956e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.199999928474426270e-01
7.056856187290969640e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.090301003344481323e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.123745819397993007e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.157190635451504690e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.190635451505016373e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.224080267558528057e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.257525083612039740e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.290969899665551424e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.324414715719063107e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.357859531772574790e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.391304347826086474e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.424749163879598157e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.458193979933109841e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.491638795986621524e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.210000097751617432e-01
7.525083612040133207e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.219999969005584717e-01
7.558528428093644891e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.219999969005584717e-01
7.591973244147156574e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.219999969005584717e-01
7.625418060200668258e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.219999969005584717e-01
7.658862876254179941e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.219999969005584717e-01
7.692307692307691624e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.219999969005584717e-01
7.725752508361204418e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.219999969005584717e-01
7.759197324414716102e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.219999969005584717e-01
7.792642140468227785e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.219999969005584717e-01
7.826086956521739468e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.219999969005584717e-01
7.859531772575251152e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.230000138282775879e-01
7.892976588628762835e-01 3.249999880790710449e-01 3.249999880790710449e-01 3.019999861717224121e-01 3.230000138282775879e-01
7.926421404682274519e-01 3.249999880790710449e-01 3.249999880790710449e-01 3.019999861717224121e-01 3.230000138282775879e-01
7.959866220735786202e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.230000138282775879e-01
7.993311036789297885e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.230000138282775879e-01
8.026755852842809569e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.060200668896321252e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.093645484949832936e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.127090301003344619e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.160535117056856302e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.193979933110367986e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.227424749163879669e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.260869565217391353e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.294314381270903036e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.327759197324414719e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.361204013377926403e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.394648829431438086e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.428093645484949770e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.461538461538461453e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.494983277591973136e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.528428093645484820e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.561872909698996503e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.230000138282775879e-01
8.595317725752508187e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
8.628762541806019870e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
8.662207357859531554e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.695652173913043237e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.729096989966554920e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.762541806020066604e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.795986622073578287e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.829431438127089971e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.862876254180601654e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.240000009536743164e-01
8.896321070234113337e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.929765886287625021e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.963210702341136704e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.019999861717224121e-01 3.240000009536743164e-01
8.996655518394648388e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.019999861717224121e-01 3.240000009536743164e-01
9.030100334448160071e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.019999861717224121e-01 3.240000009536743164e-01
9.063545150501671754e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.019999861717224121e-01 3.240000009536743164e-01
9.096989966555183438e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.130434782608695121e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.163879598662206805e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.197324414715718488e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.230769230769230171e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.264214046822741855e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.297658862876253538e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.331103678929765222e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.364548494983276905e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.397993311036788588e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.431438127090301382e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.464882943143813065e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.498327759197324749e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.531772575250836432e-01 3.230000138282775879e-01 3.230000138282775879e-01 3.030000030994415283e-01 3.230000138282775879e-01
9.565217391304348116e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.598662207357859799e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.632107023411371483e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.665551839464883166e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.698996655518394849e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.732441471571906533e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.765886287625418216e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.799331103678929900e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.832775919732441583e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.866220735785953266e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.899665551839464950e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.933110367892976633e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
9.966555183946488317e-01 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01
1.000000000000000000e+00 3.240000009536743164e-01 3.240000009536743164e-01 3.030000030994415283e-01 3.240000009536743164e-01


==> tikz/data/alpha_mixture_Mamba_shellaswag_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01
3.344481605351170509e-03 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01
6.688963210702341018e-03 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.003344481605351196e-02 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.337792642140468204e-02 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.672240802675585211e-02 2.980000078678131104e-01 2.980000078678131104e-01 2.980000078678131104e-01 3.000000119209289551e-01
2.006688963210702392e-02 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.009999990463256836e-01
2.341137123745819226e-02 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.009999990463256836e-01
2.675585284280936407e-02 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.009999990463256836e-01
3.010033444816053588e-02 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.009999990463256836e-01
3.344481605351170422e-02 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.009999990463256836e-01
3.678929765886287256e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
4.013377926421404784e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
4.347826086956521618e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
4.682274247491638453e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
5.016722408026755980e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
5.351170568561872815e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
5.685618729096989649e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
6.020066889632107177e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
6.354515050167224011e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
6.688963210702340845e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
7.023411371237457679e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
7.357859531772574513e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
7.692307692307692735e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
8.026755852842809569e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
8.361204013377926403e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
8.695652173913043237e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
9.030100334448160071e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
9.364548494983276905e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
9.698996655518395127e-02 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.009999990463256836e-01
1.003344481605351196e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.009999990463256836e-01
1.036789297658862880e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.009999990463256836e-01
1.070234113712374563e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.009999990463256836e-01
1.103678929765886246e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01
1.137123745819397930e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01
1.170568561872909613e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01
1.204013377926421435e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01
1.237458193979933119e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01
1.270903010033444802e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.000000119209289551e-01
1.304347826086956486e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.000000119209289551e-01
1.337792642140468169e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.000000119209289551e-01
1.371237458193979852e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.000000119209289551e-01
1.404682274247491536e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.000000119209289551e-01
1.438127090301003219e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.000000119209289551e-01
1.471571906354514903e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01 3.000000119209289551e-01
1.505016722408026864e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01
1.538461538461538547e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.989999949932098389e-01 3.000000119209289551e-01
1.571906354515050230e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.605351170568561914e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.638795986622073597e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.672240802675585281e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.705685618729096964e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.739130434782608647e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.772575250836120331e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.806020066889632014e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.839464882943143698e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.872909698996655381e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.906354515050167064e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.939799331103679025e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.980000078678131104e-01 3.000000119209289551e-01
1.973244147157190709e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.969999909400939941e-01 3.000000119209289551e-01
2.006688963210702392e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.969999909400939941e-01 3.000000119209289551e-01
2.040133779264214076e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.969999909400939941e-01 3.000000119209289551e-01
2.073578595317725759e-01 2.989999949932098389e-01 2.989999949932098389e-01 2.969999909400939941e-01 3.000000119209289551e-01
2.107023411371237442e-01 2.980000078678131104e-01 2.980000078678131104e-01 2.969999909400939941e-01 3.000000119209289551e-01
2.140468227424749126e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.173913043478260809e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.207357859531772493e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.980000078678131104e-01 2.989999949932098389e-01
2.240802675585284176e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.274247491638795859e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.307692307692307543e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.341137123745819226e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.374581939799331187e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.408026755852842871e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.441471571906354554e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.474916387959866237e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.969999909400939941e-01 2.989999949932098389e-01
2.508361204013377921e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.541806020066889604e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.575250836120401288e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.608695652173912971e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.642140468227424654e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.675585284280936338e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.709030100334448021e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.742474916387959705e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.775919732441471388e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.809364548494983072e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.842809364548494755e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.876254180602006438e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.980000078678131104e-01 2.980000078678131104e-01
2.909698996655518122e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.989999949932098389e-01 2.980000078678131104e-01
2.943143812709029805e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.989999949932098389e-01 2.980000078678131104e-01
2.976588628762541489e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.989999949932098389e-01 2.980000078678131104e-01
3.010033444816053727e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.989999949932098389e-01 2.980000078678131104e-01
3.043478260869565410e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.009999990463256836e-01 2.980000078678131104e-01
3.076923076923077094e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.019999861717224121e-01 2.980000078678131104e-01
3.110367892976588777e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.019999861717224121e-01 2.980000078678131104e-01
3.143812709030100461e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.030000030994415283e-01 2.980000078678131104e-01
3.177257525083612144e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.030000030994415283e-01 2.980000078678131104e-01
3.210702341137123828e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.030000030994415283e-01 2.980000078678131104e-01
3.244147157190635511e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.030000030994415283e-01 2.980000078678131104e-01
3.277591973244147194e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.030000030994415283e-01 2.969999909400939941e-01
3.311036789297658878e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.039999902248382568e-01 2.960000038146972656e-01
3.344481605351170561e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.050000071525573730e-01 2.960000038146972656e-01
3.377926421404682245e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.050000071525573730e-01 2.960000038146972656e-01
3.411371237458193928e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.050000071525573730e-01 2.960000038146972656e-01
3.444816053511705611e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.050000071525573730e-01 2.960000038146972656e-01
3.478260869565217295e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.050000071525573730e-01 2.960000038146972656e-01
3.511705685618728978e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.050000071525573730e-01 2.960000038146972656e-01
3.545150501672240662e-01 2.969999909400939941e-01 2.969999909400939941e-01 3.050000071525573730e-01 2.960000038146972656e-01
3.578595317725752345e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.039999902248382568e-01 2.960000038146972656e-01
3.612040133779264028e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.039999902248382568e-01 2.960000038146972656e-01
3.645484949832775712e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.039999902248382568e-01 2.960000038146972656e-01
3.678929765886287395e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.039999902248382568e-01 2.960000038146972656e-01
3.712374581939799079e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.030000030994415283e-01 2.960000038146972656e-01
3.745819397993310762e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.030000030994415283e-01 2.960000038146972656e-01
3.779264214046822445e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.039999902248382568e-01 2.960000038146972656e-01
3.812709030100334129e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.039999902248382568e-01 2.960000038146972656e-01
3.846153846153845812e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.030000030994415283e-01 2.960000038146972656e-01
3.879598662207358051e-01 2.960000038146972656e-01 2.960000038146972656e-01 3.030000030994415283e-01 2.960000038146972656e-01
3.913043478260869734e-01 2.949999868869781494e-01 2.949999868869781494e-01 3.009999990463256836e-01 2.949999868869781494e-01
3.946488294314381418e-01 2.949999868869781494e-01 2.949999868869781494e-01 3.009999990463256836e-01 2.949999868869781494e-01
3.979933110367893101e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.009999990463256836e-01 2.949999868869781494e-01
4.013377926421404784e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.000000119209289551e-01 2.949999868869781494e-01
4.046822742474916468e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.000000119209289551e-01 2.949999868869781494e-01
4.080267558528428151e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.000000119209289551e-01 2.949999868869781494e-01
4.113712374581939835e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.000000119209289551e-01 2.949999868869781494e-01
4.147157190635451518e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.000000119209289551e-01 2.960000038146972656e-01
4.180602006688963201e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.009999990463256836e-01 2.960000038146972656e-01
4.214046822742474885e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.009999990463256836e-01 2.960000038146972656e-01
4.247491638795986568e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.019999861717224121e-01 2.960000038146972656e-01
4.280936454849498252e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.019999861717224121e-01 2.960000038146972656e-01
4.314381270903009935e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.019999861717224121e-01 2.960000038146972656e-01
4.347826086956521618e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.009999990463256836e-01 2.960000038146972656e-01
4.381270903010033302e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.009999990463256836e-01 2.960000038146972656e-01
4.414715719063544985e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.000000119209289551e-01 2.960000038146972656e-01
4.448160535117056669e-01 2.939999997615814209e-01 2.939999997615814209e-01 3.000000119209289551e-01 2.960000038146972656e-01
4.481605351170568352e-01 2.930000126361846924e-01 2.930000126361846924e-01 3.000000119209289551e-01 2.949999868869781494e-01
4.515050167224080035e-01 2.930000126361846924e-01 2.930000126361846924e-01 3.000000119209289551e-01 2.949999868869781494e-01
4.548494983277591719e-01 2.930000126361846924e-01 2.930000126361846924e-01 3.000000119209289551e-01 2.919999957084655762e-01
4.581939799331103402e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.989999949932098389e-01 2.919999957084655762e-01
4.615384615384615086e-01 2.919999957084655762e-01 2.919999957084655762e-01 3.000000119209289551e-01 2.919999957084655762e-01
4.648829431438126769e-01 2.910000085830688477e-01 2.910000085830688477e-01 3.000000119209289551e-01 2.910000085830688477e-01
4.682274247491638453e-01 2.910000085830688477e-01 2.910000085830688477e-01 3.000000119209289551e-01 2.910000085830688477e-01
4.715719063545150691e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.989999949932098389e-01 2.919999957084655762e-01
4.749163879598662374e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.989999949932098389e-01 2.919999957084655762e-01
4.782608695652174058e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.989999949932098389e-01 2.910000085830688477e-01
4.816053511705685741e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.980000078678131104e-01 2.899999916553497314e-01
4.849498327759197425e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.980000078678131104e-01 2.899999916553497314e-01
4.882943143812709108e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.989999949932098389e-01 2.899999916553497314e-01
4.916387959866220791e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.980000078678131104e-01 2.910000085830688477e-01
4.949832775919732475e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.980000078678131104e-01 2.919999957084655762e-01
4.983277591973244158e-01 2.960000038146972656e-01 2.960000038146972656e-01 2.980000078678131104e-01 2.939999997615814209e-01
5.016722408026755842e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.960000038146972656e-01
5.050167224080267525e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.849999964237213135e-01 2.969999909400939941e-01
5.083612040133779209e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.849999964237213135e-01 2.949999868869781494e-01
5.117056856187290892e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.849999964237213135e-01 2.930000126361846924e-01
5.150501672240802575e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.919999957084655762e-01
5.183946488294314259e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.849999964237213135e-01 2.930000126361846924e-01
5.217391304347825942e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.829999923706054688e-01 2.930000126361846924e-01
5.250836120401337626e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.930000126361846924e-01
5.284280936454849309e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.919999957084655762e-01
5.317725752508360992e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.919999957084655762e-01
5.351170568561872676e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.919999957084655762e-01
5.384615384615384359e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.919999957084655762e-01
5.418060200668896043e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.829999923706054688e-01 2.910000085830688477e-01
5.451505016722407726e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.820000052452087402e-01 2.919999957084655762e-01
5.484949832775919409e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.820000052452087402e-01 2.919999957084655762e-01
5.518394648829431093e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.820000052452087402e-01 2.919999957084655762e-01
5.551839464882942776e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.820000052452087402e-01 2.919999957084655762e-01
5.585284280936454460e-01 2.899999916553497314e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.919999957084655762e-01
5.618729096989966143e-01 2.899999916553497314e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.919999957084655762e-01
5.652173913043477826e-01 2.899999916553497314e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.919999957084655762e-01
5.685618729096989510e-01 2.899999916553497314e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.919999957084655762e-01
5.719063545150501193e-01 2.899999916553497314e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.919999957084655762e-01
5.752508361204012877e-01 2.899999916553497314e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.910000085830688477e-01
5.785953177257524560e-01 2.899999916553497314e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.910000085830688477e-01
5.819397993311036243e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.829999923706054688e-01 2.910000085830688477e-01
5.852842809364547927e-01 2.879999876022338867e-01 2.879999876022338867e-01 2.829999923706054688e-01 2.890000045299530029e-01
5.886287625418059610e-01 2.879999876022338867e-01 2.879999876022338867e-01 2.829999923706054688e-01 2.890000045299530029e-01
5.919732441471571294e-01 2.879999876022338867e-01 2.879999876022338867e-01 2.829999923706054688e-01 2.890000045299530029e-01
5.953177257525082977e-01 2.879999876022338867e-01 2.879999876022338867e-01 2.829999923706054688e-01 2.879999876022338867e-01
5.986622073578594661e-01 2.879999876022338867e-01 2.879999876022338867e-01 2.829999923706054688e-01 2.879999876022338867e-01
6.020066889632107454e-01 2.879999876022338867e-01 2.879999876022338867e-01 2.829999923706054688e-01 2.879999876022338867e-01
6.053511705685619138e-01 2.890000045299530029e-01 2.890000045299530029e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.086956521739130821e-01 2.890000045299530029e-01 2.890000045299530029e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.120401337792642504e-01 2.890000045299530029e-01 2.890000045299530029e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.153846153846154188e-01 2.890000045299530029e-01 2.890000045299530029e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.187290969899665871e-01 2.890000045299530029e-01 2.890000045299530029e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.220735785953177555e-01 2.890000045299530029e-01 2.890000045299530029e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.254180602006689238e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.287625418060200921e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.820000052452087402e-01 2.890000045299530029e-01
6.321070234113712605e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.354515050167224288e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.829999923706054688e-01 2.890000045299530029e-01
6.387959866220735972e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.899999916553497314e-01
6.421404682274247655e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.829999923706054688e-01 2.899999916553497314e-01
6.454849498327759338e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.488294314381271022e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.521739130434782705e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.555183946488294389e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.588628762541806072e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.622073578595317755e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.655518394648829439e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.688963210702341122e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.722408026755852806e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
6.755852842809364489e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.789297658862876172e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.822742474916387856e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.856187290969899539e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.889632107023411223e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.923076923076922906e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.956521739130434590e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
6.989966555183946273e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.023411371237457956e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.056856187290969640e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.090301003344481323e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.123745819397993007e-01 2.899999916553497314e-01 2.899999916553497314e-01 2.840000092983245850e-01 2.890000045299530029e-01
7.157190635451504690e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.190635451505016373e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.224080267558528057e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.257525083612039740e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.290969899665551424e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.324414715719063107e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.357859531772574790e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.391304347826086474e-01 2.910000085830688477e-01 2.910000085830688477e-01 2.840000092983245850e-01 2.899999916553497314e-01
7.424749163879598157e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.458193979933109841e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.491638795986621524e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.525083612040133207e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.558528428093644891e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.591973244147156574e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.625418060200668258e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.658862876254179941e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.692307692307691624e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.725752508361204418e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.759197324414716102e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.792642140468227785e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.826086956521739468e-01 2.919999957084655762e-01 2.919999957084655762e-01 2.840000092983245850e-01 2.910000085830688477e-01
7.859531772575251152e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.840000092983245850e-01 2.930000126361846924e-01
7.892976588628762835e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.930000126361846924e-01
7.926421404682274519e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.939999997615814209e-01
7.959866220735786202e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.939999997615814209e-01
7.993311036789297885e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.026755852842809569e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.060200668896321252e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.093645484949832936e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.127090301003344619e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.160535117056856302e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.930000126361846924e-01
8.193979933110367986e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.930000126361846924e-01
8.227424749163879669e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.930000126361846924e-01
8.260869565217391353e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.930000126361846924e-01
8.294314381270903036e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.930000126361846924e-01
8.327759197324414719e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.930000126361846924e-01
8.361204013377926403e-01 2.930000126361846924e-01 2.930000126361846924e-01 2.829999923706054688e-01 2.930000126361846924e-01
8.394648829431438086e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.428093645484949770e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.461538461538461453e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.494983277591973136e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.528428093645484820e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.561872909698996503e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.595317725752508187e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
8.628762541806019870e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.662207357859531554e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.695652173913043237e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.729096989966554920e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.762541806020066604e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.795986622073578287e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.829431438127089971e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.862876254180601654e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.896321070234113337e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.929765886287625021e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.963210702341136704e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
8.996655518394648388e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
9.030100334448160071e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
9.063545150501671754e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
9.096989966555183438e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.840000092983245850e-01 2.939999997615814209e-01
9.130434782608695121e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
9.163879598662206805e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
9.197324414715718488e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
9.230769230769230171e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
9.264214046822741855e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
9.297658862876253538e-01 2.939999997615814209e-01 2.939999997615814209e-01 2.829999923706054688e-01 2.939999997615814209e-01
9.331103678929765222e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.364548494983276905e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.397993311036788588e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.431438127090301382e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.464882943143813065e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.498327759197324749e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.531772575250836432e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.565217391304348116e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.598662207357859799e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.632107023411371483e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.665551839464883166e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.698996655518394849e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.732441471571906533e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.765886287625418216e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.799331103678929900e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.832775919732441583e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.866220735785953266e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.899665551839464950e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.933110367892976633e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
9.966555183946488317e-01 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01
1.000000000000000000e+00 2.949999868869781494e-01 2.949999868869781494e-01 2.829999923706054688e-01 2.949999868869781494e-01


==> tikz/data/alpha_mixture_Mamba_sopenbookqa_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 1.759999990463256836e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.759999990463256836e-01
3.344481605351170509e-03 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.759999990463256836e-01
6.688963210702341018e-03 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.759999990463256836e-01
1.003344481605351196e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.759999990463256836e-01
1.337792642140468204e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.759999990463256836e-01
1.672240802675585211e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.759999990463256836e-01
2.006688963210702392e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.720000058412551880e-01
2.341137123745819226e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.739999949932098389e-01
2.675585284280936407e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.720000058412551880e-01
3.010033444816053588e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.720000058412551880e-01
3.344481605351170422e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.720000058412551880e-01
3.678929765886287256e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.720000058412551880e-01
4.013377926421404784e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.700000017881393433e-01
4.347826086956521618e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.700000017881393433e-01
4.682274247491638453e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.700000017881393433e-01
5.016722408026755980e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.700000017881393433e-01
5.351170568561872815e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
5.685618729096989649e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
6.020066889632107177e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.679999977350234985e-01
6.354515050167224011e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
6.688963210702340845e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.739999949932098389e-01 1.679999977350234985e-01
7.023411371237457679e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.739999949932098389e-01 1.679999977350234985e-01
7.357859531772574513e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.679999977350234985e-01
7.692307692307692735e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.679999977350234985e-01
8.026755852842809569e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.659999936819076538e-01
8.361204013377926403e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.659999936819076538e-01
8.695652173913043237e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.659999936819076538e-01
9.030100334448160071e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.819999963045120239e-01 1.659999936819076538e-01
9.364548494983276905e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.819999963045120239e-01 1.659999936819076538e-01
9.698996655518395127e-02 1.759999990463256836e-01 1.759999990463256836e-01 1.819999963045120239e-01 1.659999936819076538e-01
1.003344481605351196e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.819999963045120239e-01 1.659999936819076538e-01
1.036789297658862880e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.819999963045120239e-01 1.659999936819076538e-01
1.070234113712374563e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.819999963045120239e-01 1.659999936819076538e-01
1.103678929765886246e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.137123745819397930e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.170568561872909613e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.204013377926421435e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.237458193979933119e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.270903010033444802e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.304347826086956486e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.337792642140468169e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.371237458193979852e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.404682274247491536e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.659999936819076538e-01
1.438127090301003219e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.840000003576278687e-01 1.679999977350234985e-01
1.471571906354514903e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.819999963045120239e-01 1.679999977350234985e-01
1.505016722408026864e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.679999977350234985e-01
1.538461538461538547e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
1.571906354515050230e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
1.605351170568561914e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
1.638795986622073597e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
1.672240802675585281e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.679999977350234985e-01
1.705685618729096964e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
1.739130434782608647e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.679999977350234985e-01
1.772575250836120331e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.679999977350234985e-01
1.806020066889632014e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.679999977350234985e-01
1.839464882943143698e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.800000071525573730e-01 1.679999977350234985e-01
1.872909698996655381e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
1.906354515050167064e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
1.939799331103679025e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
1.973244147157190709e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.006688963210702392e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.040133779264214076e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.073578595317725759e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.107023411371237442e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.679999977350234985e-01
2.140468227424749126e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.173913043478260809e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.207357859531772493e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.240802675585284176e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.759999990463256836e-01 1.679999977350234985e-01
2.274247491638795859e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.759999990463256836e-01 1.679999977350234985e-01
2.307692307692307543e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.759999990463256836e-01 1.679999977350234985e-01
2.341137123745819226e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.374581939799331187e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.408026755852842871e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.441471571906354554e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.679999977350234985e-01
2.474916387959866237e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.700000017881393433e-01
2.508361204013377921e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.700000017881393433e-01
2.541806020066889604e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.800000071525573730e-01 1.700000017881393433e-01
2.575250836120401288e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.800000071525573730e-01 1.700000017881393433e-01
2.608695652173912971e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.800000071525573730e-01 1.700000017881393433e-01
2.642140468227424654e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.800000071525573730e-01 1.700000017881393433e-01
2.675585284280936338e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.819999963045120239e-01 1.700000017881393433e-01
2.709030100334448021e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.819999963045120239e-01 1.700000017881393433e-01
2.742474916387959705e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.819999963045120239e-01 1.700000017881393433e-01
2.775919732441471388e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.800000071525573730e-01 1.700000017881393433e-01
2.809364548494983072e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.700000017881393433e-01
2.842809364548494755e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.700000017881393433e-01
2.876254180602006438e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.700000017881393433e-01
2.909698996655518122e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.720000058412551880e-01
2.943143812709029805e-01 1.739999949932098389e-01 1.739999949932098389e-01 1.780000030994415283e-01 1.720000058412551880e-01
2.976588628762541489e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.720000058412551880e-01
3.010033444816053727e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.720000058412551880e-01
3.043478260869565410e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.739999949932098389e-01
3.076923076923077094e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.739999949932098389e-01
3.110367892976588777e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.739999949932098389e-01
3.143812709030100461e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.739999949932098389e-01
3.177257525083612144e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.739999949932098389e-01
3.210702341137123828e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.739999949932098389e-01
3.244147157190635511e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.759999990463256836e-01 1.739999949932098389e-01
3.277591973244147194e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.759999990463256836e-01 1.759999990463256836e-01
3.311036789297658878e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.759999990463256836e-01 1.759999990463256836e-01
3.344481605351170561e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.759999990463256836e-01 1.759999990463256836e-01
3.377926421404682245e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.759999990463256836e-01 1.739999949932098389e-01
3.411371237458193928e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.739999949932098389e-01
3.444816053511705611e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.720000058412551880e-01
3.478260869565217295e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.720000058412551880e-01
3.511705685618728978e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.720000058412551880e-01
3.545150501672240662e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.720000058412551880e-01
3.578595317725752345e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.819999963045120239e-01 1.700000017881393433e-01
3.612040133779264028e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.700000017881393433e-01
3.645484949832775712e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.700000017881393433e-01
3.678929765886287395e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.700000017881393433e-01
3.712374581939799079e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.700000017881393433e-01
3.745819397993310762e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.700000017881393433e-01
3.779264214046822445e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.700000017881393433e-01
3.812709030100334129e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.700000017881393433e-01
3.846153846153845812e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.700000017881393433e-01
3.879598662207358051e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.819999963045120239e-01 1.700000017881393433e-01
3.913043478260869734e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.819999963045120239e-01 1.700000017881393433e-01
3.946488294314381418e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.700000017881393433e-01
3.979933110367893101e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.759999990463256836e-01 1.700000017881393433e-01
4.013377926421404784e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.720000058412551880e-01
4.046822742474916468e-01 1.720000058412551880e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.700000017881393433e-01
4.080267558528428151e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.700000017881393433e-01
4.113712374581939835e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.700000017881393433e-01
4.147157190635451518e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.700000017881393433e-01
4.180602006688963201e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.759999990463256836e-01 1.700000017881393433e-01
4.214046822742474885e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.780000030994415283e-01 1.700000017881393433e-01
4.247491638795986568e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.700000017881393433e-01
4.280936454849498252e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.819999963045120239e-01 1.679999977350234985e-01
4.314381270903009935e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.819999963045120239e-01 1.679999977350234985e-01
4.347826086956521618e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.819999963045120239e-01 1.679999977350234985e-01
4.381270903010033302e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.819999963045120239e-01 1.679999977350234985e-01
4.414715719063544985e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.819999963045120239e-01 1.679999977350234985e-01
4.448160535117056669e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.679999977350234985e-01
4.481605351170568352e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.679999977350234985e-01
4.515050167224080035e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.679999977350234985e-01
4.548494983277591719e-01 1.700000017881393433e-01 1.720000058412551880e-01 1.800000071525573730e-01 1.679999977350234985e-01
4.581939799331103402e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.780000030994415283e-01 1.679999977350234985e-01
4.615384615384615086e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.800000071525573730e-01 1.679999977350234985e-01
4.648829431438126769e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.759999990463256836e-01 1.679999977350234985e-01
4.682274247491638453e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.759999990463256836e-01 1.679999977350234985e-01
4.715719063545150691e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.759999990463256836e-01 1.679999977350234985e-01
4.749163879598662374e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.720000058412551880e-01 1.679999977350234985e-01
4.782608695652174058e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.679999977350234985e-01 1.700000017881393433e-01
4.816053511705685741e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.700000017881393433e-01 1.700000017881393433e-01
4.849498327759197425e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.679999977350234985e-01 1.700000017881393433e-01
4.882943143812709108e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.679999977350234985e-01 1.679999977350234985e-01
4.916387959866220791e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.759999990463256836e-01 1.659999936819076538e-01
4.949832775919732475e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.759999990463256836e-01 1.659999936819076538e-01
4.983277591973244158e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.780000030994415283e-01 1.659999936819076538e-01
5.016722408026755842e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.899999976158142090e-01 1.620000004768371582e-01
5.050167224080267525e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.899999976158142090e-01 1.620000004768371582e-01
5.083612040133779209e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.117056856187290892e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.150501672240802575e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.183946488294314259e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.217391304347825942e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.250836120401337626e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.620000004768371582e-01
5.284280936454849309e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.640000045299530029e-01
5.317725752508360992e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.640000045299530029e-01
5.351170568561872676e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.640000045299530029e-01
5.384615384615384359e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.640000045299530029e-01
5.418060200668896043e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.879999935626983643e-01 1.640000045299530029e-01
5.451505016722407726e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.879999935626983643e-01 1.620000004768371582e-01
5.484949832775919409e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.879999935626983643e-01 1.620000004768371582e-01
5.518394648829431093e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.879999935626983643e-01 1.620000004768371582e-01
5.551839464882942776e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.620000004768371582e-01
5.585284280936454460e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.620000004768371582e-01
5.618729096989966143e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.620000004768371582e-01
5.652173913043477826e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.620000004768371582e-01
5.685618729096989510e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.879999935626983643e-01 1.620000004768371582e-01
5.719063545150501193e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.879999935626983643e-01 1.620000004768371582e-01
5.752508361204012877e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.879999935626983643e-01 1.620000004768371582e-01
5.785953177257524560e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.819397993311036243e-01 1.599999964237213135e-01 1.599999964237213135e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.852842809364547927e-01 1.599999964237213135e-01 1.599999964237213135e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.886287625418059610e-01 1.599999964237213135e-01 1.599999964237213135e-01 1.879999935626983643e-01 1.599999964237213135e-01
5.919732441471571294e-01 1.599999964237213135e-01 1.599999964237213135e-01 1.879999935626983643e-01 1.580000072717666626e-01
5.953177257525082977e-01 1.599999964237213135e-01 1.599999964237213135e-01 1.879999935626983643e-01 1.580000072717666626e-01
5.986622073578594661e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.580000072717666626e-01
6.020066889632107454e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.580000072717666626e-01
6.053511705685619138e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.599999964237213135e-01
6.086956521739130821e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.599999964237213135e-01
6.120401337792642504e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.599999964237213135e-01
6.153846153846154188e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.599999964237213135e-01
6.187290969899665871e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.580000072717666626e-01
6.220735785953177555e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.819999963045120239e-01 1.580000072717666626e-01
6.254180602006689238e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.819999963045120239e-01 1.580000072717666626e-01
6.287625418060200921e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.819999963045120239e-01 1.580000072717666626e-01
6.321070234113712605e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.580000072717666626e-01
6.354515050167224288e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.580000072717666626e-01
6.387959866220735972e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.580000072717666626e-01
6.421404682274247655e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.580000072717666626e-01
6.454849498327759338e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.580000072717666626e-01
6.488294314381271022e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.840000003576278687e-01 1.580000072717666626e-01
6.521739130434782705e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.580000072717666626e-01
6.555183946488294389e-01 1.620000004768371582e-01 1.620000004768371582e-01 1.860000044107437134e-01 1.599999964237213135e-01
6.588628762541806072e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.860000044107437134e-01 1.599999964237213135e-01
6.622073578595317755e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.599999964237213135e-01
6.655518394648829439e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.599999964237213135e-01
6.688963210702341122e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.840000003576278687e-01 1.580000072717666626e-01
6.722408026755852806e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.840000003576278687e-01 1.599999964237213135e-01
6.755852842809364489e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.840000003576278687e-01 1.599999964237213135e-01
6.789297658862876172e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.840000003576278687e-01 1.599999964237213135e-01
6.822742474916387856e-01 1.640000045299530029e-01 1.640000045299530029e-01 1.840000003576278687e-01 1.599999964237213135e-01
6.856187290969899539e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
6.889632107023411223e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
6.923076923076922906e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
6.956521739130434590e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
6.989966555183946273e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
7.023411371237457956e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
7.056856187290969640e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
7.090301003344481323e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
7.123745819397993007e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
7.157190635451504690e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.840000003576278687e-01 1.620000004768371582e-01
7.190635451505016373e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.620000004768371582e-01
7.224080267558528057e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
7.257525083612039740e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
7.290969899665551424e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
7.324414715719063107e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
7.357859531772574790e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
7.391304347826086474e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
7.424749163879598157e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
7.458193979933109841e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
7.491638795986621524e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
7.525083612040133207e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
7.558528428093644891e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.659999936819076538e-01
7.591973244147156574e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.659999936819076538e-01
7.625418060200668258e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.659999936819076538e-01
7.658862876254179941e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.659999936819076538e-01
7.692307692307691624e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.659999936819076538e-01
7.725752508361204418e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.659999936819076538e-01
7.759197324414716102e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.659999936819076538e-01
7.792642140468227785e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.659999936819076538e-01
7.826086956521739468e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.659999936819076538e-01
7.859531772575251152e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
7.892976588628762835e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
7.926421404682274519e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
7.959866220735786202e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
7.993311036789297885e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
8.026755852842809569e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
8.060200668896321252e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
8.093645484949832936e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
8.127090301003344619e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
8.160535117056856302e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.640000045299530029e-01
8.193979933110367986e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.227424749163879669e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.260869565217391353e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.294314381270903036e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.327759197324414719e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.361204013377926403e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.394648829431438086e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.428093645484949770e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.461538461538461453e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.494983277591973136e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.528428093645484820e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.561872909698996503e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.595317725752508187e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.628762541806019870e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.819999963045120239e-01 1.640000045299530029e-01
8.662207357859531554e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.659999936819076538e-01
8.695652173913043237e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.679999977350234985e-01
8.729096989966554920e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.679999977350234985e-01
8.762541806020066604e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.679999977350234985e-01
8.795986622073578287e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.679999977350234985e-01
8.829431438127089971e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.679999977350234985e-01
8.862876254180601654e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.679999977350234985e-01
8.896321070234113337e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.679999977350234985e-01
8.929765886287625021e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.819999963045120239e-01 1.679999977350234985e-01
8.963210702341136704e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.840000003576278687e-01 1.700000017881393433e-01
8.996655518394648388e-01 1.700000017881393433e-01 1.700000017881393433e-01 1.840000003576278687e-01 1.700000017881393433e-01
9.030100334448160071e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.679999977350234985e-01
9.063545150501671754e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.679999977350234985e-01
9.096989966555183438e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.679999977350234985e-01
9.130434782608695121e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.679999977350234985e-01
9.163879598662206805e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.679999977350234985e-01
9.197324414715718488e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.659999936819076538e-01
9.230769230769230171e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.659999936819076538e-01
9.264214046822741855e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.659999936819076538e-01
9.297658862876253538e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.659999936819076538e-01
9.331103678929765222e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.840000003576278687e-01 1.659999936819076538e-01
9.364548494983276905e-01 1.679999977350234985e-01 1.679999977350234985e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.397993311036788588e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.431438127090301382e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.464882943143813065e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.498327759197324749e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.531772575250836432e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.565217391304348116e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.598662207357859799e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.632107023411371483e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.665551839464883166e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.698996655518394849e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.732441471571906533e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.765886287625418216e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.799331103678929900e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.832775919732441583e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.866220735785953266e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.899665551839464950e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.933110367892976633e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
9.966555183946488317e-01 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01
1.000000000000000000e+00 1.659999936819076538e-01 1.659999936819076538e-01 1.860000044107437134e-01 1.659999936819076538e-01


==> tikz/data/alpha_mixture_Mamba_sopenbookqa_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 1.940000057220458984e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.899999976158142090e-01
3.344481605351170509e-03 1.940000057220458984e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.899999976158142090e-01
6.688963210702341018e-03 1.940000057220458984e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.899999976158142090e-01
1.003344481605351196e-02 1.940000057220458984e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.899999976158142090e-01
1.337792642140468204e-02 1.940000057220458984e-01 1.940000057220458984e-01 1.920000016689300537e-01 1.899999976158142090e-01
1.672240802675585211e-02 1.940000057220458984e-01 1.940000057220458984e-01 1.920000016689300537e-01 1.899999976158142090e-01
2.006688963210702392e-02 1.940000057220458984e-01 1.940000057220458984e-01 1.920000016689300537e-01 1.879999935626983643e-01
2.341137123745819226e-02 1.940000057220458984e-01 1.940000057220458984e-01 1.920000016689300537e-01 1.899999976158142090e-01
2.675585284280936407e-02 1.920000016689300537e-01 1.940000057220458984e-01 1.920000016689300537e-01 1.879999935626983643e-01
3.010033444816053588e-02 1.920000016689300537e-01 1.940000057220458984e-01 1.920000016689300537e-01 1.899999976158142090e-01
3.344481605351170422e-02 1.920000016689300537e-01 1.940000057220458984e-01 1.920000016689300537e-01 1.899999976158142090e-01
3.678929765886287256e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01
4.013377926421404784e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01
4.347826086956521618e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01
4.682274247491638453e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01
5.016722408026755980e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01
5.351170568561872815e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
5.685618729096989649e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
6.020066889632107177e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
6.354515050167224011e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.879999935626983643e-01
6.688963210702340845e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
7.023411371237457679e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
7.357859531772574513e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.879999935626983643e-01
7.692307692307692735e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.879999935626983643e-01
8.026755852842809569e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.879999935626983643e-01
8.361204013377926403e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.860000044107437134e-01
8.695652173913043237e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.860000044107437134e-01
9.030100334448160071e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.860000044107437134e-01
9.364548494983276905e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.860000044107437134e-01
9.698996655518395127e-02 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.860000044107437134e-01
1.003344481605351196e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.860000044107437134e-01
1.036789297658862880e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.860000044107437134e-01
1.070234113712374563e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.860000044107437134e-01
1.103678929765886246e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.860000044107437134e-01
1.137123745819397930e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.860000044107437134e-01
1.170568561872909613e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01 1.860000044107437134e-01
1.204013377926421435e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.860000044107437134e-01
1.237458193979933119e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.860000044107437134e-01
1.270903010033444802e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.860000044107437134e-01
1.304347826086956486e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.860000044107437134e-01
1.337792642140468169e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.860000044107437134e-01
1.371237458193979852e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.860000044107437134e-01
1.404682274247491536e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.860000044107437134e-01
1.438127090301003219e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.471571906354514903e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.505016722408026864e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.538461538461538547e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.571906354515050230e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
1.605351170568561914e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
1.638795986622073597e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.672240802675585281e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.705685618729096964e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.739130434782608647e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
1.772575250836120331e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.899999976158142090e-01 1.879999935626983643e-01
1.806020066889632014e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.839464882943143698e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.879999935626983643e-01
1.872909698996655381e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.940000057220458984e-01 1.879999935626983643e-01
1.906354515050167064e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
1.939799331103679025e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
1.973244147157190709e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
2.006688963210702392e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
2.040133779264214076e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.073578595317725759e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.107023411371237442e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.140468227424749126e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.173913043478260809e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.207357859531772493e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.240802675585284176e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.274247491638795859e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.307692307692307543e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.341137123745819226e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.374581939799331187e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.408026755852842871e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.441471571906354554e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.474916387959866237e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.508361204013377921e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.541806020066889604e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.575250836120401288e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.608695652173912971e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.642140468227424654e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.675585284280936338e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
2.709030100334448021e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
2.742474916387959705e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
2.775919732441471388e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
2.809364548494983072e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.879999935626983643e-01
2.842809364548494755e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.876254180602006438e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.979999989271163940e-01 1.879999935626983643e-01
2.909698996655518122e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.000000029802322388e-01 1.899999976158142090e-01
2.943143812709029805e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.000000029802322388e-01 1.899999976158142090e-01
2.976588628762541489e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.000000029802322388e-01 1.899999976158142090e-01
3.010033444816053727e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.000000029802322388e-01 1.899999976158142090e-01
3.043478260869565410e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.979999989271163940e-01 1.920000016689300537e-01
3.076923076923077094e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.979999989271163940e-01 1.920000016689300537e-01
3.110367892976588777e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.979999989271163940e-01 1.920000016689300537e-01
3.143812709030100461e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.979999989271163940e-01 1.920000016689300537e-01
3.177257525083612144e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.979999989271163940e-01 1.920000016689300537e-01
3.210702341137123828e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.979999989271163940e-01 1.920000016689300537e-01
3.244147157190635511e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.959999948740005493e-01 1.920000016689300537e-01
3.277591973244147194e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.979999989271163940e-01 1.940000057220458984e-01
3.311036789297658878e-01 1.940000057220458984e-01 1.940000057220458984e-01 1.979999989271163940e-01 1.940000057220458984e-01
3.344481605351170561e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.959999948740005493e-01 1.940000057220458984e-01
3.377926421404682245e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01
3.411371237458193928e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01 1.920000016689300537e-01
3.444816053511705611e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.899999976158142090e-01
3.478260869565217295e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.899999976158142090e-01
3.511705685618728978e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
3.545150501672240662e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
3.578595317725752345e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
3.612040133779264028e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
3.645484949832775712e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
3.678929765886287395e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
3.712374581939799079e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
3.745819397993310762e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
3.779264214046822445e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.860000044107437134e-01
3.812709030100334129e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.860000044107437134e-01
3.846153846153845812e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.879999935626983643e-01 1.860000044107437134e-01
3.879598662207358051e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.860000044107437134e-01
3.913043478260869734e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.879999935626983643e-01 1.860000044107437134e-01
3.946488294314381418e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.860000044107437134e-01
3.979933110367893101e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.920000016689300537e-01 1.860000044107437134e-01
4.013377926421404784e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.920000016689300537e-01 1.879999935626983643e-01
4.046822742474916468e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.920000016689300537e-01 1.879999935626983643e-01
4.080267558528428151e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
4.113712374581939835e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.879999935626983643e-01
4.147157190635451518e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.959999948740005493e-01 1.879999935626983643e-01
4.180602006688963201e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.979999989271163940e-01 1.879999935626983643e-01
4.214046822742474885e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.979999989271163940e-01 1.879999935626983643e-01
4.247491638795986568e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.979999989271163940e-01 1.879999935626983643e-01
4.280936454849498252e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.959999948740005493e-01 1.860000044107437134e-01
4.314381270903009935e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.959999948740005493e-01 1.860000044107437134e-01
4.347826086956521618e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.940000057220458984e-01 1.860000044107437134e-01
4.381270903010033302e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.959999948740005493e-01 1.860000044107437134e-01
4.414715719063544985e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.979999989271163940e-01 1.860000044107437134e-01
4.448160535117056669e-01 1.899999976158142090e-01 1.899999976158142090e-01 1.979999989271163940e-01 1.860000044107437134e-01
4.481605351170568352e-01 1.899999976158142090e-01 1.899999976158142090e-01 2.039999961853027344e-01 1.860000044107437134e-01
4.515050167224080035e-01 1.899999976158142090e-01 1.899999976158142090e-01 2.060000002384185791e-01 1.860000044107437134e-01
4.548494983277591719e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.080000042915344238e-01 1.860000044107437134e-01
4.581939799331103402e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.080000042915344238e-01 1.860000044107437134e-01
4.615384615384615086e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.080000042915344238e-01 1.860000044107437134e-01
4.648829431438126769e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.160000056028366089e-01 1.860000044107437134e-01
4.682274247491638453e-01 1.920000016689300537e-01 1.920000016689300537e-01 2.160000056028366089e-01 1.860000044107437134e-01
4.715719063545150691e-01 1.899999976158142090e-01 1.899999976158142090e-01 2.179999947547912598e-01 1.860000044107437134e-01
4.749163879598662374e-01 1.899999976158142090e-01 1.899999976158142090e-01 2.179999947547912598e-01 1.860000044107437134e-01
4.782608695652174058e-01 1.899999976158142090e-01 1.899999976158142090e-01 2.199999988079071045e-01 1.879999935626983643e-01
4.816053511705685741e-01 1.899999976158142090e-01 1.899999976158142090e-01 2.179999947547912598e-01 1.879999935626983643e-01
4.849498327759197425e-01 1.899999976158142090e-01 1.899999976158142090e-01 2.240000069141387939e-01 1.879999935626983643e-01
4.882943143812709108e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.160000056028366089e-01 1.860000044107437134e-01
4.916387959866220791e-01 1.860000044107437134e-01 1.860000044107437134e-01 2.160000056028366089e-01 1.860000044107437134e-01
4.949832775919732475e-01 1.840000003576278687e-01 1.840000003576278687e-01 2.140000015497207642e-01 1.860000044107437134e-01
4.983277591973244158e-01 1.840000003576278687e-01 1.840000003576278687e-01 2.119999974966049194e-01 1.860000044107437134e-01
5.016722408026755842e-01 1.819999963045120239e-01 1.819999963045120239e-01 2.119999974966049194e-01 1.780000030994415283e-01
5.050167224080267525e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.119999974966049194e-01 1.759999990463256836e-01
5.083612040133779209e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.179999947547912598e-01 1.739999949932098389e-01
5.117056856187290892e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.179999947547912598e-01 1.739999949932098389e-01
5.150501672240802575e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.179999947547912598e-01 1.739999949932098389e-01
5.183946488294314259e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.160000056028366089e-01 1.739999949932098389e-01
5.217391304347825942e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.179999947547912598e-01 1.739999949932098389e-01
5.250836120401337626e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.160000056028366089e-01 1.739999949932098389e-01
5.284280936454849309e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.160000056028366089e-01 1.739999949932098389e-01
5.317725752508360992e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.160000056028366089e-01 1.739999949932098389e-01
5.351170568561872676e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.160000056028366089e-01 1.739999949932098389e-01
5.384615384615384359e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.179999947547912598e-01 1.739999949932098389e-01
5.418060200668896043e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.179999947547912598e-01 1.739999949932098389e-01
5.451505016722407726e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.199999988079071045e-01 1.739999949932098389e-01
5.484949832775919409e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.199999988079071045e-01 1.739999949932098389e-01
5.518394648829431093e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.199999988079071045e-01 1.739999949932098389e-01
5.551839464882942776e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.585284280936454460e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.618729096989966143e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.652173913043477826e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.685618729096989510e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.719063545150501193e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.759999990463256836e-01
5.752508361204012877e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.759999990463256836e-01
5.785953177257524560e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.819397993311036243e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.852842809364547927e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.886287625418059610e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.919732441471571294e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.953177257525082977e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.739999949932098389e-01
5.986622073578594661e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.220000028610229492e-01 1.739999949932098389e-01
6.020066889632107454e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.199999988079071045e-01 1.739999949932098389e-01
6.053511705685619138e-01 1.800000071525573730e-01 1.800000071525573730e-01 2.199999988079071045e-01 1.739999949932098389e-01
6.086956521739130821e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.199999988079071045e-01 1.720000058412551880e-01
6.120401337792642504e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.220000028610229492e-01 1.720000058412551880e-01
6.153846153846154188e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.220000028610229492e-01 1.720000058412551880e-01
6.187290969899665871e-01 1.780000030994415283e-01 1.780000030994415283e-01 2.220000028610229492e-01 1.720000058412551880e-01
6.220735785953177555e-01 1.759999990463256836e-01 1.759999990463256836e-01 2.220000028610229492e-01 1.700000017881393433e-01
6.254180602006689238e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.220000028610229492e-01 1.659999936819076538e-01
6.287625418060200921e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.220000028610229492e-01 1.659999936819076538e-01
6.321070234113712605e-01 1.720000058412551880e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.640000045299530029e-01
6.354515050167224288e-01 1.720000058412551880e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.620000004768371582e-01
6.387959866220735972e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.599999964237213135e-01
6.421404682274247655e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.620000004768371582e-01
6.454849498327759338e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.620000004768371582e-01
6.488294314381271022e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.640000045299530029e-01
6.521739130434782705e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.640000045299530029e-01
6.555183946488294389e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.220000028610229492e-01 1.659999936819076538e-01
6.588628762541806072e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.220000028610229492e-01 1.659999936819076538e-01
6.622073578595317755e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.220000028610229492e-01 1.659999936819076538e-01
6.655518394648829439e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.659999936819076538e-01
6.688963210702341122e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.220000028610229492e-01 1.640000045299530029e-01
6.722408026755852806e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.220000028610229492e-01 1.620000004768371582e-01
6.755852842809364489e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.199999988079071045e-01 1.620000004768371582e-01
6.789297658862876172e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.199999988079071045e-01 1.640000045299530029e-01
6.822742474916387856e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.199999988079071045e-01 1.640000045299530029e-01
6.856187290969899539e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.199999988079071045e-01 1.640000045299530029e-01
6.889632107023411223e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.199999988079071045e-01 1.640000045299530029e-01
6.923076923076922906e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.199999988079071045e-01 1.620000004768371582e-01
6.956521739130434590e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.199999988079071045e-01 1.620000004768371582e-01
6.989966555183946273e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.199999988079071045e-01 1.620000004768371582e-01
7.023411371237457956e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.179999947547912598e-01 1.620000004768371582e-01
7.056856187290969640e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.179999947547912598e-01 1.620000004768371582e-01
7.090301003344481323e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.179999947547912598e-01 1.599999964237213135e-01
7.123745819397993007e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.179999947547912598e-01 1.599999964237213135e-01
7.157190635451504690e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.179999947547912598e-01 1.599999964237213135e-01
7.190635451505016373e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.179999947547912598e-01 1.599999964237213135e-01
7.224080267558528057e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.179999947547912598e-01 1.620000004768371582e-01
7.257525083612039740e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.179999947547912598e-01 1.620000004768371582e-01
7.290969899665551424e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.179999947547912598e-01 1.620000004768371582e-01
7.324414715719063107e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.179999947547912598e-01 1.620000004768371582e-01
7.357859531772574790e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.160000056028366089e-01 1.620000004768371582e-01
7.391304347826086474e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.160000056028366089e-01 1.620000004768371582e-01
7.424749163879598157e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.160000056028366089e-01 1.620000004768371582e-01
7.458193979933109841e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.160000056028366089e-01 1.620000004768371582e-01
7.491638795986621524e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.160000056028366089e-01 1.640000045299530029e-01
7.525083612040133207e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.160000056028366089e-01 1.640000045299530029e-01
7.558528428093644891e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.160000056028366089e-01 1.640000045299530029e-01
7.591973244147156574e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.640000045299530029e-01
7.625418060200668258e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.640000045299530029e-01
7.658862876254179941e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.640000045299530029e-01
7.692307692307691624e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.119999974966049194e-01 1.640000045299530029e-01
7.725752508361204418e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.119999974966049194e-01 1.640000045299530029e-01
7.759197324414716102e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.119999974966049194e-01 1.640000045299530029e-01
7.792642140468227785e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.119999974966049194e-01 1.640000045299530029e-01
7.826086956521739468e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.640000045299530029e-01
7.859531772575251152e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
7.892976588628762835e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
7.926421404682274519e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
7.959866220735786202e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
7.993311036789297885e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.026755852842809569e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.060200668896321252e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.093645484949832936e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.127090301003344619e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.160535117056856302e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.193979933110367986e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.227424749163879669e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.260869565217391353e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.294314381270903036e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.327759197324414719e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.361204013377926403e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.394648829431438086e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.620000004768371582e-01
8.428093645484949770e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.140000015497207642e-01 1.640000045299530029e-01
8.461538461538461453e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.140000015497207642e-01 1.640000045299530029e-01
8.494983277591973136e-01 1.720000058412551880e-01 1.720000058412551880e-01 2.140000015497207642e-01 1.640000045299530029e-01
8.528428093645484820e-01 1.700000017881393433e-01 1.720000058412551880e-01 2.140000015497207642e-01 1.640000045299530029e-01
8.561872909698996503e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.640000045299530029e-01
8.595317725752508187e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.640000045299530029e-01
8.628762541806019870e-01 1.700000017881393433e-01 1.700000017881393433e-01 2.140000015497207642e-01 1.659999936819076538e-01
8.662207357859531554e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.659999936819076538e-01
8.695652173913043237e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
8.729096989966554920e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
8.762541806020066604e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
8.795986622073578287e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
8.829431438127089971e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
8.862876254180601654e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
8.896321070234113337e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
8.929765886287625021e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
8.963210702341136704e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.700000017881393433e-01
8.996655518394648388e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01 1.700000017881393433e-01
9.030100334448160071e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.063545150501671754e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.096989966555183438e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.130434782608695121e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.163879598662206805e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.197324414715718488e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.230769230769230171e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.264214046822741855e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.297658862876253538e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.331103678929765222e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.364548494983276905e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.397993311036788588e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.431438127090301382e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.464882943143813065e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.498327759197324749e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.531772575250836432e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.565217391304348116e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.598662207357859799e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.632107023411371483e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.665551839464883166e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.698996655518394849e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.732441471571906533e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.765886287625418216e-01 1.679999977350234985e-01 1.679999977350234985e-01 2.140000015497207642e-01 1.679999977350234985e-01
9.799331103678929900e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01 1.659999936819076538e-01
9.832775919732441583e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01 1.659999936819076538e-01
9.866220735785953266e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.140000015497207642e-01 1.659999936819076538e-01
9.899665551839464950e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.160000056028366089e-01 1.659999936819076538e-01
9.933110367892976633e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.160000056028366089e-01 1.659999936819076538e-01
9.966555183946488317e-01 1.659999936819076538e-01 1.659999936819076538e-01 2.160000056028366089e-01 1.659999936819076538e-01
1.000000000000000000e+00 1.659999936819076538e-01 1.659999936819076538e-01 2.160000056028366089e-01 1.659999936819076538e-01


==> tikz/data/alpha_mixture_Mamba_ssocial_iqa.txt <==
i mar_can ncan_can ncan_cans
0.000000000000000000e+00 3.802456557750701904e-01 3.812691867351531982e-01 3.812691867351531982e-01
3.344481605351170509e-03 3.802456557750701904e-01 3.812691867351531982e-01 3.812691867351531982e-01
6.688963210702341018e-03 3.802456557750701904e-01 3.812691867351531982e-01 3.807574212551116943e-01
1.003344481605351196e-02 3.802456557750701904e-01 3.807574212551116943e-01 3.807574212551116943e-01
1.337792642140468204e-02 3.802456557750701904e-01 3.807574212551116943e-01 3.807574212551116943e-01
1.672240802675585211e-02 3.802456557750701904e-01 3.812691867351531982e-01 3.812691867351531982e-01
2.006688963210702392e-02 3.802456557750701904e-01 3.812691867351531982e-01 3.817809522151947021e-01
2.341137123745819226e-02 3.802456557750701904e-01 3.812691867351531982e-01 3.828045129776000977e-01
2.675585284280936407e-02 3.802456557750701904e-01 3.812691867351531982e-01 3.828045129776000977e-01
3.010033444816053588e-02 3.807574212551116943e-01 3.817809522151947021e-01 3.828045129776000977e-01
3.344481605351170422e-02 3.807574212551116943e-01 3.817809522151947021e-01 3.828045129776000977e-01
3.678929765886287256e-02 3.802456557750701904e-01 3.817809522151947021e-01 3.833162784576416016e-01
4.013377926421404784e-02 3.807574212551116943e-01 3.822927474975585938e-01 3.833162784576416016e-01
4.347826086956521618e-02 3.807574212551116943e-01 3.822927474975585938e-01 3.828045129776000977e-01
4.682274247491638453e-02 3.807574212551116943e-01 3.822927474975585938e-01 3.822927474975585938e-01
5.016722408026755980e-02 3.807574212551116943e-01 3.817809522151947021e-01 3.817809522151947021e-01
5.351170568561872815e-02 3.807574212551116943e-01 3.822927474975585938e-01 3.802456557750701904e-01
5.685618729096989649e-02 3.807574212551116943e-01 3.828045129776000977e-01 3.802456557750701904e-01
6.020066889632107177e-02 3.807574212551116943e-01 3.828045129776000977e-01 3.802456557750701904e-01
6.354515050167224011e-02 3.812691867351531982e-01 3.828045129776000977e-01 3.802456557750701904e-01
6.688963210702340845e-02 3.812691867351531982e-01 3.822927474975585938e-01 3.812691867351531982e-01
7.023411371237457679e-02 3.807574212551116943e-01 3.807574212551116943e-01 3.802456557750701904e-01
7.357859531772574513e-02 3.802456557750701904e-01 3.807574212551116943e-01 3.797338902950286865e-01
7.692307692307692735e-02 3.807574212551116943e-01 3.802456557750701904e-01 3.797338902950286865e-01
8.026755852842809569e-02 3.807574212551116943e-01 3.802456557750701904e-01 3.797338902950286865e-01
8.361204013377926403e-02 3.807574212551116943e-01 3.802456557750701904e-01 3.807574212551116943e-01
8.695652173913043237e-02 3.807574212551116943e-01 3.797338902950286865e-01 3.797338902950286865e-01
9.030100334448160071e-02 3.807574212551116943e-01 3.797338902950286865e-01 3.792220950126647949e-01
9.364548494983276905e-02 3.807574212551116943e-01 3.802456557750701904e-01 3.787103295326232910e-01
9.698996655518395127e-02 3.807574212551116943e-01 3.802456557750701904e-01 3.787103295326232910e-01
1.003344481605351196e-01 3.807574212551116943e-01 3.802456557750701904e-01 3.781985640525817871e-01
1.036789297658862880e-01 3.807574212551116943e-01 3.802456557750701904e-01 3.771750330924987793e-01
1.070234113712374563e-01 3.807574212551116943e-01 3.802456557750701904e-01 3.771750330924987793e-01
1.103678929765886246e-01 3.807574212551116943e-01 3.802456557750701904e-01 3.766632676124572754e-01
1.137123745819397930e-01 3.807574212551116943e-01 3.807574212551116943e-01 3.766632676124572754e-01
1.170568561872909613e-01 3.807574212551116943e-01 3.812691867351531982e-01 3.766632676124572754e-01
1.204013377926421435e-01 3.807574212551116943e-01 3.817809522151947021e-01 3.781985640525817871e-01
1.237458193979933119e-01 3.807574212551116943e-01 3.817809522151947021e-01 3.781985640525817871e-01
1.270903010033444802e-01 3.807574212551116943e-01 3.817809522151947021e-01 3.781985640525817871e-01
1.304347826086956486e-01 3.807574212551116943e-01 3.812691867351531982e-01 3.776867985725402832e-01
1.337792642140468169e-01 3.807574212551116943e-01 3.802456557750701904e-01 3.776867985725402832e-01
1.371237458193979852e-01 3.812691867351531982e-01 3.802456557750701904e-01 3.776867985725402832e-01
1.404682274247491536e-01 3.812691867351531982e-01 3.802456557750701904e-01 3.792220950126647949e-01
1.438127090301003219e-01 3.817809522151947021e-01 3.802456557750701904e-01 3.792220950126647949e-01
1.471571906354514903e-01 3.817809522151947021e-01 3.802456557750701904e-01 3.781985640525817871e-01
1.505016722408026864e-01 3.817809522151947021e-01 3.797338902950286865e-01 3.781985640525817871e-01
1.538461538461538547e-01 3.817809522151947021e-01 3.797338902950286865e-01 3.781985640525817871e-01
1.571906354515050230e-01 3.817809522151947021e-01 3.797338902950286865e-01 3.787103295326232910e-01
1.605351170568561914e-01 3.812691867351531982e-01 3.797338902950286865e-01 3.787103295326232910e-01
1.638795986622073597e-01 3.817809522151947021e-01 3.792220950126647949e-01 3.787103295326232910e-01
1.672240802675585281e-01 3.817809522151947021e-01 3.792220950126647949e-01 3.781985640525817871e-01
1.705685618729096964e-01 3.817809522151947021e-01 3.802456557750701904e-01 3.781985640525817871e-01
1.739130434782608647e-01 3.812691867351531982e-01 3.797338902950286865e-01 3.776867985725402832e-01
1.772575250836120331e-01 3.812691867351531982e-01 3.797338902950286865e-01 3.771750330924987793e-01
1.806020066889632014e-01 3.812691867351531982e-01 3.797338902950286865e-01 3.776867985725402832e-01
1.839464882943143698e-01 3.812691867351531982e-01 3.802456557750701904e-01 3.776867985725402832e-01
1.872909698996655381e-01 3.812691867351531982e-01 3.802456557750701904e-01 3.781985640525817871e-01
1.906354515050167064e-01 3.812691867351531982e-01 3.807574212551116943e-01 3.787103295326232910e-01
1.939799331103679025e-01 3.812691867351531982e-01 3.807574212551116943e-01 3.787103295326232910e-01
1.973244147157190709e-01 3.812691867351531982e-01 3.807574212551116943e-01 3.781985640525817871e-01
2.006688963210702392e-01 3.807574212551116943e-01 3.807574212551116943e-01 3.781985640525817871e-01
2.040133779264214076e-01 3.812691867351531982e-01 3.807574212551116943e-01 3.776867985725402832e-01
2.073578595317725759e-01 3.812691867351531982e-01 3.812691867351531982e-01 3.776867985725402832e-01
2.107023411371237442e-01 3.812691867351531982e-01 3.822927474975585938e-01 3.776867985725402832e-01
2.140468227424749126e-01 3.812691867351531982e-01 3.817809522151947021e-01 3.771750330924987793e-01
2.173913043478260809e-01 3.812691867351531982e-01 3.817809522151947021e-01 3.771750330924987793e-01
2.207357859531772493e-01 3.817809522151947021e-01 3.817809522151947021e-01 3.771750330924987793e-01
2.240802675585284176e-01 3.817809522151947021e-01 3.817809522151947021e-01 3.776867985725402832e-01
2.274247491638795859e-01 3.817809522151947021e-01 3.822927474975585938e-01 3.771750330924987793e-01
2.307692307692307543e-01 3.812691867351531982e-01 3.822927474975585938e-01 3.771750330924987793e-01
2.341137123745819226e-01 3.817809522151947021e-01 3.822927474975585938e-01 3.771750330924987793e-01
2.374581939799331187e-01 3.822927474975585938e-01 3.822927474975585938e-01 3.771750330924987793e-01
2.408026755852842871e-01 3.822927474975585938e-01 3.822927474975585938e-01 3.781985640525817871e-01
2.441471571906354554e-01 3.822927474975585938e-01 3.822927474975585938e-01 3.781985640525817871e-01
2.474916387959866237e-01 3.822927474975585938e-01 3.817809522151947021e-01 3.771750330924987793e-01
2.508361204013377921e-01 3.822927474975585938e-01 3.817809522151947021e-01 3.776867985725402832e-01
2.541806020066889604e-01 3.822927474975585938e-01 3.817809522151947021e-01 3.776867985725402832e-01
2.575250836120401288e-01 3.822927474975585938e-01 3.817809522151947021e-01 3.776867985725402832e-01
2.608695652173912971e-01 3.822927474975585938e-01 3.817809522151947021e-01 3.776867985725402832e-01
2.642140468227424654e-01 3.822927474975585938e-01 3.812691867351531982e-01 3.781985640525817871e-01
2.675585284280936338e-01 3.828045129776000977e-01 3.817809522151947021e-01 3.781985640525817871e-01
2.709030100334448021e-01 3.828045129776000977e-01 3.817809522151947021e-01 3.787103295326232910e-01
2.742474916387959705e-01 3.828045129776000977e-01 3.817809522151947021e-01 3.781985640525817871e-01
2.775919732441471388e-01 3.828045129776000977e-01 3.817809522151947021e-01 3.781985640525817871e-01
2.809364548494983072e-01 3.828045129776000977e-01 3.817809522151947021e-01 3.787103295326232910e-01
2.842809364548494755e-01 3.828045129776000977e-01 3.828045129776000977e-01 3.787103295326232910e-01
2.876254180602006438e-01 3.828045129776000977e-01 3.828045129776000977e-01 3.787103295326232910e-01
2.909698996655518122e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.792220950126647949e-01
2.943143812709029805e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.797338902950286865e-01
2.976588628762541489e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.792220950126647949e-01
3.010033444816053727e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.807574212551116943e-01
3.043478260869565410e-01 3.833162784576416016e-01 3.828045129776000977e-01 3.802456557750701904e-01
3.076923076923077094e-01 3.833162784576416016e-01 3.828045129776000977e-01 3.802456557750701904e-01
3.110367892976588777e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.812691867351531982e-01
3.143812709030100461e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.812691867351531982e-01
3.177257525083612144e-01 3.833162784576416016e-01 3.828045129776000977e-01 3.807574212551116943e-01
3.210702341137123828e-01 3.838280439376831055e-01 3.833162784576416016e-01 3.807574212551116943e-01
3.244147157190635511e-01 3.843398094177246094e-01 3.828045129776000977e-01 3.807574212551116943e-01
3.277591973244147194e-01 3.838280439376831055e-01 3.828045129776000977e-01 3.812691867351531982e-01
3.311036789297658878e-01 3.833162784576416016e-01 3.828045129776000977e-01 3.812691867351531982e-01
3.344481605351170561e-01 3.833162784576416016e-01 3.828045129776000977e-01 3.822927474975585938e-01
3.377926421404682245e-01 3.828045129776000977e-01 3.828045129776000977e-01 3.817809522151947021e-01
3.411371237458193928e-01 3.828045129776000977e-01 3.833162784576416016e-01 3.812691867351531982e-01
3.444816053511705611e-01 3.828045129776000977e-01 3.833162784576416016e-01 3.822927474975585938e-01
3.478260869565217295e-01 3.828045129776000977e-01 3.833162784576416016e-01 3.822927474975585938e-01
3.511705685618728978e-01 3.828045129776000977e-01 3.833162784576416016e-01 3.833162784576416016e-01
3.545150501672240662e-01 3.828045129776000977e-01 3.838280439376831055e-01 3.828045129776000977e-01
3.578595317725752345e-01 3.828045129776000977e-01 3.838280439376831055e-01 3.833162784576416016e-01
3.612040133779264028e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.838280439376831055e-01
3.645484949832775712e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.833162784576416016e-01
3.678929765886287395e-01 3.833162784576416016e-01 3.833162784576416016e-01 3.838280439376831055e-01
3.712374581939799079e-01 3.838280439376831055e-01 3.843398094177246094e-01 3.838280439376831055e-01
3.745819397993310762e-01 3.838280439376831055e-01 3.843398094177246094e-01 3.833162784576416016e-01
3.779264214046822445e-01 3.838280439376831055e-01 3.843398094177246094e-01 3.822927474975585938e-01
3.812709030100334129e-01 3.838280439376831055e-01 3.843398094177246094e-01 3.822927474975585938e-01
3.846153846153845812e-01 3.843398094177246094e-01 3.843398094177246094e-01 3.822927474975585938e-01
3.879598662207358051e-01 3.843398094177246094e-01 3.848515748977661133e-01 3.817809522151947021e-01
3.913043478260869734e-01 3.838280439376831055e-01 3.838280439376831055e-01 3.822927474975585938e-01
3.946488294314381418e-01 3.833162784576416016e-01 3.822927474975585938e-01 3.838280439376831055e-01
3.979933110367893101e-01 3.843398094177246094e-01 3.822927474975585938e-01 3.858751356601715088e-01
4.013377926421404784e-01 3.838280439376831055e-01 3.817809522151947021e-01 3.858751356601715088e-01
4.046822742474916468e-01 3.838280439376831055e-01 3.817809522151947021e-01 3.853633701801300049e-01
4.080267558528428151e-01 3.843398094177246094e-01 3.812691867351531982e-01 3.848515748977661133e-01
4.113712374581939835e-01 3.848515748977661133e-01 3.817809522151947021e-01 3.863869011402130127e-01
4.147157190635451518e-01 3.848515748977661133e-01 3.817809522151947021e-01 3.848515748977661133e-01
4.180602006688963201e-01 3.853633701801300049e-01 3.817809522151947021e-01 3.833162784576416016e-01
4.214046822742474885e-01 3.848515748977661133e-01 3.817809522151947021e-01 3.828045129776000977e-01
4.247491638795986568e-01 3.848515748977661133e-01 3.812691867351531982e-01 3.838280439376831055e-01
4.280936454849498252e-01 3.848515748977661133e-01 3.812691867351531982e-01 3.853633701801300049e-01
4.314381270903009935e-01 3.843398094177246094e-01 3.817809522151947021e-01 3.853633701801300049e-01
4.347826086956521618e-01 3.848515748977661133e-01 3.822927474975585938e-01 3.848515748977661133e-01
4.381270903010033302e-01 3.848515748977661133e-01 3.807574212551116943e-01 3.848515748977661133e-01
4.414715719063544985e-01 3.843398094177246094e-01 3.807574212551116943e-01 3.848515748977661133e-01
4.448160535117056669e-01 3.838280439376831055e-01 3.807574212551116943e-01 3.848515748977661133e-01
4.481605351170568352e-01 3.838280439376831055e-01 3.807574212551116943e-01 3.853633701801300049e-01
4.515050167224080035e-01 3.838280439376831055e-01 3.802456557750701904e-01 3.863869011402130127e-01
4.548494983277591719e-01 3.838280439376831055e-01 3.807574212551116943e-01 3.858751356601715088e-01
4.581939799331103402e-01 3.838280439376831055e-01 3.812691867351531982e-01 3.868986666202545166e-01
4.615384615384615086e-01 3.848515748977661133e-01 3.822927474975585938e-01 3.889457583427429199e-01
4.648829431438126769e-01 3.848515748977661133e-01 3.828045129776000977e-01 3.879221975803375244e-01
4.682274247491638453e-01 3.848515748977661133e-01 3.817809522151947021e-01 3.899692893028259277e-01
4.715719063545150691e-01 3.848515748977661133e-01 3.822927474975585938e-01 3.899692893028259277e-01
4.749163879598662374e-01 3.848515748977661133e-01 3.828045129776000977e-01 3.915046155452728271e-01
4.782608695652174058e-01 3.838280439376831055e-01 3.828045129776000977e-01 3.889457583427429199e-01
4.816053511705685741e-01 3.838280439376831055e-01 3.817809522151947021e-01 3.874104321002960205e-01
4.849498327759197425e-01 3.833162784576416016e-01 3.822927474975585938e-01 3.868986666202545166e-01
4.882943143812709108e-01 3.833162784576416016e-01 3.817809522151947021e-01 3.863869011402130127e-01
4.916387959866220791e-01 3.838280439376831055e-01 3.828045129776000977e-01 3.879221975803375244e-01
4.949832775919732475e-01 3.822927474975585938e-01 3.817809522151947021e-01 3.879221975803375244e-01
4.983277591973244158e-01 3.817809522151947021e-01 3.807574212551116943e-01 3.863869011402130127e-01
5.016722408026755842e-01 3.828045129776000977e-01 3.787103295326232910e-01 3.705219924449920654e-01
5.050167224080267525e-01 3.833162784576416016e-01 3.807574212551116943e-01 3.700102269649505615e-01
5.083612040133779209e-01 3.822927474975585938e-01 3.797338902950286865e-01 3.684749305248260498e-01
5.117056856187290892e-01 3.807574212551116943e-01 3.797338902950286865e-01 3.679631650447845459e-01
5.150501672240802575e-01 3.807574212551116943e-01 3.797338902950286865e-01 3.689866960048675537e-01
5.183946488294314259e-01 3.802456557750701904e-01 3.802456557750701904e-01 3.679631650447845459e-01
5.217391304347825942e-01 3.797338902950286865e-01 3.781985640525817871e-01 3.679631650447845459e-01
5.250836120401337626e-01 3.807574212551116943e-01 3.792220950126647949e-01 3.684749305248260498e-01
5.284280936454849309e-01 3.807574212551116943e-01 3.787103295326232910e-01 3.684749305248260498e-01
5.317725752508360992e-01 3.812691867351531982e-01 3.781985640525817871e-01 3.679631650447845459e-01
5.351170568561872676e-01 3.812691867351531982e-01 3.776867985725402832e-01 3.679631650447845459e-01
5.384615384615384359e-01 3.812691867351531982e-01 3.787103295326232910e-01 3.674513697624206543e-01
5.418060200668896043e-01 3.807574212551116943e-01 3.787103295326232910e-01 3.674513697624206543e-01
5.451505016722407726e-01 3.812691867351531982e-01 3.792220950126647949e-01 3.679631650447845459e-01
5.484949832775919409e-01 3.817809522151947021e-01 3.807574212551116943e-01 3.674513697624206543e-01
5.518394648829431093e-01 3.817809522151947021e-01 3.807574212551116943e-01 3.679631650447845459e-01
5.551839464882942776e-01 3.812691867351531982e-01 3.807574212551116943e-01 3.679631650447845459e-01
5.585284280936454460e-01 3.817809522151947021e-01 3.812691867351531982e-01 3.679631650447845459e-01
5.618729096989966143e-01 3.817809522151947021e-01 3.807574212551116943e-01 3.679631650447845459e-01
5.652173913043477826e-01 3.807574212551116943e-01 3.792220950126647949e-01 3.679631650447845459e-01
5.685618729096989510e-01 3.802456557750701904e-01 3.792220950126647949e-01 3.679631650447845459e-01
5.719063545150501193e-01 3.797338902950286865e-01 3.787103295326232910e-01 3.679631650447845459e-01
5.752508361204012877e-01 3.787103295326232910e-01 3.781985640525817871e-01 3.684749305248260498e-01
5.785953177257524560e-01 3.787103295326232910e-01 3.781985640525817871e-01 3.679631650447845459e-01
5.819397993311036243e-01 3.787103295326232910e-01 3.776867985725402832e-01 3.669396042823791504e-01
5.852842809364547927e-01 3.787103295326232910e-01 3.766632676124572754e-01 3.669396042823791504e-01
5.886287625418059610e-01 3.792220950126647949e-01 3.771750330924987793e-01 3.659160733222961426e-01
5.919732441471571294e-01 3.792220950126647949e-01 3.761514723300933838e-01 3.659160733222961426e-01
5.953177257525082977e-01 3.792220950126647949e-01 3.771750330924987793e-01 3.659160733222961426e-01
5.986622073578594661e-01 3.792220950126647949e-01 3.766632676124572754e-01 3.659160733222961426e-01
6.020066889632107454e-01 3.797338902950286865e-01 3.771750330924987793e-01 3.659160733222961426e-01
6.053511705685619138e-01 3.781985640525817871e-01 3.761514723300933838e-01 3.664278388023376465e-01
6.086956521739130821e-01 3.781985640525817871e-01 3.756397068500518799e-01 3.664278388023376465e-01
6.120401337792642504e-01 3.781985640525817871e-01 3.756397068500518799e-01 3.664278388023376465e-01
6.153846153846154188e-01 3.781985640525817871e-01 3.756397068500518799e-01 3.664278388023376465e-01
6.187290969899665871e-01 3.792220950126647949e-01 3.771750330924987793e-01 3.664278388023376465e-01
6.220735785953177555e-01 3.787103295326232910e-01 3.766632676124572754e-01 3.659160733222961426e-01
6.254180602006689238e-01 3.781985640525817871e-01 3.766632676124572754e-01 3.659160733222961426e-01
6.287625418060200921e-01 3.781985640525817871e-01 3.771750330924987793e-01 3.659160733222961426e-01
6.321070234113712605e-01 3.771750330924987793e-01 3.761514723300933838e-01 3.654043078422546387e-01
6.354515050167224288e-01 3.766632676124572754e-01 3.756397068500518799e-01 3.664278388023376465e-01
6.387959866220735972e-01 3.766632676124572754e-01 3.766632676124572754e-01 3.664278388023376465e-01
6.421404682274247655e-01 3.771750330924987793e-01 3.766632676124572754e-01 3.664278388023376465e-01
6.454849498327759338e-01 3.766632676124572754e-01 3.761514723300933838e-01 3.664278388023376465e-01
6.488294314381271022e-01 3.766632676124572754e-01 3.761514723300933838e-01 3.664278388023376465e-01
6.521739130434782705e-01 3.761514723300933838e-01 3.756397068500518799e-01 3.669396042823791504e-01
6.555183946488294389e-01 3.761514723300933838e-01 3.756397068500518799e-01 3.669396042823791504e-01
6.588628762541806072e-01 3.761514723300933838e-01 3.746161758899688721e-01 3.664278388023376465e-01
6.622073578595317755e-01 3.766632676124572754e-01 3.751279413700103760e-01 3.664278388023376465e-01
6.655518394648829439e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.664278388023376465e-01
6.688963210702341122e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.659160733222961426e-01
6.722408026755852806e-01 3.751279413700103760e-01 3.735926449298858643e-01 3.659160733222961426e-01
6.755852842809364489e-01 3.756397068500518799e-01 3.735926449298858643e-01 3.659160733222961426e-01
6.789297658862876172e-01 3.756397068500518799e-01 3.735926449298858643e-01 3.664278388023376465e-01
6.822742474916387856e-01 3.761514723300933838e-01 3.746161758899688721e-01 3.659160733222961426e-01
6.856187290969899539e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.659160733222961426e-01
6.889632107023411223e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.659160733222961426e-01
6.923076923076922906e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.654043078422546387e-01
6.956521739130434590e-01 3.751279413700103760e-01 3.741044104099273682e-01 3.654043078422546387e-01
6.989966555183946273e-01 3.751279413700103760e-01 3.746161758899688721e-01 3.643807470798492432e-01
7.023411371237457956e-01 3.751279413700103760e-01 3.746161758899688721e-01 3.648925423622131348e-01
7.056856187290969640e-01 3.756397068500518799e-01 3.751279413700103760e-01 3.648925423622131348e-01
7.090301003344481323e-01 3.756397068500518799e-01 3.751279413700103760e-01 3.643807470798492432e-01
7.123745819397993007e-01 3.756397068500518799e-01 3.751279413700103760e-01 3.643807470798492432e-01
7.157190635451504690e-01 3.751279413700103760e-01 3.751279413700103760e-01 3.643807470798492432e-01
7.190635451505016373e-01 3.751279413700103760e-01 3.751279413700103760e-01 3.643807470798492432e-01
7.224080267558528057e-01 3.751279413700103760e-01 3.751279413700103760e-01 3.633572161197662354e-01
7.257525083612039740e-01 3.751279413700103760e-01 3.751279413700103760e-01 3.633572161197662354e-01
7.290969899665551424e-01 3.751279413700103760e-01 3.746161758899688721e-01 3.633572161197662354e-01
7.324414715719063107e-01 3.751279413700103760e-01 3.746161758899688721e-01 3.633572161197662354e-01
7.357859531772574790e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.633572161197662354e-01
7.391304347826086474e-01 3.766632676124572754e-01 3.746161758899688721e-01 3.638689815998077393e-01
7.424749163879598157e-01 3.766632676124572754e-01 3.746161758899688721e-01 3.638689815998077393e-01
7.458193979933109841e-01 3.766632676124572754e-01 3.746161758899688721e-01 3.638689815998077393e-01
7.491638795986621524e-01 3.766632676124572754e-01 3.746161758899688721e-01 3.633572161197662354e-01
7.525083612040133207e-01 3.766632676124572754e-01 3.746161758899688721e-01 3.633572161197662354e-01
7.558528428093644891e-01 3.766632676124572754e-01 3.746161758899688721e-01 3.638689815998077393e-01
7.591973244147156574e-01 3.761514723300933838e-01 3.735926449298858643e-01 3.638689815998077393e-01
7.625418060200668258e-01 3.761514723300933838e-01 3.730808496475219727e-01 3.638689815998077393e-01
7.658862876254179941e-01 3.761514723300933838e-01 3.730808496475219727e-01 3.638689815998077393e-01
7.692307692307691624e-01 3.761514723300933838e-01 3.730808496475219727e-01 3.633572161197662354e-01
7.725752508361204418e-01 3.761514723300933838e-01 3.730808496475219727e-01 3.633572161197662354e-01
7.759197324414716102e-01 3.761514723300933838e-01 3.730808496475219727e-01 3.633572161197662354e-01
7.792642140468227785e-01 3.761514723300933838e-01 3.725690841674804688e-01 3.633572161197662354e-01
7.826086956521739468e-01 3.761514723300933838e-01 3.725690841674804688e-01 3.628454506397247314e-01
7.859531772575251152e-01 3.761514723300933838e-01 3.735926449298858643e-01 3.628454506397247314e-01
7.892976588628762835e-01 3.761514723300933838e-01 3.741044104099273682e-01 3.623336851596832275e-01
7.926421404682274519e-01 3.756397068500518799e-01 3.735926449298858643e-01 3.623336851596832275e-01
7.959866220735786202e-01 3.756397068500518799e-01 3.735926449298858643e-01 3.623336851596832275e-01
7.993311036789297885e-01 3.751279413700103760e-01 3.741044104099273682e-01 3.623336851596832275e-01
8.026755852842809569e-01 3.751279413700103760e-01 3.741044104099273682e-01 3.623336851596832275e-01
8.060200668896321252e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.623336851596832275e-01
8.093645484949832936e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.623336851596832275e-01
8.127090301003344619e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.623336851596832275e-01
8.160535117056856302e-01 3.761514723300933838e-01 3.756397068500518799e-01 3.618218898773193359e-01
8.193979933110367986e-01 3.766632676124572754e-01 3.761514723300933838e-01 3.618218898773193359e-01
8.227424749163879669e-01 3.766632676124572754e-01 3.761514723300933838e-01 3.618218898773193359e-01
8.260869565217391353e-01 3.771750330924987793e-01 3.766632676124572754e-01 3.618218898773193359e-01
8.294314381270903036e-01 3.776867985725402832e-01 3.771750330924987793e-01 3.618218898773193359e-01
8.327759197324414719e-01 3.776867985725402832e-01 3.766632676124572754e-01 3.623336851596832275e-01
8.361204013377926403e-01 3.776867985725402832e-01 3.766632676124572754e-01 3.623336851596832275e-01
8.394648829431438086e-01 3.776867985725402832e-01 3.766632676124572754e-01 3.623336851596832275e-01
8.428093645484949770e-01 3.771750330924987793e-01 3.771750330924987793e-01 3.623336851596832275e-01
8.461538461538461453e-01 3.771750330924987793e-01 3.771750330924987793e-01 3.618218898773193359e-01
8.494983277591973136e-01 3.771750330924987793e-01 3.771750330924987793e-01 3.618218898773193359e-01
8.528428093645484820e-01 3.771750330924987793e-01 3.771750330924987793e-01 3.618218898773193359e-01
8.561872909698996503e-01 3.771750330924987793e-01 3.771750330924987793e-01 3.618218898773193359e-01
8.595317725752508187e-01 3.766632676124572754e-01 3.771750330924987793e-01 3.618218898773193359e-01
8.628762541806019870e-01 3.766632676124572754e-01 3.771750330924987793e-01 3.618218898773193359e-01
8.662207357859531554e-01 3.766632676124572754e-01 3.781985640525817871e-01 3.618218898773193359e-01
8.695652173913043237e-01 3.766632676124572754e-01 3.781985640525817871e-01 3.613101243972778320e-01
8.729096989966554920e-01 3.766632676124572754e-01 3.776867985725402832e-01 3.607983589172363281e-01
8.762541806020066604e-01 3.766632676124572754e-01 3.776867985725402832e-01 3.607983589172363281e-01
8.795986622073578287e-01 3.766632676124572754e-01 3.776867985725402832e-01 3.607983589172363281e-01
8.829431438127089971e-01 3.766632676124572754e-01 3.776867985725402832e-01 3.607983589172363281e-01
8.862876254180601654e-01 3.766632676124572754e-01 3.776867985725402832e-01 3.602865934371948242e-01
8.896321070234113337e-01 3.766632676124572754e-01 3.776867985725402832e-01 3.602865934371948242e-01
8.929765886287625021e-01 3.766632676124572754e-01 3.771750330924987793e-01 3.602865934371948242e-01
8.963210702341136704e-01 3.766632676124572754e-01 3.766632676124572754e-01 3.602865934371948242e-01
8.996655518394648388e-01 3.756397068500518799e-01 3.756397068500518799e-01 3.602865934371948242e-01
9.030100334448160071e-01 3.751279413700103760e-01 3.751279413700103760e-01 3.597748279571533203e-01
9.063545150501671754e-01 3.751279413700103760e-01 3.746161758899688721e-01 3.597748279571533203e-01
9.096989966555183438e-01 3.751279413700103760e-01 3.746161758899688721e-01 3.597748279571533203e-01
9.130434782608695121e-01 3.751279413700103760e-01 3.746161758899688721e-01 3.597748279571533203e-01
9.163879598662206805e-01 3.751279413700103760e-01 3.746161758899688721e-01 3.597748279571533203e-01
9.197324414715718488e-01 3.756397068500518799e-01 3.751279413700103760e-01 3.597748279571533203e-01
9.230769230769230171e-01 3.756397068500518799e-01 3.761514723300933838e-01 3.597748279571533203e-01
9.264214046822741855e-01 3.751279413700103760e-01 3.751279413700103760e-01 3.597748279571533203e-01
9.297658862876253538e-01 3.751279413700103760e-01 3.751279413700103760e-01 3.597748279571533203e-01
9.331103678929765222e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.597748279571533203e-01
9.364548494983276905e-01 3.756397068500518799e-01 3.746161758899688721e-01 3.597748279571533203e-01
9.397993311036788588e-01 3.761514723300933838e-01 3.746161758899688721e-01 3.597748279571533203e-01
9.431438127090301382e-01 3.761514723300933838e-01 3.746161758899688721e-01 3.597748279571533203e-01
9.464882943143813065e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.597748279571533203e-01
9.498327759197324749e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.597748279571533203e-01
9.531772575250836432e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.592630624771118164e-01
9.565217391304348116e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.592630624771118164e-01
9.598662207357859799e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.592630624771118164e-01
9.632107023411371483e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.592630624771118164e-01
9.665551839464883166e-01 3.761514723300933838e-01 3.751279413700103760e-01 3.592630624771118164e-01
9.698996655518394849e-01 3.761514723300933838e-01 3.756397068500518799e-01 3.592630624771118164e-01
9.732441471571906533e-01 3.766632676124572754e-01 3.761514723300933838e-01 3.592630624771118164e-01
9.765886287625418216e-01 3.766632676124572754e-01 3.761514723300933838e-01 3.592630624771118164e-01
9.799331103678929900e-01 3.766632676124572754e-01 3.761514723300933838e-01 3.592630624771118164e-01
9.832775919732441583e-01 3.771750330924987793e-01 3.766632676124572754e-01 3.592630624771118164e-01
9.866220735785953266e-01 3.771750330924987793e-01 3.766632676124572754e-01 3.592630624771118164e-01
9.899665551839464950e-01 3.766632676124572754e-01 3.766632676124572754e-01 3.592630624771118164e-01
9.933110367892976633e-01 3.766632676124572754e-01 3.766632676124572754e-01 3.592630624771118164e-01
9.966555183946488317e-01 3.766632676124572754e-01 3.766632676124572754e-01 3.592630624771118164e-01
1.000000000000000000e+00 3.766632676124572754e-01 3.766632676124572754e-01 3.597748279571533203e-01


==> tikz/data/alpha_mixture_Mamba_ssocial_iqa_test.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 4.090000092983245850e-01 4.079999923706054688e-01 4.079999923706054688e-01 4.009999930858612061e-01
3.344481605351170509e-03 4.090000092983245850e-01 4.079999923706054688e-01 4.079999923706054688e-01 4.009999930858612061e-01
6.688963210702341018e-03 4.090000092983245850e-01 4.079999923706054688e-01 4.079999923706054688e-01 4.009999930858612061e-01
1.003344481605351196e-02 4.090000092983245850e-01 4.079999923706054688e-01 4.079999923706054688e-01 4.009999930858612061e-01
1.337792642140468204e-02 4.090000092983245850e-01 4.079999923706054688e-01 4.079999923706054688e-01 4.009999930858612061e-01
1.672240802675585211e-02 4.099999964237213135e-01 4.090000092983245850e-01 4.079999923706054688e-01 4.020000100135803223e-01
2.006688963210702392e-02 4.099999964237213135e-01 4.090000092983245850e-01 4.079999923706054688e-01 4.020000100135803223e-01
2.341137123745819226e-02 4.099999964237213135e-01 4.090000092983245850e-01 4.079999923706054688e-01 4.020000100135803223e-01
2.675585284280936407e-02 4.099999964237213135e-01 4.090000092983245850e-01 4.079999923706054688e-01 4.020000100135803223e-01
3.010033444816053588e-02 4.110000133514404297e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.040000140666961670e-01
3.344481605351170422e-02 4.110000133514404297e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.040000140666961670e-01
3.678929765886287256e-02 4.110000133514404297e-01 4.110000133514404297e-01 4.090000092983245850e-01 4.040000140666961670e-01
4.013377926421404784e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.040000140666961670e-01
4.347826086956521618e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.040000140666961670e-01
4.682274247491638453e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.029999971389770508e-01
5.016722408026755980e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.029999971389770508e-01
5.351170568561872815e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.040000140666961670e-01
5.685618729096989649e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.050000011920928955e-01
6.020066889632107177e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.090000092983245850e-01 4.050000011920928955e-01
6.354515050167224011e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.079999923706054688e-01 4.050000011920928955e-01
6.688963210702340845e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.079999923706054688e-01 4.050000011920928955e-01
7.023411371237457679e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.079999923706054688e-01 4.029999971389770508e-01
7.357859531772574513e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.029999971389770508e-01
7.692307692307692735e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.020000100135803223e-01
8.026755852842809569e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.029999971389770508e-01
8.361204013377926403e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.029999971389770508e-01
8.695652173913043237e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.020000100135803223e-01
9.030100334448160071e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.020000100135803223e-01
9.364548494983276905e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.020000100135803223e-01
9.698996655518395127e-02 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.020000100135803223e-01
1.003344481605351196e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.020000100135803223e-01
1.036789297658862880e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.029999971389770508e-01
1.070234113712374563e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.029999971389770508e-01
1.103678929765886246e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.029999971389770508e-01
1.137123745819397930e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.040000140666961670e-01
1.170568561872909613e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.050000011920928955e-01
1.204013377926421435e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.050000011920928955e-01
1.237458193979933119e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.050000011920928955e-01
1.270903010033444802e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.050000011920928955e-01 4.050000011920928955e-01
1.304347826086956486e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.050000011920928955e-01 4.040000140666961670e-01
1.337792642140468169e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.029999971389770508e-01
1.371237458193979852e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.029999971389770508e-01
1.404682274247491536e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.029999971389770508e-01
1.438127090301003219e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.029999971389770508e-01
1.471571906354514903e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.070000052452087402e-01 4.040000140666961670e-01
1.505016722408026864e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.029999971389770508e-01
1.538461538461538547e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.099999964237213135e-01 4.029999971389770508e-01
1.571906354515050230e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.099999964237213135e-01 4.029999971389770508e-01
1.605351170568561914e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.099999964237213135e-01 4.029999971389770508e-01
1.638795986622073597e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.079999923706054688e-01 4.029999971389770508e-01
1.672240802675585281e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.079999923706054688e-01 4.029999971389770508e-01
1.705685618729096964e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.070000052452087402e-01 4.050000011920928955e-01
1.739130434782608647e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.079999923706054688e-01 4.050000011920928955e-01
1.772575250836120331e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.070000052452087402e-01 4.050000011920928955e-01
1.806020066889632014e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.070000052452087402e-01 4.050000011920928955e-01
1.839464882943143698e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.059999883174896240e-01 4.070000052452087402e-01
1.872909698996655381e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.059999883174896240e-01 4.070000052452087402e-01
1.906354515050167064e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.059999883174896240e-01 4.079999923706054688e-01
1.939799331103679025e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.059999883174896240e-01 4.079999923706054688e-01
1.973244147157190709e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.059999883174896240e-01 4.079999923706054688e-01
2.006688963210702392e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.059999883174896240e-01 4.079999923706054688e-01
2.040133779264214076e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.070000052452087402e-01
2.073578595317725759e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.070000052452087402e-01
2.107023411371237442e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.070000052452087402e-01
2.140468227424749126e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.059999883174896240e-01
2.173913043478260809e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.070000052452087402e-01
2.207357859531772493e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.079999923706054688e-01
2.240802675585284176e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.079999923706054688e-01
2.274247491638795859e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.029999971389770508e-01 4.079999923706054688e-01
2.307692307692307543e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.029999971389770508e-01 4.079999923706054688e-01
2.341137123745819226e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.079999923706054688e-01
2.374581939799331187e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.079999923706054688e-01
2.408026755852842871e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.079999923706054688e-01
2.441471571906354554e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.079999923706054688e-01
2.474916387959866237e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.090000092983245850e-01
2.508361204013377921e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.090000092983245850e-01
2.541806020066889604e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.090000092983245850e-01
2.575250836120401288e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.059999883174896240e-01 4.099999964237213135e-01
2.608695652173912971e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.070000052452087402e-01 4.099999964237213135e-01
2.642140468227424654e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.070000052452087402e-01 4.099999964237213135e-01
2.675585284280936338e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.079999923706054688e-01 4.099999964237213135e-01
2.709030100334448021e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.079999923706054688e-01 4.099999964237213135e-01
2.742474916387959705e-01 4.140000045299530029e-01 4.129999876022338867e-01 4.079999923706054688e-01 4.099999964237213135e-01
2.775919732441471388e-01 4.140000045299530029e-01 4.140000045299530029e-01 4.070000052452087402e-01 4.099999964237213135e-01
2.809364548494983072e-01 4.140000045299530029e-01 4.140000045299530029e-01 4.070000052452087402e-01 4.099999964237213135e-01
2.842809364548494755e-01 4.140000045299530029e-01 4.140000045299530029e-01 4.070000052452087402e-01 4.110000133514404297e-01
2.876254180602006438e-01 4.140000045299530029e-01 4.140000045299530029e-01 4.070000052452087402e-01 4.110000133514404297e-01
2.909698996655518122e-01 4.140000045299530029e-01 4.140000045299530029e-01 4.059999883174896240e-01 4.110000133514404297e-01
2.943143812709029805e-01 4.140000045299530029e-01 4.140000045299530029e-01 4.059999883174896240e-01 4.110000133514404297e-01
2.976588628762541489e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.090000092983245850e-01 4.110000133514404297e-01
3.010033444816053727e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.090000092983245850e-01 4.110000133514404297e-01
3.043478260869565410e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.110000133514404297e-01 4.099999964237213135e-01
3.076923076923077094e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.110000133514404297e-01 4.099999964237213135e-01
3.110367892976588777e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.110000133514404297e-01 4.099999964237213135e-01
3.143812709030100461e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.110000133514404297e-01 4.099999964237213135e-01
3.177257525083612144e-01 4.129999876022338867e-01 4.120000004768371582e-01 4.110000133514404297e-01 4.099999964237213135e-01
3.210702341137123828e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.110000133514404297e-01 4.099999964237213135e-01
3.244147157190635511e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.110000133514404297e-01 4.110000133514404297e-01
3.277591973244147194e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.110000133514404297e-01 4.110000133514404297e-01
3.311036789297658878e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.120000004768371582e-01 4.110000133514404297e-01
3.344481605351170561e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.110000133514404297e-01
3.377926421404682245e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.129999876022338867e-01 4.110000133514404297e-01
3.411371237458193928e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.129999876022338867e-01 4.110000133514404297e-01
3.444816053511705611e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.129999876022338867e-01 4.120000004768371582e-01
3.478260869565217295e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.129999876022338867e-01 4.120000004768371582e-01
3.511705685618728978e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.110000133514404297e-01
3.545150501672240662e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.120000004768371582e-01
3.578595317725752345e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.120000004768371582e-01
3.612040133779264028e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.099999964237213135e-01 4.120000004768371582e-01
3.645484949832775712e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.099999964237213135e-01 4.140000045299530029e-01
3.678929765886287395e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.079999923706054688e-01 4.129999876022338867e-01
3.712374581939799079e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.079999923706054688e-01 4.129999876022338867e-01
3.745819397993310762e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.079999923706054688e-01 4.129999876022338867e-01
3.779264214046822445e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.079999923706054688e-01 4.129999876022338867e-01
3.812709030100334129e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.070000052452087402e-01 4.129999876022338867e-01
3.846153846153845812e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.070000052452087402e-01 4.120000004768371582e-01
3.879598662207358051e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.040000140666961670e-01 4.120000004768371582e-01
3.913043478260869734e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.040000140666961670e-01 4.120000004768371582e-01
3.946488294314381418e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.059999883174896240e-01 4.129999876022338867e-01
3.979933110367893101e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.129999876022338867e-01
4.013377926421404784e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.129999876022338867e-01
4.046822742474916468e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.050000011920928955e-01 4.120000004768371582e-01
4.080267558528428151e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.050000011920928955e-01 4.110000133514404297e-01
4.113712374581939835e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.040000140666961670e-01 4.110000133514404297e-01
4.147157190635451518e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.040000140666961670e-01 4.110000133514404297e-01
4.180602006688963201e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.110000133514404297e-01
4.214046822742474885e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.110000133514404297e-01
4.247491638795986568e-01 4.129999876022338867e-01 4.129999876022338867e-01 4.050000011920928955e-01 4.110000133514404297e-01
4.280936454849498252e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.059999883174896240e-01 4.110000133514404297e-01
4.314381270903009935e-01 4.110000133514404297e-01 4.120000004768371582e-01 4.050000011920928955e-01 4.110000133514404297e-01
4.347826086956521618e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.050000011920928955e-01 4.110000133514404297e-01
4.381270903010033302e-01 4.120000004768371582e-01 4.120000004768371582e-01 4.040000140666961670e-01 4.090000092983245850e-01
4.414715719063544985e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.029999971389770508e-01 4.090000092983245850e-01
4.448160535117056669e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.020000100135803223e-01 4.090000092983245850e-01
4.481605351170568352e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.029999971389770508e-01 4.090000092983245850e-01
4.515050167224080035e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.050000011920928955e-01 4.090000092983245850e-01
4.548494983277591719e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.050000011920928955e-01 4.090000092983245850e-01
4.581939799331103402e-01 4.099999964237213135e-01 4.099999964237213135e-01 4.059999883174896240e-01 4.079999923706054688e-01
4.615384615384615086e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.070000052452087402e-01 4.079999923706054688e-01
4.648829431438126769e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.099999964237213135e-01 4.079999923706054688e-01
4.682274247491638453e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.090000092983245850e-01 4.070000052452087402e-01
4.715719063545150691e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.079999923706054688e-01 4.070000052452087402e-01
4.749163879598662374e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.070000052452087402e-01
4.782608695652174058e-01 4.110000133514404297e-01 4.110000133514404297e-01 4.140000045299530029e-01 4.059999883174896240e-01
4.816053511705685741e-01 4.090000092983245850e-01 4.099999964237213135e-01 4.149999916553497314e-01 4.059999883174896240e-01
4.849498327759197425e-01 4.090000092983245850e-01 4.090000092983245850e-01 4.189999997615814209e-01 4.059999883174896240e-01
4.882943143812709108e-01 4.079999923706054688e-01 4.079999923706054688e-01 4.140000045299530029e-01 4.059999883174896240e-01
4.916387959866220791e-01 4.070000052452087402e-01 4.070000052452087402e-01 4.140000045299530029e-01 4.059999883174896240e-01
4.949832775919732475e-01 4.079999923706054688e-01 4.079999923706054688e-01 4.160000085830688477e-01 4.070000052452087402e-01
4.983277591973244158e-01 4.079999923706054688e-01 4.079999923706054688e-01 4.050000011920928955e-01 4.070000052452087402e-01
5.016722408026755842e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.750000000000000000e-01 4.029999971389770508e-01
5.050167224080267525e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.740000128746032715e-01 4.009999930858612061e-01
5.083612040133779209e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.740000128746032715e-01 4.000000059604644775e-01
5.117056856187290892e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.740000128746032715e-01 4.009999930858612061e-01
5.150501672240802575e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.759999871253967285e-01 3.989999890327453613e-01
5.183946488294314259e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.729999959468841553e-01 4.009999930858612061e-01
5.217391304347825942e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.720000088214874268e-01 4.009999930858612061e-01
5.250836120401337626e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.689999878406524658e-01 4.009999930858612061e-01
5.284280936454849309e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.720000088214874268e-01 4.000000059604644775e-01
5.317725752508360992e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.720000088214874268e-01 3.980000019073486328e-01
5.351170568561872676e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.709999918937683105e-01 3.989999890327453613e-01
5.384615384615384359e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.720000088214874268e-01 3.989999890327453613e-01
5.418060200668896043e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.720000088214874268e-01 3.989999890327453613e-01
5.451505016722407726e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.709999918937683105e-01 3.989999890327453613e-01
5.484949832775919409e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.709999918937683105e-01 4.000000059604644775e-01
5.518394648829431093e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.700000047683715820e-01 4.009999930858612061e-01
5.551839464882942776e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.689999878406524658e-01 4.009999930858612061e-01
5.585284280936454460e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.689999878406524658e-01 4.020000100135803223e-01
5.618729096989966143e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.689999878406524658e-01 4.009999930858612061e-01
5.652173913043477826e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.680000007152557373e-01 3.980000019073486328e-01
5.685618729096989510e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.670000135898590088e-01 3.980000019073486328e-01
5.719063545150501193e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.659999966621398926e-01 3.970000147819519043e-01
5.752508361204012877e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.659999966621398926e-01 3.959999978542327881e-01
5.785953177257524560e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.670000135898590088e-01 3.959999978542327881e-01
5.819397993311036243e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.670000135898590088e-01 3.970000147819519043e-01
5.852842809364547927e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.670000135898590088e-01 3.970000147819519043e-01
5.886287625418059610e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.650000095367431641e-01 3.970000147819519043e-01
5.919732441471571294e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.650000095367431641e-01 3.959999978542327881e-01
5.953177257525082977e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.650000095367431641e-01 3.959999978542327881e-01
5.986622073578594661e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.650000095367431641e-01 3.939999938011169434e-01
6.020066889632107454e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.650000095367431641e-01 3.930000066757202148e-01
6.053511705685619138e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.650000095367431641e-01 3.950000107288360596e-01
6.086956521739130821e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.650000095367431641e-01 3.950000107288360596e-01
6.120401337792642504e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.639999926090240479e-01 3.950000107288360596e-01
6.153846153846154188e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.630000054836273193e-01 3.950000107288360596e-01
6.187290969899665871e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.630000054836273193e-01 3.959999978542327881e-01
6.220735785953177555e-01 4.020000100135803223e-01 4.009999930858612061e-01 3.630000054836273193e-01 3.970000147819519043e-01
6.254180602006689238e-01 4.020000100135803223e-01 4.009999930858612061e-01 3.619999885559082031e-01 3.959999978542327881e-01
6.287625418060200921e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.610000014305114746e-01 3.970000147819519043e-01
6.321070234113712605e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.610000014305114746e-01 3.959999978542327881e-01
6.354515050167224288e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.610000014305114746e-01 3.950000107288360596e-01
6.387959866220735972e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.600000143051147461e-01 3.950000107288360596e-01
6.421404682274247655e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.600000143051147461e-01 3.959999978542327881e-01
6.454849498327759338e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.488294314381271022e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.521739130434782705e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.555183946488294389e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.588628762541806072e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.622073578595317755e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.655518394648829439e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.688963210702341122e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.589999973773956299e-01 3.970000147819519043e-01
6.722408026755852806e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.755852842809364489e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.970000147819519043e-01
6.789297658862876172e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.980000019073486328e-01
6.822742474916387856e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.989999890327453613e-01
6.856187290969899539e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.989999890327453613e-01
6.889632107023411223e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.989999890327453613e-01
6.923076923076922906e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.589999973773956299e-01 3.989999890327453613e-01
6.956521739130434590e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.589999973773956299e-01 3.980000019073486328e-01
6.989966555183946273e-01 3.970000147819519043e-01 3.970000147819519043e-01 3.589999973773956299e-01 3.980000019073486328e-01
7.023411371237457956e-01 3.970000147819519043e-01 3.970000147819519043e-01 3.600000143051147461e-01 3.980000019073486328e-01
7.056856187290969640e-01 3.970000147819519043e-01 3.970000147819519043e-01 3.600000143051147461e-01 3.980000019073486328e-01
7.090301003344481323e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.600000143051147461e-01 3.980000019073486328e-01
7.123745819397993007e-01 3.970000147819519043e-01 3.970000147819519043e-01 3.610000014305114746e-01 3.970000147819519043e-01
7.157190635451504690e-01 3.970000147819519043e-01 3.970000147819519043e-01 3.610000014305114746e-01 3.970000147819519043e-01
7.190635451505016373e-01 3.970000147819519043e-01 3.970000147819519043e-01 3.610000014305114746e-01 3.959999978542327881e-01
7.224080267558528057e-01 3.959999978542327881e-01 3.959999978542327881e-01 3.610000014305114746e-01 3.950000107288360596e-01
7.257525083612039740e-01 3.959999978542327881e-01 3.959999978542327881e-01 3.610000014305114746e-01 3.950000107288360596e-01
7.290969899665551424e-01 3.959999978542327881e-01 3.959999978542327881e-01 3.610000014305114746e-01 3.950000107288360596e-01
7.324414715719063107e-01 3.950000107288360596e-01 3.950000107288360596e-01 3.610000014305114746e-01 3.930000066757202148e-01
7.357859531772574790e-01 3.939999938011169434e-01 3.939999938011169434e-01 3.610000014305114746e-01 3.910000026226043701e-01
7.391304347826086474e-01 3.939999938011169434e-01 3.939999938011169434e-01 3.610000014305114746e-01 3.899999856948852539e-01
7.424749163879598157e-01 3.939999938011169434e-01 3.939999938011169434e-01 3.619999885559082031e-01 3.899999856948852539e-01
7.458193979933109841e-01 3.939999938011169434e-01 3.939999938011169434e-01 3.610000014305114746e-01 3.899999856948852539e-01
7.491638795986621524e-01 3.939999938011169434e-01 3.939999938011169434e-01 3.610000014305114746e-01 3.899999856948852539e-01
7.525083612040133207e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.610000014305114746e-01 3.889999985694885254e-01
7.558528428093644891e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.610000014305114746e-01 3.889999985694885254e-01
7.591973244147156574e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.610000014305114746e-01 3.880000114440917969e-01
7.625418060200668258e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.658862876254179941e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.692307692307691624e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.725752508361204418e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.759197324414716102e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.792642140468227785e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.826086956521739468e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.859531772575251152e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.869999945163726807e-01
7.892976588628762835e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.869999945163726807e-01
7.926421404682274519e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.959866220735786202e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
7.993311036789297885e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
8.026755852842809569e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.869999945163726807e-01
8.060200668896321252e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.880000114440917969e-01
8.093645484949832936e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.600000143051147461e-01 3.869999945163726807e-01
8.127090301003344619e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.880000114440917969e-01
8.160535117056856302e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.880000114440917969e-01
8.193979933110367986e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.600000143051147461e-01 3.889999985694885254e-01
8.227424749163879669e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.600000143051147461e-01 3.889999985694885254e-01
8.260869565217391353e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.600000143051147461e-01 3.889999985694885254e-01
8.294314381270903036e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.600000143051147461e-01 3.889999985694885254e-01
8.327759197324414719e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.880000114440917969e-01
8.361204013377926403e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.880000114440917969e-01
8.394648829431438086e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.600000143051147461e-01 3.880000114440917969e-01
8.428093645484949770e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.600000143051147461e-01 3.889999985694885254e-01
8.461538461538461453e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.889999985694885254e-01
8.494983277591973136e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.889999985694885254e-01
8.528428093645484820e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.600000143051147461e-01 3.889999985694885254e-01
8.561872909698996503e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.889999985694885254e-01
8.595317725752508187e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.889999985694885254e-01
8.628762541806019870e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.889999985694885254e-01
8.662207357859531554e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.919999897480010986e-01
8.695652173913043237e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.919999897480010986e-01
8.729096989966554920e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.600000143051147461e-01 3.910000026226043701e-01
8.762541806020066604e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
8.795986622073578287e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
8.829431438127089971e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
8.862876254180601654e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
8.896321070234113337e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
8.929765886287625021e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
8.963210702341136704e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
8.996655518394648388e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.030100334448160071e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.063545150501671754e-01 3.910000026226043701e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.889999985694885254e-01
9.096989966555183438e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.130434782608695121e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.163879598662206805e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.197324414715718488e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.889999985694885254e-01
9.230769230769230171e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.264214046822741855e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.297658862876253538e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.331103678929765222e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.364548494983276905e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.397993311036788588e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.610000014305114746e-01 3.910000026226043701e-01
9.431438127090301382e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.464882943143813065e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.498327759197324749e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.531772575250836432e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.889999985694885254e-01
9.565217391304348116e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.889999985694885254e-01
9.598662207357859799e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.889999985694885254e-01
9.632107023411371483e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.889999985694885254e-01
9.665551839464883166e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.889999985694885254e-01
9.698996655518394849e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.610000014305114746e-01 3.899999856948852539e-01
9.732441471571906533e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
9.765886287625418216e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
9.799331103678929900e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
9.832775919732441583e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
9.866220735785953266e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
9.899665551839464950e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
9.933110367892976633e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
9.966555183946488317e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01
1.000000000000000000e+00 3.910000026226043701e-01 3.910000026226043701e-01 3.610000014305114746e-01 3.910000026226043701e-01


==> tikz/data/alpha_mixture_Mamba_ssocial_iqa_val.txt <==
i mar_can ncan_can ncan_cans ncan_can_biased
0.000000000000000000e+00 3.869999945163726807e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.770000040531158447e-01
3.344481605351170509e-03 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.770000040531158447e-01
6.688963210702341018e-03 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.770000040531158447e-01
1.003344481605351196e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.770000040531158447e-01
1.337792642140468204e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.779999911785125732e-01
1.672240802675585211e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
2.006688963210702392e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
2.341137123745819226e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
2.675585284280936407e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
3.010033444816053588e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
3.344481605351170422e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
3.678929765886287256e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
4.013377926421404784e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
4.347826086956521618e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
4.682274247491638453e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
5.016722408026755980e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
5.351170568561872815e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
5.685618729096989649e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
6.020066889632107177e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
6.354515050167224011e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
6.688963210702340845e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
7.023411371237457679e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
7.357859531772574513e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
7.692307692307692735e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
8.026755852842809569e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.869999945163726807e-01 3.770000040531158447e-01
8.361204013377926403e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.869999945163726807e-01 3.770000040531158447e-01
8.695652173913043237e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.869999945163726807e-01 3.770000040531158447e-01
9.030100334448160071e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
9.364548494983276905e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.770000040531158447e-01
9.698996655518395127e-02 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.779999911785125732e-01
1.003344481605351196e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.779999911785125732e-01
1.036789297658862880e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.779999911785125732e-01
1.070234113712374563e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.779999911785125732e-01
1.103678929765886246e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.779999911785125732e-01
1.137123745819397930e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.790000081062316895e-01
1.170568561872909613e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.790000081062316895e-01
1.204013377926421435e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.840000033378601074e-01 3.790000081062316895e-01
1.237458193979933119e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.840000033378601074e-01 3.790000081062316895e-01
1.270903010033444802e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.304347826086956486e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.337792642140468169e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.371237458193979852e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.404682274247491536e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.438127090301003219e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.471571906354514903e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.505016722408026864e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.538461538461538547e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.840000033378601074e-01 3.799999952316284180e-01
1.571906354515050230e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.840000033378601074e-01 3.799999952316284180e-01
1.605351170568561914e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.840000033378601074e-01 3.799999952316284180e-01
1.638795986622073597e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.849999904632568359e-01 3.799999952316284180e-01
1.672240802675585281e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.849999904632568359e-01 3.810000121593475342e-01
1.705685618729096964e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.810000121593475342e-01
1.739130434782608647e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.810000121593475342e-01
1.772575250836120331e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.810000121593475342e-01
1.806020066889632014e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.799999952316284180e-01
1.839464882943143698e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.799999952316284180e-01
1.872909698996655381e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.810000121593475342e-01
1.906354515050167064e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.810000121593475342e-01
1.939799331103679025e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.810000121593475342e-01
1.973244147157190709e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.799999952316284180e-01
2.006688963210702392e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.799999952316284180e-01
2.040133779264214076e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.799999952316284180e-01
2.073578595317725759e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.860000073909759521e-01 3.799999952316284180e-01
2.107023411371237442e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.849999904632568359e-01 3.799999952316284180e-01
2.140468227424749126e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.849999904632568359e-01 3.810000121593475342e-01
2.173913043478260809e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.810000121593475342e-01
2.207357859531772493e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.810000121593475342e-01
2.240802675585284176e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.860000073909759521e-01 3.810000121593475342e-01
2.274247491638795859e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.810000121593475342e-01
2.307692307692307543e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.869999945163726807e-01 3.799999952316284180e-01
2.341137123745819226e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.869999945163726807e-01 3.790000081062316895e-01
2.374581939799331187e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.869999945163726807e-01 3.779999911785125732e-01
2.408026755852842871e-01 3.860000073909759521e-01 3.860000073909759521e-01 3.880000114440917969e-01 3.779999911785125732e-01
2.441471571906354554e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.889999985694885254e-01 3.790000081062316895e-01
2.474916387959866237e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.899999856948852539e-01 3.790000081062316895e-01
2.508361204013377921e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.910000026226043701e-01 3.790000081062316895e-01
2.541806020066889604e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.910000026226043701e-01 3.790000081062316895e-01
2.575250836120401288e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.910000026226043701e-01 3.799999952316284180e-01
2.608695652173912971e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.910000026226043701e-01 3.810000121593475342e-01
2.642140468227424654e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.919999897480010986e-01 3.819999992847442627e-01
2.675585284280936338e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.919999897480010986e-01 3.829999864101409912e-01
2.709030100334448021e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.899999856948852539e-01 3.819999992847442627e-01
2.742474916387959705e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.899999856948852539e-01 3.810000121593475342e-01
2.775919732441471388e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.899999856948852539e-01 3.810000121593475342e-01
2.809364548494983072e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.889999985694885254e-01 3.810000121593475342e-01
2.842809364548494755e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.889999985694885254e-01 3.810000121593475342e-01
2.876254180602006438e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.889999985694885254e-01 3.799999952316284180e-01
2.909698996655518122e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.910000026226043701e-01 3.799999952316284180e-01
2.943143812709029805e-01 3.869999945163726807e-01 3.869999945163726807e-01 3.910000026226043701e-01 3.799999952316284180e-01
2.976588628762541489e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.910000026226043701e-01 3.799999952316284180e-01
3.010033444816053727e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.899999856948852539e-01 3.799999952316284180e-01
3.043478260869565410e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.799999952316284180e-01
3.076923076923077094e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.799999952316284180e-01
3.110367892976588777e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.799999952316284180e-01
3.143812709030100461e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.860000073909759521e-01 3.799999952316284180e-01
3.177257525083612144e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.860000073909759521e-01 3.799999952316284180e-01
3.210702341137123828e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.860000073909759521e-01 3.799999952316284180e-01
3.244147157190635511e-01 3.880000114440917969e-01 3.880000114440917969e-01 3.840000033378601074e-01 3.799999952316284180e-01
3.277591973244147194e-01 3.889999985694885254e-01 3.889999985694885254e-01 3.819999992847442627e-01 3.810000121593475342e-01
3.311036789297658878e-01 3.889999985694885254e-01 3.889999985694885254e-01 3.829999864101409912e-01 3.810000121593475342e-01
3.344481605351170561e-01 3.889999985694885254e-01 3.889999985694885254e-01 3.849999904632568359e-01 3.810000121593475342e-01
3.377926421404682245e-01 3.889999985694885254e-01 3.889999985694885254e-01 3.849999904632568359e-01 3.810000121593475342e-01
3.411371237458193928e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.849999904632568359e-01 3.810000121593475342e-01
3.444816053511705611e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.849999904632568359e-01 3.819999992847442627e-01
3.478260869565217295e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.860000073909759521e-01 3.819999992847442627e-01
3.511705685618728978e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.849999904632568359e-01 3.819999992847442627e-01
3.545150501672240662e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.840000033378601074e-01 3.819999992847442627e-01
3.578595317725752345e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.829999864101409912e-01 3.819999992847442627e-01
3.612040133779264028e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.840000033378601074e-01 3.829999864101409912e-01
3.645484949832775712e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.819999992847442627e-01 3.840000033378601074e-01
3.678929765886287395e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.810000121593475342e-01 3.840000033378601074e-01
3.712374581939799079e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.779999911785125732e-01 3.829999864101409912e-01
3.745819397993310762e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.779999911785125732e-01 3.840000033378601074e-01
3.779264214046822445e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.779999911785125732e-01 3.840000033378601074e-01
3.812709030100334129e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.810000121593475342e-01 3.860000073909759521e-01
3.846153846153845812e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.829999864101409912e-01 3.860000073909759521e-01
3.879598662207358051e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.840000033378601074e-01 3.849999904632568359e-01
3.913043478260869734e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.849999904632568359e-01 3.849999904632568359e-01
3.946488294314381418e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.860000073909759521e-01 3.840000033378601074e-01
3.979933110367893101e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.849999904632568359e-01 3.840000033378601074e-01
4.013377926421404784e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.849999904632568359e-01 3.840000033378601074e-01
4.046822742474916468e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.849999904632568359e-01 3.840000033378601074e-01
4.080267558528428151e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.829999864101409912e-01 3.849999904632568359e-01
4.113712374581939835e-01 3.919999897480010986e-01 3.919999897480010986e-01 3.849999904632568359e-01 3.849999904632568359e-01
4.147157190635451518e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.840000033378601074e-01 3.840000033378601074e-01
4.180602006688963201e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.840000033378601074e-01 3.840000033378601074e-01
4.214046822742474885e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.840000033378601074e-01 3.849999904632568359e-01
4.247491638795986568e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.819999992847442627e-01 3.860000073909759521e-01
4.280936454849498252e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.810000121593475342e-01 3.860000073909759521e-01
4.314381270903009935e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.799999952316284180e-01 3.860000073909759521e-01
4.347826086956521618e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.799999952316284180e-01 3.849999904632568359e-01
4.381270903010033302e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.810000121593475342e-01 3.860000073909759521e-01
4.414715719063544985e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.799999952316284180e-01 3.860000073909759521e-01
4.448160535117056669e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.790000081062316895e-01 3.860000073909759521e-01
4.481605351170568352e-01 3.889999985694885254e-01 3.899999856948852539e-01 3.810000121593475342e-01 3.849999904632568359e-01
4.515050167224080035e-01 3.889999985694885254e-01 3.889999985694885254e-01 3.799999952316284180e-01 3.849999904632568359e-01
4.548494983277591719e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.790000081062316895e-01 3.860000073909759521e-01
4.581939799331103402e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.750000000000000000e-01 3.840000033378601074e-01
4.615384615384615086e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.779999911785125732e-01 3.840000033378601074e-01
4.648829431438126769e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.779999911785125732e-01 3.840000033378601074e-01
4.682274247491638453e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.770000040531158447e-01 3.849999904632568359e-01
4.715719063545150691e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.790000081062316895e-01 3.849999904632568359e-01
4.749163879598662374e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.770000040531158447e-01 3.840000033378601074e-01
4.782608695652174058e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.750000000000000000e-01 3.849999904632568359e-01
4.816053511705685741e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.779999911785125732e-01 3.849999904632568359e-01
4.849498327759197425e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.750000000000000000e-01 3.840000033378601074e-01
4.882943143812709108e-01 3.889999985694885254e-01 3.889999985694885254e-01 3.750000000000000000e-01 3.819999992847442627e-01
4.916387959866220791e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.729999959468841553e-01 3.829999864101409912e-01
4.949832775919732475e-01 3.889999985694885254e-01 3.889999985694885254e-01 3.689999878406524658e-01 3.819999992847442627e-01
4.983277591973244158e-01 3.899999856948852539e-01 3.899999856948852539e-01 3.689999878406524658e-01 3.829999864101409912e-01
5.016722408026755842e-01 3.910000026226043701e-01 3.910000026226043701e-01 3.499999940395355225e-01 3.829999864101409912e-01
5.050167224080267525e-01 3.930000066757202148e-01 3.930000066757202148e-01 3.529999852180480957e-01 3.849999904632568359e-01
5.083612040133779209e-01 3.959999978542327881e-01 3.959999978542327881e-01 3.540000021457672119e-01 3.899999856948852539e-01
5.117056856187290892e-01 3.950000107288360596e-01 3.950000107288360596e-01 3.560000061988830566e-01 3.889999985694885254e-01
5.150501672240802575e-01 3.970000147819519043e-01 3.970000147819519043e-01 3.560000061988830566e-01 3.919999897480010986e-01
5.183946488294314259e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.569999933242797852e-01 3.939999938011169434e-01
5.217391304347825942e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.580000102519989014e-01 3.950000107288360596e-01
5.250836120401337626e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.589999973773956299e-01 3.950000107288360596e-01
5.284280936454849309e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.569999933242797852e-01 3.939999938011169434e-01
5.317725752508360992e-01 3.970000147819519043e-01 3.970000147819519043e-01 3.569999933242797852e-01 3.930000066757202148e-01
5.351170568561872676e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.560000061988830566e-01 3.939999938011169434e-01
5.384615384615384359e-01 3.970000147819519043e-01 3.980000019073486328e-01 3.549999892711639404e-01 3.930000066757202148e-01
5.418060200668896043e-01 3.989999890327453613e-01 4.000000059604644775e-01 3.549999892711639404e-01 3.950000107288360596e-01
5.451505016722407726e-01 3.980000019073486328e-01 3.980000019073486328e-01 3.549999892711639404e-01 3.939999938011169434e-01
5.484949832775919409e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.549999892711639404e-01 3.959999978542327881e-01
5.518394648829431093e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.540000021457672119e-01 3.959999978542327881e-01
5.551839464882942776e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.540000021457672119e-01 3.959999978542327881e-01
5.585284280936454460e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.540000021457672119e-01 3.950000107288360596e-01
5.618729096989966143e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.549999892711639404e-01 3.950000107288360596e-01
5.652173913043477826e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.540000021457672119e-01 3.959999978542327881e-01
5.685618729096989510e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.549999892711639404e-01 3.970000147819519043e-01
5.719063545150501193e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.549999892711639404e-01 3.989999890327453613e-01
5.752508361204012877e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.549999892711639404e-01 3.989999890327453613e-01
5.785953177257524560e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.549999892711639404e-01 3.989999890327453613e-01
5.819397993311036243e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.529999852180480957e-01 4.009999930858612061e-01
5.852842809364547927e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.529999852180480957e-01 4.009999930858612061e-01
5.886287625418059610e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.529999852180480957e-01 4.020000100135803223e-01
5.919732441471571294e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.529999852180480957e-01 4.000000059604644775e-01
5.953177257525082977e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.529999852180480957e-01 4.000000059604644775e-01
5.986622073578594661e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.529999852180480957e-01 4.000000059604644775e-01
6.020066889632107454e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.540000021457672119e-01 4.000000059604644775e-01
6.053511705685619138e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.540000021457672119e-01 4.000000059604644775e-01
6.086956521739130821e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.540000021457672119e-01 3.989999890327453613e-01
6.120401337792642504e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.540000021457672119e-01 3.989999890327453613e-01
6.153846153846154188e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.549999892711639404e-01 3.989999890327453613e-01
6.187290969899665871e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.549999892711639404e-01 3.989999890327453613e-01
6.220735785953177555e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.549999892711639404e-01 3.970000147819519043e-01
6.254180602006689238e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.549999892711639404e-01 3.950000107288360596e-01
6.287625418060200921e-01 3.989999890327453613e-01 3.989999890327453613e-01 3.549999892711639404e-01 3.950000107288360596e-01
6.321070234113712605e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.549999892711639404e-01 3.959999978542327881e-01
6.354515050167224288e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.560000061988830566e-01 3.970000147819519043e-01
6.387959866220735972e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.560000061988830566e-01 3.970000147819519043e-01
6.421404682274247655e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.560000061988830566e-01 3.970000147819519043e-01
6.454849498327759338e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.549999892711639404e-01 3.959999978542327881e-01
6.488294314381271022e-01 4.000000059604644775e-01 3.989999890327453613e-01 3.549999892711639404e-01 3.959999978542327881e-01
6.521739130434782705e-01 4.000000059604644775e-01 3.989999890327453613e-01 3.549999892711639404e-01 3.959999978542327881e-01
6.555183946488294389e-01 4.000000059604644775e-01 3.989999890327453613e-01 3.549999892711639404e-01 3.959999978542327881e-01
6.588628762541806072e-01 4.000000059604644775e-01 3.989999890327453613e-01 3.549999892711639404e-01 3.950000107288360596e-01
6.622073578595317755e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.540000021457672119e-01 3.959999978542327881e-01
6.655518394648829439e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.540000021457672119e-01 3.959999978542327881e-01
6.688963210702341122e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.540000021457672119e-01 3.939999938011169434e-01
6.722408026755852806e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.529999852180480957e-01 3.939999938011169434e-01
6.755852842809364489e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.529999852180480957e-01 3.939999938011169434e-01
6.789297658862876172e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.529999852180480957e-01 3.939999938011169434e-01
6.822742474916387856e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.529999852180480957e-01 3.939999938011169434e-01
6.856187290969899539e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.529999852180480957e-01 3.950000107288360596e-01
6.889632107023411223e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.529999852180480957e-01 3.959999978542327881e-01
6.923076923076922906e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.529999852180480957e-01 3.980000019073486328e-01
6.956521739130434590e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.980000019073486328e-01
6.989966555183946273e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.023411371237457956e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.056856187290969640e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.090301003344481323e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.123745819397993007e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.989999890327453613e-01
7.157190635451504690e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.989999890327453613e-01
7.190635451505016373e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.224080267558528057e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.257525083612039740e-01 4.050000011920928955e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.989999890327453613e-01
7.290969899665551424e-01 4.040000140666961670e-01 4.050000011920928955e-01 3.519999980926513672e-01 3.989999890327453613e-01
7.324414715719063107e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.357859531772574790e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.519999980926513672e-01 3.989999890327453613e-01
7.391304347826086474e-01 4.040000140666961670e-01 4.040000140666961670e-01 3.519999980926513672e-01 3.989999890327453613e-01
7.424749163879598157e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.458193979933109841e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.519999980926513672e-01 3.980000019073486328e-01
7.491638795986621524e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.510000109672546387e-01 3.989999890327453613e-01
7.525083612040133207e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.510000109672546387e-01 3.989999890327453613e-01
7.558528428093644891e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.510000109672546387e-01 3.989999890327453613e-01
7.591973244147156574e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.510000109672546387e-01 3.989999890327453613e-01
7.625418060200668258e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.510000109672546387e-01 3.989999890327453613e-01
7.658862876254179941e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 3.980000019073486328e-01
7.692307692307691624e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 3.970000147819519043e-01
7.725752508361204418e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.970000147819519043e-01
7.759197324414716102e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.970000147819519043e-01
7.792642140468227785e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.970000147819519043e-01
7.826086956521739468e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.970000147819519043e-01
7.859531772575251152e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.970000147819519043e-01
7.892976588628762835e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.490000069141387939e-01 3.980000019073486328e-01
7.926421404682274519e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.490000069141387939e-01 3.980000019073486328e-01
7.959866220735786202e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.980000019073486328e-01
7.993311036789297885e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.026755852842809569e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.060200668896321252e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.093645484949832936e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 3.980000019073486328e-01
8.127090301003344619e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 3.970000147819519043e-01
8.160535117056856302e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 3.970000147819519043e-01
8.193979933110367986e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.510000109672546387e-01 3.970000147819519043e-01
8.227424749163879669e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.970000147819519043e-01
8.260869565217391353e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.970000147819519043e-01
8.294314381270903036e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.970000147819519043e-01
8.327759197324414719e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.361204013377926403e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.394648829431438086e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.428093645484949770e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.959999978542327881e-01
8.461538461538461453e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 3.970000147819519043e-01
8.494983277591973136e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.970000147819519043e-01
8.528428093645484820e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.970000147819519043e-01
8.561872909698996503e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.595317725752508187e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.628762541806019870e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 3.980000019073486328e-01
8.662207357859531554e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.510000109672546387e-01 4.000000059604644775e-01
8.695652173913043237e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 4.000000059604644775e-01
8.729096989966554920e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 4.000000059604644775e-01
8.762541806020066604e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.000000059604644775e-01
8.795986622073578287e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
8.829431438127089971e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
8.862876254180601654e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
8.896321070234113337e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.499999940395355225e-01 4.000000059604644775e-01
8.929765886287625021e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.510000109672546387e-01 4.000000059604644775e-01
8.963210702341136704e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 4.009999930858612061e-01
8.996655518394648388e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 4.009999930858612061e-01
9.030100334448160071e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.063545150501671754e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.510000109672546387e-01 4.009999930858612061e-01
9.096989966555183438e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.510000109672546387e-01 4.009999930858612061e-01
9.130434782608695121e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 4.000000059604644775e-01
9.163879598662206805e-01 4.029999971389770508e-01 4.029999971389770508e-01 3.499999940395355225e-01 4.000000059604644775e-01
9.197324414715718488e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.000000059604644775e-01
9.230769230769230171e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.000000059604644775e-01
9.264214046822741855e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.000000059604644775e-01
9.297658862876253538e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.331103678929765222e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.364548494983276905e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.397993311036788588e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.431438127090301382e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.464882943143813065e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.498327759197324749e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.020000100135803223e-01
9.531772575250836432e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.020000100135803223e-01
9.565217391304348116e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.499999940395355225e-01 4.000000059604644775e-01
9.598662207357859799e-01 4.000000059604644775e-01 4.000000059604644775e-01 3.499999940395355225e-01 4.000000059604644775e-01
9.632107023411371483e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.665551839464883166e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.698996655518394849e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.510000109672546387e-01 4.000000059604644775e-01
9.732441471571906533e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.510000109672546387e-01 4.000000059604644775e-01
9.765886287625418216e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.510000109672546387e-01 4.000000059604644775e-01
9.799331103678929900e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.510000109672546387e-01 4.000000059604644775e-01
9.832775919732441583e-01 4.009999930858612061e-01 4.009999930858612061e-01 3.510000109672546387e-01 4.000000059604644775e-01
9.866220735785953266e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.510000109672546387e-01 4.009999930858612061e-01
9.899665551839464950e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.933110367892976633e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
9.966555183946488317e-01 4.020000100135803223e-01 4.020000100135803223e-01 3.499999940395355225e-01 4.009999930858612061e-01
1.000000000000000000e+00 4.009999930858612061e-01 4.009999930858612061e-01 3.499999940395355225e-01 4.009999930858612061e-01


==> tikz/data/branch_bound_time.txt <==
len Llama2 Gemma2B Mamba
8 0.0171423197 0.0057831566 0.0007960002
15 0.0436860840 0.0185356895 0.0032184045
25 0.1210332155 0.0623894493 0.0149023453
34 0.3281299233 0.2998154958 0.0669727484
39 0.3821073016 0.3733798345 0.0840595126
44 0.5090930223 0.3565839688 0.0879891356
54 0.9128274282 1.3640998801 0.3950297554
64 2.9906617165 5.4580338438 1.0259348154
66 3.9477586230 6.3898507118 1.2896264235
74 8.7996481657 16.0259411136 3.8115927458
88 32.0689394355 60.0002367020 16.0804089467
92 60.0008128126 nan 40.6364552379
95 nan nan 34.0522663951
101 nan nan 60.0001301726


==> tikz/data/canon_perc_data.txt <==
i Llama2 Gemma2B Mamba
0.0000000000 100.0000000000 100.0000000000 100.0000000000
0.0100000000 100.0000000000 100.0000000000 100.0000000000
0.0200000000 100.0000000000 100.0000000000 100.0000000000
0.0300000000 100.0000000000 100.0000000000 100.0000000000
0.0400000000 100.0000000000 100.0000000000 100.0000000000
0.0500000000 100.0000000000 100.0000000000 100.0000000000
0.0600000000 100.0000000000 100.0000000000 100.0000000000
0.0700000000 100.0000000000 100.0000000000 90.2343750000
0.0800000000 100.0000000000 99.6093750000 94.1406250000
0.0900000000 100.0000000000 99.6093750000 94.1406250000
0.1000000000 100.0000000000 98.0468750000 92.9687500000
0.1100000000 100.0000000000 99.6093750000 89.4531250000
0.1200000000 100.0000000000 99.6093750000 94.1406250000
0.1300000000 100.0000000000 98.8281250000 90.6250000000
0.1400000000 100.0000000000 100.0000000000 92.5781250000
0.1500000000 100.0000000000 98.8281250000 90.2343750000
0.1600000000 99.2187500000 98.8281250000 92.1875000000
0.1700000000 100.0000000000 98.4375000000 94.1406250000
0.1800000000 100.0000000000 98.4375000000 93.3593750000
0.1900000000 98.0468750000 98.8281250000 91.0156250000
0.2000000000 98.4375000000 98.0468750000 92.5781250000
0.2100000000 99.6093750000 99.2187500000 93.3593750000
0.2200000000 99.2187500000 98.0468750000 94.1406250000
0.2300000000 98.0468750000 98.0468750000 93.3593750000
0.2400000000 99.2187500000 99.2187500000 91.7968750000
0.2500000000 98.0468750000 98.8281250000 93.3593750000
0.2600000000 98.4375000000 98.0468750000 92.9687500000
0.2700000000 98.0468750000 99.2187500000 95.3125000000
0.2800000000 98.8281250000 98.0468750000 96.0937500000
0.2900000000 98.8281250000 98.8281250000 95.3125000000
0.3000000000 98.8281250000 98.8281250000 92.1875000000
0.3100000000 97.6562500000 98.4375000000 90.2343750000
0.3200000000 98.4375000000 100.0000000000 93.3593750000
0.3300000000 98.0468750000 98.8281250000 96.8750000000
0.3400000000 98.0468750000 98.8281250000 91.0156250000
0.3500000000 98.8281250000 98.4375000000 91.0156250000
0.3600000000 99.6093750000 98.4375000000 92.5781250000
0.3700000000 98.8281250000 98.0468750000 93.7500000000
0.3800000000 99.6093750000 99.2187500000 94.5312500000
0.3900000000 98.0468750000 100.0000000000 91.7968750000
0.4000000000 99.2187500000 99.2187500000 94.5312500000
0.4100000000 98.8281250000 98.8281250000 91.4062500000
0.4200000000 98.4375000000 98.4375000000 95.3125000000
0.4300000000 98.8281250000 99.2187500000 92.9687500000
0.4400000000 98.8281250000 98.8281250000 92.9687500000
0.4500000000 98.4375000000 98.4375000000 93.7500000000
0.4600000000 99.6093750000 99.2187500000 92.1875000000
0.4700000000 99.6093750000 98.0468750000 92.9687500000
0.4800000000 99.2187500000 98.8281250000 92.1875000000
0.4900000000 99.2187500000 98.8281250000 89.0625000000
0.5000000000 99.2187500000 98.8281250000 93.3593750000
0.5100000000 98.8281250000 98.4375000000 95.3125000000
0.5200000000 99.6093750000 98.0468750000 94.1406250000
0.5300000000 98.0468750000 98.8281250000 94.1406250000
0.5400000000 99.6093750000 98.8281250000 92.1875000000
0.5500000000 99.2187500000 98.8281250000 92.1875000000
0.5600000000 99.2187500000 98.0468750000 92.5781250000
0.5700000000 99.2187500000 97.6562500000 92.1875000000
0.5800000000 97.6562500000 98.0468750000 91.7968750000
0.5900000000 99.2187500000 97.6562500000 91.4062500000
0.6000000000 99.2187500000 98.0468750000 87.8906250000
0.6100000000 99.6093750000 97.6562500000 96.8750000000
0.6200000000 99.2187500000 96.4843750000 91.4062500000
0.6300000000 98.4375000000 98.0468750000 94.9218750000
0.6400000000 99.2187500000 98.0468750000 92.5781250000
0.6500000000 98.4375000000 99.2187500000 92.1875000000
0.6600000000 99.2187500000 98.8281250000 91.0156250000
0.6700000000 98.8281250000 97.6562500000 88.2812500000
0.6800000000 99.2187500000 98.8281250000 84.7656250000
0.6900000000 99.2187500000 99.2187500000 93.7500000000
0.7000000000 98.8281250000 96.4843750000 90.6250000000
0.7100000000 98.4375000000 98.8281250000 91.7968750000
0.7200000000 98.0468750000 96.8750000000 89.0625000000
0.7300000000 99.2187500000 96.4843750000 89.8437500000
0.7400000000 99.2187500000 96.8750000000 87.5000000000
0.7500000000 98.0468750000 97.2656250000 90.2343750000
0.7600000000 98.8281250000 98.4375000000 87.5000000000
0.7700000000 99.2187500000 99.2187500000 88.6718750000
0.7800000000 99.2187500000 96.0937500000 89.4531250000
0.7900000000 99.6093750000 96.8750000000 87.8906250000
0.8000000000 97.2656250000 97.2656250000 87.5000000000
0.8100000000 100.0000000000 98.4375000000 90.6250000000
0.8200000000 98.8281250000 97.2656250000 85.9375000000
0.8300000000 98.0468750000 96.4843750000 87.8906250000
0.8400000000 98.0468750000 97.6562500000 85.5468750000
0.8500000000 98.0468750000 94.9218750000 88.6718750000
0.8600000000 98.8281250000 96.0937500000 84.7656250000
0.8700000000 96.8750000000 95.7031250000 85.5468750000
0.8800000000 98.4375000000 93.7500000000 85.1562500000
0.8900000000 97.6562500000 94.1406250000 82.0312500000
0.9000000000 98.8281250000 95.3125000000 83.9843750000
0.9100000000 98.8281250000 96.0937500000 82.4218750000
0.9200000000 96.4843750000 94.9218750000 82.4218750000
0.9300000000 99.6093750000 92.9687500000 83.2031250000
0.9400000000 96.4843750000 95.7031250000 78.9062500000
0.9500000000 97.6562500000 92.1875000000 76.9531250000
0.9600000000 98.0468750000 92.9687500000 81.2500000000
0.9700000000 97.6562500000 91.4062500000 77.7343750000
0.9800000000 94.9218750000 92.1875000000 74.6093750000
0.9900000000 95.3125000000 89.0625000000 63.2812500000
1.0000000000 95.7031250000 83.9843750000 62.8906250000


==> tikz/data/canon_perc_len_data.txt <==
i Llama2 Gemma2B Mamba
1 100.0000000000 100.0000000000 100.0000000000
2 98.0468750000 100.0000000000 100.0000000000
3 99.6093750000 100.0000000000 99.6093750000
4 99.6093750000 99.6093750000 99.2187500000
5 99.6093750000 99.2187500000 82.4218750000
6 100.0000000000 98.8281250000 97.6562500000
7 99.6093750000 98.4375000000 95.3125000000
8 99.6093750000 98.4375000000 96.4843750000
9 100.0000000000 98.0468750000 93.7254943848
10 100.0000000000 98.0468750000 97.2440948486
11 100.0000000000 98.0468750000 95.6521759033
12 99.6093750000 97.6562500000 95.2569198608
13 99.2187500000 97.6562500000 96.8379440308
14 99.2156829834 97.6562500000 96.4426879883
15 99.2156829834 97.6562500000 94.4444427490
16 98.8235321045 97.6562500000 92.8571395874
17 98.8235321045 97.6562500000 94.8412704468
18 99.2156829834 97.6562500000 92.4603195190
19 99.2126007080 97.2656250000 93.2539672852
20 99.2126007080 97.2656250000 92.0634918213
21 99.2126007080 96.8750000000 94.8412704468
22 99.2126007080 96.8750000000 93.2539672852
23 99.2126007080 96.8750000000 94.4444427490
24 99.2094879150 96.8750000000 93.2539672852
25 98.8142318726 96.8750000000 91.6666717529
26 98.8142318726 96.8750000000 91.6666717529
27 98.4189758301 96.8750000000 90.0398406982
28 98.4126968384 96.8750000000 91.6334686279
29 98.4126968384 96.0937500000 90.0398406982
30 98.4126968384 96.0937500000 89.2430267334
31 98.4126968384 96.0937500000 90.0398406982
32 98.4126968384 96.0937500000 88.4462203979
33 98.4126968384 95.7031250000 89.6414337158
34 98.4126968384 95.7031250000 88.4000015259
35 98.4126968384 95.3125000000 89.6000061035
36 98.4126968384 95.3125000000 88.4000015259
37 98.4063720703 94.9218750000 87.1999969482
38 98.0079727173 94.9218750000 88.4000015259
39 98.0079727173 94.5312500000 86.7999954224
40 98.0079727173 94.1406250000 86.4000015259
41 98.0000000000 94.1406250000 87.5999984741
42 98.0000000000 94.1406250000 86.4000015259
43 97.9919662476 94.1406250000 86.3453826904
44 97.9919662476 94.1406250000 86.3453826904
45 97.9919662476 94.1406250000 84.6774215698
46 97.9838714600 94.1406250000 83.8709640503
47 97.9838714600 94.1406250000 85.0806503296
48 97.9838714600 92.9687500000 85.4838714600
49 97.9757080078 92.9687500000 84.6153869629
50 97.9674835205 92.9687500000 83.8056716919
51 97.9674835205 92.9687500000 84.6153869629
52 97.5609741211 92.9687500000 82.9959487915
53 97.5510177612 92.5781250000 83.3333282471
54 97.5510177612 92.1875000000 83.7398376465
55 97.5510177612 92.1875000000 82.9268264771
56 97.5510177612 91.7968750000 82.5203247070
57 97.1428604126 91.7968750000 81.7073135376
58 97.1311416626 91.4062500000 81.6326522827
59 97.5206604004 91.0156250000 80.4081649780
60 97.5103759766 91.0156250000 80.0000000000
61 97.5103759766 90.6250000000 79.9180297852
62 97.5103759766 90.6250000000 79.3388442993
63 97.0954360962 90.1960754395 80.1652908325
64 97.0954360962 89.8039245605 78.0083007812
65 97.5103759766 89.8039245605 78.3333358765
66 97.5103759766 89.8039245605 79.5833358765
67 97.0954360962 89.4117660522 78.7500000000
68 97.0954360962 89.4117660522 78.2426757812
69 97.0833358765 89.0196075439 77.3109283447
70 97.0711288452 88.9763793945 77.9661026001
71 97.0711288452 88.9763793945 76.6949157715
72 97.0711288452 88.5826797485 76.2711868286
73 97.0588226318 88.5826797485 76.1702117920
74 97.0588226318 87.7952728271 76.1702117920
75 96.6244659424 87.7952728271 76.0683746338
76 96.6244659424 87.3015899658 76.0683746338
77 96.6244659424 87.3015899658 75.2136764526
78 96.6244659424 86.9047622681 74.3589782715
79 96.6244659424 86.8525924683 73.9316253662
80 96.1864395142 86.7469940186 73.8197479248
81 96.1864395142 86.6935501099 73.8197479248
82 96.6101684570 86.6935501099 72.5321884155
83 96.6101684570 86.6396789551 72.9613723755
84 96.5811996460 86.6396789551 72.5321884155
85 96.5811996460 86.6396789551 74.2489242554
86 96.5665206909 86.6396789551 73.2758636475
87 96.5665206909 86.6396789551 71.1206893921
88 96.5665206909 86.6396789551 72.7272720337
89 96.5665206909 86.6396789551 70.5627670288
90 96.5665206909 86.5853652954 71.8614730835
91 96.5665206909 86.5306167603 72.2943725586
92 96.5665206909 86.4197540283 70.3056716919
93 96.1206893921 86.3636398315 71.1790390015
94 96.1206893921 86.3636398315 69.4323120117
95 96.5517196655 85.9504089355 69.8689956665
96 96.5517196655 85.8921203613 69.4323120117
97 96.1038970947 86.2500000000 69.4323120117
98 96.1038970947 86.6108779907 69.4323120117
99 96.5367965698 86.6108779907 68.1222763062
100 96.1038970947 86.6108779907 68.9956283569
101 96.0869522095 86.6108779907 68.5589523315
102 96.5217437744 86.6108779907 67.5438613892
103 96.5217437744 86.5546264648 67.9824600220
104 96.5065460205 86.5546264648 67.4008789062
105 96.4912261963 86.0169448853 68.2819366455
106 96.4912261963 86.0169448853 67.4008789062
107 95.6140365601 86.0169448853 67.4008789062
108 95.1754379272 85.9574508667 67.8414077759
109 95.6140365601 85.1063842773 66.8141632080
110 96.0526275635 85.1063842773 66.3716812134
111 95.5947189331 85.1063842773 66.6666717529
112 95.5752182007 84.6153869629 66.6666717529
113 96.0177001953 84.6153869629 66.5178604126
114 95.1327438354 84.6153869629 66.0714263916
115 95.1111145020 84.6153869629 66.5178604126
116 95.5357131958 84.6153869629 66.0714263916
117 95.0892868042 84.6153869629 65.6250000000
118 95.0892868042 84.6153869629 65.6250000000
119 95.5357131958 84.6153869629 63.6771316528
120 95.0892868042 84.6153869629 65.9192810059
121 95.0892868042 84.6153869629 64.1255645752
122 95.5357131958 84.6153869629 64.5739898682
123 95.0892868042 84.9785385132 63.0630607605
124 95.0892868042 84.5493545532 62.4434394836
125 95.5357131958 84.1201705933 61.9909515381
126 95.0892868042 84.0517196655 62.4434394836
127 94.6428604126 84.0517196655 61.0859756470
128 95.0672607422 83.9826812744 60.6334877014


==> tikz/data/canonpercs_openbookqa_500_Gemma2B.txt <==
i p s
0 0.0835409237 0.2067510651
1 0.1173567586 0.2540857893
2 0.1396055468 0.2799781549
3 0.1563813202 0.2972619359
4 0.1699272850 0.3099992867
5 0.1813336176 0.3199905489
6 0.1912127818 0.3281684029
7 0.1999428644 0.3350663236
8 0.2077737961 0.3410131163
9 0.2148797301 0.3462242200
10 0.2213872175 0.3508482536
11 0.2273914029 0.3549922812
12 0.2329658437 0.3587362617
13 0.2381687351 0.3621417058
14 0.2430470111 0.3652570892
15 0.2476391386 0.3681213746
16 0.2519770783 0.3707663885
17 0.2560876963 0.3732184781
18 0.2599938061 0.3754997016
19 0.2637149512 0.3776287053
20 0.2672680051 0.3796213833
21 0.2706676379 0.3814913849
22 0.2739266840 0.3832505090
23 0.2770564360 0.3849090167
24 0.2800668819 0.3864758806
25 0.2829668976 0.3879589869
26 0.2857644062 0.3893652994
27 0.2884665087 0.3907009944
28 0.2910795942 0.3919715725
29 0.2936094314 0.3931819515
30 0.2960612462 0.3943365439
31 0.2984397878 0.3954393225
32 0.3007493850 0.3964938758
33 0.3029939937 0.3975034548
34 0.3051772394 0.3984710134
35 0.3073024520 0.3993992427
36 0.3093726981 0.4002906006
37 0.3113908071 0.4011473375
38 0.3133593956 0.4019715184
39 0.3152808879 0.4027650424
40 0.3171575347 0.4035296594
41 0.3189914290 0.4042669851
42 0.3207845206 0.4049785138
43 0.3225386288 0.4056656301
44 0.3242554539 0.4063296192
45 0.3259365871 0.4069716753
46 0.3275835199 0.4075929103
47 0.3291976522 0.4081943607
48 0.3307802994 0.4087769941
49 0.3323326992 0.4093417145
50 0.3338560177 0.4098893683
51 0.3353513546 0.4104207482
52 0.3368197483 0.4109365977
53 0.3382621801 0.4114376150
54 0.3396795788 0.4119244563
55 0.3410728238 0.4123977390
56 0.3424427486 0.4128580444
57 0.3437901446 0.4133059205
58 0.3451157628 0.4137418844
59 0.3464203175 0.4141664243
60 0.3477044880 0.4145800014
61 0.3489689210 0.4149830521
62 0.3502142328 0.4153759893
63 0.3514410109 0.4157592043
64 0.3526498162 0.4161330679
65 0.3538411838 0.4164979317
66 0.3550156256 0.4168541297
67 0.3561736306 0.4172019791
68 0.3573156670 0.4175417812
69 0.3584421828 0.4178738227
70 0.3595536073 0.4181983767
71 0.3606503520 0.4185157028
72 0.3617328116 0.4188260487
73 0.3628013650 0.4191296505
74 0.3638563756 0.4194267334
75 0.3648981931 0.4197175123
76 0.3659271531 0.4200021925
77 0.3669435787 0.4202809702
78 0.3679477807 0.4205540328
79 0.3689400581 0.4208215598
80 0.3699206992 0.4210837228
81 0.3708899816 0.4213406862
82 0.3718481728 0.4215926074
83 0.3727955310 0.4218396374
84 0.3737323053 0.4220819209
85 0.3746587359 0.4223195967
86 0.3755750551 0.4225527981
87 0.3764814871 0.4227816529
88 0.3773782485 0.4230062840
89 0.3782655490 0.4232268096
90 0.3791435911 0.4234433432
91 0.3800125709 0.4236559940
92 0.3808726782 0.4238648672
93 0.3817240968 0.4240700638
94 0.3825670046 0.4242716813
95 0.3834015741 0.4244698136
96 0.3842279723 0.4246645511
97 0.3850463614 0.4248559810
98 0.3858568985 0.4250441875
99 0.3866597362 0.4252292516
100 0.3874550223 0.4254112518
101 0.3882429005 0.4255902636
102 0.3890235105 0.4257663601
103 0.3897969876 0.4259396120
104 0.3905634636 0.4261100873
105 0.3913230664 0.4262778522
106 0.3920759204 0.4264429702
107 0.3928221467 0.4266055033
108 0.3935618629 0.4267655111
109 0.3942951836 0.4269230515
110 0.3950222203 0.4270781804
111 0.3957430813 0.4272309520
112 0.3964578724 0.4273814191
113 0.3971666964 0.4275296324
114 0.3978696536 0.4276756414
115 0.3985668417 0.4278194940
116 0.3992583559 0.4279612366
117 0.3999442890 0.4281009144
118 0.4006247315 0.4282385711
119 0.4012997717 0.4283742492
120 0.4019694957 0.4285079899
121 0.4026339875 0.4286398333
122 0.4032933291 0.4287698184
123 0.4039476007 0.4288979830
124 0.4045968803 0.4290243638
125 0.4052412442 0.4291489967
126 0.4058807671 0.4292719164
127 0.4065155217 0.4293931568
128 0.4071455793 0.4295127507
129 0.4077710093 0.4296307303
130 0.4083918798 0.4297471266
131 0.4090082572 0.4298619701
132 0.4096202065 0.4299752902
133 0.4102277913 0.4300871159
134 0.4108310738 0.4301974751
135 0.4114301148 0.4303063952
136 0.4120249738 0.4304139028
137 0.4126157091 0.4305200239
138 0.4132023777 0.4306247838
139 0.4137850354 0.4307282072
140 0.4143637369 0.4308303181
141 0.4149385358 0.4309311401
142 0.4155094844 0.4310306961
143 0.4160766341 0.4311290084
144 0.4166400353 0.4312260988
145 0.4171997372 0.4313219887
146 0.4177557881 0.4314166989
147 0.4183082355 0.4315102496
148 0.4188571258 0.4316026608
149 0.4194025045 0.4316939517
150 0.4199444162 0.4317841414
151 0.4204829047 0.4318732482
152 0.4210180130 0.4319612904
153 0.4215497831 0.4320482855
154 0.4220782565 0.4321342509
155 0.4226034736 0.4322192034
156 0.4231254743 0.4323031595
157 0.4236442976 0.4323861354
158 0.4241599818 0.4324681469
159 0.4246725646 0.4325492094
160 0.4251820830 0.4326293381
161 0.4256885732 0.4327085477
162 0.4261920708 0.4327868527
163 0.4266926109 0.4328642673
164 0.4271902278 0.4329408054
165 0.4276849554 0.4330164804
166 0.4281768267 0.4330913058
167 0.4286658744 0.4331652946
168 0.4291521305 0.4332384594
169 0.4296356266 0.4333108128
170 0.4301163935 0.4333823670
171 0.4305944617 0.4334531340
172 0.4310698611 0.4335231255
173 0.4315426211 0.4335923530
174 0.4320127706 0.4336608279
175 0.4324803380 0.4337285611
176 0.4329453514 0.4337955635
177 0.4334078383 0.4338618457
178 0.4338678256 0.4339274181
179 0.4343253400 0.4339922909
180 0.4347804078 0.4340564742
181 0.4352330546 0.4341199777
182 0.4356833058 0.4341828111
183 0.4361311865 0.4342449838
184 0.4365767211 0.4343065052
185 0.4370199338 0.4343673842
186 0.4374608485 0.4344276298
187 0.4378994885 0.4344872507
188 0.4383358770 0.4345462557
189 0.4387700366 0.4346046529
190 0.4392019898 0.4346624509
191 0.4396317585 0.4347196576
192 0.4400593644 0.4347762811
193 0.4404848290 0.4348323291
194 0.4409081732 0.4348878095
195 0.4413294178 0.4349427296
196 0.4417485832 0.4349970970
197 0.4421656896 0.4350509189
198 0.4425807568 0.4351042024
199 0.4429938043 0.4351569547
200 0.4434048514 0.4352091826
201 0.4438139171 0.4352608928
202 0.4442210201 0.4353120921
203 0.4446261788 0.4353627869
204 0.4450294114 0.4354129838
205 0.4454307358 0.4354626890
206 0.4458301697 0.4355119088
207 0.4462277306 0.4355606492
208 0.4466234355 0.4356089163
209 0.4470173015 0.4356567160
210 0.4474093453 0.4357040541
211 0.4477995832 0.4357509363
212 0.4481880316 0.4357973681
213 0.4485747066 0.4358433552
214 0.4489596238 0.4358889028
215 0.4493427990 0.4359340165
216 0.4497242475 0.4359787014
217 0.4501039844 0.4360229626
218 0.4504820249 0.4360668054
219 0.4508583836 0.4361102345
220 0.4512330751 0.4361532551
221 0.4516061139 0.4361958718
222 0.4519775141 0.4362380896
223 0.4523472898 0.4362799129
224 0.4527154548 0.4363213465
225 0.4530820228 0.4363623949
226 0.4534470072 0.4364030626
227 0.4538104215 0.4364433539
228 0.4541722786 0.4364832731
229 0.4545325917 0.4365228246
230 0.4548913735 0.4365620125
231 0.4552486367 0.4366008409
232 0.4556043937 0.4366393139
233 0.4559586570 0.4366774355
234 0.4563114387 0.4367152097
235 0.4566627508 0.4367526402
236 0.4570126052 0.4367897310
237 0.4573610137 0.4368264858
238 0.4577079879 0.4368629083
239 0.4580535393 0.4368990021
240 0.4583976791 0.4369347709
241 0.4587404185 0.4369702181
242 0.4590817687 0.4370053473
243 0.4594217404 0.4370401619
244 0.4597603446 0.4370746653
245 0.4600975918 0.4371088609
246 0.4604334926 0.4371427518
247 0.4607680575 0.4371763414
248 0.4611012966 0.4372096328
249 0.4614332202 0.4372426292
250 0.4617638384 0.4372753338
251 0.4620931610 0.4373077494
252 0.4624211979 0.4373398792
253 0.4627479588 0.4373717262
254 0.4630734533 0.4374032932
255 0.4633976909 0.4374345831


==> tikz/data/canonpercs_openbookqa_500_Llama2.txt <==
i p s
0 0.1581375702 0.2442197648
1 0.2316243558 0.3071728846
2 0.2796060216 0.3380180338
3 0.3152436884 0.3570519696
4 0.3434842765 0.3700564700
5 0.3667763248 0.3794779326
6 0.3865271384 0.3865817681
7 0.4036226847 0.3920992245
8 0.4186565561 0.3964838863
9 0.4320453138 0.4000319199
10 0.4440921264 0.4029446641
11 0.4550242758 0.4053636231
12 0.4650164136 0.4073910973
13 0.4742055846 0.4091028719
14 0.4827012695 0.4105563003
15 0.4905922959 0.4117956109
16 0.4979517162 0.4128554844
17 0.5048403281 0.4137635216
18 0.5113092651 0.4145419827
19 0.5174019375 0.4152090353
20 0.5231555084 0.4157796660
21 0.5286020338 0.4162663569
22 0.5337693529 0.4166795940
23 0.5386817931 0.4170282557
24 0.5433607328 0.4173199117
25 0.5478250561 0.4175610575
26 0.5520915229 0.4177572988
27 0.5561750730 0.4179134983
28 0.5600890773 0.4180338946
29 0.5638455477 0.4181221980
30 0.5674553128 0.4181816692
31 0.5709281658 0.4182151840
32 0.5742729908 0.4182252875
33 0.5774978698 0.4182142386
34 0.5806101749 0.4181840482
35 0.5836166475 0.4181365109
36 0.5865234671 0.4180732323
37 0.5893363103 0.4179956524
38 0.5920604033 0.4179050652
39 0.5947005671 0.4178026361
40 0.5972612575 0.4176894166
41 0.5997466002 0.4175663572
42 0.6021604218 0.4174343187
43 0.6045062775 0.4172940819
44 0.6067874758 0.4171463562
45 0.6090070996 0.4169917870
46 0.6111680266 0.4168309627
47 0.6132729460 0.4166644201
48 0.6153243746 0.4164926497
49 0.6173246710 0.4163161006
50 0.6192760477 0.4161351841
51 0.6211805834 0.4159502776
52 0.6230402325 0.4157617277
53 0.6248568355 0.4155698531
54 0.6266321266 0.4153749472
55 0.6283677421 0.4151772805
56 0.6300652273 0.4149771024
57 0.6317260430 0.4147746433
58 0.6333515714 0.4145701160
59 0.6349431213 0.4143637175
60 0.6365019336 0.4141556303
61 0.6380291852 0.4139460234
62 0.6395259937 0.4137350535
63 0.6409934210 0.4135228662
64 0.6424324769 0.4133095967
65 0.6438441225 0.4130953705
66 0.6452292730 0.4128803046
67 0.6465888006 0.4126645077
68 0.6479235371 0.4124480811
69 0.6492342764 0.4122311191
70 0.6505217766 0.4120137097
71 0.6517867621 0.4117959349
72 0.6530299254 0.4115778713
73 0.6542519292 0.4113595901
74 0.6554534077 0.4111411583
75 0.6566349685 0.4109226379
76 0.6577971938 0.4107040871
77 0.6589406419 0.4104855603
78 0.6600658483 0.4102671083
79 0.6611733270 0.4100487784
80 0.6622635716 0.4098306151
81 0.6633370566 0.4096126598
82 0.6643942376 0.4093949511
83 0.6654355532 0.4091775254
84 0.6664614252 0.4089604163
85 0.6674722595 0.4087436555
86 0.6684684472 0.4085272725
87 0.6694503647 0.4083112949
88 0.6704183751 0.4080957483
89 0.6713728283 0.4078806567
90 0.6723140619 0.4076660424
91 0.6732424014 0.4074519264
92 0.6741581613 0.4072383279
93 0.6750616450 0.4070252652
94 0.6759531457 0.4068127548
95 0.6768329467 0.4066008125
96 0.6777013219 0.4063894527
97 0.6785585360 0.4061786889
98 0.6794048450 0.4059685333
99 0.6802404969 0.4057589975
100 0.6810657314 0.4055500920
101 0.6818807807 0.4053418266
102 0.6826858696 0.4051342102
103 0.6834812161 0.4049272511
104 0.6842670312 0.4047209567
105 0.6850435195 0.4045153339
106 0.6858108794 0.4043103888
107 0.6865693033 0.4041061271
108 0.6873189779 0.4039025538
109 0.6880600843 0.4036996735
110 0.6887927983 0.4034974901
111 0.6895172906 0.4032960073
112 0.6902337270 0.4030952281
113 0.6909422684 0.4028951552
114 0.6916430714 0.4026957910
115 0.6923362879 0.4024971373
116 0.6930220658 0.4022991957
117 0.6937005487 0.4021019674
118 0.6943718764 0.4019054533
119 0.6950361849 0.4017096542
120 0.6956936064 0.4015145702
121 0.6963442696 0.4013202015
122 0.6969882997 0.4011265479
123 0.6976258189 0.4009336090
124 0.6982569458 0.4007413841
125 0.6988817962 0.4005498725
126 0.6995004828 0.4003590730
127 0.7001131153 0.4001689845
128 0.7007198009 0.3999796055
129 0.7013206437 0.3997909345
130 0.7019157457 0.3996029698
131 0.7025052058 0.3994157096
132 0.7030891209 0.3992291517
133 0.7036675853 0.3990432942
134 0.7042406911 0.3988581348
135 0.7048085282 0.3986736711
136 0.7053711842 0.3984899006
137 0.7059287447 0.3983068209
138 0.7064812933 0.3981244293
139 0.7070289116 0.3979427230
140 0.7075716794 0.3977616993
141 0.7081096744 0.3975813552
142 0.7086429728 0.3974016879
143 0.7091716489 0.3972226943
144 0.7096957754 0.3970443714
145 0.7102154232 0.3968667160
146 0.7107306618 0.3966897250
147 0.7112415591 0.3965133952
148 0.7117481814 0.3963377233
149 0.7122505937 0.3961627060
150 0.7127488595 0.3959883401
151 0.7132430408 0.3958146220
152 0.7137331986 0.3956415486
153 0.7142193923 0.3954691163
154 0.7147016801 0.3952973218
155 0.7151801190 0.3951261616
156 0.7156547649 0.3949556322
157 0.7161256723 0.3947857301
158 0.7165928949 0.3946164520
159 0.7170564849 0.3944477942
160 0.7175164938 0.3942797533
161 0.7179729719 0.3941123257
162 0.7184259683 0.3939455080
163 0.7188755315 0.3937792966
164 0.7193217087 0.3936136881
165 0.7197645463 0.3934486789
166 0.7202040897 0.3932842654
167 0.7206403837 0.3931204443
168 0.7210734718 0.3929572119
169 0.7215033970 0.3927945648
170 0.7219302013 0.3926324995
171 0.7223539259 0.3924710126
172 0.7227746112 0.3923101004
173 0.7231922971 0.3921497597
174 0.7236070223 0.3919899870
175 0.7240188251 0.3918307787
176 0.7244277430 0.3916721315
177 0.7248338128 0.3915140421
178 0.7252370706 0.3913565069
179 0.7256375520 0.3911995226
180 0.7260352916 0.3910430858
181 0.7264303238 0.3908871933
182 0.7268226821 0.3907318417
183 0.7272123994 0.3905770276
184 0.7275995083 0.3904227478
185 0.7279840404 0.3902689990
186 0.7283660270 0.3901157779
187 0.7287454989 0.3899630813
188 0.7291224863 0.3898109060
189 0.7294970187 0.3896592489
190 0.7298691254 0.3895081066
191 0.7302388349 0.3893574760
192 0.7306061755 0.3892073541
193 0.7309711748 0.3890577377
194 0.7313338600 0.3889086237
195 0.7316942579 0.3887600090
196 0.7320523948 0.3886118906
197 0.7324082966 0.3884642654
198 0.7327619887 0.3883171305
199 0.7331134962 0.3881704828
200 0.7334628436 0.3880243193
201 0.7338100552 0.3878786372
202 0.7341551548 0.3877334334
203 0.7344981659 0.3875887052
204 0.7348391115 0.3874444495
205 0.7351780144 0.3873006636
206 0.7355148968 0.3871573446
207 0.7358497808 0.3870144896
208 0.7361826879 0.3868720960
209 0.7365136396 0.3867301608
210 0.7368426568 0.3865886814
211 0.7371697600 0.3864476550
212 0.7374949698 0.3863070789
213 0.7378183060 0.3861669504
214 0.7381397884 0.3860272668
215 0.7384594364 0.3858880256
216 0.7387772691 0.3857492240
217 0.7390933054 0.3856108594
218 0.7394075638 0.3854729293
219 0.7397200626 0.3853354311
220 0.7400308198 0.3851983623
221 0.7403398531 0.3850617203
222 0.7406471799 0.3849255026
223 0.7409528177 0.3847897067
224 0.7412567832 0.3846543302
225 0.7415590932 0.3845193706
226 0.7418597642 0.3843848256
227 0.7421588124 0.3842506926
228 0.7424562539 0.3841169693
229 0.7427521045 0.3839836533
230 0.7430463796 0.3838507424
231 0.7433390947 0.3837182340
232 0.7436302649 0.3835861261
233 0.7439199051 0.3834544162
234 0.7442080299 0.3833231020
235 0.7444946540 0.3831921814
236 0.7447797915 0.3830616521
237 0.7450634567 0.3829315118
238 0.7453456633 0.3828017584
239 0.7456264252 0.3826723897
240 0.7459057559 0.3825434035
241 0.7461836687 0.3824147977
242 0.7464601768 0.3822865701
243 0.7467352932 0.3821587187
244 0.7470090308 0.3820312412
245 0.7472814021 0.3819041358
246 0.7475524197 0.3817774002
247 0.7478220958 0.3816510325
248 0.7480904427 0.3815250305
249 0.7483574723 0.3813993924
250 0.7486231965 0.3812741161
251 0.7488876270 0.3811491996
252 0.7491507753 0.3810246410
253 0.7494126528 0.3809004383
254 0.7496732708 0.3807765895
255 0.7499326403 0.3806530928


==> tikz/data/canonpercs_shellaswag_500_Gemma2B.txt <==
i p s
0 0.0595458927 0.1787441569
1 0.0835965984 0.2246057820
2 0.0986372742 0.2478221256
3 0.1097570482 0.2630661852
4 0.1186628841 0.2743577949
5 0.1261294305 0.2832924426
6 0.1325775837 0.2906607945
7 0.1382636689 0.2969131387
8 0.1433562922 0.3023308206
9 0.1479726885 0.3071016266
10 0.1521978823 0.3113572418
11 0.1560956198 0.3151935919
12 0.1597149933 0.3186826736
13 0.1630946542 0.3218798304
14 0.1662656003 0.3248284422
15 0.1692530837 0.3275630687
16 0.1720779548 0.3301116286
17 0.1747576327 0.3324969529
18 0.1773068221 0.3347379165
19 0.1797380513 0.3368502801
20 0.1820620838 0.3388473255
21 0.1842882372 0.3407403419
22 0.1864246333 0.3425390022
23 0.1884783967 0.3442516570
24 0.1904558137 0.3458855673
25 0.1923624611 0.3474470883
26 0.1942033110 0.3489418179
27 0.1959828169 0.3503747156
28 0.1977049851 0.3517501993
29 0.1993734339 0.3530722248
30 0.2009914433 0.3543443504
31 0.2025619972 0.3555697914
32 0.2040878184 0.3567514644
33 0.2055713997 0.3578920251
34 0.2070150288 0.3589938998
35 0.2084208116 0.3600593124
36 0.2097906906 0.3610903070
37 0.2111264624 0.3620887673
38 0.2124297917 0.3630564340
39 0.2137022244 0.3639949185
40 0.2149451988 0.3649057163
41 0.2161600553 0.3657902175
42 0.2173480455 0.3666497168
43 0.2185103395 0.3674854219
44 0.2196480333 0.3682984613
45 0.2207621548 0.3690898905
46 0.2218536691 0.3698606986
47 0.2229234840 0.3706118132
48 0.2239724540 0.3713441056
49 0.2250013847 0.3720583947
50 0.2260110362 0.3727554512
51 0.2270021265 0.3734360014
52 0.2279753348 0.3741007297
53 0.2289313037 0.3747502824
54 0.2298706422 0.3753852696
55 0.2307939280 0.3760062682
56 0.2317017091 0.3766138240
57 0.2325945064 0.3772084537
58 0.2334728149 0.3777906468
59 0.2343371058 0.3783608674
60 0.2351878275 0.3789195557
61 0.2360254077 0.3794671298
62 0.2368502539 0.3800039868
63 0.2376627550 0.3805305041
64 0.2384632827 0.3810470406
65 0.2392521919 0.3815539381
66 0.2400298218 0.3820515217
67 0.2407964974 0.3825401014
68 0.2415525293 0.3830199727
69 0.2422982154 0.3834914174
70 0.2430338411 0.3839547044
71 0.2437596800 0.3844100904
72 0.2444759948 0.3848578207
73 0.2451830376 0.3852981297
74 0.2458810505 0.3857312417
75 0.2465702662 0.3861573710
76 0.2472509086 0.3865767230
77 0.2479231927 0.3869894943
78 0.2485873258 0.3873958732
79 0.2492435074 0.3877960403
80 0.2498919295 0.3881901686
81 0.2505327773 0.3885784243
82 0.2511662294 0.3889609669
83 0.2517924579 0.3893379494
84 0.2524116291 0.3897095189
85 0.2530239033 0.3900758168
86 0.2536294354 0.3904369790
87 0.2542283752 0.3907931363
88 0.2548208673 0.3911444145
89 0.2554070515 0.3914909347
90 0.2559870632 0.3918328136
91 0.2565610333 0.3921701637
92 0.2571290884 0.3925030932
93 0.2576913514 0.3928317067
94 0.2582479409 0.3931561051
95 0.2587989722 0.3934763854
96 0.2593445569 0.3937926418
97 0.2598848032 0.3941049648
98 0.2604198160 0.3944134422
99 0.2609496973 0.3947181586
100 0.2614745458 0.3950191959
101 0.2619944575 0.3953166334
102 0.2625095256 0.3956105476
103 0.2630198405 0.3959010128
104 0.2635254903 0.3961881008
105 0.2640265603 0.3964718812
106 0.2645231337 0.3967524214
107 0.2650152914 0.3970297867
108 0.2655031119 0.3973040405
109 0.2659866717 0.3975752442
110 0.2664660453 0.3978434575
111 0.2669413051 0.3981087382
112 0.2674125217 0.3983711425
113 0.2678797638 0.3986307249
114 0.2683430985 0.3988875385
115 0.2688025909 0.3991416348
116 0.2692583046 0.3993930637
117 0.2697103017 0.3996418740
118 0.2701586427 0.3998881131
119 0.2706033865 0.4001318269
120 0.2710445906 0.4003730604
121 0.2714823112 0.4006118571
122 0.2719166030 0.4008482595
123 0.2723475197 0.4010823090
124 0.2727751133 0.4013140459
125 0.2731994350 0.4015435095
126 0.2736205344 0.4017707381
127 0.2740384604 0.4019957691
128 0.2744532605 0.4022186387
129 0.2748649811 0.4024393826
130 0.2752736677 0.4026580354
131 0.2756793648 0.4028746309
132 0.2760821157 0.4030892022
133 0.2764819631 0.4033017814
134 0.2768789484 0.4035124000
135 0.2772731124 0.4037210889
136 0.2776644948 0.4039278780
137 0.2780531346 0.4041327966
138 0.2784390700 0.4043358736
139 0.2788223383 0.4045371369
140 0.2792029761 0.4047366140
141 0.2795810192 0.4049343317
142 0.2799565026 0.4051303163
143 0.2803294608 0.4053245934
144 0.2806999274 0.4055171883
145 0.2810679354 0.4057081254
146 0.2814335172 0.4058974288
147 0.2817967045 0.4060851223
148 0.2821575283 0.4062712288
149 0.2825160192 0.4064557709
150 0.2828722070 0.4066387709
151 0.2832261211 0.4068202504
152 0.2835777902 0.4070002308
153 0.2839272425 0.4071787328
154 0.2842745058 0.4073557769
155 0.2846196072 0.4075313832
156 0.2849625734 0.4077055713
157 0.2853034305 0.4078783606
158 0.2856422043 0.4080497698
159 0.2859789200 0.4082198176
160 0.2863136023 0.4083885221
161 0.2866462756 0.4085559012
162 0.2869769638 0.4087219725
163 0.2873056903 0.4088867531
164 0.2876324783 0.4090502599
165 0.2879573503 0.4092125096
166 0.2882803286 0.4093735183
167 0.2886014352 0.4095333021
168 0.2889206915 0.4096918767
169 0.2892381186 0.4098492575
170 0.2895537373 0.4100054596
171 0.2898675681 0.4101604980
172 0.2901796310 0.4103143872
173 0.2904899457 0.4104671417
174 0.2907985318 0.4106187755
175 0.2911054083 0.4107693026
176 0.2914105939 0.4109187366
177 0.2917141072 0.4110670910
178 0.2920159663 0.4112143788
179 0.2923161891 0.4113606132
180 0.2926147933 0.4115058067
181 0.2929117961 0.4116499721
182 0.2932072145 0.4117931216
183 0.2935010655 0.4119352675
184 0.2937933654 0.4120764215
185 0.2940841306 0.4122165955
186 0.2943733769 0.4123558010
187 0.2946611203 0.4124940495
188 0.2949473762 0.4126313520
189 0.2952321599 0.4127677197
190 0.2955154864 0.4129031634
191 0.2957973705 0.4130376937
192 0.2960778269 0.4131713211
193 0.2963568699 0.4133040560
194 0.2966345136 0.4134359087
195 0.2969107721 0.4135668890
196 0.2971856591 0.4136970069
197 0.2974591881 0.4138262722
198 0.2977313725 0.4139546943
199 0.2980022253 0.4140822827
200 0.2982717597 0.4142090468
201 0.2985399884 0.4143349956
202 0.2988069239 0.4144601381
203 0.2990725786 0.4145844834
204 0.2993369649 0.4147080400
205 0.2996000947 0.4148308167
206 0.2998619800 0.4149528219
207 0.3001226325 0.4150740639
208 0.3003820638 0.4151945512
209 0.3006402852 0.4153142917
210 0.3008973081 0.4154332934
211 0.3011531435 0.4155515644
212 0.3014078023 0.4156691123
213 0.3016612953 0.4157859448
214 0.3019136333 0.4159020696
215 0.3021648266 0.4160174939
216 0.3024148857 0.4161322253
217 0.3026638208 0.4162462710
218 0.3029116419 0.4163596380
219 0.3031583591 0.4164723335
220 0.3034039821 0.4165843644
221 0.3036485206 0.4166957375
222 0.3038919842 0.4168064597
223 0.3041343824 0.4169165375
224 0.3043757244 0.4170259776
225 0.3046160194 0.4171347863
226 0.3048552766 0.4172429702
227 0.3050935049 0.4173505356
228 0.3053307131 0.4174574886
229 0.3055669100 0.4175638354
230 0.3058021043 0.4176695820
231 0.3060363043 0.4177747345
232 0.3062695185 0.4178792986
233 0.3065017553 0.4179832804
234 0.3067330228 0.4180866854
235 0.3069633291 0.4181895193
236 0.3071926823 0.4182917878
237 0.3074210902 0.4183934964
238 0.3076485606 0.4184946504
239 0.3078751012 0.4185952553
240 0.3081007197 0.4186953164
241 0.3083254236 0.4187948389
242 0.3085492202 0.4188938279
243 0.3087721170 0.4189922886
244 0.3089941212 0.4190902260
245 0.3092152399 0.4191876451
246 0.3094354803 0.4192845508
247 0.3096548493 0.4193809479
248 0.3098733538 0.4194768412
249 0.3100910007 0.4195722354
250 0.3103077968 0.4196671352
251 0.3105237486 0.4197615452
252 0.3107388629 0.4198554699
253 0.3109531460 0.4199489139
254 0.3111666045 0.4200418815
255 0.3113792447 0.4201343771


==> tikz/data/canonpercs_shellaswag_500_Llama2.txt <==
i p s
0 0.0322992004 0.1181564863
1 0.0495942072 0.1645515548
2 0.0610991252 0.1906345528
3 0.0696516148 0.2078189559
4 0.0764578681 0.2203020184
5 0.0821236146 0.2299801597
6 0.0869892982 0.2378327653
7 0.0912631638 0.2444186561
8 0.0950812121 0.2500818743
9 0.0985369513 0.2550469964
10 0.1016973667 0.2594674827
11 0.1046120673 0.2634521143
12 0.1073188170 0.2670803666
13 0.1098470341 0.2704118098
14 0.1122200924 0.2734920985
15 0.1144568830 0.2763569179
16 0.1165729050 0.2790346573
17 0.1185810434 0.2815482657
18 0.1204921375 0.2839165648
19 0.1223154015 0.2861551958
20 0.1240587427 0.2882773126
21 0.1257290044 0.2902940979
22 0.1273321545 0.2922151510
23 0.1288734335 0.2940487853
24 0.1303574716 0.2958022569
25 0.1317883834 0.2974819444
26 0.1331698438 0.2990934906
27 0.1345051505 0.3006419157
28 0.1357972755 0.3021317090
29 0.1370489077 0.3035669034
30 0.1382624884 0.3049511367
31 0.1394402419 0.3062877024
32 0.1405842008 0.3075795927
33 0.1416962278 0.3088295340
34 0.1427780343 0.3100400178
35 0.1438311970 0.3112133262
36 0.1448571713 0.3123515549
37 0.1458573040 0.3134566324
38 0.1468328434 0.3145303368
39 0.1477849495 0.3155743108
40 0.1487147012 0.3165900745
41 0.1496231048 0.3175790367
42 0.1505110993 0.3185425056
43 0.1513795630 0.3194816973
44 0.1522293185 0.3203977440
45 0.1530611370 0.3212917015
46 0.1538757429 0.3221645549
47 0.1546738170 0.3230172255
48 0.1554560005 0.3238505750
49 0.1562228976 0.3246654110
50 0.1569750785 0.3254624908
51 0.1577130815 0.3262425257
52 0.1584374161 0.3270061841
53 0.1591485642 0.3277540951
54 0.1598469824 0.3284868514
55 0.1605331040 0.3292050116
56 0.1612073402 0.3299091033
57 0.1618700814 0.3305996248
58 0.1625216993 0.3312770473
59 0.1631625474 0.3319418171
60 0.1637929624 0.3325943567
61 0.1644132653 0.3332350673
62 0.1650237624 0.3338643293
63 0.1656247461 0.3344825043
64 0.1662164957 0.3350899362
65 0.1667992782 0.3356869523
66 0.1673733493 0.3362738643
67 0.1679389535 0.3368509696
68 0.1684963251 0.3374185516
69 0.1690456890 0.3379768813
70 0.1695872604 0.3385262175
71 0.1701212464 0.3390668079
72 0.1706478456 0.3395988893
73 0.1711672488 0.3401226888
74 0.1716796395 0.3406384241
75 0.1721851944 0.3411463040
76 0.1726840834 0.3416465288
77 0.1731764702 0.3421392911
78 0.1736625123 0.3426247761
79 0.1741423620 0.3431031618
80 0.1746161657 0.3435746196
81 0.1750840649 0.3440393147
82 0.1755461962 0.3444974061
83 0.1760026915 0.3449490473
84 0.1764536783 0.3453943864
85 0.1768992796 0.3458335664
86 0.1773396148 0.3462667254
87 0.1777747990 0.3466939968
88 0.1782049438 0.3471155098
89 0.1786301572 0.3475313892
90 0.1790505438 0.3479417560
91 0.1794662049 0.3483467273
92 0.1798772389 0.3487464166
93 0.1802837410 0.3491409338
94 0.1806858036 0.3495303856
95 0.1810835164 0.3499148756
96 0.1814769663 0.3502945041
97 0.1818662380 0.3506693687
98 0.1822514134 0.3510395642
99 0.1826325724 0.3514051827
100 0.1830097924 0.3517663136
101 0.1833831487 0.3521230441
102 0.1837527147 0.3524754588
103 0.1841185614 0.3528236400
104 0.1844807584 0.3531676681
105 0.1848393730 0.3535076211
106 0.1851944709 0.3538435750
107 0.1855461160 0.3541756041
108 0.1858943707 0.3545037804
109 0.1862392956 0.3548281746
110 0.1865809498 0.3551488551
111 0.1869193909 0.3554658890
112 0.1872546752 0.3557793415
113 0.1875868573 0.3560892765
114 0.1879159908 0.3563957562
115 0.1882421277 0.3566988412
116 0.1885653188 0.3569985910
117 0.1888856138 0.3572950634
118 0.1892030611 0.3575883149
119 0.1895177079 0.3578784010
120 0.1898296006 0.3581653756
121 0.1901387840 0.3584492915
122 0.1904453024 0.3587302004
123 0.1907491987 0.3590081526
124 0.1910505149 0.3592831976
125 0.1913492923 0.3595553837
126 0.1916455709 0.3598247580
127 0.1919393900 0.3600913668
128 0.1922307880 0.3603552553
129 0.1925198026 0.3606164677
130 0.1928064703 0.3608750473
131 0.1930908273 0.3611310365
132 0.1933729086 0.3613844768
133 0.1936527487 0.3616354089
134 0.1939303812 0.3618838726
135 0.1942058391 0.3621299068
136 0.1944791548 0.3623735497
137 0.1947503597 0.3626148387
138 0.1950194849 0.3628538106
139 0.1952865606 0.3630905011
140 0.1955516167 0.3633249455
141 0.1958146820 0.3635571783
142 0.1960757852 0.3637872333
143 0.1963349542 0.3640151437
144 0.1965922163 0.3642409418
145 0.1968475983 0.3644646597
146 0.1971011267 0.3646863284
147 0.1973528270 0.3649059788
148 0.1976027247 0.3651236407
149 0.1978508444 0.3653393438
150 0.1980972106 0.3655531168
151 0.1983418470 0.3657649881
152 0.1985847770 0.3659749857
153 0.1988260236 0.3661831366
154 0.1990656092 0.3663894679
155 0.1993035560 0.3665940057
156 0.1995398856 0.3667967758
157 0.1997746193 0.3669978035
158 0.2000077780 0.3671971138
159 0.2002393821 0.3673947310
160 0.2004694517 0.3675906790
161 0.2006980067 0.3677849813
162 0.2009250665 0.3679776611
163 0.2011506499 0.3681687411
164 0.2013747758 0.3683582434
165 0.2015974626 0.3685461899
166 0.2018187282 0.3687326021
167 0.2020385903 0.3689175011
168 0.2022570665 0.3691009076
169 0.2024741737 0.3692828419
170 0.2026899289 0.3694633240
171 0.2029043485 0.3696423736
172 0.2031174487 0.3698200099
173 0.2033292455 0.3699962519
174 0.2035397547 0.3701711182
175 0.2037489915 0.3703446272
176 0.2039569711 0.3705167967
177 0.2041637085 0.3706876445
178 0.2043692183 0.3708571879
179 0.2045735148 0.3710254441
180 0.2047766124 0.3711924298
181 0.2049785247 0.3713581614
182 0.2051792657 0.3715226553
183 0.2053788487 0.3716859274
184 0.2055772870 0.3718479932
185 0.2057745937 0.3720088684
186 0.2059707815 0.3721685679
187 0.2061658631 0.3723271068
188 0.2063598509 0.3724844996
189 0.2065527571 0.3726407608
190 0.2067445938 0.3727959045
191 0.2069353727 0.3729499448
192 0.2071251055 0.3731028953
193 0.2073138038 0.3732547694
194 0.2075014787 0.3734055806
195 0.2076881413 0.3735553418
196 0.2078738027 0.3737040658
197 0.2080584736 0.3738517654
198 0.2082421645 0.3739984529
199 0.2084248859 0.3741441406
200 0.2086066481 0.3742888405
201 0.2087874613 0.3744325645
202 0.2089673353 0.3745753242
203 0.2091462801 0.3747171310
204 0.2093243052 0.3748579964
205 0.2095014202 0.3749979314
206 0.2096776344 0.3751369469
207 0.2098529573 0.3752750537
208 0.2100273977 0.3754122625
209 0.2102009648 0.3755485835
210 0.2103736673 0.3756840273
211 0.2105455140 0.3758186037
212 0.2107165134 0.3759523229
213 0.2108866741 0.3760851945
214 0.2110560043 0.3762172284
215 0.2112245123 0.3763484339
216 0.2113922062 0.3764788204
217 0.2115590940 0.3766083972
218 0.2117251834 0.3767371734
219 0.2118904824 0.3768651578
220 0.2120549986 0.3769923594
221 0.2122187395 0.3771187868
222 0.2123817124 0.3772444484
223 0.2125439249 0.3773693529
224 0.2127053841 0.3774935084
225 0.2128660971 0.3776169232
226 0.2130260710 0.3777396052
227 0.2131853128 0.3778615625
228 0.2133438292 0.3779828028
229 0.2135016270 0.3781033338
230 0.2136587128 0.3782231632
231 0.2138150934 0.3783422985
232 0.2139707750 0.3784607469
233 0.2141257642 0.3785785158
234 0.2142800671 0.3786956124
235 0.2144336902 0.3788120436
236 0.2145866394 0.3789278165
237 0.2147389208 0.3790429379
238 0.2148905405 0.3791574146
239 0.2150415044 0.3792712532
240 0.2151918181 0.3793844604
241 0.2153414876 0.3794970425
242 0.2154905185 0.3796090060
243 0.2156389163 0.3797203572
244 0.2157866867 0.3798311023
245 0.2159338350 0.3799412474
246 0.2160803666 0.3800507986
247 0.2162262869 0.3801597618
248 0.2163716012 0.3802681429
249 0.2165163145 0.3803759476
250 0.2166604321 0.3804831817
251 0.2168039590 0.3805898509
252 0.2169469001 0.3806959606
253 0.2170892604 0.3808015164
254 0.2172310448 0.3809065237
255 0.2173722581 0.3810109878


==> tikz/data/canonpercs_ssocial_iqa_20000_Gemma2B.txt <==
i p s
0 0.1008710801 0.1860764877
1 0.1569427262 0.2555384628
2 0.1950900265 0.2923238774
3 0.2239545271 0.3155425331
4 0.2471935927 0.3317379078
5 0.2666666852 0.3437811935
6 0.2834416194 0.3531408940
7 0.2981863338 0.3606508306
8 0.3113460475 0.3668225093
9 0.3232324736 0.3719891156
10 0.3340725376 0.3763783011
11 0.3440367404 0.3801517413
12 0.3532565586 0.3834279489
13 0.3618355962 0.3862961059
14 0.3698570011 0.3888248125
15 0.3773885563 0.3910678280
16 0.3844862722 0.3930679573
17 0.3911969803 0.3948597555
18 0.3975602476 0.3964714550
19 0.4036098131 0.3979263679
20 0.4093746848 0.3992439252
21 0.4148799892 0.4004404599
22 0.4201476379 0.4015298057
23 0.4251968556 0.4025237600
24 0.4300446049 0.4034324471
25 0.4347059290 0.4042646059
26 0.4391942326 0.4050278196
27 0.4435215124 0.4057287010
28 0.4476985488 0.4063730429
29 0.4517350661 0.4069659420
30 0.4556398665 0.4075119001
31 0.4594209441 0.4080149088
32 0.4630855814 0.4084785197
33 0.4666404318 0.4089059034
34 0.4700915907 0.4092998998
35 0.4734446567 0.4096630596
36 0.4767047843 0.4099976809
37 0.4798767301 0.4103058392
38 0.4829648934 0.4105894144
39 0.4859733507 0.4108501131
40 0.4889058875 0.4110894884
41 0.4917660252 0.4113089567
42 0.4945570453 0.4115098126
43 0.4972820110 0.4116932419
44 0.4999437864 0.4118603330
45 0.5025450533 0.4120120862
46 0.5050883265 0.4121494235
47 0.5075759679 0.4122731953
48 0.5100101982 0.4123841877
49 0.5123931083 0.4124831287
50 0.5147266694 0.4125706931
51 0.5170127418 0.4126475077
52 0.5192530833 0.4127141555
53 0.5214493566 0.4127711793
54 0.5236031361 0.4128190855
55 0.5257159140 0.4128583468
56 0.5277891062 0.4128894052
57 0.5298240570 0.4129126746
58 0.5318220445 0.4129285427
59 0.5337842843 0.4129373732
60 0.5357119340 0.4129395081
61 0.5376060964 0.4129352687
62 0.5394678233 0.4129249573
63 0.5412981185 0.4129088589
64 0.5430979407 0.4128872423
65 0.5448682060 0.4128603611
66 0.5466097907 0.4128284549
67 0.5483235331 0.4127917504
68 0.5500102363 0.4127504619
69 0.5516706698 0.4127047925
70 0.5533055711 0.4126549348
71 0.5549156480 0.4126010713
72 0.5565015798 0.4125433755
73 0.5580640189 0.4124820118
74 0.5596035922 0.4124171369
75 0.5611209025 0.4123488996
76 0.5626165295 0.4122774416
77 0.5640910313 0.4122028979
78 0.5655449451 0.4121253971
79 0.5669787883 0.4120450617
80 0.5683930599 0.4119620089
81 0.5697882407 0.4118763502
82 0.5711647945 0.4117881924
83 0.5725231690 0.4116976373
84 0.5738637963 0.4116047824
85 0.5751870937 0.4115097209
86 0.5764934644 0.4114125420
87 0.5777832981 0.4113133311
88 0.5790569716 0.4112121699
89 0.5803148494 0.4111091367
90 0.5815572840 0.4110043068
91 0.5827846168 0.4108977522
92 0.5839971781 0.4107895418
93 0.5851952882 0.4106797421
94 0.5863792570 0.4105684167
95 0.5875493851 0.4104556268
96 0.5887059638 0.4103414310
97 0.5898492758 0.4102258858
98 0.5909795951 0.4101090455
99 0.5920971877 0.4099909623
100 0.5932023117 0.4098716862
101 0.5942952178 0.4097512657
102 0.5953761493 0.4096297472
103 0.5964453428 0.4095071753
104 0.5975030279 0.4093835933
105 0.5985494279 0.4092590426
106 0.5995847600 0.4091335631
107 0.6006092352 0.4090071934
108 0.6016230589 0.4088799706
109 0.6026264307 0.4087519305
110 0.6036195451 0.4086231077
111 0.6046025913 0.4084935353
112 0.6055757534 0.4083632456
113 0.6065392108 0.4082322696
114 0.6074931382 0.4081006370
115 0.6084377058 0.4079683769
116 0.6093730794 0.4078355171
117 0.6102994207 0.4077020844
118 0.6112168871 0.4075681049
119 0.6121256323 0.4074336037
120 0.6130258060 0.4072986051
121 0.6139175544 0.4071631324
122 0.6148010199 0.4070272083
123 0.6156763418 0.4068908547
124 0.6165436556 0.4067540928
125 0.6174030939 0.4066169430
126 0.6182547860 0.4064794250
127 0.6190988582 0.4063415581
128 0.6199354338 0.4062033606
129 0.6207646334 0.4060648506
130 0.6215865746 0.4059260452
131 0.6224013724 0.4057869613
132 0.6232091392 0.4056476149
133 0.6240099849 0.4055080219
134 0.6248040169 0.4053681973
135 0.6255913401 0.4052281558
136 0.6263720573 0.4050879117
137 0.6271462688 0.4049474786
138 0.6279140730 0.4048068700
139 0.6286755659 0.4046660986
140 0.6294308416 0.4045251770
141 0.6301799920 0.4043841171
142 0.6309231073 0.4042429309
143 0.6316602755 0.4041016294
144 0.6323915832 0.4039602238
145 0.6331171146 0.4038187246
146 0.6338369527 0.4036771421
147 0.6345511785 0.4035354864
148 0.6352598714 0.4033937669
149 0.6359631092 0.4032519931
150 0.6366609681 0.4031101741
151 0.6373535227 0.4029683186
152 0.6380408464 0.4028264351
153 0.6387230109 0.4026845318
154 0.6394000864 0.4025426167
155 0.6400721419 0.4024006975
156 0.6407392452 0.4022587817
157 0.6414014623 0.4021168766
158 0.6420588585 0.4019749892
159 0.6427114973 0.4018331263
160 0.6433594416 0.4016912944
161 0.6440027525 0.4015494999
162 0.6446414904 0.4014077492
163 0.6452757143 0.4012660480
164 0.6459054822 0.4011244023
165 0.6465308511 0.4009828176
166 0.6471518769 0.4008412994
167 0.6477686144 0.4006998530
168 0.6483811174 0.4005584835
169 0.6489894390 0.4004171958
170 0.6495936309 0.4002759947
171 0.6501937442 0.4001348849
172 0.6507898290 0.3999938708
173 0.6513819346 0.3998529569
174 0.6519701092 0.3997121473
175 0.6525544003 0.3995714461
176 0.6531348547 0.3994308572
177 0.6537115182 0.3992903846
178 0.6542844359 0.3991500318
179 0.6548536520 0.3990098025
180 0.6554192102 0.3988697001
181 0.6559811532 0.3987297280
182 0.6565395231 0.3985898895
183 0.6570943613 0.3984501876
184 0.6576457084 0.3983106254
185 0.6581936045 0.3981712059
186 0.6587380890 0.3980319319
187 0.6592792005 0.3978928061
188 0.6598169770 0.3977538313
189 0.6603514561 0.3976150099
190 0.6608826746 0.3974763444
191 0.6614106687 0.3973378373
192 0.6619354741 0.3971994909
193 0.6624571258 0.3970613074
194 0.6629756585 0.3969232890
195 0.6634911061 0.3967854377
196 0.6640035020 0.3966477556
197 0.6645128792 0.3965102446
198 0.6650192701 0.3963729066
199 0.6655227066 0.3962357434
200 0.6660232201 0.3960987567
201 0.6665208417 0.3959619483
202 0.6670156016 0.3958253197
203 0.6675075300 0.3956888726
204 0.6679966563 0.3955526083
205 0.6684830097 0.3954165284
206 0.6689666189 0.3952806343
207 0.6694475120 0.3951449273
208 0.6699257169 0.3950094087
209 0.6704012610 0.3948740797
210 0.6708741712 0.3947389415
211 0.6713444743 0.3946039953
212 0.6718121963 0.3944692421
213 0.6722773631 0.3943346831
214 0.6727400003 0.3942003191
215 0.6732001328 0.3940661513
216 0.6736577854 0.3939321804
217 0.6741129824 0.3937984075
218 0.6745657480 0.3936648333
219 0.6750161057 0.3935314587
220 0.6754640790 0.3933982843
221 0.6759096909 0.3932653111
222 0.6763529640 0.3931325396
223 0.6767939208 0.3929999705
224 0.6772325833 0.3928676045
225 0.6776689733 0.3927354421
226 0.6781031123 0.3926034840
227 0.6785350214 0.3924717307
228 0.6789647217 0.3923401826
229 0.6793922335 0.3922088403
230 0.6798175773 0.3920777043
231 0.6802407732 0.3919467748
232 0.6806618409 0.3918160525
233 0.6810808000 0.3916855375
234 0.6814976696 0.3915552304
235 0.6819124689 0.3914251313
236 0.6823252165 0.3912952406
237 0.6827359310 0.3911655587
238 0.6831446306 0.3910360857
239 0.6835513334 0.3909068218
240 0.6839560572 0.3907777674
241 0.6843588195 0.3906489225
242 0.6847596377 0.3905202874
243 0.6851585288 0.3903918622
244 0.6855555099 0.3902636471
245 0.6859505975 0.3901356421
246 0.6863438081 0.3900078474
247 0.6867351581 0.3898802631
248 0.6871246634 0.3897528891
249 0.6875123399 0.3896257257
250 0.6878982034 0.3894987727
251 0.6882822691 0.3893720303
252 0.6886645525 0.3892454983
253 0.6890450686 0.3891191769
254 0.6894238323 0.3889930660
255 0.6898008583 0.3888671655


==> tikz/data/canonpercs_ssocial_iqa_20000_Llama2.txt <==
i p s
0 0.1748530861 0.2262323794
1 0.2679514809 0.2981221064
2 0.3297072815 0.3326117481
3 0.3752281754 0.3521568273
4 0.4109224341 0.3642506383
5 0.4400770965 0.3721466195
6 0.4645891343 0.3774811971
7 0.4856457362 0.3811590787
8 0.5040358927 0.3837156996
9 0.5203090939 0.3854852249
10 0.5348627296 0.3866854537
11 0.5479932358 0.3874636066
12 0.5599275316 0.3879223343
13 0.5708431508 0.3881351484
14 0.5808815924 0.3881559232
15 0.5901574480 0.3880249439
16 0.5987648080 0.3877728680
17 0.6067818662 0.3874233888
18 0.6142742962 0.3869950691
19 0.6212977760 0.3865026279
20 0.6278999045 0.3859578628
21 0.6341216795 0.3853703209
22 0.6399986520 0.3847477946
23 0.6455618387 0.3840966932
24 0.6508384513 0.3834223251
25 0.6558524851 0.3827291142
26 0.6606251983 0.3820207678
27 0.6651755054 0.3813004082
28 0.6695203027 0.3805706766
29 0.6736747397 0.3798338160
30 0.6776524465 0.3790917376
31 0.6814657254 0.3783460750
32 0.6851257140 0.3775982273
33 0.6886425236 0.3768493960
34 0.6920253582 0.3761006140
35 0.6952826170 0.3753527704
36 0.6984219826 0.3746066308
37 0.7014504979 0.3738628549
38 0.7043746332 0.3731220108
39 0.7072003442 0.3723845870
40 0.7099331238 0.3716510033
41 0.7125780471 0.3709216194
42 0.7151398111 0.3701967423
43 0.7176227704 0.3694766336
44 0.7200309680 0.3687615145
45 0.7223681640 0.3680515707
46 0.7246378596 0.3673469573
47 0.7268433201 0.3666478018
48 0.7289875944 0.3659542077
49 0.7310735335 0.3652662572
50 0.7331038060 0.3645840140
51 0.7350809131 0.3639075250
52 0.7370072019 0.3632368228
53 0.7388848769 0.3625719269
54 0.7407160113 0.3619128455
55 0.7425025565 0.3612595768
56 0.7442463512 0.3606121101
57 0.7459491297 0.3599704272
58 0.7476125292 0.3593345027
59 0.7492380967 0.3587043056
60 0.7508272951 0.3580797995
61 0.7523815092 0.3574609433
62 0.7539020508 0.3568476923
63 0.7553901635 0.3562399980
64 0.7568470274 0.3556378093
65 0.7582737628 0.3550410724
66 0.7596714344 0.3544497314
67 0.7610410546 0.3538637287
68 0.7623835867 0.3532830051
69 0.7636999481 0.3527075002
70 0.7649910129 0.3521371528
71 0.7662576143 0.3515719008
72 0.7675005475 0.3510116816
73 0.7687205716 0.3504564322
74 0.7699184116 0.3499060896
75 0.7710947605 0.3493605904
76 0.7722502811 0.3488198714
77 0.7733856075 0.3482838696
78 0.7745013469 0.3477525221
79 0.7755980809 0.3472257666
80 0.7766763668 0.3467035410
81 0.7777367391 0.3461857836
82 0.7787797105 0.3456724336
83 0.7798057733 0.3451634303
84 0.7808154000 0.3446587141
85 0.7818090448 0.3441582257
86 0.7827871440 0.3436619067
87 0.7837501174 0.3431696994
88 0.7846983687 0.3426815468
89 0.7856322866 0.3421973926
90 0.7865522452 0.3417171815
91 0.7874586049 0.3412408588
92 0.7883517131 0.3407683706
93 0.7892319046 0.3402996640
94 0.7900995023 0.3398346867
95 0.7909548176 0.3393733873
96 0.7917981514 0.3389157152
97 0.7926297939 0.3384616206
98 0.7934500255 0.3380110547
99 0.7942591170 0.3375639691
100 0.7950573302 0.3371203167
101 0.7958449184 0.3366800506
102 0.7966221262 0.3362431253
103 0.7973891906 0.3358094957
104 0.7981463408 0.3353791176
105 0.7988937987 0.3349519474
106 0.7996317792 0.3345279425
107 0.8003604903 0.3341070608
108 0.8010801339 0.3336892612
109 0.8017909055 0.3332745030
110 0.8024929945 0.3328627465
111 0.8031865848 0.3324539524
112 0.8038718547 0.3320480824
113 0.8045489772 0.3316450986
114 0.8052181202 0.3312449639
115 0.8058794469 0.3308476420
116 0.8065331154 0.3304530968
117 0.8071792797 0.3300612932
118 0.8078180892 0.3296721967
119 0.8084496890 0.3292857731
120 0.8090742203 0.3289019892
121 0.8096918203 0.3285208121
122 0.8103026226 0.3281422095
123 0.8109067570 0.3277661498
124 0.8115043498 0.3273926018
125 0.8120955239 0.3270215348
126 0.8126803990 0.3266529189
127 0.8132590917 0.3262867243
128 0.8138317153 0.3259229221
129 0.8143983805 0.3255614837
130 0.8149591948 0.3252023810
131 0.8155142631 0.3248455863
132 0.8160636878 0.3244910726
133 0.8166075684 0.3241388130
134 0.8171460022 0.3237887815
135 0.8176790839 0.3234409520
136 0.8182069060 0.3230952994
137 0.8187295585 0.3227517985
138 0.8192471295 0.3224104249
139 0.8197597048 0.3220711543
140 0.8202673682 0.3217339631
141 0.8207702016 0.3213988278
142 0.8212682848 0.3210657254
143 0.8217616957 0.3207346334
144 0.8222505106 0.3204055294
145 0.8227348040 0.3200783916
146 0.8232146485 0.3197531983
147 0.8236901151 0.3194299284
148 0.8241612734 0.3191085610
149 0.8246281911 0.3187890755
150 0.8250909348 0.3184714516
151 0.8255495692 0.3181556695
152 0.8260041579 0.3178417096
153 0.8264547629 0.3175295524
154 0.8269014449 0.3172191791
155 0.8273442633 0.3169105708
156 0.8277832764 0.3166037092
157 0.8282185408 0.3162985761
158 0.8286501124 0.3159951535
159 0.8290780457 0.3156934238
160 0.8295023940 0.3153933698
161 0.8299232095 0.3150949743
162 0.8303405435 0.3147982203
163 0.8307544460 0.3145030915
164 0.8311649662 0.3142095713
165 0.8315721522 0.3139176436
166 0.8319760510 0.3136272926
167 0.8323767089 0.3133385026
168 0.8327741711 0.3130512582
169 0.8331684819 0.3127655442
170 0.8335596849 0.3124813455
171 0.8339478227 0.3121986474
172 0.8343329371 0.3119174353
173 0.8347150691 0.3116376948
174 0.8350942588 0.3113594118
175 0.8354705457 0.3110825723
176 0.8358439685 0.3108071625
177 0.8362145651 0.3105331688
178 0.8365823727 0.3102605778
179 0.8369474280 0.3099893764
180 0.8373097666 0.3097195514
181 0.8376694239 0.3094510900
182 0.8380264342 0.3091839795
183 0.8383808317 0.3089182074
184 0.8387326495 0.3086537613
185 0.8390819203 0.3083906291
186 0.8394286761 0.3081287987
187 0.8397729487 0.3078682583
188 0.8401147687 0.3076089961
189 0.8404541668 0.3073510007
190 0.8407911727 0.3070942605
191 0.8411258158 0.3068387644
192 0.8414581248 0.3065845011
193 0.8417881283 0.3063314599
194 0.8421158539 0.3060796297
195 0.8424413290 0.3058290000
196 0.8427645805 0.3055795601
197 0.8430856349 0.3053312997
198 0.8434045182 0.3050842085
199 0.8437212558 0.3048382763
200 0.8440358729 0.3045934930
201 0.8443483942 0.3043498488
202 0.8446588440 0.3041073339
203 0.8449672461 0.3038659386
204 0.8452736241 0.3036256534
205 0.8455780011 0.3033864688
206 0.8458803998 0.3031483755
207 0.8461808425 0.3029113644
208 0.8464793513 0.3026754262
209 0.8467759478 0.3024405522
210 0.8470706533 0.3022067333
211 0.8473634887 0.3019739609
212 0.8476544748 0.3017422263
213 0.8479436318 0.3015115208
214 0.8482309796 0.3012818361
215 0.8485165381 0.3010531638
216 0.8488003265 0.3008254956
217 0.8490823639 0.3005988235
218 0.8493626690 0.3003731392
219 0.8496412605 0.3001484349
220 0.8499181564 0.2999247026
221 0.8501933748 0.2997019346
222 0.8504669332 0.2994801232
223 0.8507388491 0.2992592608
224 0.8510091396 0.2990393398
225 0.8512778216 0.2988203529
226 0.8515449117 0.2986022925
227 0.8518104263 0.2983851516
228 0.8520743814 0.2981689229
229 0.8523367932 0.2979535992
230 0.8525976771 0.2977391736
231 0.8528570487 0.2975256392
232 0.8531149231 0.2973129889
233 0.8533713154 0.2971012161
234 0.8536262404 0.2968903141
235 0.8538797126 0.2966802761
236 0.8541317463 0.2964710956
237 0.8543823559 0.2962627661
238 0.8546315552 0.2960552812
239 0.8548793580 0.2958486344
240 0.8551257778 0.2956428196
241 0.8553708281 0.2954378305
242 0.8556145221 0.2952336609
243 0.8558568728 0.2950303047
244 0.8560978930 0.2948277559
245 0.8563375953 0.2946260086
246 0.8565759924 0.2944250568
247 0.8568130965 0.2942248947
248 0.8570489198 0.2940255165
249 0.8572834742 0.2938269165
250 0.8575167716 0.2936290891
251 0.8577488236 0.2934320287
252 0.8579796419 0.2932357297
253 0.8582092377 0.2930401866
254 0.8584376223 0.2928453940
255 0.8586648067 0.2926513465


==> tikz/data/canonpercs_struthfulqa_500_Gemma2B.txt <==
i p s
0 0.3072554549 0.3106152654
1 0.4236231521 0.3683106581
2 0.4887265740 0.3870802441
3 0.5321369883 0.3943229090
4 0.5639804303 0.3969855840
5 0.5887683685 0.3975216813
6 0.6088564159 0.3969702332
7 0.6256136457 0.3958273544
8 0.6399002127 0.3943521964
9 0.6522893810 0.3926900770
10 0.6631811648 0.3909271808
11 0.6728650581 0.3891168591
12 0.6815568468 0.3872931587
13 0.6894213306 0.3854782114
14 0.6965869529 0.3836864941
15 0.7031555632 0.3819274072
16 0.7092091314 0.3802069019
17 0.7148144883 0.3785285464
18 0.7200267482 0.3768942451
19 0.7248918288 0.3753047357
20 0.7294483386 0.3737599394
21 0.7337290116 0.3722592110
22 0.7377618126 0.3708015191
23 0.7415707998 0.3693855773
24 0.7451768035 0.3680099390
25 0.7485979674 0.3666730671
26 0.7518501825 0.3653733833
27 0.7549474386 0.3641093049
28 0.7579021113 0.3628792699
29 0.7607251971 0.3616817545
30 0.7634265085 0.3605152857
31 0.7660148360 0.3593784482
32 0.7684980835 0.3582698894
33 0.7708833825 0.3571883213
34 0.7731771887 0.3561325211
35 0.7753853635 0.3551013303
36 0.7775132448 0.3540936533
37 0.7795657063 0.3531084550
38 0.7815472097 0.3521447584
39 0.7834618495 0.3512016419
40 0.7853133913 0.3502782364
41 0.7871053062 0.3493737222
42 0.7888408003 0.3484873263
43 0.7905228406 0.3476183197
44 0.7921541777 0.3467660145
45 0.7937373665 0.3459297613
46 0.7952747837 0.3451089470
47 0.7967686438 0.3443029923
48 0.7982210133 0.3435113494
49 0.7996338233 0.3427335001
50 0.8010088811 0.3419689541
51 0.8023478799 0.3412172466
52 0.8036524084 0.3404779374
53 0.8049239588 0.3397506085
54 0.8061639344 0.3390348634
55 0.8073736562 0.3383303254
56 0.8085543692 0.3376366363
57 0.8097072478 0.3369534553
58 0.8108334010 0.3362804579
59 0.8119338771 0.3356173351
60 0.8130096678 0.3349637922
61 0.8140617119 0.3343195478
62 0.8150908994 0.3336843336
63 0.8160980740 0.3330578930
64 0.8170840369 0.3324399805
65 0.8180495490 0.3318303617
66 0.8189953336 0.3312288117
67 0.8199220787 0.3306351152
68 0.8208304394 0.3300490660
69 0.8217210397 0.3294704659
70 0.8225944742 0.3288991251
71 0.8234513103 0.3283348608
72 0.8242920894 0.3277774979
73 0.8251173284 0.3272268676
74 0.8259275216 0.3266828077
75 0.8267231412 0.3261451619
76 0.8275046390 0.3256137799
77 0.8282724476 0.3250885166
78 0.8290269810 0.3245692324
79 0.8297686361 0.3240557923
80 0.8304977932 0.3235480662
81 0.8312148171 0.3230459286
82 0.8319200579 0.3225492580
83 0.8326138516 0.3220579370
84 0.8332965208 0.3215718524
85 0.8339683758 0.3210908944
86 0.8346297144 0.3206149569
87 0.8352808235 0.3201439369
88 0.8359219786 0.3196777351
89 0.8365534453 0.3192162549
90 0.8371754792 0.3187594028
91 0.8377883263 0.3183070883
92 0.8383922238 0.3178592234
93 0.8389874005 0.3174157228
94 0.8395740768 0.3169765037
95 0.8401524653 0.3165414857
96 0.8407227715 0.3161105907
97 0.8412851934 0.3156837429
98 0.8418399223 0.3152608684
99 0.8423871431 0.3148418956
100 0.8429270345 0.3144267549
101 0.8434597690 0.3140153783
102 0.8439855137 0.3136076998
103 0.8445044300 0.3132036553
104 0.8450166742 0.3128031822
105 0.8455223975 0.3124062197
106 0.8460217462 0.3120127083
107 0.8465148622 0.3116225903
108 0.8470018828 0.3112358094
109 0.8474829411 0.3108523107
110 0.8479581660 0.3104720405
111 0.8484276826 0.3100949468
112 0.8488916121 0.3097209785
113 0.8493500723 0.3093500860
114 0.8498031771 0.3089822208
115 0.8502510374 0.3086173356
116 0.8506937607 0.3082553840
117 0.8511314514 0.3078963211
118 0.8515642110 0.3075401026
119 0.8519921378 0.3071866855
120 0.8524153277 0.3068360279
121 0.8528338736 0.3064880884
122 0.8532478660 0.3061428270
123 0.8536573930 0.3058002044
124 0.8540625399 0.3054601821
125 0.8544633900 0.3051227225
126 0.8548600243 0.3047877889
127 0.8552525216 0.3044553454
128 0.8556409585 0.3041253567
129 0.8560254098 0.3037977885
130 0.8564059482 0.3034726070
131 0.8567826445 0.3031497792
132 0.8571555677 0.3028292729
133 0.8575247851 0.3025110564
134 0.8578903621 0.3021950987
135 0.8582523628 0.3018813696
136 0.8586108494 0.3015698392
137 0.8589658826 0.3012604785
138 0.8593175217 0.3009532589
139 0.8596658244 0.3006481525
140 0.8600108471 0.3003451318
141 0.8603526450 0.3000441700
142 0.8606912715 0.2997452407
143 0.8610267793 0.2994483180
144 0.8613592195 0.2991533768
145 0.8616886420 0.2988603920
146 0.8620150957 0.2985693393
147 0.8623386283 0.2982801948
148 0.8626592864 0.2979929350
149 0.8629771154 0.2977075369
150 0.8632921600 0.2974239778
151 0.8636044636 0.2971422357
152 0.8639140686 0.2968622887
153 0.8642210168 0.2965841154
154 0.8645253487 0.2963076949
155 0.8648271041 0.2960330064
156 0.8651263219 0.2957600299
157 0.8654230402 0.2954887453
158 0.8657172961 0.2952191332
159 0.8660091262 0.2949511743
160 0.8662985661 0.2946848498
161 0.8665856507 0.2944201412
162 0.8668704142 0.2941570303
163 0.8671528901 0.2938954991
164 0.8674331111 0.2936355300
165 0.8677111093 0.2933771059
166 0.8679869161 0.2931202096
167 0.8682605625 0.2928648244
168 0.8685320785 0.2926109340
169 0.8688014937 0.2923585221
170 0.8690688372 0.2921075729
171 0.8693341373 0.2918580707
172 0.8695974218 0.2916100001
173 0.8698587181 0.2913633460
174 0.8701180529 0.2911180935
175 0.8703754525 0.2908742279
176 0.8706309427 0.2906317349
177 0.8708845486 0.2903906003
178 0.8711362951 0.2901508100
179 0.8713862064 0.2899123503
180 0.8716343064 0.2896752077
181 0.8718806185 0.2894393689
182 0.8721251657 0.2892048208
183 0.8723679704 0.2889715504
184 0.8726090549 0.2887395450
185 0.8728484408 0.2885087921
186 0.8730861494 0.2882792793
187 0.8733222017 0.2880509946
188 0.8735566183 0.2878239259
189 0.8737894192 0.2875980614
190 0.8740206245 0.2873733895
191 0.8742502535 0.2871498988
192 0.8744783254 0.2869275780
193 0.8747048589 0.2867064160
194 0.8749298726 0.2864864017
195 0.8751533846 0.2862675245
196 0.8753754128 0.2860497736
197 0.8755959747 0.2858331387
198 0.8758150875 0.2856176092
199 0.8760327681 0.2854031751
200 0.8762490333 0.2851898262
201 0.8764638993 0.2849775527
202 0.8766773824 0.2847663448
203 0.8768894983 0.2845561928
204 0.8771002626 0.2843470872
205 0.8773096907 0.2841390186
206 0.8775177975 0.2839319779
207 0.8777245980 0.2837259558
208 0.8779301067 0.2835209433
209 0.8781343379 0.2833169316
210 0.8783373058 0.2831139119
211 0.8785390242 0.2829118755
212 0.8787395069 0.2827108140
213 0.8789387672 0.2825107188
214 0.8791368185 0.2823115817
215 0.8793336737 0.2821133944
216 0.8795293457 0.2819161489
217 0.8797238471 0.2817198371
218 0.8799171903 0.2815244512
219 0.8801093877 0.2813299834
220 0.8803004512 0.2811364259
221 0.8804903928 0.2809437712
222 0.8806792240 0.2807520118
223 0.8808669566 0.2805611402
224 0.8810536017 0.2803711491
225 0.8812391706 0.2801820314
226 0.8814236742 0.2799937799
227 0.8816071235 0.2798063874
228 0.8817895291 0.2796198471
229 0.8819709016 0.2794341521
230 0.8821512513 0.2792492956
231 0.8823305884 0.2790652708
232 0.8825089230 0.2788820712
233 0.8826862651 0.2786996901
234 0.8828626245 0.2785181211
235 0.8830380107 0.2783373579
236 0.8832124334 0.2781573939
237 0.8833859018 0.2779782231
238 0.8835584253 0.2777998393
239 0.8837300129 0.2776222362
240 0.8839006737 0.2774454079
241 0.8840704165 0.2772693485
242 0.8842392500 0.2770940519
243 0.8844071829 0.2769195125
244 0.8845742236 0.2767457244
245 0.8847403806 0.2765726818
246 0.8849056622 0.2764003793
247 0.8850700764 0.2762288112
248 0.8852336313 0.2760579719
249 0.8853963349 0.2758878561
250 0.8855581950 0.2757184584
251 0.8857192194 0.2755497733
252 0.8858794156 0.2753817957
253 0.8860387912 0.2752145203
254 0.8861973536 0.2750479420
255 0.8863551101 0.2748820557


==> tikz/data/canonpercs_struthfulqa_500_Llama2.txt <==
i p s
0 0.2888367965 0.2941287836
1 0.4077351566 0.3549716184
2 0.4766339913 0.3763888737
3 0.5232175055 0.3851162134
4 0.5575911230 0.3885237332
5 0.5844194367 0.3893637657
6 0.6061892595 0.3888587840
7 0.6243639551 0.3876171353
8 0.6398691848 0.3859662759
9 0.6533236943 0.3840923205
10 0.6651594236 0.3821049996
11 0.6756886533 0.3800704987
12 0.6851437684 0.3780291764
13 0.6937019468 0.3760056229
14 0.7015011010 0.3740146018
15 0.7086505182 0.3720646694
16 0.7152381657 0.3701604321
17 0.7213358299 0.3683039798
18 0.7270028109 0.3664958077
19 0.7322886284 0.3647354150
20 0.7372350382 0.3630216950
21 0.7418775577 0.3613531899
22 0.7462466367 0.3597282575
23 0.7503685665 0.3581451778
24 0.7542661951 0.3566022217
25 0.7579594953 0.3550976930
26 0.7614660205 0.3536299541
27 0.7648012742 0.3521974398
28 0.7679790109 0.3507986636
29 0.7710114849 0.3494322199
30 0.7739096560 0.3480967825
31 0.7766833612 0.3467911020
32 0.7793414592 0.3455140018
33 0.7818919522 0.3442643737
34 0.7843420901 0.3430411732
35 0.7866984587 0.3418434151
36 0.7889670560 0.3406701695
37 0.7911533576 0.3395205574
38 0.7932623737 0.3383937469
39 0.7952986985 0.3372889500
40 0.7972665532 0.3362054193
41 0.7991698238 0.3351424450
42 0.8010120946 0.3340993525
43 0.8027966769 0.3330754994
44 0.8045266356 0.3320702742
45 0.8062048113 0.3310830934
46 0.8078338417 0.3301134003
47 0.8094161790 0.3291606631
48 0.8109541063 0.3282243730
49 0.8124497526 0.3273040436
50 0.8139051054 0.3263992089
51 0.8153220225 0.3255094224
52 0.8167022429 0.3246342559
53 0.8180473962 0.3237732987
54 0.8193590109 0.3229261563
55 0.8206385228 0.3220924498
56 0.8218872817 0.3212718151
57 0.8231065582 0.3204639019
58 0.8242975492 0.3196683732
59 0.8254613837 0.3188849047
60 0.8265991271 0.3181131838
61 0.8277117864 0.3173529095
62 0.8288003137 0.3166037916
63 0.8298656104 0.3158655501
64 0.8309085303 0.3151379151
65 0.8319298829 0.3144206258
66 0.8329304364 0.3137134305
67 0.8339109205 0.3130160861
68 0.8348720283 0.3123283577
69 0.8358144194 0.3116500181
70 0.8367387214 0.3109808477
71 0.8376455320 0.3103206340
72 0.8385354211 0.3096691713
73 0.8394089321 0.3090262607
74 0.8402665837 0.3083917095
75 0.8411088711 0.3077653308
76 0.8419362676 0.3071469438
77 0.8427492260 0.3065363732
78 0.8435481790 0.3059334490
79 0.8443335414 0.3053380062
80 0.8451057100 0.3047498850
81 0.8458650656 0.3041689301
82 0.8466119728 0.3035949909
83 0.8473467819 0.3030279211
84 0.8480698287 0.3024675787
85 0.8487814362 0.3019138256
86 0.8494819143 0.3013665278
87 0.8501715611 0.3008255550
88 0.8508506633 0.3002907806
89 0.8515194968 0.2997620812
90 0.8521783272 0.2992393371
91 0.8528274101 0.2987224319
92 0.8534669921 0.2982112519
93 0.8540973105 0.2977056870
94 0.8547185946 0.2972056296
95 0.8553310651 0.2967109752
96 0.8559349353 0.2962216218
97 0.8565304110 0.2957374702
98 0.8571176912 0.2952584237
99 0.8576969677 0.2947843881
100 0.8582684264 0.2943152716
101 0.8588322466 0.2938509847
102 0.8593886020 0.2933914400
103 0.8599376605 0.2929365525
104 0.8604795848 0.2924862392
105 0.8610145321 0.2920404190
106 0.8615426550 0.2915990130
107 0.8620641010 0.2911619440
108 0.8625790133 0.2907291367
109 0.8630875306 0.2903005178
110 0.8635897874 0.2898760154
111 0.8640859142 0.2894555596
112 0.8645760376 0.2890390818
113 0.8650602804 0.2886265153
114 0.8655387619 0.2882177948
115 0.8660115978 0.2878128565
116 0.8664789008 0.2874116380
117 0.8669407800 0.2870140785
118 0.8673973416 0.2866201182
119 0.8678486890 0.2862296991
120 0.8682949224 0.2858427642
121 0.8687361396 0.2854592578
122 0.8691724354 0.2850791254
123 0.8696039023 0.2847023137
124 0.8700306302 0.2843287707
125 0.8704527066 0.2839584453
126 0.8708702168 0.2835912877
127 0.8712832437 0.2832272490
128 0.8716918683 0.2828662813
129 0.8720961693 0.2825083380
130 0.8724962236 0.2821533731
131 0.8728921058 0.2818013419
132 0.8732838891 0.2814522003
133 0.8736716444 0.2811059054
134 0.8740554414 0.2807624151
135 0.8744353475 0.2804216879
136 0.8748114289 0.2800836836
137 0.8751837499 0.2797483624
138 0.8755523736 0.2794156855
139 0.8759173613 0.2790856149
140 0.8762787730 0.2787581133
141 0.8766366673 0.2784331440
142 0.8769911013 0.2781106713
143 0.8773421309 0.2777906599
144 0.8776898107 0.2774730755
145 0.8780341941 0.2771578842
146 0.8783753332 0.2768450530
147 0.8787132791 0.2765345492
148 0.8790480815 0.2762263409
149 0.8793797892 0.2759203970
150 0.8797084500 0.2756166867
151 0.8800341103 0.2753151800
152 0.8803568159 0.2750158471
153 0.8806766114 0.2747186592
154 0.8809935405 0.2744235878
155 0.8813076460 0.2741306050
156 0.8816189696 0.2738396832
157 0.8819275525 0.2735507957
158 0.8822334347 0.2732639159
159 0.8825366556 0.2729790178
160 0.8828372536 0.2726960762
161 0.8831352665 0.2724150657
162 0.8834307312 0.2721359620
163 0.8837236839 0.2718587408
164 0.8840141602 0.2715833785
165 0.8843021946 0.2713098516
166 0.8845878214 0.2710381374
167 0.8848710740 0.2707682133
168 0.8851519851 0.2705000572
169 0.8854305869 0.2702336474
170 0.8857069109 0.2699689626
171 0.8859809879 0.2697059817
172 0.8862528483 0.2694446842
173 0.8865225218 0.2691850498
174 0.8867900376 0.2689270585
175 0.8870554243 0.2686706907
176 0.8873187101 0.2684159272
177 0.8875799225 0.2681627491
178 0.8878390885 0.2679111376
179 0.8880962348 0.2676610745
180 0.8883513875 0.2674125418
181 0.8886045721 0.2671655218
182 0.8888558139 0.2669199969
183 0.8891051375 0.2666759501
184 0.8893525672 0.2664333645
185 0.8895981268 0.2661922234
186 0.8898418398 0.2659525107
187 0.8900837291 0.2657142101
188 0.8903238174 0.2654773058
189 0.8905621270 0.2652417824
190 0.8907986795 0.2650076245
191 0.8910334965 0.2647748169
192 0.8912665991 0.2645433450
193 0.8914980079 0.2643131940
194 0.8917277435 0.2640843496
195 0.8919558258 0.2638567976
196 0.8921822745 0.2636305240
197 0.8924071091 0.2634055153
198 0.8926303485 0.2631817577
199 0.8928520115 0.2629592381
200 0.8930721166 0.2627379434
201 0.8932906819 0.2625178605
202 0.8935077253 0.2622989768
203 0.8937232642 0.2620812798
204 0.8939373160 0.2618647571
205 0.8941498977 0.2616493967
206 0.8943610260 0.2614351864
207 0.8945707173 0.2612221145
208 0.8947789878 0.2610101694
209 0.8949858536 0.2607993396
210 0.8951913303 0.2605896139
211 0.8953954334 0.2603809811
212 0.8955981780 0.2601734303
213 0.8957995792 0.2599669506
214 0.8959996518 0.2597615314
215 0.8961984102 0.2595571622
216 0.8963958687 0.2593538327
217 0.8965920415 0.2591515327
218 0.8967869424 0.2589502521
219 0.8969805851 0.2587499809
220 0.8971729831 0.2585507095
221 0.8973641496 0.2583524282
222 0.8975540977 0.2581551274
223 0.8977428403 0.2579587979
224 0.8979303901 0.2577634303
225 0.8981167596 0.2575690156
226 0.8983019611 0.2573755447
227 0.8984860067 0.2571830088
228 0.8986689085 0.2569913992
229 0.8988506782 0.2568007072
230 0.8990313274 0.2566109243
231 0.8992108677 0.2564220421
232 0.8993893103 0.2562340523
233 0.8995666664 0.2560469468
234 0.8997429469 0.2558607174
235 0.8999181627 0.2556753563
236 0.9000923245 0.2554908556
237 0.9002654428 0.2553072074
238 0.9004375280 0.2551244043
239 0.9006085903 0.2549424386
240 0.9007786399 0.2547613028
241 0.9009476867 0.2545809897
242 0.9011157405 0.2544014920
243 0.9012828111 0.2542228024
244 0.9014489080 0.2540449140
245 0.9016140406 0.2538678197
246 0.9017782183 0.2536915127
247 0.9019414503 0.2535159861
248 0.9021037455 0.2533412333
249 0.9022651131 0.2531672475
250 0.9024255617 0.2529940223
251 0.9025851001 0.2528215512
252 0.9027437369 0.2526498277
253 0.9029014806 0.2524788456
254 0.9030583396 0.2523085986
255 0.9032143221 0.2521390806


==> tikz/data/gemma_mixture_data.txt <==
x hellaswag social_iqa openbookqa
0.000000000000000000e+00 5.220000076293945312e+01 4.609999847412109375e+01 3.179999923706054688e+01
3.344481605351170509e-03 5.220000076293945312e+01 4.620000076293945312e+01 3.179999923706054688e+01
6.688963210702341018e-03 5.220000076293945312e+01 4.620000076293945312e+01 3.179999923706054688e+01
1.003344481605351196e-02 5.220000076293945312e+01 4.620000076293945312e+01 3.179999923706054688e+01
1.337792642140468204e-02 5.220000076293945312e+01 4.629999923706054688e+01 3.179999923706054688e+01
1.672240802675585211e-02 5.220000076293945312e+01 4.629999923706054688e+01 3.160000228881835938e+01
2.006688963210702392e-02 5.210000228881835938e+01 4.629999923706054688e+01 3.160000228881835938e+01
2.341137123745819226e-02 5.210000228881835938e+01 4.629999923706054688e+01 3.160000228881835938e+01
2.675585284280936407e-02 5.210000228881835938e+01 4.629999923706054688e+01 3.160000228881835938e+01
3.010033444816053588e-02 5.220000076293945312e+01 4.629999923706054688e+01 3.160000228881835938e+01
3.344481605351170422e-02 5.220000076293945312e+01 4.629999923706054688e+01 3.160000228881835938e+01
3.678929765886287256e-02 5.220000076293945312e+01 4.629999923706054688e+01 3.160000228881835938e+01
4.013377926421404784e-02 5.220000076293945312e+01 4.639999771118164062e+01 3.160000228881835938e+01
4.347826086956521618e-02 5.220000076293945312e+01 4.650000000000000000e+01 3.160000228881835938e+01
4.682274247491638453e-02 5.220000076293945312e+01 4.659999847412109375e+01 3.160000228881835938e+01
5.016722408026755980e-02 5.220000076293945312e+01 4.659999847412109375e+01 3.160000228881835938e+01
5.351170568561872815e-02 5.220000076293945312e+01 4.659999847412109375e+01 3.160000228881835938e+01
5.685618729096989649e-02 5.229999923706054688e+01 4.659999847412109375e+01 3.179999923706054688e+01
6.020066889632107177e-02 5.229999923706054688e+01 4.659999847412109375e+01 3.179999923706054688e+01
6.354515050167224011e-02 5.229999923706054688e+01 4.659999847412109375e+01 3.179999923706054688e+01
6.688963210702340845e-02 5.220000076293945312e+01 4.659999847412109375e+01 3.179999923706054688e+01
7.023411371237457679e-02 5.220000076293945312e+01 4.670000076293945312e+01 3.179999923706054688e+01
7.357859531772574513e-02 5.220000076293945312e+01 4.670000076293945312e+01 3.179999923706054688e+01
7.692307692307692735e-02 5.220000076293945312e+01 4.679999923706054688e+01 3.179999923706054688e+01
8.026755852842809569e-02 5.220000076293945312e+01 4.679999923706054688e+01 3.179999923706054688e+01
8.361204013377926403e-02 5.220000076293945312e+01 4.700000000000000000e+01 3.179999923706054688e+01
8.695652173913043237e-02 5.220000076293945312e+01 4.690000152587890625e+01 3.179999923706054688e+01
9.030100334448160071e-02 5.220000076293945312e+01 4.690000152587890625e+01 3.179999923706054688e+01
9.364548494983276905e-02 5.220000076293945312e+01 4.690000152587890625e+01 3.179999923706054688e+01
9.698996655518395127e-02 5.220000076293945312e+01 4.690000152587890625e+01 3.160000228881835938e+01
1.003344481605351196e-01 5.220000076293945312e+01 4.690000152587890625e+01 3.160000228881835938e+01
1.036789297658862880e-01 5.220000076293945312e+01 4.700000000000000000e+01 3.160000228881835938e+01
1.070234113712374563e-01 5.220000076293945312e+01 4.700000000000000000e+01 3.179999923706054688e+01
1.103678929765886246e-01 5.229999923706054688e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.137123745819397930e-01 5.229999923706054688e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.170568561872909613e-01 5.229999923706054688e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.204013377926421435e-01 5.229999923706054688e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.237458193979933119e-01 5.229999923706054688e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.270903010033444802e-01 5.229999923706054688e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.304347826086956486e-01 5.229999923706054688e+01 4.700000000000000000e+01 3.179999923706054688e+01
1.337792642140468169e-01 5.229999923706054688e+01 4.700000000000000000e+01 3.179999923706054688e+01
1.371237458193979852e-01 5.229999923706054688e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.404682274247491536e-01 5.229999923706054688e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.438127090301003219e-01 5.239999771118164062e+01 4.709999847412109375e+01 3.179999923706054688e+01
1.471571906354514903e-01 5.239999771118164062e+01 4.720000076293945312e+01 3.200000000000000000e+01
1.505016722408026864e-01 5.239999771118164062e+01 4.720000076293945312e+01 3.200000000000000000e+01
1.538461538461538547e-01 5.239999771118164062e+01 4.720000076293945312e+01 3.200000000000000000e+01
1.571906354515050230e-01 5.239999771118164062e+01 4.720000076293945312e+01 3.200000000000000000e+01
1.605351170568561914e-01 5.239999771118164062e+01 4.720000076293945312e+01 3.200000000000000000e+01
1.638795986622073597e-01 5.239999771118164062e+01 4.720000076293945312e+01 3.200000000000000000e+01
1.672240802675585281e-01 5.239999771118164062e+01 4.720000076293945312e+01 3.200000000000000000e+01
1.705685618729096964e-01 5.239999771118164062e+01 4.720000076293945312e+01 3.200000000000000000e+01
1.739130434782608647e-01 5.239999771118164062e+01 4.729999923706054688e+01 3.200000000000000000e+01
1.772575250836120331e-01 5.239999771118164062e+01 4.729999923706054688e+01 3.200000000000000000e+01
1.806020066889632014e-01 5.249999618530273438e+01 4.729999923706054688e+01 3.200000000000000000e+01
1.839464882943143698e-01 5.249999618530273438e+01 4.729999923706054688e+01 3.200000000000000000e+01
1.872909698996655381e-01 5.249999618530273438e+01 4.729999923706054688e+01 3.200000000000000000e+01
1.906354515050167064e-01 5.249999618530273438e+01 4.740000152587890625e+01 3.200000000000000000e+01
1.939799331103679025e-01 5.249999618530273438e+01 4.740000152587890625e+01 3.200000000000000000e+01
1.973244147157190709e-01 5.249999618530273438e+01 4.740000152587890625e+01 3.200000000000000000e+01
2.006688963210702392e-01 5.249999618530273438e+01 4.740000152587890625e+01 3.200000000000000000e+01
2.040133779264214076e-01 5.249999618530273438e+01 4.750000000000000000e+01 3.200000000000000000e+01
2.073578595317725759e-01 5.249999618530273438e+01 4.740000152587890625e+01 3.220000076293945312e+01
2.107023411371237442e-01 5.260000228881835938e+01 4.750000000000000000e+01 3.200000000000000000e+01
2.140468227424749126e-01 5.260000228881835938e+01 4.760000228881835938e+01 3.179999923706054688e+01
2.173913043478260809e-01 5.260000228881835938e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.207357859531772493e-01 5.260000228881835938e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.240802675585284176e-01 5.260000228881835938e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.274247491638795859e-01 5.260000228881835938e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.307692307692307543e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.341137123745819226e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.374581939799331187e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.408026755852842871e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.441471571906354554e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.474916387959866237e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.508361204013377921e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.541806020066889604e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.575250836120401288e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.608695652173912971e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
2.642140468227424654e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.160000228881835938e+01
2.675585284280936338e-01 5.249999618530273438e+01 4.760000228881835938e+01 3.160000228881835938e+01
2.709030100334448021e-01 5.249999618530273438e+01 4.760000228881835938e+01 3.160000228881835938e+01
2.742474916387959705e-01 5.249999618530273438e+01 4.760000228881835938e+01 3.160000228881835938e+01
2.775919732441471388e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.160000228881835938e+01
2.809364548494983072e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.160000228881835938e+01
2.842809364548494755e-01 5.249999618530273438e+01 4.760000228881835938e+01 3.160000228881835938e+01
2.876254180602006438e-01 5.249999618530273438e+01 4.760000228881835938e+01 3.160000228881835938e+01
2.909698996655518122e-01 5.249999618530273438e+01 4.750000000000000000e+01 3.160000228881835938e+01
2.943143812709029805e-01 5.249999618530273438e+01 4.760000228881835938e+01 3.179999923706054688e+01
2.976588628762541489e-01 5.249999618530273438e+01 4.779999923706054688e+01 3.179999923706054688e+01
3.010033444816053727e-01 5.249999618530273438e+01 4.779999923706054688e+01 3.179999923706054688e+01
3.043478260869565410e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.179999923706054688e+01
3.076923076923077094e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.160000228881835938e+01
3.110367892976588777e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.160000228881835938e+01
3.143812709030100461e-01 5.249999618530273438e+01 4.770000076293945312e+01 3.160000228881835938e+01
3.177257525083612144e-01 5.249999618530273438e+01 4.790000152587890625e+01 3.160000228881835938e+01
3.210702341137123828e-01 5.249999618530273438e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.244147157190635511e-01 5.249999618530273438e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.277591973244147194e-01 5.249999618530273438e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.311036789297658878e-01 5.260000228881835938e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.344481605351170561e-01 5.260000228881835938e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.377926421404682245e-01 5.260000228881835938e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.411371237458193928e-01 5.260000228881835938e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.444816053511705611e-01 5.260000228881835938e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.478260869565217295e-01 5.260000228881835938e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.511705685618728978e-01 5.260000228881835938e+01 4.800000000000000000e+01 3.160000228881835938e+01
3.545150501672240662e-01 5.260000228881835938e+01 4.810000228881835938e+01 3.160000228881835938e+01
3.578595317725752345e-01 5.260000228881835938e+01 4.790000152587890625e+01 3.160000228881835938e+01
3.612040133779264028e-01 5.260000228881835938e+01 4.800000000000000000e+01 3.179999923706054688e+01
3.645484949832775712e-01 5.249999618530273438e+01 4.820000076293945312e+01 3.179999923706054688e+01
3.678929765886287395e-01 5.249999618530273438e+01 4.840000152587890625e+01 3.179999923706054688e+01
3.712374581939799079e-01 5.249999618530273438e+01 4.840000152587890625e+01 3.200000000000000000e+01
3.745819397993310762e-01 5.249999618530273438e+01 4.840000152587890625e+01 3.200000000000000000e+01
3.779264214046822445e-01 5.249999618530273438e+01 4.840000152587890625e+01 3.179999923706054688e+01
3.812709030100334129e-01 5.249999618530273438e+01 4.859999847412109375e+01 3.179999923706054688e+01
3.846153846153845812e-01 5.249999618530273438e+01 4.879999923706054688e+01 3.200000000000000000e+01
3.879598662207358051e-01 5.249999618530273438e+01 4.869999694824218750e+01 3.200000000000000000e+01
3.913043478260869734e-01 5.249999618530273438e+01 4.879999923706054688e+01 3.200000000000000000e+01
3.946488294314381418e-01 5.249999618530273438e+01 4.879999923706054688e+01 3.200000000000000000e+01
3.979933110367893101e-01 5.249999618530273438e+01 4.879999923706054688e+01 3.200000000000000000e+01
4.013377926421404784e-01 5.249999618530273438e+01 4.879999923706054688e+01 3.220000076293945312e+01
4.046822742474916468e-01 5.249999618530273438e+01 4.879999923706054688e+01 3.200000000000000000e+01
4.080267558528428151e-01 5.260000228881835938e+01 4.879999923706054688e+01 3.200000000000000000e+01
4.113712374581939835e-01 5.260000228881835938e+01 4.879999923706054688e+01 3.200000000000000000e+01
4.147157190635451518e-01 5.260000228881835938e+01 4.869999694824218750e+01 3.179999923706054688e+01
4.180602006688963201e-01 5.249999618530273438e+01 4.869999694824218750e+01 3.179999923706054688e+01
4.214046822742474885e-01 5.260000228881835938e+01 4.879999923706054688e+01 3.160000228881835938e+01
4.247491638795986568e-01 5.260000228881835938e+01 4.879999923706054688e+01 3.160000228881835938e+01
4.280936454849498252e-01 5.260000228881835938e+01 4.879999923706054688e+01 3.160000228881835938e+01
4.314381270903009935e-01 5.279999923706054688e+01 4.879999923706054688e+01 3.160000228881835938e+01
4.347826086956521618e-01 5.270000076293945312e+01 4.869999694824218750e+01 3.140000152587890625e+01
4.381270903010033302e-01 5.260000228881835938e+01 4.869999694824218750e+01 3.120000076293945312e+01
4.414715719063544985e-01 5.249999618530273438e+01 4.869999694824218750e+01 3.120000076293945312e+01
4.448160535117056669e-01 5.249999618530273438e+01 4.869999694824218750e+01 3.120000076293945312e+01
4.481605351170568352e-01 5.239999771118164062e+01 4.869999694824218750e+01 3.120000076293945312e+01
4.515050167224080035e-01 5.239999771118164062e+01 4.869999694824218750e+01 3.120000076293945312e+01
4.548494983277591719e-01 5.229999923706054688e+01 4.879999923706054688e+01 3.140000152587890625e+01
4.581939799331103402e-01 5.229999923706054688e+01 4.879999923706054688e+01 3.140000152587890625e+01
4.615384615384615086e-01 5.229999923706054688e+01 4.879999923706054688e+01 3.120000076293945312e+01
4.648829431438126769e-01 5.229999923706054688e+01 4.869999694824218750e+01 3.100000000000000000e+01
4.682274247491638453e-01 5.229999923706054688e+01 4.879999923706054688e+01 3.100000000000000000e+01
4.715719063545150691e-01 5.229999923706054688e+01 4.879999923706054688e+01 3.120000076293945312e+01
4.749163879598662374e-01 5.229999923706054688e+01 4.879999923706054688e+01 3.120000076293945312e+01
4.782608695652174058e-01 5.229999923706054688e+01 4.900000000000000000e+01 3.100000000000000000e+01
4.816053511705685741e-01 5.229999923706054688e+01 4.900000000000000000e+01 3.120000076293945312e+01
4.849498327759197425e-01 5.229999923706054688e+01 4.909999847412109375e+01 3.120000076293945312e+01
4.882943143812709108e-01 5.239999771118164062e+01 4.900000000000000000e+01 3.120000076293945312e+01
4.916387959866220791e-01 5.239999771118164062e+01 4.909999847412109375e+01 3.120000076293945312e+01
4.949832775919732475e-01 5.239999771118164062e+01 4.900000000000000000e+01 3.100000000000000000e+01
4.983277591973244158e-01 5.239999771118164062e+01 4.909999847412109375e+01 3.160000228881835938e+01
5.016722408026755842e-01 5.239999771118164062e+01 4.929999923706054688e+01 3.200000000000000000e+01
5.050167224080267525e-01 5.239999771118164062e+01 4.920000076293945312e+01 3.179999923706054688e+01
5.083612040133779209e-01 5.239999771118164062e+01 4.920000076293945312e+01 3.179999923706054688e+01
5.117056856187290892e-01 5.239999771118164062e+01 4.909999847412109375e+01 3.160000228881835938e+01
5.150501672240802575e-01 5.239999771118164062e+01 4.909999847412109375e+01 3.160000228881835938e+01
5.183946488294314259e-01 5.239999771118164062e+01 4.900000000000000000e+01 3.140000152587890625e+01
5.217391304347825942e-01 5.239999771118164062e+01 4.909999847412109375e+01 3.140000152587890625e+01
5.250836120401337626e-01 5.239999771118164062e+01 4.929999923706054688e+01 3.120000076293945312e+01
5.284280936454849309e-01 5.239999771118164062e+01 4.929999923706054688e+01 3.120000076293945312e+01
5.317725752508360992e-01 5.239999771118164062e+01 4.939999771118164062e+01 3.120000076293945312e+01
5.351170568561872676e-01 5.239999771118164062e+01 4.939999771118164062e+01 3.120000076293945312e+01
5.384615384615384359e-01 5.239999771118164062e+01 4.950000000000000000e+01 3.120000076293945312e+01
5.418060200668896043e-01 5.239999771118164062e+01 4.959999847412109375e+01 3.120000076293945312e+01
5.451505016722407726e-01 5.229999923706054688e+01 4.959999847412109375e+01 3.100000000000000000e+01
5.484949832775919409e-01 5.229999923706054688e+01 4.950000000000000000e+01 3.120000076293945312e+01
5.518394648829431093e-01 5.229999923706054688e+01 4.950000000000000000e+01 3.140000152587890625e+01
5.551839464882942776e-01 5.229999923706054688e+01 4.950000000000000000e+01 3.140000152587890625e+01
5.585284280936454460e-01 5.229999923706054688e+01 4.950000000000000000e+01 3.140000152587890625e+01
5.618729096989966143e-01 5.229999923706054688e+01 4.959999847412109375e+01 3.140000152587890625e+01
5.652173913043477826e-01 5.229999923706054688e+01 4.959999847412109375e+01 3.120000076293945312e+01
5.685618729096989510e-01 5.229999923706054688e+01 4.970000076293945312e+01 3.140000152587890625e+01
5.719063545150501193e-01 5.229999923706054688e+01 4.970000076293945312e+01 3.120000076293945312e+01
5.752508361204012877e-01 5.229999923706054688e+01 4.970000076293945312e+01 3.160000228881835938e+01
5.785953177257524560e-01 5.229999923706054688e+01 4.970000076293945312e+01 3.140000152587890625e+01
5.819397993311036243e-01 5.229999923706054688e+01 4.970000076293945312e+01 3.120000076293945312e+01
5.852842809364547927e-01 5.229999923706054688e+01 4.990000152587890625e+01 3.100000000000000000e+01
5.886287625418059610e-01 5.229999923706054688e+01 5.000000000000000000e+01 3.079999923706054688e+01
5.919732441471571294e-01 5.229999923706054688e+01 5.000000000000000000e+01 3.079999923706054688e+01
5.953177257525082977e-01 5.229999923706054688e+01 5.000000000000000000e+01 3.079999923706054688e+01
5.986622073578594661e-01 5.239999771118164062e+01 5.000000000000000000e+01 3.079999923706054688e+01
6.020066889632107454e-01 5.239999771118164062e+01 5.000000000000000000e+01 3.100000000000000000e+01
6.053511705685619138e-01 5.229999923706054688e+01 5.000000000000000000e+01 3.100000000000000000e+01
6.086956521739130821e-01 5.229999923706054688e+01 5.000000000000000000e+01 3.100000000000000000e+01
6.120401337792642504e-01 5.229999923706054688e+01 5.009999847412109375e+01 3.100000000000000000e+01
6.153846153846154188e-01 5.229999923706054688e+01 5.009999847412109375e+01 3.120000076293945312e+01
6.187290969899665871e-01 5.220000076293945312e+01 5.009999847412109375e+01 3.120000076293945312e+01
6.220735785953177555e-01 5.220000076293945312e+01 5.000000000000000000e+01 3.140000152587890625e+01
6.254180602006689238e-01 5.220000076293945312e+01 4.990000152587890625e+01 3.140000152587890625e+01
6.287625418060200921e-01 5.220000076293945312e+01 5.000000000000000000e+01 3.120000076293945312e+01
6.321070234113712605e-01 5.220000076293945312e+01 4.990000152587890625e+01 3.140000152587890625e+01
6.354515050167224288e-01 5.220000076293945312e+01 4.990000152587890625e+01 3.140000152587890625e+01
6.387959866220735972e-01 5.220000076293945312e+01 4.990000152587890625e+01 3.140000152587890625e+01
6.421404682274247655e-01 5.220000076293945312e+01 4.979999923706054688e+01 3.140000152587890625e+01
6.454849498327759338e-01 5.220000076293945312e+01 4.979999923706054688e+01 3.140000152587890625e+01
6.488294314381271022e-01 5.229999923706054688e+01 4.990000152587890625e+01 3.120000076293945312e+01
6.521739130434782705e-01 5.220000076293945312e+01 4.990000152587890625e+01 3.120000076293945312e+01
6.555183946488294389e-01 5.220000076293945312e+01 4.990000152587890625e+01 3.120000076293945312e+01
6.588628762541806072e-01 5.220000076293945312e+01 4.990000152587890625e+01 3.120000076293945312e+01
6.622073578595317755e-01 5.220000076293945312e+01 4.990000152587890625e+01 3.100000000000000000e+01
6.655518394648829439e-01 5.220000076293945312e+01 4.979999923706054688e+01 3.100000000000000000e+01
6.688963210702341122e-01 5.220000076293945312e+01 4.970000076293945312e+01 3.079999923706054688e+01
6.722408026755852806e-01 5.220000076293945312e+01 4.970000076293945312e+01 3.079999923706054688e+01
6.755852842809364489e-01 5.220000076293945312e+01 4.979999923706054688e+01 3.079999923706054688e+01
6.789297658862876172e-01 5.220000076293945312e+01 4.970000076293945312e+01 3.100000000000000000e+01
6.822742474916387856e-01 5.220000076293945312e+01 4.959999847412109375e+01 3.120000076293945312e+01
6.856187290969899539e-01 5.220000076293945312e+01 4.970000076293945312e+01 3.100000000000000000e+01
6.889632107023411223e-01 5.229999923706054688e+01 4.970000076293945312e+01 3.100000000000000000e+01
6.923076923076922906e-01 5.229999923706054688e+01 4.959999847412109375e+01 3.059999847412109375e+01
6.956521739130434590e-01 5.229999923706054688e+01 4.979999923706054688e+01 3.059999847412109375e+01
6.989966555183946273e-01 5.229999923706054688e+01 4.990000152587890625e+01 3.059999847412109375e+01
7.023411371237457956e-01 5.229999923706054688e+01 5.000000000000000000e+01 3.059999847412109375e+01
7.056856187290969640e-01 5.229999923706054688e+01 5.000000000000000000e+01 3.059999847412109375e+01
7.090301003344481323e-01 5.229999923706054688e+01 4.990000152587890625e+01 3.059999847412109375e+01
7.123745819397993007e-01 5.239999771118164062e+01 5.000000000000000000e+01 3.039999961853027344e+01
7.157190635451504690e-01 5.239999771118164062e+01 4.990000152587890625e+01 3.039999961853027344e+01
7.190635451505016373e-01 5.239999771118164062e+01 4.990000152587890625e+01 3.039999961853027344e+01
7.224080267558528057e-01 5.239999771118164062e+01 5.019999694824218750e+01 3.039999961853027344e+01
7.257525083612039740e-01 5.239999771118164062e+01 5.019999694824218750e+01 3.039999961853027344e+01
7.290969899665551424e-01 5.239999771118164062e+01 5.030000305175781250e+01 3.039999961853027344e+01
7.324414715719063107e-01 5.239999771118164062e+01 5.030000305175781250e+01 3.039999961853027344e+01
7.357859531772574790e-01 5.239999771118164062e+01 5.070000457763671875e+01 3.039999961853027344e+01
7.391304347826086474e-01 5.239999771118164062e+01 5.070000457763671875e+01 3.039999961853027344e+01
7.424749163879598157e-01 5.239999771118164062e+01 5.070000457763671875e+01 3.039999961853027344e+01
7.458193979933109841e-01 5.249999618530273438e+01 5.070000457763671875e+01 3.019999885559082031e+01
7.491638795986621524e-01 5.249999618530273438e+01 5.070000457763671875e+01 3.019999885559082031e+01
7.525083612040133207e-01 5.249999618530273438e+01 5.070000457763671875e+01 3.000000190734863281e+01
7.558528428093644891e-01 5.249999618530273438e+01 5.070000457763671875e+01 3.000000190734863281e+01
7.591973244147156574e-01 5.249999618530273438e+01 5.070000457763671875e+01 3.000000190734863281e+01
7.625418060200668258e-01 5.260000228881835938e+01 5.070000457763671875e+01 2.980000114440917969e+01
7.658862876254179941e-01 5.260000228881835938e+01 5.080000305175781250e+01 2.980000114440917969e+01
7.692307692307691624e-01 5.260000228881835938e+01 5.080000305175781250e+01 3.000000190734863281e+01
7.725752508361204418e-01 5.260000228881835938e+01 5.090000152587890625e+01 3.000000190734863281e+01
7.759197324414716102e-01 5.260000228881835938e+01 5.090000152587890625e+01 2.980000114440917969e+01
7.792642140468227785e-01 5.260000228881835938e+01 5.100000000000000000e+01 2.980000114440917969e+01
7.826086956521739468e-01 5.260000228881835938e+01 5.120000076293945312e+01 2.980000114440917969e+01
7.859531772575251152e-01 5.260000228881835938e+01 5.130000305175781250e+01 2.980000114440917969e+01
7.892976588628762835e-01 5.260000228881835938e+01 5.130000305175781250e+01 2.980000114440917969e+01
7.926421404682274519e-01 5.260000228881835938e+01 5.140000152587890625e+01 2.980000114440917969e+01
7.959866220735786202e-01 5.260000228881835938e+01 5.140000152587890625e+01 2.980000114440917969e+01
7.993311036789297885e-01 5.260000228881835938e+01 5.140000152587890625e+01 2.980000114440917969e+01
8.026755852842809569e-01 5.260000228881835938e+01 5.140000152587890625e+01 2.980000114440917969e+01
8.060200668896321252e-01 5.260000228881835938e+01 5.120000076293945312e+01 2.980000114440917969e+01
8.093645484949832936e-01 5.260000228881835938e+01 5.130000305175781250e+01 2.939999961853027344e+01
8.127090301003344619e-01 5.260000228881835938e+01 5.130000305175781250e+01 2.960000038146972656e+01
8.160535117056856302e-01 5.260000228881835938e+01 5.130000305175781250e+01 2.960000038146972656e+01
8.193979933110367986e-01 5.249999618530273438e+01 5.130000305175781250e+01 2.960000038146972656e+01
8.227424749163879669e-01 5.260000228881835938e+01 5.120000076293945312e+01 2.960000038146972656e+01
8.260869565217391353e-01 5.249999618530273438e+01 5.120000076293945312e+01 2.960000038146972656e+01
8.294314381270903036e-01 5.260000228881835938e+01 5.120000076293945312e+01 2.960000038146972656e+01
8.327759197324414719e-01 5.260000228881835938e+01 5.120000076293945312e+01 2.980000114440917969e+01
8.361204013377926403e-01 5.260000228881835938e+01 5.109999847412109375e+01 2.980000114440917969e+01
8.394648829431438086e-01 5.260000228881835938e+01 5.109999847412109375e+01 2.980000114440917969e+01
8.428093645484949770e-01 5.260000228881835938e+01 5.109999847412109375e+01 2.980000114440917969e+01
8.461538461538461453e-01 5.270000076293945312e+01 5.109999847412109375e+01 2.980000114440917969e+01
8.494983277591973136e-01 5.270000076293945312e+01 5.120000076293945312e+01 2.960000038146972656e+01
8.528428093645484820e-01 5.270000076293945312e+01 5.109999847412109375e+01 2.960000038146972656e+01
8.561872909698996503e-01 5.279999923706054688e+01 5.109999847412109375e+01 2.960000038146972656e+01
8.595317725752508187e-01 5.279999923706054688e+01 5.109999847412109375e+01 2.960000038146972656e+01
8.628762541806019870e-01 5.279999923706054688e+01 5.109999847412109375e+01 2.960000038146972656e+01
8.662207357859531554e-01 5.279999923706054688e+01 5.100000000000000000e+01 2.960000038146972656e+01
8.695652173913043237e-01 5.279999923706054688e+01 5.100000000000000000e+01 2.960000038146972656e+01
8.729096989966554920e-01 5.289999771118164062e+01 5.109999847412109375e+01 2.960000038146972656e+01
8.762541806020066604e-01 5.289999771118164062e+01 5.109999847412109375e+01 2.960000038146972656e+01
8.795986622073578287e-01 5.289999771118164062e+01 5.109999847412109375e+01 2.980000114440917969e+01
8.829431438127089971e-01 5.289999771118164062e+01 5.109999847412109375e+01 2.960000038146972656e+01
8.862876254180601654e-01 5.289999771118164062e+01 5.120000076293945312e+01 2.960000038146972656e+01
8.896321070234113337e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.960000038146972656e+01
8.929765886287625021e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.960000038146972656e+01
8.963210702341136704e-01 5.289999771118164062e+01 5.120000076293945312e+01 2.960000038146972656e+01
8.996655518394648388e-01 5.289999771118164062e+01 5.120000076293945312e+01 2.960000038146972656e+01
9.030100334448160071e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.980000114440917969e+01
9.063545150501671754e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.980000114440917969e+01
9.096989966555183438e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.980000114440917969e+01
9.130434782608695121e-01 5.289999771118164062e+01 5.120000076293945312e+01 2.980000114440917969e+01
9.163879598662206805e-01 5.289999771118164062e+01 5.120000076293945312e+01 2.980000114440917969e+01
9.197324414715718488e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.980000114440917969e+01
9.230769230769230171e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.980000114440917969e+01
9.264214046822741855e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.960000038146972656e+01
9.297658862876253538e-01 5.289999771118164062e+01 5.130000305175781250e+01 2.960000038146972656e+01
9.331103678929765222e-01 5.299999618530273438e+01 5.140000152587890625e+01 2.960000038146972656e+01
9.364548494983276905e-01 5.299999618530273438e+01 5.140000152587890625e+01 2.939999961853027344e+01
9.397993311036788588e-01 5.299999618530273438e+01 5.140000152587890625e+01 2.939999961853027344e+01
9.431438127090301382e-01 5.299999618530273438e+01 5.159999847412109375e+01 2.960000038146972656e+01
9.464882943143813065e-01 5.299999618530273438e+01 5.159999847412109375e+01 2.960000038146972656e+01
9.498327759197324749e-01 5.299999618530273438e+01 5.170000076293945312e+01 2.960000038146972656e+01
9.531772575250836432e-01 5.299999618530273438e+01 5.150000000000000000e+01 2.960000038146972656e+01
9.565217391304348116e-01 5.299999618530273438e+01 5.150000000000000000e+01 2.960000038146972656e+01
9.598662207357859799e-01 5.299999618530273438e+01 5.159999847412109375e+01 2.960000038146972656e+01
9.632107023411371483e-01 5.299999618530273438e+01 5.159999847412109375e+01 2.960000038146972656e+01
9.665551839464883166e-01 5.299999618530273438e+01 5.159999847412109375e+01 2.960000038146972656e+01
9.698996655518394849e-01 5.299999618530273438e+01 5.159999847412109375e+01 2.960000038146972656e+01
9.732441471571906533e-01 5.299999618530273438e+01 5.170000076293945312e+01 2.960000038146972656e+01
9.765886287625418216e-01 5.299999618530273438e+01 5.170000076293945312e+01 2.960000038146972656e+01
9.799331103678929900e-01 5.299999618530273438e+01 5.170000076293945312e+01 2.960000038146972656e+01
9.832775919732441583e-01 5.299999618530273438e+01 5.170000076293945312e+01 2.960000038146972656e+01
9.866220735785953266e-01 5.299999618530273438e+01 5.170000076293945312e+01 2.980000114440917969e+01
9.899665551839464950e-01 5.289999771118164062e+01 5.170000076293945312e+01 3.000000190734863281e+01
9.933110367892976633e-01 5.289999771118164062e+01 5.179999923706054688e+01 3.000000190734863281e+01
9.966555183946488317e-01 5.289999771118164062e+01 5.179999923706054688e+01 3.000000190734863281e+01
1.000000000000000000e+00 5.289999771118164062e+01 5.170000076293945312e+01 3.000000190734863281e+01


==> tikz/data/hist_data.txt <==
t ; logit ; prob
0 ; -2.7970573902130127 ; 0.06098926439881325
1 ; -8.397248268127441 ; 0.00022548694687429816
2 ; -11.685832023620605 ; 8.412162060267292e-06
3 ; -15.168355941772461 ; 2.5850368956525926e-07
4 ; -17.357582092285156 ; 2.8953285990951372e-08
5 ; -18.490615844726562 ; 9.324543803757024e-09
6 ; -24.11458969116211 ; 3.366408193872239e-11
7 ; -24.437774658203125 ; 2.436740566269524e-11
8 ; -25.024127960205078 ; 1.3556865699482223e-11
9 ; -25.91707992553711 ; 5.550795066644465e-12
10 ; -27.194114685058594 ; 1.547911213269082e-12
11 ; -27.211828231811523 ; 1.5207337342518223e-12
12 ; -27.27505874633789 ; 1.4275538216812489e-12
13 ; -27.46468734741211 ; 1.1809672163798357e-12
14 ; -30.039432525634766 ; 8.995808384228837e-14
15 ; -33.21503829956055 ; 3.757440695118918e-15
16 ; -35.72041320800781 ; 3.0677619584485556e-16
17 ; -37.20742416381836 ; 6.934593226466443e-17
18 ; -37.34132766723633 ; 6.065511614548419e-17
19 ; -38.132057189941406 ; 2.7507932629481563e-17
20 ; -38.230003356933594 ; 2.494137978590918e-17
21 ; -38.52330780029297 ; 1.860115950469843e-17
22 ; -39.226200103759766 ; 9.210384805537046e-18
23 ; -40.35053253173828 ; 2.992170769545724e-18
24 ; -40.64323806762695 ; 2.2328830737195174e-18
25 ; -42.74208450317383 ; 2.737465056834454e-19
26 ; -42.746192932128906 ; 2.726240991403934e-19
27 ; -43.409912109375 ; 1.4038305772896763e-19
28 ; -43.66197204589844 ; 1.091054588378682e-19
29 ; -43.90371322631836 ; 8.5676078512838e-20
30 ; -46.92692947387695 ; 4.1676715642692196e-21
31 ; -47.870452880859375 ; 1.6222824298980709e-21
32 ; -49.27819061279297 ; 3.96966419539738e-22
33 ; -50.832210540771484 ; 8.391729391430699e-23
34 ; -51.903564453125 ; 2.8745400344100697e-23
35 ; -53.01677703857422 ; 9.442919048706992e-24
36 ; -55.15247344970703 ; 1.1157968132112605e-24
37 ; -55.89659881591797 ; 5.3017048812898405e-25
38 ; -57.213157653808594 ; 1.4211547376900628e-25
39 ; -57.64808654785156 ; 9.199286038795274e-26
40 ; -58.048545837402344 ; 6.163634027856949e-26
41 ; -58.17741012573242 ; 5.41840884034872e-26
42 ; -58.79214096069336 ; 2.930202262028071e-26
43 ; -63.743560791015625 ; 2.0726371764184474e-28
44 ; -65.33651733398438 ; 4.21416041323463e-29
45 ; -66.45292663574219 ; 1.3799415945319914e-29
46 ; -68.26319122314453 ; 2.257733819567853e-30
47 ; -75.02571105957031 ; 2.610644199810687e-33
48 ; -76.16426086425781 ; 8.36145386622713e-34
49 ; -76.552490234375 ; 5.671211984805474e-34
50 ; -81.31753540039062 ; 4.833292835752499e-36
51 ; -92.64337158203125 ; 5.827720053434049e-41


==> tikz/data/llama2_mixture_data.txt <==
x hellaswag social_iqa openbookqa
0.000000000000000000e+00 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
3.344481605351170509e-03 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
6.688963210702341018e-03 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
1.003344481605351196e-02 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
1.337792642140468204e-02 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
1.672240802675585211e-02 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
2.006688963210702392e-02 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
2.341137123745819226e-02 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
2.675585284280936407e-02 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
3.010033444816053588e-02 5.770000076293945312e+01 4.569999694824218750e+01 2.939999961853027344e+01
3.344481605351170422e-02 5.759999847412109375e+01 4.569999694824218750e+01 2.939999961853027344e+01
3.678929765886287256e-02 5.759999847412109375e+01 4.569999694824218750e+01 2.939999961853027344e+01
4.013377926421404784e-02 5.759999847412109375e+01 4.569999694824218750e+01 2.939999961853027344e+01
4.347826086956521618e-02 5.759999847412109375e+01 4.569999694824218750e+01 2.939999961853027344e+01
4.682274247491638453e-02 5.759999847412109375e+01 4.579999923706054688e+01 2.939999961853027344e+01
5.016722408026755980e-02 5.759999847412109375e+01 4.579999923706054688e+01 2.939999961853027344e+01
5.351170568561872815e-02 5.759999847412109375e+01 4.579999923706054688e+01 2.939999961853027344e+01
5.685618729096989649e-02 5.759999847412109375e+01 4.579999923706054688e+01 2.939999961853027344e+01
6.020066889632107177e-02 5.759999847412109375e+01 4.579999923706054688e+01 2.939999961853027344e+01
6.354515050167224011e-02 5.770000076293945312e+01 4.579999923706054688e+01 2.939999961853027344e+01
6.688963210702340845e-02 5.770000076293945312e+01 4.579999923706054688e+01 2.939999961853027344e+01
7.023411371237457679e-02 5.770000076293945312e+01 4.579999923706054688e+01 2.960000038146972656e+01
7.357859531772574513e-02 5.770000076293945312e+01 4.589999771118164062e+01 2.960000038146972656e+01
7.692307692307692735e-02 5.770000076293945312e+01 4.600000000000000000e+01 2.960000038146972656e+01
8.026755852842809569e-02 5.770000076293945312e+01 4.600000000000000000e+01 2.960000038146972656e+01
8.361204013377926403e-02 5.770000076293945312e+01 4.600000000000000000e+01 2.960000038146972656e+01
8.695652173913043237e-02 5.770000076293945312e+01 4.600000000000000000e+01 2.960000038146972656e+01
9.030100334448160071e-02 5.779999923706054688e+01 4.600000000000000000e+01 2.960000038146972656e+01
9.364548494983276905e-02 5.779999923706054688e+01 4.600000000000000000e+01 2.960000038146972656e+01
9.698996655518395127e-02 5.779999923706054688e+01 4.600000000000000000e+01 2.960000038146972656e+01
1.003344481605351196e-01 5.790000152587890625e+01 4.600000000000000000e+01 2.939999961853027344e+01
1.036789297658862880e-01 5.779999923706054688e+01 4.600000000000000000e+01 2.960000038146972656e+01
1.070234113712374563e-01 5.779999923706054688e+01 4.620000076293945312e+01 2.960000038146972656e+01
1.103678929765886246e-01 5.779999923706054688e+01 4.629999923706054688e+01 2.960000038146972656e+01
1.137123745819397930e-01 5.779999923706054688e+01 4.629999923706054688e+01 2.919999885559082031e+01
1.170568561872909613e-01 5.779999923706054688e+01 4.629999923706054688e+01 2.919999885559082031e+01
1.204013377926421435e-01 5.790000152587890625e+01 4.629999923706054688e+01 2.919999885559082031e+01
1.237458193979933119e-01 5.790000152587890625e+01 4.629999923706054688e+01 2.939999961853027344e+01
1.270903010033444802e-01 5.790000152587890625e+01 4.629999923706054688e+01 2.939999961853027344e+01
1.304347826086956486e-01 5.790000152587890625e+01 4.629999923706054688e+01 2.939999961853027344e+01
1.337792642140468169e-01 5.790000152587890625e+01 4.629999923706054688e+01 2.939999961853027344e+01
1.371237458193979852e-01 5.790000152587890625e+01 4.629999923706054688e+01 2.939999961853027344e+01
1.404682274247491536e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.939999961853027344e+01
1.438127090301003219e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.939999961853027344e+01
1.471571906354514903e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.939999961853027344e+01
1.505016722408026864e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.939999961853027344e+01
1.538461538461538547e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.939999961853027344e+01
1.571906354515050230e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.960000038146972656e+01
1.605351170568561914e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.960000038146972656e+01
1.638795986622073597e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.960000038146972656e+01
1.672240802675585281e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.980000114440917969e+01
1.705685618729096964e-01 5.790000152587890625e+01 4.639999771118164062e+01 2.980000114440917969e+01
1.739130434782608647e-01 5.790000152587890625e+01 4.629999923706054688e+01 2.980000114440917969e+01
1.772575250836120331e-01 5.790000152587890625e+01 4.629999923706054688e+01 3.000000190734863281e+01
1.806020066889632014e-01 5.790000152587890625e+01 4.629999923706054688e+01 3.000000190734863281e+01
1.839464882943143698e-01 5.790000152587890625e+01 4.629999923706054688e+01 3.000000190734863281e+01
1.872909698996655381e-01 5.790000152587890625e+01 4.620000076293945312e+01 3.000000190734863281e+01
1.906354515050167064e-01 5.790000152587890625e+01 4.620000076293945312e+01 3.000000190734863281e+01
1.939799331103679025e-01 5.790000152587890625e+01 4.620000076293945312e+01 3.000000190734863281e+01
1.973244147157190709e-01 5.790000152587890625e+01 4.629999923706054688e+01 3.019999885559082031e+01
2.006688963210702392e-01 5.790000152587890625e+01 4.629999923706054688e+01 3.019999885559082031e+01
2.040133779264214076e-01 5.790000152587890625e+01 4.639999771118164062e+01 3.019999885559082031e+01
2.073578595317725759e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.039999961853027344e+01
2.107023411371237442e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.039999961853027344e+01
2.140468227424749126e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.039999961853027344e+01
2.173913043478260809e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.059999847412109375e+01
2.207357859531772493e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.059999847412109375e+01
2.240802675585284176e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.059999847412109375e+01
2.274247491638795859e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.059999847412109375e+01
2.307692307692307543e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.059999847412109375e+01
2.341137123745819226e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.019999885559082031e+01
2.374581939799331187e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.019999885559082031e+01
2.408026755852842871e-01 5.809999847412109375e+01 4.629999923706054688e+01 3.019999885559082031e+01
2.441471571906354554e-01 5.809999847412109375e+01 4.639999771118164062e+01 3.019999885559082031e+01
2.474916387959866237e-01 5.809999847412109375e+01 4.639999771118164062e+01 3.000000190734863281e+01
2.508361204013377921e-01 5.809999847412109375e+01 4.650000000000000000e+01 2.960000038146972656e+01
2.541806020066889604e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.960000038146972656e+01
2.575250836120401288e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.960000038146972656e+01
2.608695652173912971e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.960000038146972656e+01
2.642140468227424654e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.960000038146972656e+01
2.675585284280936338e-01 5.809999847412109375e+01 4.650000000000000000e+01 2.960000038146972656e+01
2.709030100334448021e-01 5.809999847412109375e+01 4.650000000000000000e+01 2.980000114440917969e+01
2.742474916387959705e-01 5.809999847412109375e+01 4.629999923706054688e+01 2.980000114440917969e+01
2.775919732441471388e-01 5.809999847412109375e+01 4.629999923706054688e+01 2.980000114440917969e+01
2.809364548494983072e-01 5.809999847412109375e+01 4.629999923706054688e+01 3.000000190734863281e+01
2.842809364548494755e-01 5.809999847412109375e+01 4.639999771118164062e+01 2.980000114440917969e+01
2.876254180602006438e-01 5.809999847412109375e+01 4.639999771118164062e+01 2.980000114440917969e+01
2.909698996655518122e-01 5.809999847412109375e+01 4.650000000000000000e+01 2.980000114440917969e+01
2.943143812709029805e-01 5.809999847412109375e+01 4.650000000000000000e+01 2.980000114440917969e+01
2.976588628762541489e-01 5.809999847412109375e+01 4.650000000000000000e+01 2.980000114440917969e+01
3.010033444816053727e-01 5.809999847412109375e+01 4.650000000000000000e+01 2.980000114440917969e+01
3.043478260869565410e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.980000114440917969e+01
3.076923076923077094e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.980000114440917969e+01
3.110367892976588777e-01 5.809999847412109375e+01 4.659999847412109375e+01 3.000000190734863281e+01
3.143812709030100461e-01 5.820000076293945312e+01 4.659999847412109375e+01 3.000000190734863281e+01
3.177257525083612144e-01 5.820000076293945312e+01 4.659999847412109375e+01 3.000000190734863281e+01
3.210702341137123828e-01 5.809999847412109375e+01 4.650000000000000000e+01 3.000000190734863281e+01
3.244147157190635511e-01 5.809999847412109375e+01 4.639999771118164062e+01 3.000000190734863281e+01
3.277591973244147194e-01 5.809999847412109375e+01 4.639999771118164062e+01 3.000000190734863281e+01
3.311036789297658878e-01 5.809999847412109375e+01 4.650000000000000000e+01 3.000000190734863281e+01
3.344481605351170561e-01 5.809999847412109375e+01 4.650000000000000000e+01 3.000000190734863281e+01
3.377926421404682245e-01 5.809999847412109375e+01 4.650000000000000000e+01 3.000000190734863281e+01
3.411371237458193928e-01 5.809999847412109375e+01 4.650000000000000000e+01 3.000000190734863281e+01
3.444816053511705611e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.980000114440917969e+01
3.478260869565217295e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.980000114440917969e+01
3.511705685618728978e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.980000114440917969e+01
3.545150501672240662e-01 5.809999847412109375e+01 4.670000076293945312e+01 2.980000114440917969e+01
3.578595317725752345e-01 5.809999847412109375e+01 4.670000076293945312e+01 2.980000114440917969e+01
3.612040133779264028e-01 5.809999847412109375e+01 4.659999847412109375e+01 3.000000190734863281e+01
3.645484949832775712e-01 5.809999847412109375e+01 4.670000076293945312e+01 3.000000190734863281e+01
3.678929765886287395e-01 5.809999847412109375e+01 4.670000076293945312e+01 3.000000190734863281e+01
3.712374581939799079e-01 5.809999847412109375e+01 4.659999847412109375e+01 2.980000114440917969e+01
3.745819397993310762e-01 5.809999847412109375e+01 4.670000076293945312e+01 2.980000114440917969e+01
3.779264214046822445e-01 5.809999847412109375e+01 4.670000076293945312e+01 2.980000114440917969e+01
3.812709030100334129e-01 5.809999847412109375e+01 4.670000076293945312e+01 2.980000114440917969e+01
3.846153846153845812e-01 5.809999847412109375e+01 4.670000076293945312e+01 3.000000190734863281e+01
3.879598662207358051e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.019999885559082031e+01
3.913043478260869734e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.019999885559082031e+01
3.946488294314381418e-01 5.800000000000000000e+01 4.690000152587890625e+01 3.019999885559082031e+01
3.979933110367893101e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.019999885559082031e+01
4.013377926421404784e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.039999961853027344e+01
4.046822742474916468e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.039999961853027344e+01
4.080267558528428151e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.039999961853027344e+01
4.113712374581939835e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.019999885559082031e+01
4.147157190635451518e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.000000190734863281e+01
4.180602006688963201e-01 5.800000000000000000e+01 4.679999923706054688e+01 3.000000190734863281e+01
4.214046822742474885e-01 5.800000000000000000e+01 4.659999847412109375e+01 3.019999885559082031e+01
4.247491638795986568e-01 5.800000000000000000e+01 4.659999847412109375e+01 3.019999885559082031e+01
4.280936454849498252e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.019999885559082031e+01
4.314381270903009935e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.019999885559082031e+01
4.347826086956521618e-01 5.800000000000000000e+01 4.659999847412109375e+01 3.019999885559082031e+01
4.381270903010033302e-01 5.800000000000000000e+01 4.659999847412109375e+01 3.019999885559082031e+01
4.414715719063544985e-01 5.809999847412109375e+01 4.629999923706054688e+01 3.019999885559082031e+01
4.448160535117056669e-01 5.809999847412109375e+01 4.629999923706054688e+01 3.019999885559082031e+01
4.481605351170568352e-01 5.809999847412109375e+01 4.629999923706054688e+01 3.019999885559082031e+01
4.515050167224080035e-01 5.809999847412109375e+01 4.620000076293945312e+01 3.039999961853027344e+01
4.548494983277591719e-01 5.809999847412109375e+01 4.609999847412109375e+01 3.059999847412109375e+01
4.581939799331103402e-01 5.809999847412109375e+01 4.609999847412109375e+01 3.059999847412109375e+01
4.615384615384615086e-01 5.809999847412109375e+01 4.609999847412109375e+01 3.059999847412109375e+01
4.648829431438126769e-01 5.809999847412109375e+01 4.609999847412109375e+01 3.059999847412109375e+01
4.682274247491638453e-01 5.809999847412109375e+01 4.620000076293945312e+01 3.059999847412109375e+01
4.715719063545150691e-01 5.809999847412109375e+01 4.620000076293945312e+01 3.059999847412109375e+01
4.749163879598662374e-01 5.800000000000000000e+01 4.629999923706054688e+01 3.059999847412109375e+01
4.782608695652174058e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.079999923706054688e+01
4.816053511705685741e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.079999923706054688e+01
4.849498327759197425e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.079999923706054688e+01
4.882943143812709108e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.039999961853027344e+01
4.916387959866220791e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.039999961853027344e+01
4.949832775919732475e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.039999961853027344e+01
4.983277591973244158e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.039999961853027344e+01
5.016722408026755842e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.039999961853027344e+01
5.050167224080267525e-01 5.800000000000000000e+01 4.659999847412109375e+01 3.039999961853027344e+01
5.083612040133779209e-01 5.800000000000000000e+01 4.670000076293945312e+01 3.019999885559082031e+01
5.117056856187290892e-01 5.800000000000000000e+01 4.650000000000000000e+01 3.039999961853027344e+01
5.150501672240802575e-01 5.800000000000000000e+01 4.659999847412109375e+01 3.039999961853027344e+01
5.183946488294314259e-01 5.800000000000000000e+01 4.659999847412109375e+01 3.039999961853027344e+01
5.217391304347825942e-01 5.800000000000000000e+01 4.690000152587890625e+01 3.059999847412109375e+01
5.250836120401337626e-01 5.800000000000000000e+01 4.709999847412109375e+01 3.059999847412109375e+01
5.284280936454849309e-01 5.800000000000000000e+01 4.709999847412109375e+01 3.059999847412109375e+01
5.317725752508360992e-01 5.800000000000000000e+01 4.720000076293945312e+01 3.079999923706054688e+01
5.351170568561872676e-01 5.800000000000000000e+01 4.720000076293945312e+01 3.059999847412109375e+01
5.384615384615384359e-01 5.800000000000000000e+01 4.720000076293945312e+01 3.039999961853027344e+01
5.418060200668896043e-01 5.800000000000000000e+01 4.729999923706054688e+01 3.039999961853027344e+01
5.451505016722407726e-01 5.800000000000000000e+01 4.729999923706054688e+01 3.039999961853027344e+01
5.484949832775919409e-01 5.800000000000000000e+01 4.709999847412109375e+01 3.059999847412109375e+01
5.518394648829431093e-01 5.800000000000000000e+01 4.729999923706054688e+01 3.059999847412109375e+01
5.551839464882942776e-01 5.809999847412109375e+01 4.720000076293945312e+01 3.079999923706054688e+01
5.585284280936454460e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.079999923706054688e+01
5.618729096989966143e-01 5.809999847412109375e+01 4.729999923706054688e+01 3.059999847412109375e+01
5.652173913043477826e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.079999923706054688e+01
5.685618729096989510e-01 5.809999847412109375e+01 4.729999923706054688e+01 3.079999923706054688e+01
5.719063545150501193e-01 5.809999847412109375e+01 4.729999923706054688e+01 3.079999923706054688e+01
5.752508361204012877e-01 5.809999847412109375e+01 4.750000000000000000e+01 3.100000000000000000e+01
5.785953177257524560e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.100000000000000000e+01
5.819397993311036243e-01 5.809999847412109375e+01 4.750000000000000000e+01 3.079999923706054688e+01
5.852842809364547927e-01 5.809999847412109375e+01 4.750000000000000000e+01 3.059999847412109375e+01
5.886287625418059610e-01 5.809999847412109375e+01 4.750000000000000000e+01 3.059999847412109375e+01
5.919732441471571294e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.059999847412109375e+01
5.953177257525082977e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.039999961853027344e+01
5.986622073578594661e-01 5.809999847412109375e+01 4.729999923706054688e+01 3.039999961853027344e+01
6.020066889632107454e-01 5.809999847412109375e+01 4.720000076293945312e+01 3.039999961853027344e+01
6.053511705685619138e-01 5.800000000000000000e+01 4.729999923706054688e+01 3.039999961853027344e+01
6.086956521739130821e-01 5.809999847412109375e+01 4.720000076293945312e+01 3.059999847412109375e+01
6.120401337792642504e-01 5.809999847412109375e+01 4.729999923706054688e+01 3.059999847412109375e+01
6.153846153846154188e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.039999961853027344e+01
6.187290969899665871e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.039999961853027344e+01
6.220735785953177555e-01 5.809999847412109375e+01 4.729999923706054688e+01 3.039999961853027344e+01
6.254180602006689238e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.059999847412109375e+01
6.287625418060200921e-01 5.809999847412109375e+01 4.750000000000000000e+01 3.059999847412109375e+01
6.321070234113712605e-01 5.809999847412109375e+01 4.740000152587890625e+01 3.079999923706054688e+01
6.354515050167224288e-01 5.790000152587890625e+01 4.750000000000000000e+01 3.079999923706054688e+01
6.387959866220735972e-01 5.790000152587890625e+01 4.750000000000000000e+01 3.100000000000000000e+01
6.421404682274247655e-01 5.790000152587890625e+01 4.760000228881835938e+01 3.100000000000000000e+01
6.454849498327759338e-01 5.790000152587890625e+01 4.760000228881835938e+01 3.100000000000000000e+01
6.488294314381271022e-01 5.790000152587890625e+01 4.760000228881835938e+01 3.100000000000000000e+01
6.521739130434782705e-01 5.790000152587890625e+01 4.770000076293945312e+01 3.100000000000000000e+01
6.555183946488294389e-01 5.800000000000000000e+01 4.770000076293945312e+01 3.100000000000000000e+01
6.588628762541806072e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.100000000000000000e+01
6.622073578595317755e-01 5.790000152587890625e+01 4.800000000000000000e+01 3.100000000000000000e+01
6.655518394648829439e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.100000000000000000e+01
6.688963210702341122e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.100000000000000000e+01
6.722408026755852806e-01 5.800000000000000000e+01 4.790000152587890625e+01 3.100000000000000000e+01
6.755852842809364489e-01 5.800000000000000000e+01 4.790000152587890625e+01 3.100000000000000000e+01
6.789297658862876172e-01 5.790000152587890625e+01 4.779999923706054688e+01 3.120000076293945312e+01
6.822742474916387856e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.140000152587890625e+01
6.856187290969899539e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.120000076293945312e+01
6.889632107023411223e-01 5.790000152587890625e+01 4.779999923706054688e+01 3.140000152587890625e+01
6.923076923076922906e-01 5.790000152587890625e+01 4.779999923706054688e+01 3.160000228881835938e+01
6.956521739130434590e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.160000228881835938e+01
6.989966555183946273e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.160000228881835938e+01
7.023411371237457956e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.160000228881835938e+01
7.056856187290969640e-01 5.790000152587890625e+01 4.820000076293945312e+01 3.160000228881835938e+01
7.090301003344481323e-01 5.790000152587890625e+01 4.820000076293945312e+01 3.160000228881835938e+01
7.123745819397993007e-01 5.790000152587890625e+01 4.829999923706054688e+01 3.160000228881835938e+01
7.157190635451504690e-01 5.790000152587890625e+01 4.829999923706054688e+01 3.160000228881835938e+01
7.190635451505016373e-01 5.790000152587890625e+01 4.829999923706054688e+01 3.140000152587890625e+01
7.224080267558528057e-01 5.790000152587890625e+01 4.820000076293945312e+01 3.140000152587890625e+01
7.257525083612039740e-01 5.790000152587890625e+01 4.820000076293945312e+01 3.140000152587890625e+01
7.290969899665551424e-01 5.790000152587890625e+01 4.829999923706054688e+01 3.140000152587890625e+01
7.324414715719063107e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.140000152587890625e+01
7.357859531772574790e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.140000152587890625e+01
7.391304347826086474e-01 5.790000152587890625e+01 4.820000076293945312e+01 3.140000152587890625e+01
7.424749163879598157e-01 5.790000152587890625e+01 4.820000076293945312e+01 3.140000152587890625e+01
7.458193979933109841e-01 5.790000152587890625e+01 4.820000076293945312e+01 3.140000152587890625e+01
7.491638795986621524e-01 5.790000152587890625e+01 4.829999923706054688e+01 3.179999923706054688e+01
7.525083612040133207e-01 5.790000152587890625e+01 4.829999923706054688e+01 3.179999923706054688e+01
7.558528428093644891e-01 5.790000152587890625e+01 4.829999923706054688e+01 3.179999923706054688e+01
7.591973244147156574e-01 5.790000152587890625e+01 4.850000000000000000e+01 3.179999923706054688e+01
7.625418060200668258e-01 5.790000152587890625e+01 4.840000152587890625e+01 3.179999923706054688e+01
7.658862876254179941e-01 5.790000152587890625e+01 4.840000152587890625e+01 3.179999923706054688e+01
7.692307692307691624e-01 5.790000152587890625e+01 4.840000152587890625e+01 3.179999923706054688e+01
7.725752508361204418e-01 5.790000152587890625e+01 4.840000152587890625e+01 3.179999923706054688e+01
7.759197324414716102e-01 5.790000152587890625e+01 4.840000152587890625e+01 3.179999923706054688e+01
7.792642140468227785e-01 5.790000152587890625e+01 4.840000152587890625e+01 3.179999923706054688e+01
7.826086956521739468e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.160000228881835938e+01
7.859531772575251152e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.100000000000000000e+01
7.892976588628762835e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.100000000000000000e+01
7.926421404682274519e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.100000000000000000e+01
7.959866220735786202e-01 5.790000152587890625e+01 4.810000228881835938e+01 3.100000000000000000e+01
7.993311036789297885e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.100000000000000000e+01
8.026755852842809569e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.100000000000000000e+01
8.060200668896321252e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.079999923706054688e+01
8.093645484949832936e-01 5.790000152587890625e+01 4.800000000000000000e+01 3.079999923706054688e+01
8.127090301003344619e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.079999923706054688e+01
8.160535117056856302e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.059999847412109375e+01
8.193979933110367986e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.059999847412109375e+01
8.227424749163879669e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.059999847412109375e+01
8.260869565217391353e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.059999847412109375e+01
8.294314381270903036e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.059999847412109375e+01
8.327759197324414719e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.039999961853027344e+01
8.361204013377926403e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.039999961853027344e+01
8.394648829431438086e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.059999847412109375e+01
8.428093645484949770e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.059999847412109375e+01
8.461538461538461453e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.059999847412109375e+01
8.494983277591973136e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.039999961853027344e+01
8.528428093645484820e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.039999961853027344e+01
8.561872909698996503e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.000000190734863281e+01
8.595317725752508187e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.019999885559082031e+01
8.628762541806019870e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.019999885559082031e+01
8.662207357859531554e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.019999885559082031e+01
8.695652173913043237e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.019999885559082031e+01
8.729096989966554920e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.019999885559082031e+01
8.762541806020066604e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.039999961853027344e+01
8.795986622073578287e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.039999961853027344e+01
8.829431438127089971e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.059999847412109375e+01
8.862876254180601654e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.039999961853027344e+01
8.896321070234113337e-01 5.779999923706054688e+01 4.779999923706054688e+01 3.039999961853027344e+01
8.929765886287625021e-01 5.779999923706054688e+01 4.800000000000000000e+01 3.039999961853027344e+01
8.963210702341136704e-01 5.779999923706054688e+01 4.800000000000000000e+01 3.039999961853027344e+01
8.996655518394648388e-01 5.779999923706054688e+01 4.800000000000000000e+01 3.039999961853027344e+01
9.030100334448160071e-01 5.779999923706054688e+01 4.800000000000000000e+01 3.039999961853027344e+01
9.063545150501671754e-01 5.779999923706054688e+01 4.800000000000000000e+01 3.039999961853027344e+01
9.096989966555183438e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.059999847412109375e+01
9.130434782608695121e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.059999847412109375e+01
9.163879598662206805e-01 5.779999923706054688e+01 4.790000152587890625e+01 3.059999847412109375e+01
9.197324414715718488e-01 5.790000152587890625e+01 4.790000152587890625e+01 3.039999961853027344e+01
9.230769230769230171e-01 5.800000000000000000e+01 4.800000000000000000e+01 3.039999961853027344e+01
9.264214046822741855e-01 5.800000000000000000e+01 4.800000000000000000e+01 3.039999961853027344e+01
9.297658862876253538e-01 5.800000000000000000e+01 4.810000228881835938e+01 3.039999961853027344e+01
9.331103678929765222e-01 5.800000000000000000e+01 4.800000000000000000e+01 3.039999961853027344e+01
9.364548494983276905e-01 5.800000000000000000e+01 4.800000000000000000e+01 3.019999885559082031e+01
9.397993311036788588e-01 5.809999847412109375e+01 4.800000000000000000e+01 3.019999885559082031e+01
9.431438127090301382e-01 5.809999847412109375e+01 4.800000000000000000e+01 3.019999885559082031e+01
9.464882943143813065e-01 5.800000000000000000e+01 4.800000000000000000e+01 3.019999885559082031e+01
9.498327759197324749e-01 5.809999847412109375e+01 4.810000228881835938e+01 3.019999885559082031e+01
9.531772575250836432e-01 5.809999847412109375e+01 4.800000000000000000e+01 3.019999885559082031e+01
9.565217391304348116e-01 5.809999847412109375e+01 4.800000000000000000e+01 3.019999885559082031e+01
9.598662207357859799e-01 5.809999847412109375e+01 4.800000000000000000e+01 3.019999885559082031e+01
9.632107023411371483e-01 5.809999847412109375e+01 4.810000228881835938e+01 3.039999961853027344e+01
9.665551839464883166e-01 5.809999847412109375e+01 4.820000076293945312e+01 3.059999847412109375e+01
9.698996655518394849e-01 5.809999847412109375e+01 4.820000076293945312e+01 3.079999923706054688e+01
9.732441471571906533e-01 5.809999847412109375e+01 4.820000076293945312e+01 3.079999923706054688e+01
9.765886287625418216e-01 5.809999847412109375e+01 4.840000152587890625e+01 3.079999923706054688e+01
9.799331103678929900e-01 5.809999847412109375e+01 4.840000152587890625e+01 3.079999923706054688e+01
9.832775919732441583e-01 5.809999847412109375e+01 4.840000152587890625e+01 3.079999923706054688e+01
9.866220735785953266e-01 5.809999847412109375e+01 4.859999847412109375e+01 3.079999923706054688e+01
9.899665551839464950e-01 5.809999847412109375e+01 4.859999847412109375e+01 3.079999923706054688e+01
9.933110367892976633e-01 5.809999847412109375e+01 4.859999847412109375e+01 3.079999923706054688e+01
9.966555183946488317e-01 5.809999847412109375e+01 4.859999847412109375e+01 3.079999923706054688e+01
1.000000000000000000e+00 5.809999847412109375e+01 4.859999847412109375e+01 3.079999923706054688e+01


==> tikz/data/mamba_mixture_data.txt <==
x hellaswag social_iqa openbookqa
0.000000000000000000e+00 3.089999771118164062e+01 3.389999771118164062e+01 1.860000038146972656e+01
3.344481605351170509e-03 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
6.688963210702341018e-03 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
1.003344481605351196e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
1.337792642140468204e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
1.672240802675585211e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
2.006688963210702392e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
2.341137123745819226e-02 3.089999771118164062e+01 3.389999771118164062e+01 1.860000038146972656e+01
2.675585284280936407e-02 3.089999771118164062e+01 3.389999771118164062e+01 1.860000038146972656e+01
3.010033444816053588e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
3.344481605351170422e-02 3.089999771118164062e+01 3.409999847412109375e+01 1.860000038146972656e+01
3.678929765886287256e-02 3.089999771118164062e+01 3.409999847412109375e+01 1.860000038146972656e+01
4.013377926421404784e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
4.347826086956521618e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
4.682274247491638453e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
5.016722408026755980e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
5.351170568561872815e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
5.685618729096989649e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
6.020066889632107177e-02 3.089999771118164062e+01 3.400000000000000000e+01 1.860000038146972656e+01
6.354515050167224011e-02 3.089999771118164062e+01 3.420000076293945312e+01 1.860000038146972656e+01
6.688963210702340845e-02 3.089999771118164062e+01 3.420000076293945312e+01 1.860000038146972656e+01
7.023411371237457679e-02 3.089999771118164062e+01 3.420000076293945312e+01 1.860000038146972656e+01
7.357859531772574513e-02 3.089999771118164062e+01 3.429999923706054688e+01 1.860000038146972656e+01
7.692307692307692735e-02 3.089999771118164062e+01 3.429999923706054688e+01 1.879999923706054688e+01
8.026755852842809569e-02 3.089999771118164062e+01 3.429999923706054688e+01 1.879999923706054688e+01
8.361204013377926403e-02 3.089999771118164062e+01 3.420000076293945312e+01 1.879999923706054688e+01
8.695652173913043237e-02 3.089999771118164062e+01 3.420000076293945312e+01 1.879999923706054688e+01
9.030100334448160071e-02 3.089999771118164062e+01 3.420000076293945312e+01 1.900000000000000000e+01
9.364548494983276905e-02 3.079999923706054688e+01 3.420000076293945312e+01 1.900000000000000000e+01
9.698996655518395127e-02 3.079999923706054688e+01 3.420000076293945312e+01 1.879999923706054688e+01
1.003344481605351196e-01 3.079999923706054688e+01 3.420000076293945312e+01 1.879999923706054688e+01
1.036789297658862880e-01 3.079999923706054688e+01 3.420000076293945312e+01 1.879999923706054688e+01
1.070234113712374563e-01 3.079999923706054688e+01 3.420000076293945312e+01 1.879999923706054688e+01
1.103678929765886246e-01 3.079999923706054688e+01 3.440000152587890625e+01 1.879999923706054688e+01
1.137123745819397930e-01 3.089999771118164062e+01 3.450000000000000000e+01 1.879999923706054688e+01
1.170568561872909613e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.900000000000000000e+01
1.204013377926421435e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.900000000000000000e+01
1.237458193979933119e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.900000000000000000e+01
1.270903010033444802e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.900000000000000000e+01
1.304347826086956486e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.879999923706054688e+01
1.337792642140468169e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.879999923706054688e+01
1.371237458193979852e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.860000038146972656e+01
1.404682274247491536e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.860000038146972656e+01
1.438127090301003219e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.860000038146972656e+01
1.471571906354514903e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.860000038146972656e+01
1.505016722408026864e-01 3.089999771118164062e+01 3.450000000000000000e+01 1.860000038146972656e+01
1.538461538461538547e-01 3.089999771118164062e+01 3.450000000000000000e+01 1.860000038146972656e+01
1.571906354515050230e-01 3.089999771118164062e+01 3.450000000000000000e+01 1.860000038146972656e+01
1.605351170568561914e-01 3.089999771118164062e+01 3.450000000000000000e+01 1.839999961853027344e+01
1.638795986622073597e-01 3.089999771118164062e+01 3.450000000000000000e+01 1.839999961853027344e+01
1.672240802675585281e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.839999961853027344e+01
1.705685618729096964e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.839999961853027344e+01
1.739130434782608647e-01 3.089999771118164062e+01 3.459999847412109375e+01 1.839999961853027344e+01
1.772575250836120331e-01 3.089999771118164062e+01 3.479999923706054688e+01 1.819999885559082031e+01
1.806020066889632014e-01 3.079999923706054688e+01 3.479999923706054688e+01 1.819999885559082031e+01
1.839464882943143698e-01 3.079999923706054688e+01 3.470000076293945312e+01 1.819999885559082031e+01
1.872909698996655381e-01 3.079999923706054688e+01 3.470000076293945312e+01 1.819999885559082031e+01
1.906354515050167064e-01 3.089999771118164062e+01 3.470000076293945312e+01 1.800000000000000000e+01
1.939799331103679025e-01 3.089999771118164062e+01 3.479999923706054688e+01 1.800000000000000000e+01
1.973244147157190709e-01 3.089999771118164062e+01 3.479999923706054688e+01 1.800000000000000000e+01
2.006688963210702392e-01 3.089999771118164062e+01 3.479999923706054688e+01 1.800000000000000000e+01
2.040133779264214076e-01 3.089999771118164062e+01 3.490000152587890625e+01 1.819999885559082031e+01
2.073578595317725759e-01 3.089999771118164062e+01 3.490000152587890625e+01 1.800000000000000000e+01
2.107023411371237442e-01 3.089999771118164062e+01 3.490000152587890625e+01 1.800000000000000000e+01
2.140468227424749126e-01 3.089999771118164062e+01 3.490000152587890625e+01 1.800000000000000000e+01
2.173913043478260809e-01 3.089999771118164062e+01 3.490000152587890625e+01 1.800000000000000000e+01
2.207357859531772493e-01 3.089999771118164062e+01 3.490000152587890625e+01 1.800000000000000000e+01
2.240802675585284176e-01 3.089999771118164062e+01 3.490000152587890625e+01 1.800000000000000000e+01
2.274247491638795859e-01 3.079999923706054688e+01 3.490000152587890625e+01 1.800000000000000000e+01
2.307692307692307543e-01 3.079999923706054688e+01 3.490000152587890625e+01 1.800000000000000000e+01
2.341137123745819226e-01 3.079999923706054688e+01 3.500000000000000000e+01 1.800000000000000000e+01
2.374581939799331187e-01 3.079999923706054688e+01 3.500000000000000000e+01 1.800000000000000000e+01
2.408026755852842871e-01 3.079999923706054688e+01 3.500000000000000000e+01 1.800000000000000000e+01
2.441471571906354554e-01 3.079999923706054688e+01 3.510000228881835938e+01 1.800000000000000000e+01
2.474916387959866237e-01 3.079999923706054688e+01 3.510000228881835938e+01 1.800000000000000000e+01
2.508361204013377921e-01 3.089999771118164062e+01 3.510000228881835938e+01 1.780000114440917969e+01
2.541806020066889604e-01 3.089999771118164062e+01 3.510000228881835938e+01 1.780000114440917969e+01
2.575250836120401288e-01 3.089999771118164062e+01 3.520000076293945312e+01 1.780000114440917969e+01
2.608695652173912971e-01 3.089999771118164062e+01 3.520000076293945312e+01 1.760000038146972656e+01
2.642140468227424654e-01 3.089999771118164062e+01 3.520000076293945312e+01 1.760000038146972656e+01
2.675585284280936338e-01 3.089999771118164062e+01 3.520000076293945312e+01 1.739999961853027344e+01
2.709030100334448021e-01 3.089999771118164062e+01 3.520000076293945312e+01 1.739999961853027344e+01
2.742474916387959705e-01 3.089999771118164062e+01 3.520000076293945312e+01 1.720000076293945312e+01
2.775919732441471388e-01 3.089999771118164062e+01 3.529999923706054688e+01 1.720000076293945312e+01
2.809364548494983072e-01 3.089999771118164062e+01 3.540000152587890625e+01 1.720000076293945312e+01
2.842809364548494755e-01 3.089999771118164062e+01 3.550000000000000000e+01 1.720000076293945312e+01
2.876254180602006438e-01 3.089999771118164062e+01 3.550000000000000000e+01 1.720000076293945312e+01
2.909698996655518122e-01 3.089999771118164062e+01 3.560000228881835938e+01 1.739999961853027344e+01
2.943143812709029805e-01 3.089999771118164062e+01 3.560000228881835938e+01 1.760000038146972656e+01
2.976588628762541489e-01 3.089999771118164062e+01 3.560000228881835938e+01 1.760000038146972656e+01
3.010033444816053727e-01 3.089999771118164062e+01 3.579999923706054688e+01 1.760000038146972656e+01
3.043478260869565410e-01 3.089999771118164062e+01 3.570000076293945312e+01 1.760000038146972656e+01
3.076923076923077094e-01 3.089999771118164062e+01 3.570000076293945312e+01 1.760000038146972656e+01
3.110367892976588777e-01 3.089999771118164062e+01 3.579999923706054688e+01 1.760000038146972656e+01
3.143812709030100461e-01 3.079999923706054688e+01 3.570000076293945312e+01 1.760000038146972656e+01
3.177257525083612144e-01 3.079999923706054688e+01 3.579999923706054688e+01 1.760000038146972656e+01
3.210702341137123828e-01 3.079999923706054688e+01 3.570000076293945312e+01 1.739999961853027344e+01
3.244147157190635511e-01 3.079999923706054688e+01 3.540000152587890625e+01 1.739999961853027344e+01
3.277591973244147194e-01 3.079999923706054688e+01 3.550000000000000000e+01 1.739999961853027344e+01
3.311036789297658878e-01 3.079999923706054688e+01 3.550000000000000000e+01 1.739999961853027344e+01
3.344481605351170561e-01 3.079999923706054688e+01 3.570000076293945312e+01 1.739999961853027344e+01
3.377926421404682245e-01 3.079999923706054688e+01 3.570000076293945312e+01 1.739999961853027344e+01
3.411371237458193928e-01 3.079999923706054688e+01 3.570000076293945312e+01 1.739999961853027344e+01
3.444816053511705611e-01 3.079999923706054688e+01 3.579999923706054688e+01 1.720000076293945312e+01
3.478260869565217295e-01 3.079999923706054688e+01 3.590000152587890625e+01 1.720000076293945312e+01
3.511705685618728978e-01 3.079999923706054688e+01 3.590000152587890625e+01 1.720000076293945312e+01
3.545150501672240662e-01 3.079999923706054688e+01 3.590000152587890625e+01 1.720000076293945312e+01
3.578595317725752345e-01 3.079999923706054688e+01 3.590000152587890625e+01 1.720000076293945312e+01
3.612040133779264028e-01 3.070000076293945312e+01 3.590000152587890625e+01 1.739999961853027344e+01
3.645484949832775712e-01 3.070000076293945312e+01 3.590000152587890625e+01 1.739999961853027344e+01
3.678929765886287395e-01 3.070000076293945312e+01 3.579999923706054688e+01 1.739999961853027344e+01
3.712374581939799079e-01 3.070000076293945312e+01 3.590000152587890625e+01 1.739999961853027344e+01
3.745819397993310762e-01 3.079999923706054688e+01 3.590000152587890625e+01 1.739999961853027344e+01
3.779264214046822445e-01 3.079999923706054688e+01 3.590000152587890625e+01 1.760000038146972656e+01
3.812709030100334129e-01 3.079999923706054688e+01 3.590000152587890625e+01 1.760000038146972656e+01
3.846153846153845812e-01 3.079999923706054688e+01 3.590000152587890625e+01 1.760000038146972656e+01
3.879598662207358051e-01 3.070000076293945312e+01 3.590000152587890625e+01 1.780000114440917969e+01
3.913043478260869734e-01 3.070000076293945312e+01 3.590000152587890625e+01 1.780000114440917969e+01
3.946488294314381418e-01 3.059999847412109375e+01 3.590000152587890625e+01 1.780000114440917969e+01
3.979933110367893101e-01 3.059999847412109375e+01 3.590000152587890625e+01 1.780000114440917969e+01
4.013377926421404784e-01 3.059999847412109375e+01 3.609999847412109375e+01 1.800000000000000000e+01
4.046822742474916468e-01 3.059999847412109375e+01 3.609999847412109375e+01 1.780000114440917969e+01
4.080267558528428151e-01 3.059999847412109375e+01 3.619999694824218750e+01 1.780000114440917969e+01
4.113712374581939835e-01 3.059999847412109375e+01 3.629999923706054688e+01 1.780000114440917969e+01
4.147157190635451518e-01 3.050000000000000000e+01 3.619999694824218750e+01 1.780000114440917969e+01
4.180602006688963201e-01 3.050000000000000000e+01 3.609999847412109375e+01 1.780000114440917969e+01
4.214046822742474885e-01 3.050000000000000000e+01 3.609999847412109375e+01 1.780000114440917969e+01
4.247491638795986568e-01 3.050000000000000000e+01 3.639999771118164062e+01 1.780000114440917969e+01
4.280936454849498252e-01 3.050000000000000000e+01 3.639999771118164062e+01 1.780000114440917969e+01
4.314381270903009935e-01 3.050000000000000000e+01 3.629999923706054688e+01 1.819999885559082031e+01
4.347826086956521618e-01 3.050000000000000000e+01 3.650000000000000000e+01 1.819999885559082031e+01
4.381270903010033302e-01 3.050000000000000000e+01 3.659999847412109375e+01 1.819999885559082031e+01
4.414715719063544985e-01 3.039999961853027344e+01 3.670000076293945312e+01 1.819999885559082031e+01
4.448160535117056669e-01 3.039999961853027344e+01 3.670000076293945312e+01 1.839999961853027344e+01
4.481605351170568352e-01 3.039999961853027344e+01 3.679999923706054688e+01 1.839999961853027344e+01
4.515050167224080035e-01 3.039999961853027344e+01 3.659999847412109375e+01 1.839999961853027344e+01
4.548494983277591719e-01 3.039999961853027344e+01 3.650000000000000000e+01 1.839999961853027344e+01
4.581939799331103402e-01 3.039999961853027344e+01 3.670000076293945312e+01 1.839999961853027344e+01
4.615384615384615086e-01 3.039999961853027344e+01 3.679999923706054688e+01 1.839999961853027344e+01
4.648829431438126769e-01 3.039999961853027344e+01 3.689999771118164062e+01 1.860000038146972656e+01
4.682274247491638453e-01 3.030000114440917969e+01 3.689999771118164062e+01 1.860000038146972656e+01
4.715719063545150691e-01 3.030000114440917969e+01 3.679999923706054688e+01 1.860000038146972656e+01
4.749163879598662374e-01 3.019999885559082031e+01 3.700000000000000000e+01 1.860000038146972656e+01
4.782608695652174058e-01 3.019999885559082031e+01 3.709999847412109375e+01 1.860000038146972656e+01
4.816053511705685741e-01 3.030000114440917969e+01 3.740000152587890625e+01 1.819999885559082031e+01
4.849498327759197425e-01 3.030000114440917969e+01 3.750000000000000000e+01 1.800000000000000000e+01
4.882943143812709108e-01 3.030000114440917969e+01 3.759999847412109375e+01 1.800000000000000000e+01
4.916387959866220791e-01 3.010000038146972656e+01 3.759999847412109375e+01 1.839999961853027344e+01
4.949832775919732475e-01 3.010000038146972656e+01 3.779999923706054688e+01 1.839999961853027344e+01
4.983277591973244158e-01 3.010000038146972656e+01 3.790000152587890625e+01 1.800000000000000000e+01
5.016722408026755842e-01 3.010000038146972656e+01 3.800000000000000000e+01 1.819999885559082031e+01
5.050167224080267525e-01 3.010000038146972656e+01 3.770000076293945312e+01 1.800000000000000000e+01
5.083612040133779209e-01 3.010000038146972656e+01 3.779999923706054688e+01 1.800000000000000000e+01
5.117056856187290892e-01 3.000000190734863281e+01 3.779999923706054688e+01 1.800000000000000000e+01
5.150501672240802575e-01 3.000000190734863281e+01 3.800000000000000000e+01 1.819999885559082031e+01
5.183946488294314259e-01 3.000000190734863281e+01 3.800000000000000000e+01 1.800000000000000000e+01
5.217391304347825942e-01 3.000000190734863281e+01 3.800000000000000000e+01 1.800000000000000000e+01
5.250836120401337626e-01 3.000000190734863281e+01 3.800000000000000000e+01 1.800000000000000000e+01
5.284280936454849309e-01 3.000000190734863281e+01 3.810000228881835938e+01 1.780000114440917969e+01
5.317725752508360992e-01 3.010000038146972656e+01 3.829999923706054688e+01 1.780000114440917969e+01
5.351170568561872676e-01 3.010000038146972656e+01 3.829999923706054688e+01 1.780000114440917969e+01
5.384615384615384359e-01 3.010000038146972656e+01 3.829999923706054688e+01 1.780000114440917969e+01
5.418060200668896043e-01 3.000000190734863281e+01 3.829999923706054688e+01 1.780000114440917969e+01
5.451505016722407726e-01 3.000000190734863281e+01 3.850000000000000000e+01 1.780000114440917969e+01
5.484949832775919409e-01 3.000000190734863281e+01 3.850000000000000000e+01 1.780000114440917969e+01
5.518394648829431093e-01 3.000000190734863281e+01 3.840000152587890625e+01 1.780000114440917969e+01
5.551839464882942776e-01 3.000000190734863281e+01 3.850000000000000000e+01 1.780000114440917969e+01
5.585284280936454460e-01 2.989999961853027344e+01 3.860000228881835938e+01 1.780000114440917969e+01
5.618729096989966143e-01 2.989999961853027344e+01 3.860000228881835938e+01 1.780000114440917969e+01
5.652173913043477826e-01 2.989999961853027344e+01 3.860000228881835938e+01 1.739999961853027344e+01
5.685618729096989510e-01 2.989999961853027344e+01 3.870000076293945312e+01 1.760000038146972656e+01
5.719063545150501193e-01 2.980000114440917969e+01 3.890000152587890625e+01 1.760000038146972656e+01
5.752508361204012877e-01 2.980000114440917969e+01 3.890000152587890625e+01 1.739999961853027344e+01
5.785953177257524560e-01 2.980000114440917969e+01 3.909999847412109375e+01 1.720000076293945312e+01
5.819397993311036243e-01 2.980000114440917969e+01 3.920000076293945312e+01 1.720000076293945312e+01
5.852842809364547927e-01 2.980000114440917969e+01 3.909999847412109375e+01 1.739999961853027344e+01
5.886287625418059610e-01 2.980000114440917969e+01 3.909999847412109375e+01 1.739999961853027344e+01
5.919732441471571294e-01 2.980000114440917969e+01 3.909999847412109375e+01 1.739999961853027344e+01
5.953177257525082977e-01 2.980000114440917969e+01 3.909999847412109375e+01 1.760000038146972656e+01
5.986622073578594661e-01 2.980000114440917969e+01 3.909999847412109375e+01 1.760000038146972656e+01
6.020066889632107454e-01 2.989999961853027344e+01 3.920000076293945312e+01 1.760000038146972656e+01
6.053511705685619138e-01 2.980000114440917969e+01 3.939999771118164062e+01 1.760000038146972656e+01
6.086956521739130821e-01 2.960000038146972656e+01 3.950000000000000000e+01 1.780000114440917969e+01
6.120401337792642504e-01 2.960000038146972656e+01 3.950000000000000000e+01 1.780000114440917969e+01
6.153846153846154188e-01 2.960000038146972656e+01 3.939999771118164062e+01 1.819999885559082031e+01
6.187290969899665871e-01 2.960000038146972656e+01 3.929999923706054688e+01 1.819999885559082031e+01
6.220735785953177555e-01 2.960000038146972656e+01 3.950000000000000000e+01 1.800000000000000000e+01
6.254180602006689238e-01 2.960000038146972656e+01 3.950000000000000000e+01 1.819999885559082031e+01
6.287625418060200921e-01 2.960000038146972656e+01 3.959999847412109375e+01 1.800000000000000000e+01
6.321070234113712605e-01 2.960000038146972656e+01 3.970000076293945312e+01 1.800000000000000000e+01
6.354515050167224288e-01 2.960000038146972656e+01 3.970000076293945312e+01 1.800000000000000000e+01
6.387959866220735972e-01 2.960000038146972656e+01 3.970000076293945312e+01 1.780000114440917969e+01
6.421404682274247655e-01 2.960000038146972656e+01 3.959999847412109375e+01 1.819999885559082031e+01
6.454849498327759338e-01 2.960000038146972656e+01 3.950000000000000000e+01 1.819999885559082031e+01
6.488294314381271022e-01 2.960000038146972656e+01 3.950000000000000000e+01 1.819999885559082031e+01
6.521739130434782705e-01 2.960000038146972656e+01 3.959999847412109375e+01 1.819999885559082031e+01
6.555183946488294389e-01 2.960000038146972656e+01 3.959999847412109375e+01 1.800000000000000000e+01
6.588628762541806072e-01 2.960000038146972656e+01 3.959999847412109375e+01 1.780000114440917969e+01
6.622073578595317755e-01 2.960000038146972656e+01 3.970000076293945312e+01 1.780000114440917969e+01
6.655518394648829439e-01 2.949999809265136719e+01 3.979999923706054688e+01 1.800000000000000000e+01
6.688963210702341122e-01 2.949999809265136719e+01 4.000000000000000000e+01 1.800000000000000000e+01
6.722408026755852806e-01 2.949999809265136719e+01 4.000000000000000000e+01 1.780000114440917969e+01
6.755852842809364489e-01 2.960000038146972656e+01 3.989999771118164062e+01 1.800000000000000000e+01
6.789297658862876172e-01 2.960000038146972656e+01 3.989999771118164062e+01 1.819999885559082031e+01
6.822742474916387856e-01 2.960000038146972656e+01 3.989999771118164062e+01 1.819999885559082031e+01
6.856187290969899539e-01 2.960000038146972656e+01 3.989999771118164062e+01 1.819999885559082031e+01
6.889632107023411223e-01 2.960000038146972656e+01 3.989999771118164062e+01 1.819999885559082031e+01
6.923076923076922906e-01 2.949999809265136719e+01 3.989999771118164062e+01 1.819999885559082031e+01
6.956521739130434590e-01 2.949999809265136719e+01 3.989999771118164062e+01 1.819999885559082031e+01
6.989966555183946273e-01 2.939999961853027344e+01 3.979999923706054688e+01 1.819999885559082031e+01
7.023411371237457956e-01 2.939999961853027344e+01 3.989999771118164062e+01 1.819999885559082031e+01
7.056856187290969640e-01 2.939999961853027344e+01 3.989999771118164062e+01 1.819999885559082031e+01
7.090301003344481323e-01 2.939999961853027344e+01 3.989999771118164062e+01 1.819999885559082031e+01
7.123745819397993007e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.819999885559082031e+01
7.157190635451504690e-01 2.939999961853027344e+01 3.989999771118164062e+01 1.819999885559082031e+01
7.190635451505016373e-01 2.939999961853027344e+01 3.989999771118164062e+01 1.839999961853027344e+01
7.224080267558528057e-01 2.939999961853027344e+01 3.989999771118164062e+01 1.819999885559082031e+01
7.257525083612039740e-01 2.939999961853027344e+01 3.989999771118164062e+01 1.819999885559082031e+01
7.290969899665551424e-01 2.930000114440917969e+01 3.989999771118164062e+01 1.819999885559082031e+01
7.324414715719063107e-01 2.930000114440917969e+01 3.989999771118164062e+01 1.819999885559082031e+01
7.357859531772574790e-01 2.930000114440917969e+01 4.000000000000000000e+01 1.819999885559082031e+01
7.391304347826086474e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.819999885559082031e+01
7.424749163879598157e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.800000000000000000e+01
7.458193979933109841e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.780000114440917969e+01
7.491638795986621524e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.780000114440917969e+01
7.525083612040133207e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.780000114440917969e+01
7.558528428093644891e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.760000038146972656e+01
7.591973244147156574e-01 2.949999809265136719e+01 4.000000000000000000e+01 1.739999961853027344e+01
7.625418060200668258e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.720000076293945312e+01
7.658862876254179941e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.720000076293945312e+01
7.692307692307691624e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.720000076293945312e+01
7.725752508361204418e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.720000076293945312e+01
7.759197324414716102e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.720000076293945312e+01
7.792642140468227785e-01 2.949999809265136719e+01 4.020000076293945312e+01 1.720000076293945312e+01
7.826086956521739468e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.720000076293945312e+01
7.859531772575251152e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.700000000000000000e+01
7.892976588628762835e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.700000000000000000e+01
7.926421404682274519e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.700000000000000000e+01
7.959866220735786202e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.700000000000000000e+01
7.993311036789297885e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.700000000000000000e+01
8.026755852842809569e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.700000000000000000e+01
8.060200668896321252e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
8.093645484949832936e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.679999923706054688e+01
8.127090301003344619e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.679999923706054688e+01
8.160535117056856302e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.679999923706054688e+01
8.193979933110367986e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.679999923706054688e+01
8.227424749163879669e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.679999923706054688e+01
8.260869565217391353e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.679999923706054688e+01
8.294314381270903036e-01 2.939999961853027344e+01 4.020000076293945312e+01 1.720000076293945312e+01
8.327759197324414719e-01 2.939999961853027344e+01 4.020000076293945312e+01 1.720000076293945312e+01
8.361204013377926403e-01 2.949999809265136719e+01 4.020000076293945312e+01 1.720000076293945312e+01
8.394648829431438086e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.739999961853027344e+01
8.428093645484949770e-01 2.949999809265136719e+01 4.020000076293945312e+01 1.760000038146972656e+01
8.461538461538461453e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.739999961853027344e+01
8.494983277591973136e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.739999961853027344e+01
8.528428093645484820e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.739999961853027344e+01
8.561872909698996503e-01 2.949999809265136719e+01 4.020000076293945312e+01 1.720000076293945312e+01
8.595317725752508187e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.720000076293945312e+01
8.628762541806019870e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.720000076293945312e+01
8.662207357859531554e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.720000076293945312e+01
8.695652173913043237e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.739999961853027344e+01
8.729096989966554920e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.739999961853027344e+01
8.762541806020066604e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.739999961853027344e+01
8.795986622073578287e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.720000076293945312e+01
8.829431438127089971e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.720000076293945312e+01
8.862876254180601654e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.700000000000000000e+01
8.896321070234113337e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.720000076293945312e+01
8.929765886287625021e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.700000000000000000e+01
8.963210702341136704e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.700000000000000000e+01
8.996655518394648388e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.700000000000000000e+01
9.030100334448160071e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.720000076293945312e+01
9.063545150501671754e-01 2.939999961853027344e+01 4.009999847412109375e+01 1.720000076293945312e+01
9.096989966555183438e-01 2.939999961853027344e+01 4.000000000000000000e+01 1.700000000000000000e+01
9.130434782608695121e-01 2.949999809265136719e+01 4.000000000000000000e+01 1.679999923706054688e+01
9.163879598662206805e-01 2.949999809265136719e+01 3.989999771118164062e+01 1.679999923706054688e+01
9.197324414715718488e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.679999923706054688e+01
9.230769230769230171e-01 2.949999809265136719e+01 4.000000000000000000e+01 1.679999923706054688e+01
9.264214046822741855e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.679999923706054688e+01
9.297658862876253538e-01 2.949999809265136719e+01 4.009999847412109375e+01 1.679999923706054688e+01
9.331103678929765222e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
9.364548494983276905e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
9.397993311036788588e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
9.431438127090301382e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
9.464882943143813065e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
9.498327759197324749e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
9.531772575250836432e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
9.565217391304348116e-01 2.949999809265136719e+01 4.040000152587890625e+01 1.659999847412109375e+01
9.598662207357859799e-01 2.949999809265136719e+01 4.040000152587890625e+01 1.659999847412109375e+01
9.632107023411371483e-01 2.949999809265136719e+01 4.040000152587890625e+01 1.659999847412109375e+01
9.665551839464883166e-01 2.949999809265136719e+01 4.040000152587890625e+01 1.659999847412109375e+01
9.698996655518394849e-01 2.949999809265136719e+01 4.040000152587890625e+01 1.679999923706054688e+01
9.732441471571906533e-01 2.949999809265136719e+01 4.040000152587890625e+01 1.679999923706054688e+01
9.765886287625418216e-01 2.949999809265136719e+01 4.040000152587890625e+01 1.679999923706054688e+01
9.799331103678929900e-01 2.949999809265136719e+01 4.040000152587890625e+01 1.679999923706054688e+01
9.832775919732441583e-01 2.949999809265136719e+01 4.029999923706054688e+01 1.679999923706054688e+01
9.866220735785953266e-01 2.949999809265136719e+01 4.020000076293945312e+01 1.679999923706054688e+01
9.899665551839464950e-01 2.949999809265136719e+01 4.020000076293945312e+01 1.679999923706054688e+01
9.933110367892976633e-01 2.949999809265136719e+01 4.020000076293945312e+01 1.659999847412109375e+01
9.966555183946488317e-01 2.949999809265136719e+01 4.020000076293945312e+01 1.659999847412109375e+01
1.000000000000000000e+00 2.949999809265136719e+01 4.009999847412109375e+01 1.659999847412109375e+01


==> tikz/data/openbookqa_Gemma2B_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.2757656,0.015076101
2,0.27997655,0.01323641
3,0.28421092,0.012742737
4,0.28621873,0.01381402
5,0.2889375,0.012874241
6,0.287,0.011714041
7,0.28914064,0.012622359
8,0.29032815,0.012316851
9,0.28874218,0.012493589
10,0.2905625,0.012084177
11,0.29114842,0.011725099
12,0.2921875,0.011693848
13,0.29078907,0.011510288
14,0.29173437,0.012548332
15,0.29233596,0.0113245975
16,0.2918594,0.0114882635
17,0.29190627,0.012091731
18,0.29255468,0.0119943395
19,0.29216406,0.012065755
20,0.29415625,0.01097329
21,0.29352343,0.010633427
22,0.29368752,0.011495752
23,0.29321092,0.011126512
24,0.29534376,0.011688963
25,0.29429686,0.011173599
26,0.29514843,0.0108113
27,0.29424998,0.0109444605
28,0.29471093,0.010067469
29,0.29402345,0.011165631
30,0.2961953,0.01040925
31,0.29599217,0.011511541
32,0.29615626,0.01087747
33,0.29584375,0.01085878
34,0.2955703,0.009749345
35,0.29775,0.011274971
36,0.29678124,0.010364405
37,0.29614842,0.010812023
38,0.2965078,0.010141572
39,0.29694533,0.009987343
40,0.29821873,0.011206121
41,0.29628128,0.011124956
42,0.29800785,0.0108289225
43,0.29620314,0.01074081
44,0.29659373,0.010591445
45,0.2979375,0.010594625
46,0.29776564,0.010847296
47,0.2975781,0.011519419
48,0.29802343,0.010126515
49,0.2979375,0.009960664
50,0.2976641,0.010657873
51,0.29672658,0.0102691995
52,0.29817188,0.01078056
53,0.2983359,0.010023236
54,0.29793748,0.010079179
55,0.29809374,0.009846824
56,0.29784375,0.009107377
57,0.29780468,0.009983236
58,0.29757813,0.010247416
59,0.2964375,0.009659637
60,0.29770312,0.009785479
61,0.29975784,0.009811701
62,0.2992031,0.0100571485
63,0.297875,0.00977321
64,0.29865628,0.010612815
65,0.29803127,0.009877323
66,0.2983516,0.009564819
67,0.29857033,0.010104287
68,0.29877344,0.010703909
69,0.29901564,0.009675989
70,0.29860938,0.0096487
71,0.29896873,0.009897866
72,0.2991484,0.010178554
73,0.29799998,0.010074722
74,0.29922658,0.009585727
75,0.2990781,0.009003133
76,0.29873437,0.009525855
77,0.29765624,0.00916723
78,0.29817188,0.009194179
79,0.29727346,0.00969795
80,0.29803124,0.009970219
81,0.2989922,0.0097963605
82,0.299375,0.009052796
83,0.29821873,0.009040652
84,0.29859376,0.009466584
85,0.2981953,0.009402922
86,0.29856247,0.0090827355
87,0.29810938,0.009520728
88,0.29729688,0.008819685
89,0.29813284,0.009773905
90,0.2986406,0.00980731
91,0.29864845,0.009493492
92,0.29921877,0.0098146405
93,0.29801562,0.009844085
94,0.29814845,0.01004178
95,0.29858592,0.009628268
96,0.29838282,0.009347143
97,0.29825,0.008466846
98,0.29926562,0.009792763
99,0.2976797,0.009050582
100,0.29857033,0.008635123
101,0.29832813,0.009499267
102,0.29919532,0.009096324
103,0.29947656,0.0093403235
104,0.2992031,0.008973363
105,0.29857033,0.009190844
106,0.29938284,0.009107535
107,0.29915625,0.0090678325
108,0.29864064,0.0091153495
109,0.2982422,0.00834907
110,0.29940623,0.0093603525
111,0.29884374,0.008684071
112,0.29864842,0.008858339
113,0.29785937,0.008925677
114,0.29903907,0.008594967
115,0.29907033,0.00849971
116,0.29859376,0.008590909
117,0.29857033,0.009046911
118,0.29830468,0.008216846
119,0.2981797,0.008469554
120,0.29791406,0.008411791
121,0.29915625,0.008766446
122,0.29829687,0.008881477
123,0.29872656,0.008761791
124,0.2998047,0.008664366
125,0.29840624,0.007662242
126,0.2985625,0.007811999
127,0.2986797,0.008251357
128,0.2982422,0.0079659885
129,0.29871094,0.008099627
130,0.29810154,0.008081944
131,0.29867184,0.008850415
132,0.29856253,0.00831015
133,0.29856253,0.008477681
134,0.2978828,0.007994256
135,0.29834378,0.008899121
136,0.29842967,0.0081059225
137,0.29847658,0.008398721
138,0.298875,0.007867059
139,0.2981953,0.007406245
140,0.29858595,0.0076127225
141,0.29870313,0.007886261
142,0.29795313,0.007895667
143,0.2991094,0.007987523
144,0.29853126,0.007621861
145,0.2970078,0.007464495
146,0.29746875,0.00794703
147,0.29764062,0.008264885
148,0.29664063,0.007989968
149,0.2981172,0.007974687
150,0.2978828,0.0070401966
151,0.2983672,0.0072504
152,0.29749218,0.007927892
153,0.29740626,0.007658163
154,0.29772657,0.0075995624
155,0.29824218,0.007210285
156,0.29744533,0.007419683
157,0.2974375,0.0071192416
158,0.29764843,0.008207362
159,0.29767185,0.0073602702
160,0.29684374,0.0073701655
161,0.29728907,0.0072463914
162,0.29710156,0.007343513
163,0.29667968,0.0071408083
164,0.29695314,0.0074664447
165,0.2963125,0.0071499017
166,0.296125,0.0074906177
167,0.29689062,0.0068365224
168,0.29632813,0.0070877415
169,0.29608595,0.0070139663
170,0.29605466,0.00726594
171,0.29555467,0.00728902
172,0.2952578,0.007136771
173,0.296,0.006705875
174,0.2944453,0.0068946406
175,0.29542187,0.0067251967
176,0.29538283,0.006534309
177,0.29496095,0.00651429
178,0.2957031,0.006190163
179,0.29578125,0.007009967
180,0.29589063,0.006925083
181,0.29553127,0.0067476127
182,0.29592967,0.0070474762
183,0.29574218,0.0066246996
184,0.29558593,0.0071763797
185,0.2956328,0.0065650237
186,0.29544532,0.0064242072
187,0.29504687,0.006937059
188,0.29503906,0.0064709703
189,0.2951094,0.006587434
190,0.29410934,0.0059598065
191,0.2948203,0.0065095285
192,0.29395312,0.005900026
193,0.29483593,0.0063692094
194,0.2946406,0.0061513903
195,0.2946328,0.0060069896
196,0.29490626,0.0066654854
197,0.2947578,0.0059269583
198,0.2948125,0.0060901423
199,0.29434377,0.005950891
200,0.29416406,0.005521659
201,0.29391405,0.0057015996
202,0.29385936,0.0063820234
203,0.29344532,0.0057815826
204,0.29411718,0.0055143572
205,0.2939375,0.0054252753
206,0.29428124,0.0056884447
207,0.29404688,0.0056039323
208,0.2936172,0.00604362
209,0.29417187,0.0052412283
210,0.294375,0.005429954
211,0.29414845,0.005561572
212,0.2936406,0.005556155
213,0.2940547,0.005377629
214,0.2939297,0.0050384216
215,0.29367185,0.0052605695
216,0.2942969,0.005457735
217,0.2944922,0.0052700466
218,0.29453903,0.0050224555
219,0.29425782,0.00482951
220,0.29442185,0.0048967623
221,0.29433596,0.004561693
222,0.29452342,0.0049552144
223,0.2940547,0.004728255
224,0.2941953,0.0047245366
225,0.29440624,0.0045128963
226,0.2940781,0.004821194
227,0.29393747,0.0046999855
228,0.29380468,0.004427471
229,0.2939219,0.004267631
230,0.2939922,0.004353514
231,0.2934844,0.0042811083
232,0.29360938,0.0043485556
233,0.29358593,0.0039608018
234,0.29281247,0.0040461225
235,0.2926094,0.00391758
236,0.29286718,0.0037849885
237,0.29259375,0.0036645231
238,0.2918672,0.0037372126
239,0.29192966,0.003650096
240,0.29225,0.0031819837
241,0.29160938,0.0031380614
242,0.2914453,0.0030600997
243,0.29161718,0.00293583
244,0.29103124,0.0028282555
245,0.29146093,0.0029219098
246,0.29104686,0.0027946937
247,0.2909531,0.002493304
248,0.29060155,0.0023111145
249,0.29040623,0.002356633
250,0.29046094,0.00211912
251,0.2905156,0.0018915312
252,0.29041404,0.0016009167
253,0.29035154,0.0014742066
254,0.29024217,0.0011541112
255,0.29010934,0.0007829685
256,0.29,0.0


==> tikz/data/openbookqa_Llama2_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.3177656,0.015453804
2,0.3232656,0.012614158
3,0.32796094,0.014041736
4,0.3311875,0.014766807
5,0.33089066,0.01368806
6,0.33114845,0.012327933
7,0.33244532,0.012518927
8,0.33077344,0.012720992
9,0.33147657,0.01175762
10,0.3308906,0.012399114
11,0.3316641,0.013611677
12,0.3310625,0.012381784
13,0.33086717,0.012292573
14,0.3303125,0.011038108
15,0.32982033,0.011541322
16,0.3313047,0.011143985
17,0.32746094,0.011546374
18,0.32827342,0.011118827
19,0.3285625,0.011863646
20,0.32839063,0.01155573
21,0.32676563,0.012005522
22,0.32707813,0.011280242
23,0.32646877,0.0112109985
24,0.3274531,0.011308775
25,0.32716405,0.011660748
26,0.32588282,0.010818184
27,0.32543752,0.010219276
28,0.32719532,0.011073305
29,0.32682812,0.010096495
30,0.32532033,0.010471266
31,0.3253047,0.010675658
32,0.32704687,0.010010822
33,0.3261172,0.010674239
34,0.32682812,0.010681547
35,0.32560158,0.010340181
36,0.32704687,0.010271211
37,0.32646096,0.010275426
38,0.326375,0.009745993
39,0.32789063,0.00973174
40,0.3264297,0.009906739
41,0.3256328,0.010404604
42,0.32646877,0.009287035
43,0.32507813,0.010130098
44,0.3249922,0.009727535
45,0.32514063,0.010461786
46,0.32590625,0.010266327
47,0.325875,0.009914477
48,0.3254922,0.010543433
49,0.3257656,0.009459193
50,0.3244297,0.010882312
51,0.32461718,0.009729642
52,0.3260078,0.009215303
53,0.32558596,0.009364183
54,0.3271094,0.009849835
55,0.32609373,0.00919191
56,0.32494533,0.009137669
57,0.32514063,0.009708835
58,0.3266406,0.008907277
59,0.32558593,0.009839356
60,0.3250625,0.009902455
61,0.32540625,0.009641575
62,0.32427344,0.009392662
63,0.3250156,0.009370818
64,0.32478127,0.009426473
65,0.3244453,0.009613068
66,0.32391405,0.009464181
67,0.32481247,0.009212551
68,0.32535937,0.009740166
69,0.3256875,0.008481367
70,0.32481247,0.008806735
71,0.32410157,0.009180771
72,0.32432812,0.009363417
73,0.32420313,0.008438527
74,0.3241328,0.008565802
75,0.32468748,0.008569339
76,0.32521874,0.008408456
77,0.32495314,0.008633019
78,0.32492185,0.0086092325
79,0.3240078,0.007728798
80,0.3246172,0.008206914
81,0.3248906,0.009318356
82,0.32439846,0.00947599
83,0.32472658,0.007857335
84,0.32589844,0.0079434905
85,0.324,0.009278672
86,0.3261172,0.008534965
87,0.32432032,0.00829762
88,0.32478905,0.008303944
89,0.32484376,0.008613613
90,0.32414842,0.00832315
91,0.3244453,0.008547942
92,0.32595313,0.008304609
93,0.32448438,0.008749093
94,0.32547656,0.008471888
95,0.32531247,0.00882977
96,0.32538283,0.008060921
97,0.32541406,0.0074843867
98,0.32435936,0.008826216
99,0.32556254,0.0075309267
100,0.32428908,0.008510702
101,0.32602343,0.00831693
102,0.3252344,0.008087881
103,0.3264375,0.0075723073
104,0.32494533,0.008576683
105,0.32556248,0.0079802
106,0.32496095,0.008789111
107,0.32478905,0.0075427457
108,0.32545313,0.007813108
109,0.32458594,0.007779206
110,0.32424998,0.008463155
111,0.32536718,0.0075781047
112,0.32492968,0.0080094505
113,0.32535157,0.008525779
114,0.32596874,0.008742798
115,0.32571876,0.00834878
116,0.32540625,0.008328638
117,0.32418752,0.00806589
118,0.3252578,0.007921238
119,0.32472655,0.007942384
120,0.3255547,0.008130102
121,0.3254766,0.007926878
122,0.32535157,0.008099084
123,0.32420313,0.0075677754
124,0.32468748,0.008098755
125,0.32480466,0.0076928926
126,0.32559377,0.0071800905
127,0.32502344,0.0074539883
128,0.3256094,0.006867307
129,0.32512498,0.007596256
130,0.32551563,0.0074864295
131,0.3251094,0.0069655776
132,0.32520312,0.0077352277
133,0.32468748,0.0077052643
134,0.3247969,0.007815608
135,0.3250625,0.007217328
136,0.32418752,0.006862204
137,0.32539064,0.007237311
138,0.32418752,0.006984077
139,0.32532814,0.0074865595
140,0.32453126,0.006923621
141,0.3245625,0.0074705146
142,0.3253594,0.007180414
143,0.3243672,0.007583257
144,0.3245781,0.0067135682
145,0.32496876,0.0069348933
146,0.32482812,0.0068944143
147,0.32496095,0.007204492
148,0.32503125,0.007115056
149,0.32479686,0.0072169066
150,0.32484376,0.006901582
151,0.3252578,0.0073055467
152,0.3259219,0.007160666
153,0.32484376,0.0068310387
154,0.32467967,0.006802382
155,0.3250547,0.006882732
156,0.3248047,0.0066043995
157,0.32541406,0.0067070704
158,0.3256875,0.00689174
159,0.32573438,0.006316502
160,0.32545313,0.0067994245
161,0.32528123,0.006940525
162,0.3249531,0.0070841573
163,0.32536718,0.0067839087
164,0.326375,0.00658241
165,0.32477343,0.006598668
166,0.32514063,0.006505688
167,0.32553124,0.0068121413
168,0.3255469,0.0063404194
169,0.32501563,0.0063933353
170,0.32521093,0.0066651516
171,0.32571876,0.0057891835
172,0.32493752,0.0066093565
173,0.32526562,0.00633626
174,0.32527342,0.0061176163
175,0.32557812,0.006104058
176,0.3251719,0.0061898474
177,0.32579687,0.005311191
178,0.32492968,0.006419798
179,0.32501563,0.00622744
180,0.3256797,0.005687752
181,0.3245781,0.005974699
182,0.32556248,0.00611319
183,0.32585156,0.006266965
184,0.32507032,0.0057928893
185,0.3259297,0.005682599
186,0.32534376,0.0055346047
187,0.32565624,0.005593577
188,0.32585156,0.0058518015
189,0.3259297,0.006300648
190,0.32502344,0.005462894
191,0.3254922,0.0055712657
192,0.32507032,0.0054853265
193,0.32596093,0.0054355636
194,0.32553905,0.005416125
195,0.3253281,0.0057704924
196,0.32546094,0.0052802735
197,0.32507032,0.0053322203
198,0.32516405,0.0058660544
199,0.32544532,0.0058353827
200,0.32553124,0.0050651045
201,0.32485938,0.0049477504
202,0.32627344,0.005205488
203,0.32539064,0.004975307
204,0.32579687,0.0054362216
205,0.32576564,0.0050690314
206,0.32546875,0.0048988815
207,0.32552344,0.004799846
208,0.32502347,0.0048022866
209,0.32537502,0.0045944965
210,0.32580468,0.005007119
211,0.32584375,0.0047011273
212,0.3259375,0.004831134
213,0.32567966,0.0048322384
214,0.32560155,0.004836129
215,0.32527342,0.00474871
216,0.3250625,0.004646489
217,0.32533592,0.004424325
218,0.3253672,0.004907539
219,0.32539064,0.003909595
220,0.32521096,0.0042959903
221,0.32527345,0.0043106265
222,0.32529688,0.004647514
223,0.32516408,0.0044092913
224,0.3253203,0.004230533
225,0.32488284,0.004129018
226,0.32498437,0.0041306503
227,0.32545313,0.003982109
228,0.32553127,0.003960624
229,0.32514843,0.0038942897
230,0.3255547,0.00383306
231,0.32507032,0.0039363783
232,0.32544532,0.0038269393
233,0.3256875,0.003749482
234,0.32535937,0.0035657573
235,0.32553124,0.0033399537
236,0.3253594,0.0033394801
237,0.32489845,0.0036041245
238,0.3254766,0.0034129035
239,0.32557815,0.003265853
240,0.3251875,0.0032155667
241,0.32539845,0.0030255197
242,0.32542187,0.002959653
243,0.3253047,0.0030975302
244,0.3256719,0.0027246284
245,0.3253203,0.002560014
246,0.3254297,0.0025865794
247,0.3256797,0.00251382
248,0.3253047,0.0021507984
249,0.32568753,0.0020757192
250,0.32561722,0.0018775895
251,0.3256328,0.0017246914
252,0.3256172,0.0016845888
253,0.3258594,0.0015346771
254,0.32591408,0.0010347676
255,0.32590628,0.0007008658
256,0.32600003,2.9802322e-08


==> tikz/data/openbookqa_Mamba_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.22402343,0.013419299
2,0.21903124,0.012389472
3,0.21481249,0.011478071
4,0.20975,0.012665159
5,0.20627344,0.011853411
6,0.2058594,0.0118629765
7,0.20447657,0.011684969
8,0.20203906,0.011394148
9,0.20258594,0.01119642
10,0.2003828,0.010957033
11,0.1994375,0.010660785
12,0.19817188,0.00995624
13,0.1991328,0.010648408
14,0.1960547,0.010020922
15,0.1983125,0.01030909
16,0.19674218,0.0108985
17,0.19623438,0.009707024
18,0.1957578,0.010373678
19,0.19696094,0.009987416
20,0.19577342,0.010085351
21,0.19632812,0.010332828
22,0.19528125,0.010084748
23,0.19519532,0.009735212
24,0.19553125,0.009144617
25,0.19647656,0.010540446
26,0.19653127,0.010202587
27,0.19632033,0.010110664
28,0.19603907,0.0088130785
29,0.19588281,0.00894263
30,0.19553125,0.009858323
31,0.1959375,0.009146166
32,0.19657813,0.009610061
33,0.19564843,0.00923909
34,0.19575,0.008942525
35,0.19557813,0.008205
36,0.19585937,0.0097072255
37,0.19553906,0.008543457
38,0.19560938,0.009676191
39,0.19532031,0.00861633
40,0.19566408,0.0088721635
41,0.19661719,0.008718355
42,0.19632031,0.008995167
43,0.19589844,0.008993348
44,0.19421875,0.0082281325
45,0.19749218,0.0077545308
46,0.19607031,0.008675291
47,0.19642968,0.009052956
48,0.19645312,0.008941528
49,0.19597656,0.008488011
50,0.19628124,0.008552172
51,0.19501562,0.008847656
52,0.19564843,0.00879905
53,0.1963047,0.008067158
54,0.19533594,0.008296062
55,0.19475782,0.008216073
56,0.19625783,0.008136287
57,0.1968125,0.008593012
58,0.19714063,0.00850435
59,0.19614062,0.008709491
60,0.1954375,0.008512628
61,0.19648439,0.008149948
62,0.19677344,0.008393371
63,0.19703907,0.0077539324
64,0.19599219,0.007924444
65,0.1961875,0.007767872
66,0.19560158,0.00804367
67,0.19643751,0.007925187
68,0.19600001,0.008390844
69,0.1959375,0.008424063
70,0.19499218,0.0077922195
71,0.19489843,0.008150287
72,0.19688281,0.007825362
73,0.19615626,0.008195309
74,0.19525781,0.007823988
75,0.19595313,0.008338409
76,0.19536719,0.007559526
77,0.19597656,0.007494754
78,0.19694531,0.008108453
79,0.19492188,0.0072366362
80,0.19579688,0.008063575
81,0.19535156,0.007271617
82,0.19591406,0.007788741
83,0.19546095,0.008185737
84,0.19569531,0.007922534
85,0.19499218,0.007844183
86,0.19495311,0.0075786076
87,0.19507033,0.00839055
88,0.19530469,0.007770194
89,0.19460157,0.007130305
90,0.19521876,0.007587961
91,0.19404688,0.007705375
92,0.19489844,0.0074323406
93,0.19475001,0.0074351365
94,0.19496875,0.0071915076
95,0.19462502,0.0071206125
96,0.19489063,0.007690533
97,0.19540626,0.007341489
98,0.19476563,0.007340475
99,0.19491407,0.008001491
100,0.19423437,0.0069422675
101,0.19446875,0.007826176
102,0.1945625,0.0068553695
103,0.19447657,0.007274168
104,0.19447657,0.0071725007
105,0.19418749,0.0076564425
106,0.19418749,0.007277695
107,0.19393751,0.0073673152
108,0.19380468,0.0071704243
109,0.19490626,0.00715393
110,0.19414844,0.007112478
111,0.19384375,0.007533714
112,0.19301564,0.007008906
113,0.19385156,0.0076194545
114,0.19327345,0.007063567
115,0.19340625,0.006733125
116,0.19258595,0.0065990384
117,0.19333595,0.0077366596
118,0.19288282,0.007482397
119,0.19332032,0.006907236
120,0.19375,0.0069033513
121,0.19357032,0.0065944865
122,0.19334376,0.00700272
123,0.19375001,0.0071085338
124,0.19336718,0.006426716
125,0.19349998,0.006703545
126,0.19325782,0.006698585
127,0.192,0.0066895443
128,0.19278125,0.0069630025
129,0.19284377,0.0068470314
130,0.19365625,0.0067156977
131,0.19272658,0.007332734
132,0.19272657,0.006658189
133,0.1929375,0.007055306
134,0.19259375,0.0064752386
135,0.19289061,0.006525472
136,0.19278906,0.006632251
137,0.1915547,0.0065934486
138,0.19201562,0.006964177
139,0.19232032,0.006619613
140,0.19195314,0.0065952865
141,0.19215626,0.00630778
142,0.19204688,0.0055309637
143,0.1924922,0.0059758574
144,0.19210938,0.00671895
145,0.19224218,0.006637072
146,0.19241406,0.0061821667
147,0.19231251,0.0064003784
148,0.19178125,0.0066695884
149,0.19138283,0.0062031015
150,0.19249219,0.006563984
151,0.19223438,0.006036976
152,0.19164844,0.0060635824
153,0.1915547,0.006088294
154,0.19214845,0.006705397
155,0.19216406,0.006264081
156,0.19114843,0.0060345232
157,0.19136721,0.0060768146
158,0.19109376,0.006599523
159,0.19199218,0.00610967
160,0.1914922,0.005812831
161,0.19211718,0.005817701
162,0.19139844,0.0060979505
163,0.19146876,0.0062673986
164,0.1910469,0.0057687997
165,0.19132814,0.0056804344
166,0.19116406,0.0061317277
167,0.19087501,0.006058311
168,0.19128124,0.0057458375
169,0.18971875,0.005472856
170,0.19078125,0.005412569
171,0.19113281,0.005504077
172,0.19095312,0.005499801
173,0.19094531,0.0058520944
174,0.19123438,0.005506367
175,0.19143751,0.0056260414
176,0.19070312,0.0054030656
177,0.19091406,0.0052104574
178,0.19025782,0.0056412905
179,0.1911875,0.005519497
180,0.19103906,0.0055563906
181,0.19066407,0.0053426013
182,0.19061719,0.005233041
183,0.19090626,0.0052610566
184,0.19114062,0.0055519342
185,0.19045314,0.0052393633
186,0.1905547,0.005272732
187,0.19114845,0.0055489163
188,0.19059376,0.0053959438
189,0.19060156,0.0051232316
190,0.1908672,0.005109537
191,0.19013281,0.0049369005
192,0.19021875,0.0052305264
193,0.19067968,0.00473589
194,0.19111718,0.004778077
195,0.19042188,0.0050009517
196,0.19042969,0.0048784986
197,0.19066405,0.0047938395
198,0.19082814,0.0048607313
199,0.18980467,0.004944313
200,0.19039063,0.004616943
201,0.19039844,0.0046281074
202,0.19006251,0.00476273
203,0.19021094,0.0045862445
204,0.19010937,0.004659055
205,0.19023436,0.0045457482
206,0.19045313,0.0048843813
207,0.19055468,0.004564312
208,0.19007032,0.0044698366
209,0.19014063,0.004258694
210,0.19014844,0.0040650764
211,0.18999219,0.004349922
212,0.19082813,0.003984559
213,0.19005468,0.0045152674
214,0.19025782,0.0043097753
215,0.19053906,0.0039378027
216,0.19041407,0.0039568525
217,0.19040626,0.004144721
218,0.19092187,0.003991416
219,0.190625,0.004106018
220,0.19029687,0.003961454
221,0.19035158,0.003955001
222,0.1905547,0.0040951744
223,0.19039062,0.003518333
224,0.19047657,0.004165455
225,0.19033594,0.0036050698
226,0.1906094,0.0037043781
227,0.19091406,0.0034176186
228,0.1906875,0.003534982
229,0.19075781,0.0040393504
230,0.19055468,0.0034625425
231,0.1905,0.0034550691
232,0.19053906,0.0034830004
233,0.19105469,0.0033999283
234,0.19080469,0.0034900727
235,0.1912422,0.0033825068
236,0.19089845,0.0031208475
237,0.1911797,0.0032111479
238,0.19120312,0.0033712015
239,0.19121093,0.0029399004
240,0.19105469,0.0032059734
241,0.19152343,0.0033411856
242,0.19146094,0.0027511439
243,0.19150782,0.0026794844
244,0.19164062,0.002603288
245,0.19177343,0.002788692
246,0.19174218,0.00245187
247,0.1919375,0.0024677624
248,0.19190624,0.002434896
249,0.19196874,0.0024042216
250,0.19228125,0.0021539857
251,0.19228905,0.002097814
252,0.19246092,0.0020894187
253,0.19265625,0.0017249906
254,0.19310938,0.0014099792
255,0.19347656,0.0011001776
256,0.194,0.0


==> tikz/data/openbookqa_Mistral_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.33284375,0.015957188
2,0.34592187,0.01469673
3,0.3491406,0.012794491
4,0.34710938,0.013096537
5,0.3481953,0.01164485
6,0.34702343,0.012234663
7,0.3471406,0.011515435
8,0.3453125,0.01184783
9,0.34766406,0.013155191
10,0.34710938,0.012310587
11,0.34760156,0.011519576
12,0.34685156,0.011954726
13,0.3458203,0.011649123
14,0.34641406,0.011353708
15,0.34807032,0.01115003
16,0.34729686,0.011700935
17,0.3472422,0.011066735
18,0.34783596,0.011172844
19,0.34897655,0.010774657
20,0.3477344,0.011213472
21,0.34871876,0.011442067
22,0.34730467,0.010501533
23,0.34865627,0.01092477
24,0.34834376,0.01022133
25,0.34764844,0.011453091
26,0.34968752,0.0095014395
27,0.3484375,0.009847074
28,0.3493594,0.009976328
29,0.347875,0.0104140835
30,0.34768748,0.010182514
31,0.34909374,0.009667469
32,0.3490625,0.0104326345
33,0.35010937,0.010224996
34,0.34828907,0.010148625
35,0.34903124,0.010489533
36,0.34871092,0.009512043
37,0.3486875,0.010271129
38,0.34999222,0.009308093
39,0.348125,0.010186542
40,0.35014844,0.0102679655
41,0.3497656,0.009750389
42,0.34989843,0.009349416
43,0.35055467,0.010258617
44,0.34951562,0.010491801
45,0.34911722,0.009657512
46,0.35164064,0.0097753955
47,0.35071093,0.008568341
48,0.3492031,0.009087561
49,0.34899998,0.010119597
50,0.34958595,0.009335775
51,0.35034373,0.009114239
52,0.3502344,0.0096002
53,0.3511875,0.009185375
54,0.34965625,0.010110667
55,0.3495703,0.009613779
56,0.34989843,0.00887442
57,0.3488906,0.010326873
58,0.35121876,0.008766893
59,0.35085154,0.010273289
60,0.35095313,0.008803285
61,0.3503906,0.009134614
62,0.34987497,0.009123288
63,0.35010156,0.009059129
64,0.34961718,0.009242921
65,0.35089064,0.009032264
66,0.3495547,0.009845929
67,0.35013282,0.008895111
68,0.35128906,0.00831288
69,0.34971875,0.00958428
70,0.350375,0.009444742
71,0.3502422,0.00920194
72,0.3509766,0.008930256
73,0.3504531,0.008382328
74,0.35021877,0.009279462
75,0.3503672,0.008920107
76,0.34940624,0.009103088
77,0.3510547,0.008933619
78,0.35076565,0.008478359
79,0.35064846,0.008994869
80,0.35177344,0.008753318
81,0.3507422,0.009141036
82,0.35,0.008359129
83,0.35090625,0.008779805
84,0.35060936,0.009302416
85,0.35028905,0.008674364
86,0.3505625,0.0086202435
87,0.3503047,0.008590565
88,0.35114062,0.008745298
89,0.35121876,0.008176699
90,0.351,0.009173673
91,0.3503203,0.008201025
92,0.3505078,0.008176277
93,0.35077345,0.00833921
94,0.35078123,0.00847509
95,0.35064062,0.008989347
96,0.3499297,0.008608394
97,0.3506406,0.00812763
98,0.35022658,0.008448109
99,0.3504922,0.008024861
100,0.3491875,0.007584679
101,0.35061717,0.007864699
102,0.35057032,0.00852953
103,0.350375,0.008758034
104,0.34975782,0.008055711
105,0.35032815,0.008320823
106,0.35114062,0.008189871
107,0.35029685,0.0076099862
108,0.35034373,0.0075750807
109,0.3508672,0.007744829
110,0.34971875,0.008597728
111,0.3508281,0.00820262
112,0.35084373,0.0077423737
113,0.35065624,0.008085905
114,0.35064065,0.008077491
115,0.35062498,0.007861101
116,0.3501172,0.007717797
117,0.34983593,0.007513818
118,0.3510547,0.008306446
119,0.35084376,0.007695817
120,0.35003906,0.0075755613
121,0.35153124,0.008046678
122,0.35110155,0.0076947035
123,0.35146877,0.0076423353
124,0.35085937,0.007344998
125,0.35246873,0.008064137
126,0.3519375,0.007831977
127,0.35171875,0.0067764977
128,0.3506953,0.0073951627
129,0.3515547,0.007856436
130,0.35209376,0.007615197
131,0.351625,0.007496877
132,0.3515,0.0072758175
133,0.35239062,0.0074981623
134,0.3515547,0.007355174
135,0.35147655,0.007375494
136,0.3521406,0.007614476
137,0.35179687,0.006902627
138,0.35135937,0.007635991
139,0.351,0.0076075634
140,0.35220313,0.00735629
141,0.3519922,0.0074760006
142,0.3513906,0.00727392
143,0.35269532,0.007371884
144,0.3525703,0.0073102936
145,0.35349998,0.0071326736
146,0.35166407,0.007309859
147,0.35207033,0.0067322506
148,0.35263282,0.006985893
149,0.35296875,0.006885151
150,0.35258594,0.0071512987
151,0.3517031,0.007560548
152,0.35254687,0.006718516
153,0.35214847,0.007059558
154,0.3530469,0.006654252
155,0.35309374,0.0075492533
156,0.3530391,0.007117214
157,0.3530078,0.006979879
158,0.35295314,0.0062373136
159,0.35251564,0.0065562297
160,0.35391405,0.0066854893
161,0.352875,0.006632074
162,0.35300002,0.0066096536
163,0.3529375,0.0065666675
164,0.35266405,0.006469616
165,0.35349217,0.006638545
166,0.35340625,0.006772462
167,0.3530469,0.0069460655
168,0.35332033,0.006660794
169,0.3530547,0.0068165814
170,0.35343748,0.0064635416
171,0.35330468,0.0066849417
172,0.35396874,0.006738345
173,0.3536172,0.0060358597
174,0.35396874,0.006446824
175,0.3533125,0.0060126837
176,0.35446873,0.006051781
177,0.35403907,0.0062561263
178,0.35336718,0.0065638362
179,0.35358596,0.006289909
180,0.35370314,0.005953415
181,0.35375,0.0058523524
182,0.35392967,0.0060424083
183,0.35352343,0.0056960336
184,0.3541328,0.006126114
185,0.35445312,0.005874817
186,0.35404688,0.005947507
187,0.35403907,0.005484217
188,0.35460156,0.0055927425
189,0.35423437,0.0060576485
190,0.3544922,0.0057899402
191,0.35411718,0.0058525144
192,0.35441408,0.006133959
193,0.3540781,0.0056091594
194,0.35409376,0.005727455
195,0.35403907,0.0057675065
196,0.35412502,0.0059226807
197,0.35412502,0.0061326497
198,0.35425782,0.0055039017
199,0.3545781,0.005540491
200,0.35410157,0.0058741244
201,0.35399216,0.0054010963
202,0.354,0.0053297537
203,0.3546797,0.005484973
204,0.35396874,0.0057905363
205,0.35431248,0.005320585
206,0.35448438,0.005354593
207,0.3540078,0.005490045
208,0.354625,0.005441452
209,0.35421875,0.005072813
210,0.35439843,0.0055153784
211,0.35454684,0.0047051525
212,0.3544922,0.00537863
213,0.35428905,0.0052643474
214,0.35414845,0.004895137
215,0.35422656,0.0054252264
216,0.35485935,0.005106271
217,0.35461718,0.0047113937
218,0.35466403,0.004708336
219,0.3546406,0.0051927487
220,0.35466406,0.0050136996
221,0.35490626,0.004798176
222,0.35503906,0.004383749
223,0.35504687,0.0048987586
224,0.35430467,0.005054485
225,0.35457814,0.0047575785
226,0.35549217,0.00440968
227,0.35414842,0.00453733
228,0.35460937,0.004305224
229,0.35526562,0.0041145426
230,0.3548125,0.0039877784
231,0.3546406,0.0040615113
232,0.35483593,0.0040200274
233,0.35526562,0.003769711
234,0.3547422,0.0038155685
235,0.35501564,0.0040233415
236,0.35499218,0.0039210925
237,0.35515627,0.003945803
238,0.3548906,0.003603896
239,0.35496092,0.0037871161
240,0.3554297,0.003627554
241,0.35503125,0.0035132323
242,0.3549844,0.0029947506
243,0.35528907,0.0031141154
244,0.35533595,0.0029389062
245,0.35517967,0.00287754
246,0.35528904,0.0030481906
247,0.3552578,0.0027887828
248,0.35563284,0.0026350182
249,0.35549217,0.0026294526
250,0.3556328,0.0022582212
251,0.3556953,0.002197511
252,0.35564843,0.0018753781
253,0.35563278,0.0016972949
254,0.3555625,0.0014128347
255,0.35570312,0.0010485083
256,0.35599998,2.9802322e-08


==> tikz/data/shellaswag_Gemma2B_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,5.285234374999999707e-01,1.092953364692656262e-02
2.000000000000000000e+00,5.412968750000000107e-01,9.040212262065021320e-03
3.000000000000000000e+00,5.461914062500000666e-01,9.385729107033854643e-03
4.000000000000000000e+00,5.498320312500000195e-01,8.927676841648690687e-03
5.000000000000000000e+00,5.518750000000001155e-01,8.466918917369366596e-03
6.000000000000000000e+00,5.528203124999999662e-01,8.378157253768359417e-03
7.000000000000000000e+00,5.533632812500001164e-01,8.143464315951465943e-03
8.000000000000000000e+00,5.543632812500000062e-01,8.368277799044683204e-03
9.000000000000000000e+00,5.555976562500000160e-01,8.554598870980730310e-03
1.000000000000000000e+01,5.561718749999999822e-01,7.346996395203148587e-03
1.100000000000000000e+01,5.564179687500000471e-01,8.006873832832783061e-03
1.200000000000000000e+01,5.569570312500000675e-01,7.931743677009592264e-03
1.300000000000000000e+01,5.574531249999999938e-01,6.790195925036975576e-03
1.400000000000000000e+01,5.585625000000000728e-01,7.655266999946275068e-03
1.500000000000000000e+01,5.575624999999999609e-01,6.898654918802329949e-03
1.600000000000000000e+01,5.567070312499999840e-01,7.410432057786748260e-03
1.700000000000000000e+01,5.581757812500001137e-01,7.877241474282918599e-03
1.800000000000000000e+01,5.581757812500001137e-01,7.691799120562694408e-03
1.900000000000000000e+01,5.580156250000001261e-01,7.438970238555624517e-03
2.000000000000000000e+01,5.594960937499999787e-01,7.362750948667262305e-03
2.100000000000000000e+01,5.588125000000000453e-01,7.322743208209935885e-03
2.200000000000000000e+01,5.595859375000000746e-01,6.936653162813235206e-03
2.300000000000000000e+01,5.594921875000000711e-01,7.194892366624721508e-03
2.400000000000000000e+01,5.613671875000000311e-01,7.198001337109261391e-03
2.500000000000000000e+01,5.605937500000000018e-01,6.873438980897698947e-03
2.600000000000000000e+01,5.607539062499999893e-01,6.871668586199409373e-03
2.700000000000000000e+01,5.598203124999999725e-01,6.996868219658563745e-03
2.800000000000000000e+01,5.611289062500000036e-01,6.591689761028010977e-03
2.900000000000000000e+01,5.610312500000000924e-01,7.251928497032323652e-03
3.000000000000000000e+01,5.612890624999999911e-01,6.646320586206315960e-03
3.100000000000000000e+01,5.622734375000000284e-01,7.271515605589667919e-03
3.200000000000000000e+01,5.612617187499999716e-01,7.189341668975535692e-03
3.300000000000000000e+01,5.616523437499999494e-01,7.148251832150014258e-03
3.400000000000000000e+01,5.619414062500001084e-01,6.802414624437569043e-03
3.500000000000000000e+01,5.621640625000000613e-01,6.850007632987274546e-03
3.600000000000000000e+01,5.628906250000000888e-01,7.018856619779798196e-03
3.700000000000000000e+01,5.626679687500000249e-01,6.736501806610490847e-03
3.800000000000000000e+01,5.630156249999999085e-01,6.487323016636251972e-03
3.900000000000000000e+01,5.629960937500000373e-01,6.854518261573786485e-03
4.000000000000000000e+01,5.626875000000000071e-01,7.097706101735563183e-03
4.100000000000000000e+01,5.629843749999999813e-01,6.870660993694265549e-03
4.200000000000000000e+01,5.630859374999999112e-01,6.623889489188359951e-03
4.300000000000000000e+01,5.630039062500000746e-01,6.158413337824419215e-03
4.400000000000000000e+01,5.633124999999999938e-01,6.871528129367172368e-03
4.500000000000000000e+01,5.629335937499999609e-01,6.375375503932875429e-03
4.600000000000000000e+01,5.633593749999999956e-01,6.681450452981112058e-03
4.700000000000000000e+01,5.625820312499999476e-01,6.713212868551239262e-03
4.800000000000000000e+01,5.629335937500000719e-01,6.777127673930478241e-03
4.900000000000000000e+01,5.629609374999999805e-01,6.494418248404819349e-03
5.000000000000000000e+01,5.637148437499999165e-01,6.452515448854329386e-03
5.100000000000000000e+01,5.636874999999998970e-01,6.666893640753550170e-03
5.200000000000000000e+01,5.640624999999999112e-01,6.553877279366437589e-03
5.300000000000000000e+01,5.645859374999999680e-01,6.438608428996521645e-03
5.400000000000000000e+01,5.641640624999999520e-01,5.967848152883504023e-03
5.500000000000000000e+01,5.642265625000000284e-01,6.430974224385267203e-03
5.600000000000000000e+01,5.638164062499999574e-01,6.087037670504398534e-03
5.700000000000000000e+01,5.638749999999999041e-01,6.207814831367336819e-03
5.800000000000000000e+01,5.642031249999999165e-01,5.998520407709856568e-03
5.900000000000000000e+01,5.643124999999998836e-01,5.797154809995171305e-03
6.000000000000000000e+01,5.640898437499999307e-01,5.970398312240892021e-03
6.100000000000000000e+01,5.647265624999999734e-01,5.846565846584056078e-03
6.200000000000000000e+01,5.651601562499999343e-01,6.246690514835184088e-03
6.300000000000000000e+01,5.644062499999999982e-01,6.570701980277162367e-03
6.400000000000000000e+01,5.639453125000000178e-01,5.701810203035458102e-03
6.500000000000000000e+01,5.642578124999999556e-01,6.161567961735165203e-03
6.600000000000000000e+01,5.643828125000001084e-01,6.406612699706937253e-03
6.700000000000000000e+01,5.645859374999999680e-01,6.536372158331977232e-03
6.800000000000000000e+01,5.650703125000000604e-01,5.713229365778326255e-03
6.900000000000000000e+01,5.656093749999998588e-01,6.296480858878654094e-03
7.000000000000000000e+01,5.655195312499999849e-01,6.511857590218893960e-03
7.100000000000000000e+01,5.651953124999999911e-01,6.253476659486215637e-03
7.200000000000000000e+01,5.652382812499999742e-01,5.974154725469680606e-03
7.300000000000000000e+01,5.647773437499999938e-01,5.951917780640899290e-03
7.400000000000000000e+01,5.646601562499999893e-01,6.103973826429381910e-03
7.500000000000000000e+01,5.652500000000000302e-01,6.156202781327503072e-03
7.600000000000000000e+01,5.653710937500000533e-01,6.173794907141559596e-03
7.700000000000000000e+01,5.660859375000000249e-01,5.856955482943550229e-03
7.800000000000000000e+01,5.654374999999999263e-01,6.128646774292533482e-03
7.900000000000000000e+01,5.655468750000000044e-01,6.157920937489627482e-03
8.000000000000000000e+01,5.654804687500000204e-01,6.205276512007060902e-03
8.100000000000000000e+01,5.646406250000000071e-01,6.110823942865639333e-03
8.200000000000000000e+01,5.656835937499999911e-01,6.039226859886510056e-03
8.300000000000000000e+01,5.650468750000000595e-01,5.918853836622357291e-03
8.400000000000000000e+01,5.654609374999999272e-01,6.253282212096628219e-03
8.500000000000000000e+01,5.652773437499999387e-01,5.912891868456083937e-03
8.600000000000000000e+01,5.658632812499999609e-01,6.083151076414431389e-03
8.700000000000000000e+01,5.647187499999999361e-01,5.804114333010770843e-03
8.800000000000000000e+01,5.652500000000000302e-01,5.743546539225448562e-03
8.900000000000000000e+01,5.658515625000000160e-01,5.395761189417970678e-03
9.000000000000000000e+01,5.652617187499999751e-01,5.914259245843254444e-03
9.100000000000000000e+01,5.646406250000000071e-01,5.745218787000668480e-03
9.200000000000000000e+01,5.650468750000000595e-01,5.881924266252460363e-03
9.300000000000000000e+01,5.651640624999999529e-01,5.520076331381639639e-03
9.400000000000000000e+01,5.653281249999999591e-01,5.423840405753227109e-03
9.500000000000000000e+01,5.651679687499999716e-01,5.622279659969106266e-03
9.600000000000000000e+01,5.647148437499999174e-01,5.765246608617085461e-03
9.700000000000000000e+01,5.656796874999999725e-01,5.515360360187118380e-03
9.800000000000000000e+01,5.654257812499999813e-01,5.855121753976654138e-03
9.900000000000000000e+01,5.648984374999999059e-01,6.148410751286589350e-03
1.000000000000000000e+02,5.655000000000000027e-01,5.678137470701674454e-03
1.010000000000000000e+02,5.650078124999999840e-01,5.468688507158407479e-03
1.020000000000000000e+02,5.653476562499999414e-01,5.414370054634336932e-03
1.030000000000000000e+02,5.642968749999999201e-01,5.547614027740013602e-03
1.040000000000000000e+02,5.647539062499999929e-01,5.311867666647603070e-03
1.050000000000000000e+02,5.654140624999999254e-01,5.396392142140026167e-03
1.060000000000000000e+02,5.648437499999998668e-01,5.844865384409404785e-03
1.070000000000000000e+02,5.649882812500000018e-01,5.778992158221500294e-03
1.080000000000000000e+02,5.648281250000000142e-01,5.350892685261262119e-03
1.090000000000000000e+02,5.650625000000000231e-01,5.682589972343060278e-03
1.100000000000000000e+02,5.646953125000000462e-01,5.254693797607470039e-03
1.110000000000000000e+02,5.648203124999999769e-01,5.696518964015882987e-03
1.120000000000000000e+02,5.651718749999999902e-01,5.509961795541459817e-03
1.130000000000000000e+02,5.644765625000000009e-01,5.352136696488461916e-03
1.140000000000000000e+02,5.644492187499998703e-01,5.690917004930178859e-03
1.150000000000000000e+02,5.652773437500000497e-01,4.659331707457244759e-03
1.160000000000000000e+02,5.643359374999998845e-01,5.261677535385548589e-03
1.170000000000000000e+02,5.639062500000000533e-01,5.068307724542886819e-03
1.180000000000000000e+02,5.645468750000000036e-01,5.632533865250190404e-03
1.190000000000000000e+02,5.649062500000000542e-01,4.941584836911003774e-03
1.200000000000000000e+02,5.649179687499999991e-01,5.318376241971503257e-03
1.210000000000000000e+02,5.644804687500000195e-01,5.514008458035898202e-03
1.220000000000000000e+02,5.639921875000000195e-01,5.154418743907818179e-03
1.230000000000000000e+02,5.639726562500000373e-01,5.234875785469910413e-03
1.240000000000000000e+02,5.644375000000000364e-01,5.296280171741970903e-03
1.250000000000000000e+02,5.642343749999999547e-01,5.419354815361843505e-03
1.260000000000000000e+02,5.646367187499999885e-01,4.927179777452631200e-03
1.270000000000000000e+02,5.638515625000000142e-01,5.360309306003780208e-03
1.280000000000000000e+02,5.645429687499999849e-01,5.261832078651842992e-03
1.290000000000000000e+02,5.642773437500000488e-01,5.114756477860958085e-03
1.300000000000000000e+02,5.644648437499999449e-01,5.292121592371362357e-03
1.310000000000000000e+02,5.645859374999999680e-01,5.073816733499132182e-03
1.320000000000000000e+02,5.640312499999999840e-01,5.359362149166072183e-03
1.330000000000000000e+02,5.640585937500000036e-01,5.095248833577183112e-03
1.340000000000000000e+02,5.644492187500000924e-01,5.442783335996998102e-03
1.350000000000000000e+02,5.639726562500000373e-01,5.127483205469634750e-03
1.360000000000000000e+02,5.641874999999998419e-01,5.109310948235424796e-03
1.370000000000000000e+02,5.641835937499999343e-01,4.977916638643487685e-03
1.380000000000000000e+02,5.643789062499999787e-01,4.843161207467405575e-03
1.390000000000000000e+02,5.637851562499999192e-01,4.794283071558572314e-03
1.400000000000000000e+02,5.638242187499999947e-01,4.599564284790661102e-03
1.410000000000000000e+02,5.638125000000000497e-01,4.680034586988453954e-03
1.420000000000000000e+02,5.636640625000000071e-01,4.598726509136655607e-03
1.430000000000000000e+02,5.641601562499999334e-01,4.933185328508163901e-03
1.440000000000000000e+02,5.639218750000000169e-01,5.070106753340799903e-03
1.450000000000000000e+02,5.638125000000000497e-01,4.775504944067876685e-03
1.460000000000000000e+02,5.641406249999999512e-01,4.798239584768576593e-03
1.470000000000000000e+02,5.636054687500000604e-01,4.771491354096485740e-03
1.480000000000000000e+02,5.636796874999999707e-01,4.719252057322683228e-03
1.490000000000000000e+02,5.638984375000000160e-01,4.511705215261297905e-03
1.500000000000000000e+02,5.634179687499999423e-01,4.364821052018915716e-03
1.510000000000000000e+02,5.638320312500000320e-01,4.946317792389306502e-03
1.520000000000000000e+02,5.630039062499999636e-01,4.524467031729357755e-03
1.530000000000000000e+02,5.638320312500000320e-01,4.489407049557261019e-03
1.540000000000000000e+02,5.636679687500000258e-01,4.891339660274942984e-03
1.550000000000000000e+02,5.634687499999999627e-01,5.109596525528811543e-03
1.560000000000000000e+02,5.634140625000000346e-01,4.394951726803550743e-03
1.570000000000000000e+02,5.635234375000000018e-01,4.471204616190587594e-03
1.580000000000000000e+02,5.627070312499999893e-01,4.825768761462226851e-03
1.590000000000000000e+02,5.631171875000000604e-01,4.675661119736374688e-03
1.600000000000000000e+02,5.626523437499999503e-01,4.421409970081997647e-03
1.610000000000000000e+02,5.634140624999999236e-01,4.651308077175003199e-03
1.620000000000000000e+02,5.636054687499999494e-01,4.943711307630157398e-03
1.630000000000000000e+02,5.629804687500000737e-01,4.594406319747250909e-03
1.640000000000000000e+02,5.625976562500000222e-01,4.282603754413291663e-03
1.650000000000000000e+02,5.630429687500000391e-01,4.427771986188178480e-03
1.660000000000000000e+02,5.627148437500000266e-01,4.080028035376095583e-03
1.670000000000000000e+02,5.628632812500000693e-01,4.398538333338021696e-03
1.680000000000000000e+02,5.627851562500000293e-01,4.597911720942388786e-03
1.690000000000000000e+02,5.621249999999999858e-01,4.671296573024602723e-03
1.700000000000000000e+02,5.631953124999999893e-01,4.209602869981544059e-03
1.710000000000000000e+02,5.627773437500001030e-01,4.542196709571615955e-03
1.720000000000000000e+02,5.624374999999999236e-01,4.421824191765092935e-03
1.730000000000000000e+02,5.629726562499999254e-01,4.024636481517980709e-03
1.740000000000000000e+02,5.626406250000000053e-01,4.016957004968588728e-03
1.750000000000000000e+02,5.627695312500000657e-01,4.537522912120136795e-03
1.760000000000000000e+02,5.621328125000000231e-01,4.218490138271305950e-03
1.770000000000000000e+02,5.624374999999999236e-01,3.991722953823009790e-03
1.780000000000000000e+02,5.626093749999999671e-01,4.003372848414669949e-03
1.790000000000000000e+02,5.624960937499999813e-01,4.225177496674468146e-03
1.800000000000000000e+02,5.620312499999999822e-01,4.034746941181950597e-03
1.810000000000000000e+02,5.620820312500001137e-01,4.050881320138130515e-03
1.820000000000000000e+02,5.625078125000000373e-01,3.669192584450914688e-03
1.830000000000000000e+02,5.622695312500000098e-01,3.595502131663042434e-03
1.840000000000000000e+02,5.620976562499999662e-01,4.118175804906390632e-03
1.850000000000000000e+02,5.619140624999999778e-01,3.798478793919957651e-03
1.860000000000000000e+02,5.621796875000000249e-01,4.031845207620177174e-03
1.870000000000000000e+02,5.623750000000000693e-01,3.846267582873796106e-03
1.880000000000000000e+02,5.623046874999999556e-01,3.953146988027270506e-03
1.890000000000000000e+02,5.617890625000000471e-01,4.024540177229190586e-03
1.900000000000000000e+02,5.617304687499999893e-01,3.958147949444081916e-03
1.910000000000000000e+02,5.621015625000000959e-01,3.763101303477380411e-03
1.920000000000000000e+02,5.617656250000000462e-01,3.527511385647848826e-03
1.930000000000000000e+02,5.618007812499999920e-01,3.847703769100054971e-03
1.940000000000000000e+02,5.617460937499999529e-01,3.875743229213394429e-03
1.950000000000000000e+02,5.618632812500000684e-01,3.639501635481013578e-03
1.960000000000000000e+02,5.617382812500000266e-01,3.745536821956240749e-03
1.970000000000000000e+02,5.613906250000000320e-01,3.639887916776053580e-03
1.980000000000000000e+02,5.614375000000000338e-01,3.892025169777128465e-03
1.990000000000000000e+02,5.617070312499999885e-01,3.607723741952637529e-03
2.000000000000000000e+02,5.614921875000000728e-01,3.546239513726571774e-03
2.010000000000000000e+02,5.611914062500000799e-01,3.657315622588413941e-03
2.020000000000000000e+02,5.613164062500000107e-01,3.763107362072226278e-03
2.030000000000000000e+02,5.610703125000000568e-01,3.461143046273899501e-03
2.040000000000000000e+02,5.615273437499999076e-01,3.355585733922473047e-03
2.050000000000000000e+02,5.612226562500000071e-01,3.505586755035657465e-03
2.060000000000000000e+02,5.611171874999999476e-01,3.477825461640358246e-03
2.070000000000000000e+02,5.611601562500000417e-01,3.494539149406005428e-03
2.080000000000000000e+02,5.612187500000000995e-01,3.236315097230191371e-03
2.090000000000000000e+02,5.607109375000001172e-01,3.259591876651799815e-03
2.100000000000000000e+02,5.609062500000000506e-01,3.196392665183467059e-03
2.110000000000000000e+02,5.610039062499999618e-01,3.729677015126008771e-03
2.120000000000000000e+02,5.604609375000000338e-01,3.355470227474920998e-03
2.130000000000000000e+02,5.607578125000000080e-01,3.377070988746723196e-03
2.140000000000000000e+02,5.607343750000000071e-01,3.136292825108122177e-03
2.150000000000000000e+02,5.603085937500000835e-01,3.056294833286944419e-03
2.160000000000000000e+02,5.606601562500000968e-01,3.328589513125178919e-03
2.170000000000000000e+02,5.602851562499999716e-01,3.166079701471495502e-03
2.180000000000000000e+02,5.605390625000000737e-01,2.974345152399583605e-03
2.190000000000000000e+02,5.604257812500000879e-01,2.854847637623854090e-03
2.200000000000000000e+02,5.606015625000000391e-01,3.049117608532227273e-03
2.210000000000000000e+02,5.605976562500000204e-01,2.817095251604852767e-03
2.220000000000000000e+02,5.604960937499999796e-01,3.156116964680946713e-03
2.230000000000000000e+02,5.601640625000000595e-01,2.840171375741191474e-03
2.240000000000000000e+02,5.600585937500001110e-01,2.729091790143212473e-03
2.250000000000000000e+02,5.603085937499999725e-01,2.794255567770314100e-03
2.260000000000000000e+02,5.597578125000000071e-01,2.805625515473116841e-03
2.270000000000000000e+02,5.598632812500000666e-01,2.799537791026417925e-03
2.280000000000000000e+02,5.600039062499999609e-01,2.651624635059188391e-03
2.290000000000000000e+02,5.596015624999999272e-01,2.502418577178579847e-03
2.300000000000000000e+02,5.599023437500000311e-01,2.529636471129774553e-03
2.310000000000000000e+02,5.601132812500000391e-01,2.425316252594113004e-03
2.320000000000000000e+02,5.595585937500000551e-01,2.420021138401726776e-03
2.330000000000000000e+02,5.595820312499999449e-01,2.287061683251244600e-03
2.340000000000000000e+02,5.592929687500000080e-01,2.382676897414070377e-03
2.350000000000000000e+02,5.594960937499999787e-01,2.193016945211406863e-03
2.360000000000000000e+02,5.590703125000000551e-01,2.414881211279627272e-03
2.370000000000000000e+02,5.593554687499999734e-01,2.256553226926684159e-03
2.380000000000000000e+02,5.590976562500000746e-01,2.080630136656717605e-03
2.390000000000000000e+02,5.591054687500001119e-01,2.108120618886471804e-03
2.400000000000000000e+02,5.592109375000000604e-01,1.975146524634130950e-03
2.410000000000000000e+02,5.591171875000000568e-01,2.035181207813713776e-03
2.420000000000000000e+02,5.589804687499999591e-01,1.868125367348849467e-03
2.430000000000000000e+02,5.589726562500000329e-01,1.747492471162728420e-03
2.440000000000000000e+02,5.588320312500000275e-01,1.835424593579352334e-03
2.450000000000000000e+02,5.589921875000001261e-01,1.699146472617513821e-03
2.460000000000000000e+02,5.586328124999999645e-01,1.587260046511887283e-03
2.470000000000000000e+02,5.587500000000000799e-01,1.638543530921205988e-03
2.480000000000000000e+02,5.585742187500000178e-01,1.309334704602699642e-03
2.490000000000000000e+02,5.585507812500000169e-01,1.313414541484180572e-03
2.500000000000000000e+02,5.584101562500000115e-01,1.343573250976402237e-03
2.510000000000000000e+02,5.584453125000000684e-01,1.319170791018164099e-03
2.520000000000000000e+02,5.583515624999999538e-01,9.790795625909418185e-04
2.530000000000000000e+02,5.581054687500000000e-01,9.085678295937866687e-04
2.540000000000000000e+02,5.581484374999999831e-01,7.494729016783700402e-04
2.550000000000000000e+02,5.580976562499999627e-01,5.457960799556389828e-04
2.560000000000000000e+02,5.579999999999999405e-01,1.108060952418208934e-16


==> tikz/data/shellaswag_Gemma2B_500_256_MarLM_llm.csv <==
i,x,mean,stdev
0,1,0.52941406,0.015611011
1,2,0.54357034,0.012468201
2,3,0.5479375,0.01218718
3,4,0.5504297,0.0119341845
4,5,0.55108595,0.012281544
5,6,0.5538984,0.011703591
6,7,0.55363286,0.011714286
7,8,0.55393755,0.010889897
8,9,0.55515623,0.010207562
9,10,0.55428904,0.010810624
10,11,0.5540625,0.011266482
11,12,0.55491406,0.010057278
12,13,0.5550078,0.01072963
13,14,0.55519533,0.010919849
14,15,0.55432034,0.01037909
15,16,0.555375,0.010458997
16,17,0.55469537,0.011094806
17,18,0.55539846,0.010794847
18,19,0.5566016,0.011043834
19,20,0.55458593,0.010059998
20,21,0.55610937,0.010027488
21,22,0.55578125,0.010331186
22,23,0.55517185,0.010441885
23,24,0.55521095,0.00968984
24,25,0.55705464,0.010313681
25,26,0.5555625,0.009944965
26,27,0.55564845,0.009523893
27,28,0.5564219,0.009961338
28,29,0.5566094,0.009617881
29,30,0.5566172,0.009332923
30,31,0.5568594,0.010041112
31,32,0.55684376,0.009926633
32,33,0.5567656,0.010146185
33,34,0.55648434,0.009313113
34,35,0.55692184,0.009534157
35,36,0.557875,0.010214114
36,37,0.5572188,0.009960028
37,38,0.5582266,0.010038764
38,39,0.5574219,0.009666798
39,40,0.5574297,0.009506726
40,41,0.5576406,0.008896746
41,42,0.5565313,0.009524585
42,43,0.5578984,0.009386109
43,44,0.55714065,0.009162366
44,45,0.5570547,0.009098254
45,46,0.5575391,0.009474804
46,47,0.55753124,0.008865255
47,48,0.55757815,0.009480745
48,49,0.55732816,0.008469715
49,50,0.5575156,0.008878507
50,51,0.5574297,0.010068658
51,52,0.5580937,0.00842748
52,53,0.5575781,0.009475797
53,54,0.5571406,0.008248802
54,55,0.55675006,0.009278672
55,56,0.55871874,0.009558157
56,57,0.55678123,0.008288675
57,58,0.5575235,0.008741481
58,59,0.5577656,0.008761137
59,60,0.55767965,0.0089306645
60,61,0.5576328,0.008231392
61,62,0.5570781,0.009501323
62,63,0.5572578,0.008338302
63,64,0.5567266,0.007698637
64,65,0.5571719,0.0091481805
65,66,0.5584141,0.008914548
66,67,0.55728126,0.009145473
67,68,0.55664843,0.008527611
68,69,0.5565313,0.008265078
69,70,0.55697656,0.0085913865
70,71,0.5562266,0.008838581
71,72,0.5572031,0.008583558
72,73,0.5567422,0.008108393
73,74,0.55665624,0.008816211
74,75,0.5573281,0.009592567
75,76,0.5556718,0.008830972
76,77,0.55784374,0.008560843
77,78,0.55728906,0.008853542
78,79,0.5571641,0.008956734
79,80,0.5571719,0.007929483
80,81,0.55657816,0.00795162
81,82,0.55746096,0.007860504
82,83,0.5563906,0.008409661
83,84,0.5564687,0.008035017
84,85,0.5573672,0.008565349
85,86,0.5566094,0.009072826
86,87,0.5573281,0.008596064
87,88,0.55651563,0.008763368
88,89,0.55641407,0.008293471
89,90,0.55639064,0.008189393
90,91,0.5558437,0.008012136
91,92,0.5567266,0.007855347
92,93,0.5560235,0.007825203
93,94,0.55671096,0.008382131
94,95,0.5567031,0.007810609
95,96,0.55609375,0.0078734495
96,97,0.55686724,0.00786693
97,98,0.55607814,0.007877587
98,99,0.55635154,0.00834518
99,100,0.5556016,0.0085958205
100,101,0.5558594,0.0076839263
101,102,0.5559844,0.00815474
102,103,0.5552187,0.007478029
103,104,0.55546874,0.00798821
104,105,0.5556172,0.007596895
105,106,0.55519533,0.007829789
106,107,0.5564687,0.008634904
107,108,0.5559219,0.007557703
108,109,0.5553203,0.008067519
109,110,0.5556406,0.0072173118
110,111,0.5549453,0.008121932
111,112,0.5555781,0.0070363013
112,113,0.555125,0.006820236
113,114,0.55495316,0.0077880686
114,115,0.5555781,0.007427366
115,116,0.5552578,0.007405388
116,117,0.55488276,0.0070987674
117,118,0.5544766,0.0074566077
118,119,0.55492187,0.007666494
119,120,0.5548281,0.007866176
120,121,0.55478907,0.0077491454
121,122,0.5544063,0.007576111
122,123,0.5544063,0.0074785473
123,124,0.55425787,0.0074317167
124,125,0.55402344,0.007635202
125,126,0.55536723,0.007645843
126,127,0.55419534,0.0067413803
127,128,0.5544297,0.008155886
128,129,0.5540938,0.0074387467
129,130,0.5546719,0.0075178016
130,131,0.55327344,0.0068296418
131,132,0.55420315,0.007576029
132,133,0.5536485,0.007255484
133,134,0.55390626,0.007345745
134,135,0.55460936,0.006959969
135,136,0.55350006,0.0071894014
136,137,0.5540781,0.007048502
137,138,0.5534141,0.0071578478
138,139,0.5536953,0.0072187455
139,140,0.5526172,0.0073618726
140,141,0.5527969,0.006760823
141,142,0.5526328,0.0067515853
142,143,0.55346876,0.007044431
143,144,0.5532031,0.0068594813
144,145,0.5529141,0.0069681504
145,146,0.5524453,0.0071875616
146,147,0.55181247,0.0069818413
147,148,0.55240625,0.0066443533
148,149,0.5524688,0.006955142
149,150,0.5522734,0.006616994
150,151,0.55257034,0.0074374294
151,152,0.55240625,0.0068390407
152,153,0.55270314,0.0068446603
153,154,0.55239064,0.0068101883
154,155,0.5528047,0.006580698
155,156,0.5517266,0.006727062
156,157,0.5520781,0.0066422075
157,158,0.55135155,0.00668965
158,159,0.551211,0.006416714
159,160,0.55125785,0.006136144
160,161,0.5517266,0.0064180093
161,162,0.55066407,0.0061425483
162,163,0.5512265,0.006669325
163,164,0.5514375,0.0068119247
164,165,0.5511719,0.0066474965
165,166,0.55114067,0.0065416135
166,167,0.5505234,0.006700589
167,168,0.55077344,0.0066903774
168,169,0.55133593,0.0063698227
169,170,0.55107033,0.006301891
170,171,0.55046874,0.005921277
171,172,0.5504453,0.0066147414
172,173,0.5511719,0.006299937
173,174,0.55020314,0.006554293
174,175,0.55096877,0.005986883
175,176,0.5509453,0.0060179536
176,177,0.55064845,0.006354243
177,178,0.549664,0.0061106677
178,179,0.5506953,0.005620912
179,180,0.54972655,0.0056764507
180,181,0.5501406,0.006152658
181,182,0.54876566,0.0056685586
182,183,0.54964066,0.0060747094
183,184,0.5493125,0.0056785643
184,185,0.5485547,0.005864762
185,186,0.5500547,0.006124755
186,187,0.54901564,0.0057905954
187,188,0.54924214,0.0055456143
188,189,0.5489219,0.00522854
189,190,0.54871875,0.005707636
190,191,0.54950786,0.005667198
191,192,0.5486953,0.005370722
192,193,0.5491953,0.0052045025
193,194,0.5488047,0.0053144232
194,195,0.54907036,0.0052316394
195,196,0.548375,0.0051036114
196,197,0.5485,0.005162967
197,198,0.5480625,0.0051352773
198,199,0.54814065,0.0052925865
199,200,0.54832035,0.0049975505
200,201,0.54826564,0.005290739
201,202,0.5477891,0.004867223
202,203,0.5478594,0.005004266
203,204,0.54768753,0.0048633646
204,205,0.54796875,0.0047957283
205,206,0.54816407,0.00484006
206,207,0.5471562,0.0049661933
207,208,0.5472188,0.005316448
208,209,0.54691404,0.0047492203
209,210,0.54764843,0.0046183863
210,211,0.54730463,0.0047071376
211,212,0.5477656,0.004556045
212,213,0.5473281,0.00453305
213,214,0.5470469,0.004482356
214,215,0.54697657,0.0041944217
215,216,0.54708594,0.0040726326
216,217,0.5469297,0.004457581
217,218,0.54684377,0.0040590097
218,219,0.54670316,0.004391677
219,220,0.54636717,0.00445528
220,221,0.54646873,0.004050339
221,222,0.5466641,0.0039345743
222,223,0.54635155,0.0041327337
223,224,0.54631245,0.003896609
224,225,0.5464844,0.003850694
225,226,0.546,0.0038608566
226,227,0.5459765,0.0035989624
227,228,0.54664844,0.003631649
228,229,0.545836,0.0036981306
229,230,0.54625785,0.0036373585
230,231,0.5458281,0.0036273852
231,232,0.5460156,0.0034095035
232,233,0.54575783,0.0033054024
233,234,0.5457109,0.0031712812
234,235,0.54559374,0.0033340915
235,236,0.54559374,0.0031009952
236,237,0.5453359,0.0028415862
237,238,0.54565626,0.002818561
238,239,0.5449453,0.0028057038
239,240,0.5449766,0.0026278617
240,241,0.5452656,0.0027142044
241,242,0.54491407,0.002504763
242,243,0.544961,0.00253075
243,244,0.54486716,0.0025460431
244,245,0.54490626,0.0022687942
245,246,0.54460156,0.0021572476
246,247,0.54476565,0.0021883298
247,248,0.54459375,0.0018261813
248,249,0.54418755,0.001902914
249,250,0.544461,0.0016172961
250,251,0.5443594,0.0017398504
251,252,0.54433596,0.0013333255
252,253,0.54431254,0.0011709312
253,254,0.5441016,0.0009869424
254,255,0.5439766,0.0007176894
255,256,0.5440001,5.9604645e-08


==> tikz/data/shellaswag_Llama2_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,5.678554687500000364e-01,9.830004956585602222e-03
2.000000000000000000e+00,5.833789062499998845e-01,9.317621916873302865e-03
3.000000000000000000e+00,5.903789062500000018e-01,9.399943309240021624e-03
4.000000000000000000e+00,5.940234374999999734e-01,8.780917445618685244e-03
5.000000000000000000e+00,5.964414062499999725e-01,7.936793375207610787e-03
6.000000000000000000e+00,5.971132812499999609e-01,7.779979005240601590e-03
7.000000000000000000e+00,5.991406249999999822e-01,7.989520738707758113e-03
8.000000000000000000e+00,6.001367187500000755e-01,7.496358349030668791e-03
9.000000000000000000e+00,6.023320312500000107e-01,7.727050202987829734e-03
1.000000000000000000e+01,6.021093749999999467e-01,7.749717579892411584e-03
1.100000000000000000e+01,6.023085937499998987e-01,7.177738253435060611e-03
1.200000000000000000e+01,6.036406249999999307e-01,7.623672302600106171e-03
1.300000000000000000e+01,6.034257812499999041e-01,7.647534595164728367e-03
1.400000000000000000e+01,6.032812499999999911e-01,7.177502139670919462e-03
1.500000000000000000e+01,6.042539062499999725e-01,7.847400643706207296e-03
1.600000000000000000e+01,6.046406250000000426e-01,6.502001338109543276e-03
1.700000000000000000e+01,6.040312500000000195e-01,6.858704600270696186e-03
1.800000000000000000e+01,6.041953124999999147e-01,7.384976435001360147e-03
1.900000000000000000e+01,6.044062500000000338e-01,7.706117131547916832e-03
2.000000000000000000e+01,6.045937500000000409e-01,6.584308076059852514e-03
2.100000000000000000e+01,6.046875000000000444e-01,6.436459862704219104e-03
2.200000000000000000e+01,6.040585937499999281e-01,6.503552185249585754e-03
2.300000000000000000e+01,6.042460937500000462e-01,7.236821134401695554e-03
2.400000000000000000e+01,6.051718750000000258e-01,6.179052569891169827e-03
2.500000000000000000e+01,6.051601562499999698e-01,6.537063916235002874e-03
2.600000000000000000e+01,6.050078125000000195e-01,6.797797873859755778e-03
2.700000000000000000e+01,6.049101562499999973e-01,6.807792969227823877e-03
2.800000000000000000e+01,6.044374999999999609e-01,6.356160650118654679e-03
2.900000000000000000e+01,6.051132812499999680e-01,6.678764431663814297e-03
3.000000000000000000e+01,6.046054687499999858e-01,6.308894451286285905e-03
3.100000000000000000e+01,6.050625000000000586e-01,6.227527693018734475e-03
3.200000000000000000e+01,6.045546874999999654e-01,6.384939226802488314e-03
3.300000000000000000e+01,6.043164062499999378e-01,6.527216618515087852e-03
3.400000000000000000e+01,6.048242187500000311e-01,6.294673754847121203e-03
3.500000000000000000e+01,6.037148437499999520e-01,6.468776727420869933e-03
3.600000000000000000e+01,6.049218750000000533e-01,6.570905539641779328e-03
3.700000000000000000e+01,6.043476562499998650e-01,6.216602157781399816e-03
3.800000000000000000e+01,6.044023437500000151e-01,6.416648637896419337e-03
3.900000000000000000e+01,6.043906249999999591e-01,6.283490039915089545e-03
4.000000000000000000e+01,6.038828124999999769e-01,6.187248206565651963e-03
4.100000000000000000e+01,6.040000000000000924e-01,6.107340738401755703e-03
4.200000000000000000e+01,6.034570312499999423e-01,5.786582946228267799e-03
4.300000000000000000e+01,6.041171874999999858e-01,6.054385288836596803e-03
4.400000000000000000e+01,6.040468749999999831e-01,6.022473314586191707e-03
4.500000000000000000e+01,6.032929687499999361e-01,6.117216675821567952e-03
4.600000000000000000e+01,6.031523437499999307e-01,6.289716947152065862e-03
4.700000000000000000e+01,6.037734374999998987e-01,5.797778782708912400e-03
4.800000000000000000e+01,6.036171875000000409e-01,5.757919389882873613e-03
4.900000000000000000e+01,6.033046874999999920e-01,6.520316759331821338e-03
5.000000000000000000e+01,6.034960937500000178e-01,6.077321526845649684e-03
5.100000000000000000e+01,6.031562499999999494e-01,6.070195735278353412e-03
5.200000000000000000e+01,6.029218749999999405e-01,5.616276200985739243e-03
5.300000000000000000e+01,6.027226562499998774e-01,6.383133354033089339e-03
5.400000000000000000e+01,6.032109374999998774e-01,5.650870039068641229e-03
5.500000000000000000e+01,6.031874999999999876e-01,5.825277001145772078e-03
5.600000000000000000e+01,6.026015625000000764e-01,5.826064931628268176e-03
5.700000000000000000e+01,6.022460937500000444e-01,5.822770308133758642e-03
5.800000000000000000e+01,6.033359375000000302e-01,6.284781623761150071e-03
5.900000000000000000e+01,6.024453124999999964e-01,5.897712533880892886e-03
6.000000000000000000e+01,6.023203124999999547e-01,5.443639194952669576e-03
6.100000000000000000e+01,6.021171874999999840e-01,5.656332966371339747e-03
6.200000000000000000e+01,6.026171874999999289e-01,5.687888824524939095e-03
6.300000000000000000e+01,6.022265625000000622e-01,5.710547063342177702e-03
6.400000000000000000e+01,6.023515624999999929e-01,6.057557705065187530e-03
6.500000000000000000e+01,6.024804687500000533e-01,5.618168949864524482e-03
6.600000000000000000e+01,6.028359374999998632e-01,5.607495461451093149e-03
6.700000000000000000e+01,6.024023437499999023e-01,6.063720844623174226e-03
6.800000000000000000e+01,6.024726562500000160e-01,5.437228849628238971e-03
6.900000000000000000e+01,6.014726562500000151e-01,5.642324973278804549e-03
7.000000000000000000e+01,6.025000000000000355e-01,5.249420942681495665e-03
7.100000000000000000e+01,6.025820312499999831e-01,5.105226338557270795e-03
7.200000000000000000e+01,6.022890624999999165e-01,5.782238124094810257e-03
7.300000000000000000e+01,6.023593749999999192e-01,5.198375045419530854e-03
7.400000000000000000e+01,6.022109374999999876e-01,5.125889644715880301e-03
7.500000000000000000e+01,6.018554687499999556e-01,5.431444814893861273e-03
7.600000000000000000e+01,6.021054687500000391e-01,5.153727200898791834e-03
7.700000000000000000e+01,6.016093750000000018e-01,5.713298535490867261e-03
7.800000000000000000e+01,6.016015624999999645e-01,5.088844660681321637e-03
7.900000000000000000e+01,6.021679687500000044e-01,5.374597023623488637e-03
8.000000000000000000e+01,6.022812499999999902e-01,5.410664638359489326e-03
8.100000000000000000e+01,6.018476562499999183e-01,4.982872842604379668e-03
8.200000000000000000e+01,6.017968750000000089e-01,4.931214600066262041e-03
8.300000000000000000e+01,6.011289062499999281e-01,5.548072927175072208e-03
8.400000000000000000e+01,6.015273437499999432e-01,4.872622075441298238e-03
8.500000000000000000e+01,6.014218749999999947e-01,5.547263320791127363e-03
8.600000000000000000e+01,6.011171874999999831e-01,4.782622717543774660e-03
8.700000000000000000e+01,6.016406249999999289e-01,5.386587139522873262e-03
8.800000000000000000e+01,6.014609374999999591e-01,5.110304450409538200e-03
8.900000000000000000e+01,6.010468749999999805e-01,5.119367931255210634e-03
9.000000000000000000e+01,6.009101562499998828e-01,5.122975482733901562e-03
9.100000000000000000e+01,6.015937499999999272e-01,4.740647150818161522e-03
9.200000000000000000e+01,6.011523437499999289e-01,5.126819158489227292e-03
9.300000000000000000e+01,6.018320312499999547e-01,5.026690374743693866e-03
9.400000000000000000e+01,6.011718749999999112e-01,5.086197657856607497e-03
9.500000000000000000e+01,6.013359375000000284e-01,5.100205754222921981e-03
9.600000000000000000e+01,6.016289062499999840e-01,5.052928454658632725e-03
9.700000000000000000e+01,6.010195312499999609e-01,5.065678494911938362e-03
9.800000000000000000e+01,6.009804687499999964e-01,4.843424819635696807e-03
9.900000000000000000e+01,6.008437500000000098e-01,4.899674411480974857e-03
1.000000000000000000e+02,6.010898437499999636e-01,5.127530634106104365e-03
1.010000000000000000e+02,6.012304687499998579e-01,5.125431496972298120e-03
1.020000000000000000e+02,6.014843750000000711e-01,4.856676378704974373e-03
1.030000000000000000e+02,6.004921874999999964e-01,5.091376846262857421e-03
1.040000000000000000e+02,6.008007812499999156e-01,4.559524108107389923e-03
1.050000000000000000e+02,6.003789062500000107e-01,5.107500433291228478e-03
1.060000000000000000e+02,6.005976562499999449e-01,4.894036152190690651e-03
1.070000000000000000e+02,6.014609374999999591e-01,4.771677700131265673e-03
1.080000000000000000e+02,6.011523437500000400e-01,5.072646794423282465e-03
1.090000000000000000e+02,6.011796874999999485e-01,4.485920201961443241e-03
1.100000000000000000e+02,6.008085937499999529e-01,5.041316104854583896e-03
1.110000000000000000e+02,6.016289062499999840e-01,4.672023738408961555e-03
1.120000000000000000e+02,6.013085937499998979e-01,4.906368883166483015e-03
1.130000000000000000e+02,6.002929687499999334e-01,4.872310130401120813e-03
1.140000000000000000e+02,6.009257812499999574e-01,4.542745464694662900e-03
1.150000000000000000e+02,6.007460937499999876e-01,4.484515552678787834e-03
1.160000000000000000e+02,6.004257812500000124e-01,4.798909507997973188e-03
1.170000000000000000e+02,6.013749999999999929e-01,4.441579275341598666e-03
1.180000000000000000e+02,6.008710937499999183e-01,4.607870991353516660e-03
1.190000000000000000e+02,6.009648437499999218e-01,4.674911761272181922e-03
1.200000000000000000e+02,6.013281249999999911e-01,4.576389032400493030e-03
1.210000000000000000e+02,6.006171874999999272e-01,4.561078945585129822e-03
1.220000000000000000e+02,6.009492187499999583e-01,4.998964812585788425e-03
1.230000000000000000e+02,6.003515624999999911e-01,4.227186135771545880e-03
1.240000000000000000e+02,6.008984374999999378e-01,4.316000172645085252e-03
1.250000000000000000e+02,6.008984375000000488e-01,4.322306351757543817e-03
1.260000000000000000e+02,6.006406250000000391e-01,4.919166635630988806e-03
1.270000000000000000e+02,6.003398437499999352e-01,4.650188730427965919e-03
1.280000000000000000e+02,6.010351562500000355e-01,4.075495526793095416e-03
1.290000000000000000e+02,6.011406249999999840e-01,4.344564787255623950e-03
1.300000000000000000e+02,6.006523437499998730e-01,4.519761448953639633e-03
1.310000000000000000e+02,6.005976562499999449e-01,4.622546081046766467e-03
1.320000000000000000e+02,6.007421874999999689e-01,4.160675816382149346e-03
1.330000000000000000e+02,6.008359374999999725e-01,4.121269389559845640e-03
1.340000000000000000e+02,6.009023437499999565e-01,4.552571682587470102e-03
1.350000000000000000e+02,6.009492187499999583e-01,4.093432076198577109e-03
1.360000000000000000e+02,6.014570312499999405e-01,4.681085104736095424e-03
1.370000000000000000e+02,6.008203125000000089e-01,4.075997108917847438e-03
1.380000000000000000e+02,6.006992187499999858e-01,3.987255887042477111e-03
1.390000000000000000e+02,6.009843749999999041e-01,4.312653313126598061e-03
1.400000000000000000e+02,6.011054687499999272e-01,4.071420914572541037e-03
1.410000000000000000e+02,6.005703125000000364e-01,4.232877789097145606e-03
1.420000000000000000e+02,6.017187499999999689e-01,3.932182886999199996e-03
1.430000000000000000e+02,6.011367187499999654e-01,4.600040113067366786e-03
1.440000000000000000e+02,6.012382812500001172e-01,3.882748857656681887e-03
1.450000000000000000e+02,6.008242187499999165e-01,3.876041265270256057e-03
1.460000000000000000e+02,6.010351562500000355e-01,4.394320526994919228e-03
1.470000000000000000e+02,6.011054687499999272e-01,4.134015837011453635e-03
1.480000000000000000e+02,6.008164062499999902e-01,4.005041129675091828e-03
1.490000000000000000e+02,6.008554687500000657e-01,3.975436419157357855e-03
1.500000000000000000e+02,6.009492187500000693e-01,4.338919804854341269e-03
1.510000000000000000e+02,6.011132812499999645e-01,3.657365492977399015e-03
1.520000000000000000e+02,6.009335937499999947e-01,3.978478628015965322e-03
1.530000000000000000e+02,6.009843750000000151e-01,3.985351338568385825e-03
1.540000000000000000e+02,6.009257812499999574e-01,3.989085227021804854e-03
1.550000000000000000e+02,6.007226562499999867e-01,3.868111974601368824e-03
1.560000000000000000e+02,6.007812500000000444e-01,4.076004566922369551e-03
1.570000000000000000e+02,6.013085937500000089e-01,3.655719410933862008e-03
1.580000000000000000e+02,6.011796874999999485e-01,3.485229743053924658e-03
1.590000000000000000e+02,6.011953125000000231e-01,3.807750837395842709e-03
1.600000000000000000e+02,6.011835937500000782e-01,3.752234661668391209e-03
1.610000000000000000e+02,6.008515624999999361e-01,3.958126829209616948e-03
1.620000000000000000e+02,6.013710937499999742e-01,3.921280906101035427e-03
1.630000000000000000e+02,6.013124999999999165e-01,3.814267705903158934e-03
1.640000000000000000e+02,6.013476562499999734e-01,3.640487093670694875e-03
1.650000000000000000e+02,6.012226562500000426e-01,3.910630326132271371e-03
1.660000000000000000e+02,6.009609375000000142e-01,4.203764004953008081e-03
1.670000000000000000e+02,6.011757812500000409e-01,3.683536747718136814e-03
1.680000000000000000e+02,6.013749999999999929e-01,3.627607072703710814e-03
1.690000000000000000e+02,6.017187499999998579e-01,3.660574469597748914e-03
1.700000000000000000e+02,6.013749999999999929e-01,3.801494688632920532e-03
1.710000000000000000e+02,6.011757812499999298e-01,3.284848985122205967e-03
1.720000000000000000e+02,6.011953125000000231e-01,3.668264560152185560e-03
1.730000000000000000e+02,6.005546874999999618e-01,3.567707726835893378e-03
1.740000000000000000e+02,6.008789062499999556e-01,3.699430019064197783e-03
1.750000000000000000e+02,6.009414062500000320e-01,3.628744460140988400e-03
1.760000000000000000e+02,6.009687499999999405e-01,3.833981786917157065e-03
1.770000000000000000e+02,6.011992187499999307e-01,3.526905944292148265e-03
1.780000000000000000e+02,6.009609375000000142e-01,3.451503577504348025e-03
1.790000000000000000e+02,6.009999999999999787e-01,3.273523072683773467e-03
1.800000000000000000e+02,6.009375000000000133e-01,3.427401597721264903e-03
1.810000000000000000e+02,6.006718749999999662e-01,3.362899839534225915e-03
1.820000000000000000e+02,6.005664062500000178e-01,3.513659334825482150e-03
1.830000000000000000e+02,6.010507812499999991e-01,3.438362113328606411e-03
1.840000000000000000e+02,6.010312499999999059e-01,3.350910207956921561e-03
1.850000000000000000e+02,6.007851562499999520e-01,3.725599522825116111e-03
1.860000000000000000e+02,6.011992187499999307e-01,3.479142881470770679e-03
1.870000000000000000e+02,6.010664062499999627e-01,3.529680210462743904e-03
1.880000000000000000e+02,6.010312499999999059e-01,3.180528062266364114e-03
1.890000000000000000e+02,6.011093750000000568e-01,3.162854384874871222e-03
1.900000000000000000e+02,6.013789062500000115e-01,3.350036932109566427e-03
1.910000000000000000e+02,6.009453124999999396e-01,3.090864142575654866e-03
1.920000000000000000e+02,6.011367187499999654e-01,3.527664345489210825e-03
1.930000000000000000e+02,6.011249999999999094e-01,3.267574452335622170e-03
1.940000000000000000e+02,6.008046874999999343e-01,3.246209627477145664e-03
1.950000000000000000e+02,6.007382812499999503e-01,2.988606668673367966e-03
1.960000000000000000e+02,6.006874999999999298e-01,3.343499413316573018e-03
1.970000000000000000e+02,6.010468749999999805e-01,2.934722691544229285e-03
1.980000000000000000e+02,6.011601562499999662e-01,3.000929553621291008e-03
1.990000000000000000e+02,6.008359375000000835e-01,3.078170520758041588e-03
2.000000000000000000e+02,6.007578124999999325e-01,3.149321695234997241e-03
2.010000000000000000e+02,6.009062499999999751e-01,2.932277106147604222e-03
2.020000000000000000e+02,6.008632812500001030e-01,3.159948063744753930e-03
2.030000000000000000e+02,6.010195312499999609e-01,3.086875911657105918e-03
2.040000000000000000e+02,6.010429687499999618e-01,2.852077776122278162e-03
2.050000000000000000e+02,6.007343749999999316e-01,2.790992668894174376e-03
2.060000000000000000e+02,6.010312499999999059e-01,2.920309935046540902e-03
2.070000000000000000e+02,6.007773437500000258e-01,2.864181450998043964e-03
2.080000000000000000e+02,6.004570312499999396e-01,2.625471863277880485e-03
2.090000000000000000e+02,6.005507812499999432e-01,2.776597478110120944e-03
2.100000000000000000e+02,6.004960937500000151e-01,2.593013730997963898e-03
2.110000000000000000e+02,6.003593750000000284e-01,2.732523170876588210e-03
2.120000000000000000e+02,6.005664062500000178e-01,2.757988816204898653e-03
2.130000000000000000e+02,6.006015624999999636e-01,2.625347392243757971e-03
2.140000000000000000e+02,6.007812500000000444e-01,2.633036151941693225e-03
2.150000000000000000e+02,6.005937499999999263e-01,2.539761623668327240e-03
2.160000000000000000e+02,6.005937500000000373e-01,2.646302758177483151e-03
2.170000000000000000e+02,6.006992187499999858e-01,2.498123687913939885e-03
2.180000000000000000e+02,6.002929687500000444e-01,2.587779830354413387e-03
2.190000000000000000e+02,6.004726562500000142e-01,2.508978890496532232e-03
2.200000000000000000e+02,6.005117187499999787e-01,2.235167142445787947e-03
2.210000000000000000e+02,6.003203125000000639e-01,2.548925443083202135e-03
2.220000000000000000e+02,6.004023437499999005e-01,2.291549858478113180e-03
2.230000000000000000e+02,6.006054687499999822e-01,2.328266788895203779e-03
2.240000000000000000e+02,6.002109374999999858e-01,2.312720175657866171e-03
2.250000000000000000e+02,6.002812499999998774e-01,2.240196975775206583e-03
2.260000000000000000e+02,6.003867187500000480e-01,2.198969376342788801e-03
2.270000000000000000e+02,6.001562499999999467e-01,2.158820473447452780e-03
2.280000000000000000e+02,6.000664062500000728e-01,2.214096238800217480e-03
2.290000000000000000e+02,6.002421875000000240e-01,2.075411332349225493e-03
2.300000000000000000e+02,6.003632812499999361e-01,2.003124838758136954e-03
2.310000000000000000e+02,5.999960937499999591e-01,2.222099905774973204e-03
2.320000000000000000e+02,6.004062500000000302e-01,1.984129639921638523e-03
2.330000000000000000e+02,6.004570312499999396e-01,2.075920257937472358e-03
2.340000000000000000e+02,6.003476562499999725e-01,1.956788635894078383e-03
2.350000000000000000e+02,6.002031249999999485e-01,2.081451809252679412e-03
2.360000000000000000e+02,6.001015625000001297e-01,1.868601273638751531e-03
2.370000000000000000e+02,5.999882812499999218e-01,1.798145222242180079e-03
2.380000000000000000e+02,6.001015624999999076e-01,1.613849803039437781e-03
2.390000000000000000e+02,6.001640624999999840e-01,1.743369177625372999e-03
2.400000000000000000e+02,6.001757812499999289e-01,1.480206426541616233e-03
2.410000000000000000e+02,6.002070312499999671e-01,1.631436482102871077e-03
2.420000000000000000e+02,6.001171874999999822e-01,1.672022442042155055e-03
2.430000000000000000e+02,5.999960937499999591e-01,1.393419908652376556e-03
2.440000000000000000e+02,6.000234374999999787e-01,1.408505810664991949e-03
2.450000000000000000e+02,6.000781250000000178e-01,1.558755240194139311e-03
2.460000000000000000e+02,6.000078124999999041e-01,1.266116915139182172e-03
2.470000000000000000e+02,5.999687499999999396e-01,1.299131706433755704e-03
2.480000000000000000e+02,6.000546874999999059e-01,1.205103245653594375e-03
2.490000000000000000e+02,6.001249999999999085e-01,1.091174357561257822e-03
2.500000000000000000e+02,6.000742187499998881e-01,1.043023597387984910e-03
2.510000000000000000e+02,5.999726562500000693e-01,1.037822836650059222e-03
2.520000000000000000e+02,6.001132812499998526e-01,8.221515943932878679e-04
2.530000000000000000e+02,5.999570312499998836e-01,7.447020236884038585e-04
2.540000000000000000e+02,5.999921874999998295e-01,6.111301484673780249e-04
2.550000000000000000e+02,5.999960937499997371e-01,4.184281023643719559e-04
2.560000000000000000e+02,5.999999999999998668e-01,1.108060952418208934e-16


==> tikz/data/shellaswag_Llama2_500_256_MarLM_llm.csv <==
i,x,mean,stdev
0,1,0.5797813,0.014402114
1,2,0.5955078,0.012413132
2,3,0.5985938,0.01200354
3,4,0.6028125,0.010952846
4,5,0.6060703,0.010775177
5,6,0.60695314,0.01108339
6,7,0.60853124,0.010304685
7,8,0.6091875,0.011668435
8,9,0.6105391,0.010210596
9,10,0.61148435,0.010035081
10,11,0.6115781,0.01034454
11,12,0.61166406,0.010144101
12,13,0.61227345,0.010130567
13,14,0.6122891,0.010038715
14,15,0.6136484,0.009972689
15,16,0.6132578,0.009746589
16,17,0.61353123,0.010010883
17,18,0.6138203,0.009366609
18,19,0.61266404,0.009561298
19,20,0.6133828,0.00963767
20,21,0.614375,0.009026872
21,22,0.6144219,0.009218367
22,23,0.6138828,0.009523097
23,24,0.61339843,0.009039706
24,25,0.61500776,0.009432323
25,26,0.6134765,0.009188534
26,27,0.6142422,0.009159395
27,28,0.6137656,0.008352098
28,29,0.6153828,0.009598684
29,30,0.6139922,0.009157473
30,31,0.6141328,0.008420467
31,32,0.6147109,0.008716592
32,33,0.6140938,0.00869576
33,34,0.61504686,0.008368336
34,35,0.6145703,0.008771565
35,36,0.61525,0.008755356
36,37,0.6142734,0.00895319
37,38,0.61543745,0.0076707136
38,39,0.6163359,0.008236524
39,40,0.61579686,0.008521444
40,41,0.61533594,0.008498876
41,42,0.6158281,0.008534955
42,43,0.6155625,0.008332682
43,44,0.61461717,0.008101525
44,45,0.6158438,0.0077221654
45,46,0.6152812,0.008037936
46,47,0.6156094,0.00816838
47,48,0.6148437,0.007884356
48,49,0.61504686,0.008660129
49,50,0.61500776,0.007403542
50,51,0.6151172,0.0076476326
51,52,0.6159922,0.0075777182
52,53,0.61561716,0.007741547
53,54,0.61564845,0.0079834685
54,55,0.61489064,0.00808281
55,56,0.6155859,0.0074099037
56,57,0.61521876,0.00739609
57,58,0.6152969,0.008083897
58,59,0.6143672,0.0073997173
59,60,0.615625,0.008134609
60,61,0.61563283,0.0085589625
61,62,0.61589843,0.00816848
62,63,0.6159609,0.008090217
63,64,0.6161797,0.007585897
64,65,0.61565626,0.007355311
65,66,0.6162813,0.007423505
66,67,0.61578906,0.007599498
67,68,0.61560154,0.007500876
68,69,0.6160312,0.0072821886
69,70,0.6162422,0.0071384166
70,71,0.61578906,0.007232903
71,72,0.6160469,0.007125943
72,73,0.6159297,0.006973928
73,74,0.6158594,0.007798973
74,75,0.6154531,0.007872878
75,76,0.6165625,0.0071389666
76,77,0.6155,0.0068624886
77,78,0.6167344,0.0073987795
78,79,0.6151484,0.007500615
79,80,0.6159453,0.0072959852
80,81,0.61671096,0.006953699
81,82,0.61613286,0.00674522
82,83,0.61654687,0.0074381405
83,84,0.61563283,0.0067342054
84,85,0.6164609,0.006825277
85,86,0.6156797,0.00721807
86,87,0.6163359,0.0067543704
87,88,0.61691403,0.007197578
88,89,0.6165078,0.007280643
89,90,0.6161562,0.006738924
90,91,0.6169219,0.006700758
91,92,0.6161484,0.0071824347
92,93,0.6157031,0.0065435558
93,94,0.61588275,0.006351821
94,95,0.6155703,0.0068978975
95,96,0.6166875,0.00709726
96,97,0.61666405,0.0064937198
97,98,0.61592966,0.0074042687
98,99,0.616336,0.0063143903
99,100,0.61637497,0.0061377427
100,101,0.61651564,0.0066084513
101,102,0.6163359,0.006848561
102,103,0.61653906,0.006849272
103,104,0.6165703,0.0064519662
104,105,0.61694527,0.0063955653
105,106,0.61637497,0.0061224476
106,107,0.6166016,0.006485367
107,108,0.6162031,0.006511241
108,109,0.61702347,0.0067499606
109,110,0.6167734,0.0061144214
110,111,0.61666405,0.006669401
111,112,0.6165234,0.0067215436
112,113,0.6168984,0.0068731136
113,114,0.6169453,0.0068736463
114,115,0.61639065,0.006408289
115,116,0.6165,0.0062574944
116,117,0.6161015,0.0065506916
117,118,0.61696875,0.0062574157
118,119,0.61719537,0.0061027133
119,120,0.61739844,0.0064394306
120,121,0.6164609,0.005917929
121,122,0.6168906,0.0059676645
122,123,0.61689067,0.006313717
123,124,0.61752343,0.0063399365
124,125,0.6170547,0.0059579345
125,126,0.61682034,0.005994702
126,127,0.6165703,0.005976756
127,128,0.61671877,0.005943664
128,129,0.6168672,0.0056690904
129,130,0.617164,0.005717677
130,131,0.61722654,0.0057969764
131,132,0.61715615,0.005937746
132,133,0.6174531,0.006042633
133,134,0.6173203,0.0062091597
134,135,0.61634374,0.005514804
135,136,0.6180937,0.0058301995
136,137,0.6176094,0.005919031
137,138,0.617211,0.0059623187
138,139,0.6170781,0.0057249577
139,140,0.6174687,0.005809389
140,141,0.6167891,0.0060455976
141,142,0.61715627,0.0059272107
142,143,0.61758596,0.005717335
143,144,0.61757034,0.00589118
144,145,0.6176015,0.0055605182
145,146,0.61707807,0.0054480615
146,147,0.6172109,0.005430169
147,148,0.6173594,0.0058144946
148,149,0.6171094,0.0051799393
149,150,0.61778903,0.0052561723
150,151,0.6177891,0.0055483
151,152,0.61752343,0.005503499
152,153,0.6169609,0.0058442038
153,154,0.61756253,0.005819889
154,155,0.6181328,0.0055535343
155,156,0.61797655,0.005418378
156,157,0.61749995,0.0053619007
157,158,0.61825,0.005643027
158,159,0.61825,0.004815338
159,160,0.6173438,0.005342103
160,161,0.61784375,0.005220807
161,162,0.6177734,0.0056674983
162,163,0.6177735,0.0053058276
163,164,0.617625,0.005412658
164,165,0.61782813,0.005300514
165,166,0.61759377,0.004530171
166,167,0.61796874,0.0045790556
167,168,0.6179141,0.0047442834
168,169,0.61810935,0.0053520333
169,170,0.6176015,0.005203423
170,171,0.6183593,0.0050524333
171,172,0.6179844,0.005252952
172,173,0.6176328,0.004867576
173,174,0.61814064,0.0052837227
174,175,0.61815625,0.0050658756
175,176,0.6185937,0.0047851293
176,177,0.6184453,0.0052325744
177,178,0.6182968,0.0048094285
178,179,0.61833596,0.00506794
179,180,0.6182109,0.0046773227
180,181,0.6184843,0.004705357
181,182,0.61799216,0.004829913
182,183,0.618375,0.0047844136
183,184,0.6183593,0.0046833036
184,185,0.61894524,0.0046297414
185,186,0.61871874,0.0047973576
186,187,0.61788285,0.004637011
187,188,0.6183359,0.004415485
188,189,0.6182657,0.0045611877
189,190,0.6185312,0.0046198247
190,191,0.61898434,0.0045825485
191,192,0.6186172,0.004851903
192,193,0.61875,0.0042756563
193,194,0.6183906,0.0044725463
194,195,0.61884373,0.0042249956
195,196,0.61897653,0.0043909783
196,197,0.6190937,0.0043614744
197,198,0.61832815,0.004166661
198,199,0.6185703,0.0045141843
199,200,0.6189531,0.004344282
200,201,0.6186563,0.004066702
201,202,0.6183672,0.0043631434
202,203,0.61875,0.0042829597
203,204,0.61903906,0.0041001174
204,205,0.61950004,0.0039091236
205,206,0.61877346,0.0039778966
206,207,0.6187812,0.0042185155
207,208,0.6195,0.004077377
208,209,0.6191953,0.003719793
209,210,0.6189375,0.0036480932
210,211,0.6186875,0.0039720684
211,212,0.61871874,0.0037644238
212,213,0.61884373,0.0038657906
213,214,0.6190312,0.0042901356
214,215,0.619125,0.0035641438
215,216,0.6187812,0.003663452
216,217,0.6189687,0.0035530285
217,218,0.61902344,0.0036442687
218,219,0.6188203,0.0035265358
219,220,0.61894536,0.0032639327
220,221,0.6189531,0.0033257029
221,222,0.6186406,0.0034544661
222,223,0.61932814,0.0035687627
223,224,0.6192969,0.003491864
224,225,0.6187109,0.0033275618
225,226,0.6189766,0.0031965906
226,227,0.6194999,0.0031770659
227,228,0.6192031,0.0032676426
228,229,0.6187812,0.002986786
229,230,0.6188281,0.0029157663
230,231,0.6189765,0.0030821161
231,232,0.61868745,0.0028442638
232,233,0.6188125,0.002983678
233,234,0.6186719,0.0029767554
234,235,0.61884373,0.0027512412
235,236,0.6190312,0.0027893132
236,237,0.6188828,0.0024402912
237,238,0.6195703,0.0023690213
238,239,0.61911714,0.0022745915
239,240,0.6194062,0.002205952
240,241,0.6189922,0.002331833
241,242,0.6192109,0.0022190688
242,243,0.61912495,0.0021102438
243,244,0.6194062,0.0020441916
244,245,0.6193437,0.0021155602
245,246,0.61934376,0.0019301784
246,247,0.61960936,0.0017863854
247,248,0.61957026,0.0017010322
248,249,0.6195625,0.0015897652
249,250,0.61964846,0.0013526059
250,251,0.61983585,0.0013067011
251,252,0.61961716,0.001129313
252,253,0.61985934,0.0010806182
253,254,0.6199296,0.0010802478
254,255,0.6199687,0.00063661276
255,256,0.61999995,5.9604645e-08


==> tikz/data/shellaswag_Mamba_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,2.977812499999999973e-01,1.094303431411964601e-02
2.000000000000000000e+00,3.038671874999999689e-01,9.514986004066833258e-03
3.000000000000000000e+00,3.079492187499999756e-01,8.916024101209375774e-03
4.000000000000000000e+00,3.088945312499999929e-01,7.895265868064989950e-03
5.000000000000000000e+00,3.112304687500000444e-01,8.916255941514440730e-03
6.000000000000000000e+00,3.119101562499999591e-01,8.116595286314878810e-03
7.000000000000000000e+00,3.114609375000000346e-01,8.235259056733893607e-03
8.000000000000000000e+00,3.122187499999999893e-01,7.908954192573982092e-03
9.000000000000000000e+00,3.135859374999999671e-01,7.437445843899231739e-03
1.000000000000000000e+01,3.129218750000000160e-01,7.611285267556631116e-03
1.100000000000000000e+01,3.142968750000000311e-01,7.041134696979724911e-03
1.200000000000000000e+01,3.145390625000000218e-01,7.319716291997308694e-03
1.300000000000000000e+01,3.130624999999999658e-01,7.031612885144989875e-03
1.400000000000000000e+01,3.142070312499999907e-01,7.364344467156187096e-03
1.500000000000000000e+01,3.139882812500000009e-01,7.503297548424602524e-03
1.600000000000000000e+01,3.149218750000000178e-01,7.004289263971420591e-03
1.700000000000000000e+01,3.151132812500000435e-01,7.164469955427126870e-03
1.800000000000000000e+01,3.139609374999999813e-01,6.851285594661120186e-03
1.900000000000000000e+01,3.157656249999999942e-01,7.173757162658481526e-03
2.000000000000000000e+01,3.154218750000000182e-01,6.630444316091785653e-03
2.100000000000000000e+01,3.153203125000000329e-01,6.906753694416127749e-03
2.200000000000000000e+01,3.151054687500000062e-01,7.286828462495112922e-03
2.300000000000000000e+01,3.152890624999999947e-01,7.025415056212860020e-03
2.400000000000000000e+01,3.154804687500000204e-01,7.149297901298951909e-03
2.500000000000000000e+01,3.158085937500000329e-01,6.972882743170150978e-03
2.600000000000000000e+01,3.153593750000000528e-01,6.367151077245379945e-03
2.700000000000000000e+01,3.158203124999999778e-01,7.003538398358100971e-03
2.800000000000000000e+01,3.156484374999999898e-01,6.845817086066174721e-03
2.900000000000000000e+01,3.151523437499999525e-01,6.760223154327347009e-03
3.000000000000000000e+01,3.164960937499999849e-01,6.596779102578029935e-03
3.100000000000000000e+01,3.166953125000000480e-01,6.380367009130925686e-03
3.200000000000000000e+01,3.160507812500000235e-01,6.410211892960013084e-03
3.300000000000000000e+01,3.168281249999999605e-01,6.395048394568383573e-03
3.400000000000000000e+01,3.157929687500000693e-01,6.316560700313056387e-03
3.500000000000000000e+01,3.156875000000000098e-01,6.719794790270486491e-03
3.600000000000000000e+01,3.167031249999999742e-01,6.350170039697677904e-03
3.700000000000000000e+01,3.164804687500000213e-01,6.696855160583127346e-03
3.800000000000000000e+01,3.163789062499999805e-01,6.507776280401687818e-03
3.900000000000000000e+01,3.166328124999999716e-01,6.012142180556100286e-03
4.000000000000000000e+01,3.168593750000000542e-01,6.877170686677522293e-03
4.100000000000000000e+01,3.163124999999999964e-01,6.148929867985228857e-03
4.200000000000000000e+01,3.166054687499999520e-01,6.523573638022373174e-03
4.300000000000000000e+01,3.162968750000000329e-01,6.417218296230748839e-03
4.400000000000000000e+01,3.163710937500000542e-01,6.612612078224593820e-03
4.500000000000000000e+01,3.158203125000000333e-01,5.986929464787645212e-03
4.600000000000000000e+01,3.164218750000000746e-01,6.126563169068895837e-03
4.700000000000000000e+01,3.172382812499999760e-01,6.465251278967788090e-03
4.800000000000000000e+01,3.162343749999999565e-01,6.374785416393123107e-03
4.900000000000000000e+01,3.164335937500000195e-01,6.156478064175111356e-03
5.000000000000000000e+01,3.170078124999999858e-01,6.185204001555332821e-03
5.100000000000000000e+01,3.167890624999999405e-01,5.898166098614747270e-03
5.200000000000000000e+01,3.168085937499999782e-01,5.949077387760581988e-03
5.300000000000000000e+01,3.173984374999999636e-01,6.071352446143437644e-03
5.400000000000000000e+01,3.164609375000000391e-01,6.164290718190198505e-03
5.500000000000000000e+01,3.170351562500000053e-01,5.630200525055451509e-03
5.600000000000000000e+01,3.169882812500000036e-01,5.601891302270280322e-03
5.700000000000000000e+01,3.174570312500000213e-01,5.907038386946869384e-03
5.800000000000000000e+01,3.163085937500000333e-01,5.936309526364137897e-03
5.900000000000000000e+01,3.167539062499999947e-01,6.465561595569949138e-03
6.000000000000000000e+01,3.163789062499999805e-01,6.028546260467070733e-03
6.100000000000000000e+01,3.169218750000000195e-01,5.306349437982453392e-03
6.200000000000000000e+01,3.171718749999999920e-01,5.884239154556485975e-03
6.300000000000000000e+01,3.179023437499999827e-01,5.640514434740988986e-03
6.400000000000000000e+01,3.161835937499999916e-01,5.222061511972541682e-03
6.500000000000000000e+01,3.170898437500000444e-01,5.747248908355326660e-03
6.600000000000000000e+01,3.170664062499999880e-01,5.862188769915599972e-03
6.700000000000000000e+01,3.177773437500000520e-01,5.861006339053072278e-03
6.800000000000000000e+01,3.164609374999999836e-01,6.118037812334263005e-03
6.900000000000000000e+01,3.175351562500000058e-01,5.874724463693521519e-03
7.000000000000000000e+01,3.183515625000000182e-01,5.988432225991365508e-03
7.100000000000000000e+01,3.171210937499999716e-01,5.707270976484934109e-03
7.200000000000000000e+01,3.178007812499999973e-01,5.929823011561445242e-03
7.300000000000000000e+01,3.171093750000000266e-01,5.670916141442098289e-03
7.400000000000000000e+01,3.173554687499999805e-01,5.363318396005043592e-03
7.500000000000000000e+01,3.172578125000000138e-01,5.756060712169308244e-03
7.600000000000000000e+01,3.172812499999999591e-01,5.660893908594121990e-03
7.700000000000000000e+01,3.175664062499999885e-01,5.658529285263004006e-03
7.800000000000000000e+01,3.178164062499999609e-01,5.522635097420501918e-03
7.900000000000000000e+01,3.177812500000000151e-01,6.051577920735993349e-03
8.000000000000000000e+01,3.179179687500000018e-01,5.601305206341777865e-03
8.100000000000000000e+01,3.181562500000000293e-01,5.289204187196046465e-03
8.200000000000000000e+01,3.179687500000000222e-01,5.311960661567342694e-03
8.300000000000000000e+01,3.171601562499999916e-01,5.427424808645625424e-03
8.400000000000000000e+01,3.185859374999999716e-01,5.402157435792624522e-03
8.500000000000000000e+01,3.173710937500000551e-01,5.643682496009039089e-03
8.600000000000000000e+01,3.172851562499999778e-01,5.445229087929998567e-03
8.700000000000000000e+01,3.170585937500000062e-01,5.278294550410671249e-03
8.800000000000000000e+01,3.175703125000000071e-01,5.510066618832200856e-03
8.900000000000000000e+01,3.179531250000000031e-01,5.388934295430496645e-03
9.000000000000000000e+01,3.172656249999999956e-01,5.382612697868291961e-03
9.100000000000000000e+01,3.184960937499999867e-01,5.280459571199648712e-03
9.200000000000000000e+01,3.176523437500000657e-01,5.459457432938030937e-03
9.300000000000000000e+01,3.178125000000000533e-01,5.422607238284959767e-03
9.400000000000000000e+01,3.178203125000000351e-01,5.297284516526112007e-03
9.500000000000000000e+01,3.183710937500000004e-01,5.169404941238218282e-03
9.600000000000000000e+01,3.179843749999999858e-01,5.019005707103528502e-03
9.700000000000000000e+01,3.178085937499999791e-01,4.960396107939910211e-03
9.800000000000000000e+01,3.182109374999999574e-01,5.110685142567402556e-03
9.900000000000000000e+01,3.184374999999999845e-01,5.476870360837144888e-03
1.000000000000000000e+02,3.168710937500000546e-01,5.077893682998554405e-03
1.010000000000000000e+02,3.177304687499999947e-01,5.168146354942842677e-03
1.020000000000000000e+02,3.176015624999999898e-01,5.553895598852868001e-03
1.030000000000000000e+02,3.181328125000000284e-01,4.920173818937736976e-03
1.040000000000000000e+02,3.177148437500000311e-01,5.075378728369082243e-03
1.050000000000000000e+02,3.179804687500000226e-01,5.107750402869703187e-03
1.060000000000000000e+02,3.181406250000000102e-01,5.076434262836737078e-03
1.070000000000000000e+02,3.181132812499999907e-01,5.079030991464499045e-03
1.080000000000000000e+02,3.187929687500000164e-01,4.851902969664876122e-03
1.090000000000000000e+02,3.179726562499999853e-01,5.049486083088796859e-03
1.100000000000000000e+02,3.174687499999999662e-01,5.335349408182470977e-03
1.110000000000000000e+02,3.182382812499999769e-01,4.970913390592364423e-03
1.120000000000000000e+02,3.178320312500000355e-01,5.226309283858428245e-03
1.130000000000000000e+02,3.178124999999999978e-01,4.965640698705271056e-03
1.140000000000000000e+02,3.175624999999999698e-01,4.949943992136867504e-03
1.150000000000000000e+02,3.185078125000000426e-01,4.707798139985218747e-03
1.160000000000000000e+02,3.181367187500000471e-01,4.933099058208077932e-03
1.170000000000000000e+02,3.176757812499999556e-01,5.024488608141763207e-03
1.180000000000000000e+02,3.176328124999999725e-01,5.031219412261714319e-03
1.190000000000000000e+02,3.181289062500000098e-01,5.391572214896470268e-03
1.200000000000000000e+02,3.173984375000000191e-01,4.728158621431432888e-03
1.210000000000000000e+02,3.182304687500000506e-01,4.895563918960755927e-03
1.220000000000000000e+02,3.181523437500000107e-01,4.816903841846479663e-03
1.230000000000000000e+02,3.180195312499999871e-01,4.831359277258663425e-03
1.240000000000000000e+02,3.183710937500000004e-01,5.111879082860054484e-03
1.250000000000000000e+02,3.181914062499999751e-01,4.719205356569139420e-03
1.260000000000000000e+02,3.188906250000000386e-01,5.074901045593710816e-03
1.270000000000000000e+02,3.175742187500000258e-01,5.021583703770047917e-03
1.280000000000000000e+02,3.187890624999999978e-01,4.380097086410454643e-03
1.290000000000000000e+02,3.177070312499999938e-01,5.037998546358750905e-03
1.300000000000000000e+02,3.182578125000000147e-01,4.597827424267502718e-03
1.310000000000000000e+02,3.175468750000000062e-01,4.609007210974741184e-03
1.320000000000000000e+02,3.182695312500000151e-01,4.772001001199340647e-03
1.330000000000000000e+02,3.182695312500000151e-01,4.580623351353505131e-03
1.340000000000000000e+02,3.179296875000000022e-01,4.819195718534462908e-03
1.350000000000000000e+02,3.177929687499999600e-01,4.870313209013471707e-03
1.360000000000000000e+02,3.180273437500000244e-01,4.705658731803082258e-03
1.370000000000000000e+02,3.181054687500000089e-01,4.541273045151833845e-03
1.380000000000000000e+02,3.181562500000000293e-01,4.415109360081427743e-03
1.390000000000000000e+02,3.179257812500000391e-01,4.408865248251230863e-03
1.400000000000000000e+02,3.183320312499999805e-01,4.562056905087106921e-03
1.410000000000000000e+02,3.179570312499999662e-01,4.869713972916234028e-03
1.420000000000000000e+02,3.181406250000000102e-01,4.716449193631687235e-03
1.430000000000000000e+02,3.179179687500000018e-01,4.606406190431448777e-03
1.440000000000000000e+02,3.180703125000000075e-01,4.528652566288111220e-03
1.450000000000000000e+02,3.177148437499999756e-01,4.347808425859709357e-03
1.460000000000000000e+02,3.183164062500000169e-01,4.333100853972871036e-03
1.470000000000000000e+02,3.187382812499999774e-01,4.279834556127262886e-03
1.480000000000000000e+02,3.187851562499999791e-01,4.298757215098104531e-03
1.490000000000000000e+02,3.182773437499999969e-01,4.106229771077041062e-03
1.500000000000000000e+02,3.178906249999999822e-01,4.413869853282049137e-03
1.510000000000000000e+02,3.180976562499999716e-01,4.218985528084541990e-03
1.520000000000000000e+02,3.180937500000000084e-01,4.386817003719729706e-03
1.530000000000000000e+02,3.178007812499999973e-01,4.538996548180767275e-03
1.540000000000000000e+02,3.178750000000000187e-01,4.175153483979484118e-03
1.550000000000000000e+02,3.182148437500000315e-01,4.424544028366024680e-03
1.560000000000000000e+02,3.184960937499999867e-01,4.457318597625632185e-03
1.570000000000000000e+02,3.182539062500000515e-01,4.392466177405335466e-03
1.580000000000000000e+02,3.180703125000000075e-01,4.210758120507086290e-03
1.590000000000000000e+02,3.180742187500000262e-01,4.022112925830442255e-03
1.600000000000000000e+02,3.183554687499999813e-01,4.199616595317410585e-03
1.610000000000000000e+02,3.179804687499999671e-01,4.374004542114220614e-03
1.620000000000000000e+02,3.177343750000000133e-01,4.247195229227770062e-03
1.630000000000000000e+02,3.179414062500000027e-01,4.146219080138659197e-03
1.640000000000000000e+02,3.180546874999999885e-01,4.326748932276661304e-03
1.650000000000000000e+02,3.181445312499999734e-01,4.020207877269429443e-03
1.660000000000000000e+02,3.185468750000000071e-01,4.353735146701794012e-03
1.670000000000000000e+02,3.185078125000000426e-01,4.132053867439793721e-03
1.680000000000000000e+02,3.181992187500000124e-01,3.945563357639057279e-03
1.690000000000000000e+02,3.179179687500000018e-01,4.503901181327955514e-03
1.700000000000000000e+02,3.179062500000000013e-01,3.947983773457840705e-03
1.710000000000000000e+02,3.175156250000000235e-01,4.373575365601838939e-03
1.720000000000000000e+02,3.178593749999999996e-01,4.172793808853518180e-03
1.730000000000000000e+02,3.180507812499999698e-01,4.213347257450747452e-03
1.740000000000000000e+02,3.179296875000000022e-01,4.466361246260898248e-03
1.750000000000000000e+02,3.178046875000000160e-01,4.108562935734000332e-03
1.760000000000000000e+02,3.179726562499999298e-01,3.790633856500350094e-03
1.770000000000000000e+02,3.178437499999999805e-01,4.125346347917033078e-03
1.780000000000000000e+02,3.181249999999999911e-01,3.615788981825338033e-03
1.790000000000000000e+02,3.179335937499999654e-01,3.933232200097433462e-03
1.800000000000000000e+02,3.177578125000000142e-01,3.704547828128955909e-03
1.810000000000000000e+02,3.177148437500000311e-01,3.968839519962231305e-03
1.820000000000000000e+02,3.177109375000000124e-01,3.699095154370798163e-03
1.830000000000000000e+02,3.175898437499999893e-01,3.923357964661347043e-03
1.840000000000000000e+02,3.177812500000000151e-01,3.697590970933219839e-03
1.850000000000000000e+02,3.176054687500000084e-01,3.927926723023192519e-03
1.860000000000000000e+02,3.172617187499999769e-01,3.849030826393731470e-03
1.870000000000000000e+02,3.176718749999999925e-01,3.783250769024303160e-03
1.880000000000000000e+02,3.175624999999999698e-01,3.770146917840363435e-03
1.890000000000000000e+02,3.178437499999999805e-01,3.629617681467113121e-03
1.900000000000000000e+02,3.181132812499999907e-01,3.336926312197354815e-03
1.910000000000000000e+02,3.177148437500000311e-01,3.539759490692206013e-03
1.920000000000000000e+02,3.177343750000000133e-01,3.578979649388819989e-03
1.930000000000000000e+02,3.177773437499999964e-01,3.745975061123650324e-03
1.940000000000000000e+02,3.171601562499999361e-01,3.557440601509532542e-03
1.950000000000000000e+02,3.179062500000000013e-01,3.618881526376008326e-03
1.960000000000000000e+02,3.177773437499999964e-01,3.559559165722656852e-03
1.970000000000000000e+02,3.180703125000000075e-01,3.373468452036743233e-03
1.980000000000000000e+02,3.177851562500000338e-01,3.235974581666345266e-03
1.990000000000000000e+02,3.174296875000000018e-01,3.678063256534092225e-03
2.000000000000000000e+02,3.171249999999999902e-01,3.262807747460334026e-03
2.010000000000000000e+02,3.172304687499999942e-01,3.453640916307571061e-03
2.020000000000000000e+02,3.174374999999999836e-01,3.222609813145569085e-03
2.030000000000000000e+02,3.175859374999999707e-01,3.271209973192789992e-03
2.040000000000000000e+02,3.175117187500000049e-01,3.293647253803948585e-03
2.050000000000000000e+02,3.176523437500000102e-01,3.563792515888590182e-03
2.060000000000000000e+02,3.173945312500000004e-01,3.175264530632712374e-03
2.070000000000000000e+02,3.175781249999999889e-01,3.081536266013249360e-03
2.080000000000000000e+02,3.178710937500000000e-01,3.187247262430030655e-03
2.090000000000000000e+02,3.175742187500000258e-01,3.080369528940467717e-03
2.100000000000000000e+02,3.172656249999999956e-01,3.181865872096996482e-03
2.110000000000000000e+02,3.174296875000000018e-01,2.940879441112733989e-03
2.120000000000000000e+02,3.172890624999999964e-01,3.046085307470741601e-03
2.130000000000000000e+02,3.169492187499999836e-01,3.290322943566059526e-03
2.140000000000000000e+02,3.171249999999999902e-01,2.943039007424434923e-03
2.150000000000000000e+02,3.172343750000000129e-01,3.090047724814983920e-03
2.160000000000000000e+02,3.171562500000000284e-01,2.806156378158041528e-03
2.170000000000000000e+02,3.176601562499999920e-01,2.852695901361032831e-03
2.180000000000000000e+02,3.172499999999999765e-01,2.730430903408462458e-03
2.190000000000000000e+02,3.169609374999999840e-01,2.949384539768278458e-03
2.200000000000000000e+02,3.173242187499999978e-01,3.014936773798086982e-03
2.210000000000000000e+02,3.174765625000000036e-01,2.977123788253299361e-03
2.220000000000000000e+02,3.170468750000000058e-01,2.701374127918666854e-03
2.230000000000000000e+02,3.173945312500000004e-01,2.708361705428563929e-03
2.240000000000000000e+02,3.173281250000000164e-01,2.777366484898905613e-03
2.250000000000000000e+02,3.172578124999999583e-01,2.663329573361589413e-03
2.260000000000000000e+02,3.170039062499999671e-01,2.827736506465907372e-03
2.270000000000000000e+02,3.169374999999999831e-01,2.435949946135558975e-03
2.280000000000000000e+02,3.172070312499999378e-01,2.564367735387366575e-03
2.290000000000000000e+02,3.171093750000000266e-01,2.575654878758937717e-03
2.300000000000000000e+02,3.171796874999999738e-01,2.430140165850715878e-03
2.310000000000000000e+02,3.168671874999999805e-01,2.420313173130935695e-03
2.320000000000000000e+02,3.172695312500000142e-01,2.591817672460058723e-03
2.330000000000000000e+02,3.170742187500000253e-01,2.305120204796339955e-03
2.340000000000000000e+02,3.171835937499999925e-01,2.377235661860926420e-03
2.350000000000000000e+02,3.170898437499999889e-01,2.139978538884716643e-03
2.360000000000000000e+02,3.171835937500000480e-01,2.258034589890947196e-03
2.370000000000000000e+02,3.169648437500000027e-01,2.148824304143507821e-03
2.380000000000000000e+02,3.168671874999999805e-01,2.213756403141811484e-03
2.390000000000000000e+02,3.169648437500000027e-01,2.193626773008733582e-03
2.400000000000000000e+02,3.171210937499999716e-01,2.112816268085048518e-03
2.410000000000000000e+02,3.167929687500000147e-01,1.846257486700717291e-03
2.420000000000000000e+02,3.167148437500000302e-01,1.827357593178278138e-03
2.430000000000000000e+02,3.168671874999999805e-01,1.849896805408746169e-03
2.440000000000000000e+02,3.166640625000000098e-01,1.800464029033727780e-03
2.450000000000000000e+02,3.167499999999999760e-01,1.781880264289550106e-03
2.460000000000000000e+02,3.166484374999999907e-01,1.634215116406836921e-03
2.470000000000000000e+02,3.166562500000000280e-01,1.416618981420693976e-03
2.480000000000000000e+02,3.166562499999999725e-01,1.607073372594645553e-03
2.490000000000000000e+02,3.167304687499999938e-01,1.431173695568488001e-03
2.500000000000000000e+02,3.166796874999999734e-01,1.205910178237440790e-03
2.510000000000000000e+02,3.165117187500000040e-01,1.293450793894257000e-03
2.520000000000000000e+02,3.165703125000000062e-01,1.141257370278067444e-03
2.530000000000000000e+02,3.164960937499999849e-01,9.294073542616517391e-04
2.540000000000000000e+02,3.165117187500000040e-01,8.321479490715398769e-04
2.550000000000000000e+02,3.162148437499999742e-01,6.577393004481990471e-04
2.560000000000000000e+02,3.159999999999999476e-01,5.540304762091044669e-17


==> tikz/data/shellaswag_Mamba_500_256_MarLM_llm.csv <==
i,x,mean,stdev
0,1,0.29785156,0.015770616
1,2,0.3055547,0.013920707
2,3,0.30927342,0.0134729
3,4,0.31528127,0.012214832
4,5,0.31752342,0.011475834
5,6,0.3184297,0.011402565
6,7,0.3201797,0.0110629825
7,8,0.32088283,0.011024915
8,9,0.31996095,0.010897893
9,10,0.3220781,0.010046461
10,11,0.3216719,0.010804447
11,12,0.3225547,0.011118191
12,13,0.32385156,0.010572361
13,14,0.32417187,0.010992973
14,15,0.32327342,0.01007256
15,16,0.32416403,0.010237246
16,17,0.32369533,0.010313112
17,18,0.3253047,0.009786836
18,19,0.3244453,0.009270507
19,20,0.32388282,0.010039081
20,21,0.32421875,0.009429787
21,22,0.32510936,0.009130335
22,23,0.32571095,0.009470061
23,24,0.32321876,0.009830547
24,25,0.3240547,0.009859012
25,26,0.32467186,0.009633202
26,27,0.32428125,0.009713825
27,28,0.3239453,0.009296175
28,29,0.32471097,0.009593823
29,30,0.32490623,0.008440451
30,31,0.3249297,0.009712816
31,32,0.32423437,0.008865738
32,33,0.3235547,0.008600788
33,34,0.32439846,0.00949411
34,35,0.324125,0.009109576
35,36,0.3233984,0.00857489
36,37,0.32420313,0.009338561
37,38,0.32435936,0.009181958
38,39,0.3246172,0.009067989
39,40,0.3235547,0.008212327
40,41,0.3244453,0.009008944
41,42,0.32375,0.008858259
42,43,0.32414064,0.00845275
43,44,0.32335156,0.0088512795
44,45,0.32496876,0.008162353
45,46,0.3227422,0.008631108
46,47,0.32309374,0.008458942
47,48,0.32372656,0.008023611
48,49,0.32409376,0.008891216
49,50,0.32308593,0.008636339
50,51,0.32347655,0.008326787
51,52,0.32371876,0.008404739
52,53,0.3232422,0.00806637
53,54,0.32291406,0.008386678
54,55,0.32432032,0.008221953
55,56,0.32382813,0.008359228
56,57,0.3228906,0.008636073
57,58,0.32327342,0.008256829
58,59,0.32260936,0.008374286
59,60,0.3236172,0.008494134
60,61,0.32264844,0.0077359644
61,62,0.32434374,0.0077846376
62,63,0.32296875,0.008547603
63,64,0.3228047,0.007526576
64,65,0.32278126,0.008476932
65,66,0.32349217,0.008642641
66,67,0.32228124,0.008539373
67,68,0.32245314,0.007957759
68,69,0.32277346,0.0077929394
69,70,0.32286716,0.008438074
70,71,0.3235703,0.008268146
71,72,0.32291406,0.008222992
72,73,0.3228125,0.007462144
73,74,0.32296878,0.008003843
74,75,0.32242185,0.007906296
75,76,0.32278907,0.0074719805
76,77,0.32257032,0.0077077304
77,78,0.32232812,0.008841583
78,79,0.32203907,0.00835249
79,80,0.32259375,0.0075202202
80,81,0.3228125,0.007989984
81,82,0.32251564,0.007884899
82,83,0.32167187,0.00808462
83,84,0.32310936,0.008201785
84,85,0.3225,0.0076505714
85,86,0.32260156,0.0076053436
86,87,0.32252342,0.00763162
87,88,0.32242185,0.0081763845
88,89,0.32220313,0.007337148
89,90,0.32214844,0.0076644374
90,91,0.32151562,0.007583889
91,92,0.3219453,0.0070231846
92,93,0.3216328,0.0075522875
93,94,0.32202345,0.007606498
94,95,0.3220156,0.007454009
95,96,0.32196873,0.0072067
96,97,0.3214219,0.0075089624
97,98,0.32125,0.007597286
98,99,0.32129687,0.007361597
99,100,0.32153127,0.0079135345
100,101,0.3211328,0.0076860986
101,102,0.32125002,0.0075436225
102,103,0.32125002,0.0072951177
103,104,0.32121876,0.0075363046
104,105,0.32207033,0.0067900238
105,106,0.32114065,0.006944798
106,107,0.32103124,0.007723681
107,108,0.32064062,0.006765877
108,109,0.32115626,0.0073913345
109,110,0.3210469,0.007428681
110,111,0.32210153,0.0068423524
111,112,0.321375,0.007550869
112,113,0.32075,0.0071370513
113,114,0.32140625,0.00663965
114,115,0.32086718,0.006746377
115,116,0.32103908,0.0073717176
116,117,0.3209219,0.0075700986
117,118,0.32167968,0.007100213
118,119,0.3210547,0.0073610116
119,120,0.3211172,0.006632214
120,121,0.3213125,0.007019782
121,122,0.3211172,0.0069744186
122,123,0.3202344,0.0070139198
123,124,0.32116404,0.0063716634
124,125,0.32158595,0.006663832
125,126,0.3207578,0.006919454
126,127,0.32039845,0.0069088256
127,128,0.32065624,0.007640801
128,129,0.32075,0.006853374
129,130,0.32043752,0.0065093082
130,131,0.32027346,0.00729749
131,132,0.32060158,0.0064998064
132,133,0.3206172,0.006596188
133,134,0.32067972,0.006802382
134,135,0.3214922,0.0062581147
135,136,0.3210703,0.007066298
136,137,0.32100782,0.0067244843
137,138,0.32045314,0.0068861935
138,139,0.32084376,0.0063053016
139,140,0.32032812,0.006688503
140,141,0.32147658,0.0069748033
141,142,0.3201719,0.006192371
142,143,0.32044533,0.0071154633
143,144,0.3205781,0.0066715456
144,145,0.3210547,0.0065762447
145,146,0.32086718,0.007172942
146,147,0.32086718,0.0066812127
147,148,0.32034376,0.007060495
148,149,0.3214297,0.0059479293
149,150,0.32078126,0.0067510847
150,151,0.32065624,0.006948963
151,152,0.32053125,0.006126195
152,153,0.32024997,0.006516806
153,154,0.3199375,0.006916635
154,155,0.3191719,0.006473636
155,156,0.3198828,0.005825752
156,157,0.32044533,0.0061546573
157,158,0.32040626,0.0059258924
158,159,0.31999218,0.0063528987
159,160,0.31983593,0.005811192
160,161,0.31937504,0.006211128
161,162,0.3200156,0.0068099005
162,163,0.31935155,0.0061467593
163,164,0.32019532,0.0063744583
164,165,0.31997657,0.0058429507
165,166,0.3211953,0.0062669246
166,167,0.319375,0.0058749993
167,168,0.3193672,0.0059913616
168,169,0.31953126,0.0059816604
169,170,0.31928906,0.0062182345
170,171,0.31960157,0.005805223
171,172,0.31996876,0.0062072766
172,173,0.31965625,0.006162433
173,174,0.32010156,0.0051936554
174,175,0.319375,0.0057131974
175,176,0.31940627,0.006097434
176,177,0.31945312,0.0062184953
177,178,0.3193047,0.0059974696
178,179,0.31983596,0.0055555105
179,180,0.31976563,0.005596433
180,181,0.32003906,0.006014178
181,182,0.32003903,0.0053719496
182,183,0.3195625,0.0053963955
183,184,0.3188672,0.0059985286
184,185,0.31982815,0.0053269775
185,186,0.31918752,0.0053992895
186,187,0.31890625,0.005165143
187,188,0.31964844,0.005348903
188,189,0.31949216,0.005440725
189,190,0.31935158,0.005741964
190,191,0.3192344,0.0055374913
191,192,0.31932032,0.0054305736
192,193,0.31945312,0.005016938
193,194,0.31954688,0.005313395
194,195,0.3196172,0.0052524097
195,196,0.31910938,0.0052070175
196,197,0.31950784,0.0052641095
197,198,0.3186797,0.00516816
198,199,0.31883594,0.0049847844
199,200,0.31923437,0.0052417843
200,201,0.31966406,0.0052823056
201,202,0.31890625,0.0047785924
202,203,0.31864065,0.0048697614
203,204,0.31952345,0.0048548686
204,205,0.319125,0.0046452237
205,206,0.31918752,0.0051291883
206,207,0.31853908,0.0046273656
207,208,0.31860936,0.0052264845
208,209,0.31835938,0.004544456
209,210,0.31846094,0.004706048
210,211,0.3190078,0.004847672
211,212,0.31885156,0.004445131
212,213,0.3182969,0.0045523997
213,214,0.31860936,0.0046033836
214,215,0.3181172,0.004161054
215,216,0.3186328,0.0044605387
216,217,0.31843752,0.004130202
217,218,0.31835935,0.0044260114
218,219,0.31844532,0.0045005335
219,220,0.31895316,0.0044297613
220,221,0.31792188,0.004137495
221,222,0.31871095,0.003870261
222,223,0.31854686,0.004017263
223,224,0.31815624,0.0036623836
224,225,0.3188594,0.0040092333
225,226,0.31810158,0.0038615454
226,227,0.31836718,0.0038616082
227,228,0.31848437,0.003629271
228,229,0.3180781,0.0032586602
229,230,0.31830472,0.0036078398
230,231,0.31850782,0.0035498557
231,232,0.31835157,0.0034166141
232,233,0.3184141,0.0034369896
233,234,0.3178203,0.0032713995
234,235,0.3183125,0.0033301373
235,236,0.3176719,0.0034575714
236,237,0.3182422,0.003204597
237,238,0.317875,0.0028912523
238,239,0.31821877,0.0031645887
239,240,0.3182422,0.002690389
240,241,0.31813282,0.0027210668
241,242,0.31796873,0.0028557386
242,243,0.318,0.002474868
243,244,0.31773436,0.002656014
244,245,0.31785154,0.0025604807
245,246,0.3180078,0.0024590213
246,247,0.31785154,0.0023438346
247,248,0.3179453,0.0021021082
248,249,0.31791407,0.0019060994
249,250,0.31810156,0.0017955618
250,251,0.3179297,0.0016987228
251,252,0.31803125,0.001520364
252,253,0.31805468,0.0014405274
253,254,0.31791407,0.0010791086
254,255,0.3179531,0.000705547
255,256,0.318,0.0


==> tikz/data/shellaswag_Mistral_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.51350784,0.014199194
2,0.52926564,0.012744783
3,0.5334922,0.012691347
4,0.5353984,0.012248623
5,0.5380391,0.011746612
6,0.5391563,0.010814082
7,0.54078907,0.010869361
8,0.53958595,0.010933057
9,0.5410156,0.010278913
10,0.542125,0.01054381
11,0.5421406,0.01118784
12,0.54153126,0.009995264
13,0.5426328,0.009431804
14,0.5429062,0.010047884
15,0.5443984,0.010337161
16,0.54295313,0.010297044
17,0.54328907,0.0103400415
18,0.54335153,0.009608015
19,0.54252344,0.010153101
20,0.5431641,0.0100438725
21,0.54253906,0.009544635
22,0.5437422,0.009334704
23,0.5435859,0.010101074
24,0.54291403,0.009350409
25,0.5435625,0.009127357
26,0.5425938,0.009363693
27,0.54239845,0.009641091
28,0.5433047,0.009658271
29,0.5433125,0.009022327
30,0.5437734,0.009067211
31,0.5418906,0.00900975
32,0.54221094,0.0092383
33,0.5432813,0.008950332
34,0.5420234,0.009206796
35,0.5418984,0.008505828
36,0.54282033,0.0091685075
37,0.5408281,0.0089983605
38,0.5415078,0.008971744
39,0.54169536,0.009314858
40,0.5426328,0.009225791
41,0.54149216,0.008469154
42,0.5413281,0.008841585
43,0.5402266,0.008783612
44,0.54132813,0.00873312
45,0.53987503,0.00817485
46,0.5403594,0.008916047
47,0.5413672,0.008277769
48,0.5402812,0.0083450405
49,0.5411016,0.007747321
50,0.5403359,0.008636569
51,0.5408828,0.008857488
52,0.5400625,0.008368237
53,0.54080474,0.008131306
54,0.5402187,0.007837151
55,0.5403985,0.008798831
56,0.53910935,0.008414309
57,0.5400469,0.008554846
58,0.54059374,0.008587274
59,0.5396172,0.007851774
60,0.53955466,0.008533311
61,0.54003125,0.008023345
62,0.53985935,0.008193688
63,0.5399766,0.008190094
64,0.53945315,0.008339347
65,0.53896093,0.008123947
66,0.53959376,0.0077996794
67,0.5387969,0.007940562
68,0.5395781,0.008120781
69,0.53846097,0.008024772
70,0.5390469,0.0077619487
71,0.5396641,0.008503473
72,0.5389531,0.0073864996
73,0.5389453,0.007543431
74,0.53920317,0.0072342088
75,0.5386406,0.007307678
76,0.5392187,0.007665813
77,0.53883594,0.00824079
78,0.53849995,0.007903718
79,0.538375,0.008090313
80,0.5380312,0.008005799
81,0.53707814,0.008023026
82,0.53778124,0.007708498
83,0.538625,0.0071490863
84,0.53796095,0.0072034127
85,0.5386797,0.006902714
86,0.5373906,0.0071853134
87,0.5378672,0.007271384
88,0.5372734,0.0070922696
89,0.53768754,0.006538056
90,0.53794533,0.007412839
91,0.5369375,0.007266956
92,0.5375234,0.007537895
93,0.53742194,0.007355496
94,0.53678125,0.0071882512
95,0.53725,0.007529113
96,0.537414,0.007467671
97,0.5365547,0.006922916
98,0.53644526,0.006998115
99,0.5365156,0.006667304
100,0.5362891,0.007422154
101,0.53682816,0.00706677
102,0.53653127,0.0068624225
103,0.5360235,0.0070144595
104,0.5365781,0.006789942
105,0.5365938,0.0069117644
106,0.53692186,0.0067657344
107,0.5363672,0.006896982
108,0.5361094,0.00678606
109,0.5367188,0.0065870862
110,0.535586,0.00671057
111,0.53696877,0.0068987547
112,0.53603905,0.007336665
113,0.53661716,0.007523531
114,0.5360625,0.006952689
115,0.5359688,0.0066637318
116,0.5361328,0.0067173676
117,0.5362656,0.0064993845
118,0.5365312,0.006545441
119,0.53615624,0.0067966455
120,0.53532815,0.006525326
121,0.53578126,0.0066390657
122,0.535375,0.007087625
123,0.5367734,0.0059617483
124,0.53550005,0.0072067715
125,0.53564847,0.006238857
126,0.5348438,0.0060187737
127,0.53471875,0.0065989364
128,0.53503126,0.006410368
129,0.53531253,0.006358746
130,0.536,0.006724493
131,0.5352344,0.0069400193
132,0.53515625,0.0066172606
133,0.53517187,0.0062250914
134,0.5348984,0.0062266355
135,0.5355078,0.006542527
136,0.5343281,0.006193636
137,0.5352187,0.0065059364
138,0.5342422,0.006443561
139,0.53369534,0.006155614
140,0.5341875,0.0060695866
141,0.5343125,0.0060204775
142,0.5345781,0.006317896
143,0.5343672,0.005834133
144,0.53432035,0.0059823142
145,0.5345703,0.0062201624
146,0.5338203,0.005969893
147,0.5339141,0.005175861
148,0.5340156,0.0058094584
149,0.53428906,0.006414893
150,0.53375,0.005750004
151,0.53428906,0.005918264
152,0.5343125,0.0056537506
153,0.53383595,0.005891309
154,0.53357816,0.0053569647
155,0.5337344,0.005994125
156,0.53396875,0.0055732895
157,0.5331797,0.0055169263
158,0.5341953,0.006044833
159,0.5337656,0.005646467
160,0.53381246,0.0060515404
161,0.53363276,0.0053944043
162,0.5341797,0.0056664255
163,0.5334297,0.0055172835
164,0.53327346,0.005702545
165,0.5336406,0.00561212
166,0.53396094,0.0056025987
167,0.53339845,0.00567043
168,0.5340078,0.005535395
169,0.5340704,0.0052331365
170,0.5335078,0.0054018204
171,0.532875,0.005633328
172,0.5334922,0.004880605
173,0.5333359,0.0054296344
174,0.5331953,0.0055755633
175,0.53310156,0.005119419
176,0.53282034,0.005402451
177,0.533625,0.0055156043
178,0.5334609,0.0052980003
179,0.5328906,0.0053110076
180,0.5331562,0.005136328
181,0.53296876,0.0048508053
182,0.5325781,0.005175985
183,0.53283596,0.0052115866
184,0.5325234,0.005058203
185,0.53305465,0.004955757
186,0.53319526,0.0050860737
187,0.5319687,0.005120329
188,0.53262496,0.005526925
189,0.5322344,0.0048516844
190,0.532586,0.0049101757
191,0.5323203,0.00500068
192,0.5325469,0.004925795
193,0.53275776,0.0045761745
194,0.5318359,0.004817414
195,0.53253907,0.004953542
196,0.5322812,0.004449259
197,0.531875,0.004357106
198,0.53237504,0.0048589488
199,0.5320859,0.004427413
200,0.5321562,0.004388262
201,0.5321641,0.004425208
202,0.5321406,0.0044207172
203,0.53196096,0.0042258557
204,0.53235155,0.004501895
205,0.5319765,0.004233359
206,0.53196096,0.004803813
207,0.5324297,0.004343069
208,0.53242195,0.004188174
209,0.5320703,0.00425493
210,0.5316875,0.0039444393
211,0.5318125,0.003936509
212,0.53185934,0.004078784
213,0.53117186,0.0037293376
214,0.5319453,0.0040904027
215,0.53189063,0.0040063146
216,0.53203124,0.0035530322
217,0.5317656,0.003755175
218,0.5318984,0.0038817294
219,0.5316328,0.003925819
220,0.53141403,0.0035598178
221,0.5316406,0.0036394857
222,0.531664,0.0037328321
223,0.5313828,0.0036068968
224,0.53175783,0.0034938487
225,0.5314219,0.0035545065
226,0.53175,0.0036314607
227,0.53158593,0.003531174
228,0.5312734,0.0034892992
229,0.53116405,0.0031728246
230,0.5312422,0.0034009344
231,0.53101563,0.0030567143
232,0.5310234,0.003112384
233,0.5311328,0.0029813766
234,0.53134376,0.0029644715
235,0.53084373,0.0029486143
236,0.5309531,0.0026805422
237,0.5310703,0.002771744
238,0.5310859,0.002737264
239,0.5307578,0.002872951
240,0.53088284,0.0025283424
241,0.53072655,0.0025348023
242,0.5305625,0.0024036083
243,0.53074217,0.0024165637
244,0.530789,0.002169221
245,0.53042966,0.0020355568
246,0.53057027,0.0022015038
247,0.5304921,0.0018687252
248,0.53055465,0.0017910752
249,0.5304921,0.001655939
250,0.5304453,0.0014486504
251,0.53026557,0.0015686627
252,0.530164,0.0013765781
253,0.53005457,0.0010955088
254,0.5301249,0.0008750042
255,0.5300389,0.00062378106
256,0.52999985,1.1920929e-07


==> tikz/data/shellaswag_val_Gemma2B_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,5.163710937500000098e-01,1.153977154076436806e-02
2.000000000000000000e+00,5.284882812500000249e-01,9.812634760778765272e-03
3.000000000000000000e+00,5.333789062500000622e-01,9.830914095856849860e-03
4.000000000000000000e+00,5.341328124999999982e-01,9.858035963338483004e-03
5.000000000000000000e+00,5.379921874999999964e-01,8.695896517618886823e-03
6.000000000000000000e+00,5.382929687500001004e-01,8.667445991443591471e-03
7.000000000000000000e+00,5.399335937500000515e-01,7.815944765841487465e-03
8.000000000000000000e+00,5.399101562500000506e-01,7.854943075222164950e-03
9.000000000000000000e+00,5.407109375000000995e-01,8.987801801646553082e-03
1.000000000000000000e+01,5.417929687500000480e-01,8.083231272003338005e-03
1.100000000000000000e+01,5.407656250000000275e-01,8.078876116119801734e-03
1.200000000000000000e+01,5.416015625000001332e-01,7.307945512043993730e-03
1.300000000000000000e+01,5.412773437500000284e-01,7.002308844842563586e-03
1.400000000000000000e+01,5.416210937500000044e-01,7.568171652035210820e-03
1.500000000000000000e+01,5.415078125000000187e-01,7.769536534259846930e-03
1.600000000000000000e+01,5.420742187500000586e-01,7.475925002629556747e-03
1.700000000000000000e+01,5.429140625000000719e-01,7.932131713568607231e-03
1.800000000000000000e+01,5.426679687500000071e-01,6.949169909208068041e-03
1.900000000000000000e+01,5.421875000000000444e-01,7.661363981333532691e-03
2.000000000000000000e+01,5.441328125000000071e-01,6.731505684044182015e-03
2.100000000000000000e+01,5.428476562499999769e-01,7.094980577283028535e-03
2.200000000000000000e+01,5.437578124999999929e-01,7.406218959776690418e-03
2.300000000000000000e+01,5.431367187500000249e-01,7.538801018252282854e-03
2.400000000000000000e+01,5.430820312499999858e-01,7.096685625194380787e-03
2.500000000000000000e+01,5.434062500000000906e-01,6.869475141228284162e-03
2.600000000000000000e+01,5.434296874999999805e-01,7.433946319376908904e-03
2.700000000000000000e+01,5.439374999999999627e-01,7.050954070719300977e-03
2.800000000000000000e+01,5.445273437500000036e-01,7.247113632806473360e-03
2.900000000000000000e+01,5.437773437500000862e-01,6.797318249445241482e-03
3.000000000000000000e+01,5.445195312499999662e-01,6.656643603294690528e-03
3.100000000000000000e+01,5.442578125000000488e-01,7.313168224149384916e-03
3.200000000000000000e+01,5.440976562499999503e-01,6.862336896419555035e-03
3.300000000000000000e+01,5.440117187499999840e-01,7.042109264557667829e-03
3.400000000000000000e+01,5.446992187499999361e-01,6.641409958756680845e-03
3.500000000000000000e+01,5.440703125000000417e-01,7.126083609318935655e-03
3.600000000000000000e+01,5.434140625000001279e-01,7.246120490271543840e-03
3.700000000000000000e+01,5.451953124999999734e-01,6.354701796479442222e-03
3.800000000000000000e+01,5.447187500000000293e-01,6.532692403512550296e-03
3.900000000000000000e+01,5.448476562499999787e-01,6.849425149485521315e-03
4.000000000000000000e+01,5.438281250000001066e-01,6.703398725624802601e-03
4.100000000000000000e+01,5.442031250000000098e-01,6.682178371018033559e-03
4.200000000000000000e+01,5.441054687499999876e-01,6.713756231672916505e-03
4.300000000000000000e+01,5.448203125000000702e-01,6.789134823649959488e-03
4.400000000000000000e+01,5.449140625000000737e-01,6.349150307745930755e-03
4.500000000000000000e+01,5.446093750000000622e-01,6.450330278395764554e-03
4.600000000000000000e+01,5.441953125000000835e-01,6.602745088543114822e-03
4.700000000000000000e+01,5.448476562500000897e-01,6.313181378643404132e-03
4.800000000000000000e+01,5.455859375000000622e-01,6.378499077869446282e-03
4.900000000000000000e+01,5.437031249999999538e-01,6.001762873318864169e-03
5.000000000000000000e+01,5.441953125000000835e-01,6.290699198084284509e-03
5.100000000000000000e+01,5.445898437500000799e-01,6.127038243805128445e-03
5.200000000000000000e+01,5.437187500000000284e-01,6.478864170041861645e-03
5.300000000000000000e+01,5.446132812499999698e-01,7.070163880056535427e-03
5.400000000000000000e+01,5.449570312500000568e-01,6.535305893944977004e-03
5.500000000000000000e+01,5.451445312499999529e-01,6.440887250596986045e-03
5.600000000000000000e+01,5.451289062499999893e-01,6.261719314170455936e-03
5.700000000000000000e+01,5.448320312500000151e-01,6.088126271127324712e-03
5.800000000000000000e+01,5.442890624999999760e-01,6.379261564855334167e-03
5.900000000000000000e+01,5.450039062500000586e-01,6.512781833674078161e-03
6.000000000000000000e+01,5.450820312499999876e-01,6.324333016846655706e-03
6.100000000000000000e+01,5.445351562500000409e-01,5.986263001469507156e-03
6.200000000000000000e+01,5.449687500000000018e-01,5.723101523700562486e-03
6.300000000000000000e+01,5.452578125000000497e-01,6.502613774086670601e-03
6.400000000000000000e+01,5.455898437500000808e-01,6.067690024423655522e-03
6.500000000000000000e+01,5.449179687500000924e-01,5.886500200121561922e-03
6.600000000000000000e+01,5.455820312500000435e-01,6.438054828570583150e-03
6.700000000000000000e+01,5.452578125000000497e-01,6.032010710378157316e-03
6.800000000000000000e+01,5.441914062500000648e-01,6.096379321508145488e-03
6.900000000000000000e+01,5.452382812499999565e-01,6.442944696100064671e-03
7.000000000000000000e+01,5.448671875000000719e-01,6.336075567669771473e-03
7.100000000000000000e+01,5.443710937500000346e-01,5.944538118198587281e-03
7.200000000000000000e+01,5.447851562500000133e-01,6.272409969376206533e-03
7.300000000000000000e+01,5.444570312500000009e-01,5.876659412554668602e-03
7.400000000000000000e+01,5.455234375000000968e-01,6.530342044479665355e-03
7.500000000000000000e+01,5.450703125000000426e-01,6.044817819489450329e-03
7.600000000000000000e+01,5.458203125000000711e-01,5.870765921898749191e-03
7.700000000000000000e+01,5.456289062500000453e-01,6.062497492879264337e-03
7.800000000000000000e+01,5.453281250000000524e-01,5.837100414172798069e-03
7.900000000000000000e+01,5.452578125000000497e-01,5.916074644756831591e-03
8.000000000000000000e+01,5.445195312499999662e-01,5.734021053893864801e-03
8.100000000000000000e+01,5.454648437500000391e-01,6.021260514692728175e-03
8.200000000000000000e+01,5.452968750000000142e-01,5.675202905232927530e-03
8.300000000000000000e+01,5.455429687499999680e-01,5.774466587709046160e-03
8.400000000000000000e+01,5.458945312500000924e-01,5.680930057490008248e-03
8.500000000000000000e+01,5.451914062500000657e-01,5.961491565685825625e-03
8.600000000000000000e+01,5.456835937500000844e-01,5.922118105463484820e-03
8.700000000000000000e+01,5.453828124999999805e-01,6.111953070070104063e-03
8.800000000000000000e+01,5.463515625000000542e-01,5.782826909242300834e-03
8.900000000000000000e+01,5.464765625000000959e-01,6.094540318400318117e-03
9.000000000000000000e+01,5.462421874999999760e-01,5.502381647411814895e-03
9.100000000000000000e+01,5.470390625000000062e-01,5.704667136659060875e-03
9.200000000000000000e+01,5.458867187500000551e-01,5.798065840037399700e-03
9.300000000000000000e+01,5.457968749999999591e-01,5.741323177525701170e-03
9.400000000000000000e+01,5.462539062500000320e-01,5.593386900481902256e-03
9.500000000000000000e+01,5.460468750000000426e-01,5.272141562372593959e-03
9.600000000000000000e+01,5.457812500000001066e-01,5.775215393426202416e-03
9.700000000000000000e+01,5.469257812500000204e-01,5.495519874555481778e-03
9.800000000000000000e+01,5.461054687499999893e-01,5.747661457713938195e-03
9.900000000000000000e+01,5.466796875000001776e-01,5.254508671733543537e-03
1.000000000000000000e+02,5.465781250000001368e-01,5.942800470477422464e-03
1.010000000000000000e+02,5.466445312500001208e-01,5.542426509203548721e-03
1.020000000000000000e+02,5.464101562500001119e-01,5.638228877795286448e-03
1.030000000000000000e+02,5.473750000000000560e-01,5.620280120966598784e-03
1.040000000000000000e+02,5.467968750000000711e-01,6.144637186023271976e-03
1.050000000000000000e+02,5.459218750000000009e-01,5.792265572893401555e-03
1.060000000000000000e+02,5.465234375000000977e-01,5.612610653368320032e-03
1.070000000000000000e+02,5.467734375000000702e-01,5.779629926017073455e-03
1.080000000000000000e+02,5.469765625000000409e-01,5.265650888556482924e-03
1.090000000000000000e+02,5.471015624999999716e-01,5.510287292926178103e-03
1.100000000000000000e+02,5.474804687500001155e-01,5.504120262035471813e-03
1.110000000000000000e+02,5.472773437500000338e-01,6.078381860801430024e-03
1.120000000000000000e+02,5.477031250000000684e-01,5.046645262416341905e-03
1.130000000000000000e+02,5.474804687500000044e-01,5.098982252821781039e-03
1.140000000000000000e+02,5.464531249999999840e-01,4.978333406065283545e-03
1.150000000000000000e+02,5.473359375000000915e-01,5.365660150637583531e-03
1.160000000000000000e+02,5.480000000000000426e-01,5.693193423893810716e-03
1.170000000000000000e+02,5.474218750000000577e-01,5.028493713552537568e-03
1.180000000000000000e+02,5.480625000000000080e-01,4.993770438322281055e-03
1.190000000000000000e+02,5.476757812500000488e-01,5.186817263214935775e-03
1.200000000000000000e+02,5.473984375000000568e-01,5.205264984639239312e-03
1.210000000000000000e+02,5.480234375000001545e-01,4.871843735314485349e-03
1.220000000000000000e+02,5.472929687499999973e-01,5.095594856408966478e-03
1.230000000000000000e+02,5.478007812499999796e-01,5.694163796164337932e-03
1.240000000000000000e+02,5.480195312500000249e-01,5.496692441522689140e-03
1.250000000000000000e+02,5.480468750000000444e-01,5.275092895709591022e-03
1.260000000000000000e+02,5.483085937500000728e-01,4.900020286525944187e-03
1.270000000000000000e+02,5.479179687499999840e-01,4.894719358874430673e-03
1.280000000000000000e+02,5.481484375000000853e-01,4.945760034127730589e-03
1.290000000000000000e+02,5.486835937500000870e-01,4.979870411386462178e-03
1.300000000000000000e+02,5.480429687500000258e-01,5.013028684385015775e-03
1.310000000000000000e+02,5.484726562500000790e-01,5.119508956932956531e-03
1.320000000000000000e+02,5.482343749999999405e-01,5.230834017020491097e-03
1.330000000000000000e+02,5.487148437500000142e-01,5.425183958849148606e-03
1.340000000000000000e+02,5.488437500000000746e-01,4.625992374342054528e-03
1.350000000000000000e+02,5.488632812500000568e-01,4.844755214509959343e-03
1.360000000000000000e+02,5.485312500000000258e-01,5.306830632483737487e-03
1.370000000000000000e+02,5.489257812500000222e-01,4.945457312540033241e-03
1.380000000000000000e+02,5.489882812499999876e-01,4.745247404812463245e-03
1.390000000000000000e+02,5.490078125000000808e-01,5.189777581208322374e-03
1.400000000000000000e+02,5.487460937500001634e-01,4.785880698605439292e-03
1.410000000000000000e+02,5.494335937500000044e-01,4.910431639498383759e-03
1.420000000000000000e+02,5.492109375000000515e-01,4.751657247248665394e-03
1.430000000000000000e+02,5.486679687500001235e-01,4.844177918213514629e-03
1.440000000000000000e+02,5.488203124999999627e-01,4.720900780876400096e-03
1.450000000000000000e+02,5.490703125000000462e-01,4.781097009962993749e-03
1.460000000000000000e+02,5.485976562500000098e-01,4.319694556930516252e-03
1.470000000000000000e+02,5.493437500000000195e-01,5.047536672392188839e-03
1.480000000000000000e+02,5.491640625000000497e-01,4.610556899353810204e-03
1.490000000000000000e+02,5.497109374999999964e-01,5.049409325166055902e-03
1.500000000000000000e+02,5.493437500000000195e-01,4.827672341145686219e-03
1.510000000000000000e+02,5.493046875000000551e-01,4.602585288988404570e-03
1.520000000000000000e+02,5.496015625000000293e-01,4.548638730390767645e-03
1.530000000000000000e+02,5.492304687500000338e-01,5.187309545985810573e-03
1.540000000000000000e+02,5.497812500000001101e-01,4.743108865719009720e-03
1.550000000000000000e+02,5.496054687500000480e-01,4.859565697616948302e-03
1.560000000000000000e+02,5.495390625000000639e-01,4.936014466472882743e-03
1.570000000000000000e+02,5.497734375000000728e-01,4.441955687615460266e-03
1.580000000000000000e+02,5.494765624999999876e-01,4.641992131973881643e-03
1.590000000000000000e+02,5.499414062500000977e-01,4.724355758171327330e-03
1.600000000000000000e+02,5.496757812500000506e-01,4.236257178029288577e-03
1.610000000000000000e+02,5.501171875000000488e-01,4.620409963366023907e-03
1.620000000000000000e+02,5.498984375000000036e-01,4.279786611921182829e-03
1.630000000000000000e+02,5.494023437499999662e-01,4.866929054266225935e-03
1.640000000000000000e+02,5.496054687500000480e-01,4.690893713123443776e-03
1.650000000000000000e+02,5.503945312500000409e-01,4.808047867351894489e-03
1.660000000000000000e+02,5.502695312499999991e-01,4.610258542405299385e-03
1.670000000000000000e+02,5.503554687500000764e-01,4.466325513703407225e-03
1.680000000000000000e+02,5.502539062500000355e-01,4.257516170791666651e-03
1.690000000000000000e+02,5.504609375000000249e-01,4.297139295904276075e-03
1.700000000000000000e+02,5.500507812500000648e-01,4.097232549797564377e-03
1.710000000000000000e+02,5.504414062500000426e-01,4.336579141757218071e-03
1.720000000000000000e+02,5.502851562500000737e-01,4.137793728626585135e-03
1.730000000000000000e+02,5.508945312499999858e-01,4.146233743511886644e-03
1.740000000000000000e+02,5.509453125000001172e-01,4.081482514187547567e-03
1.750000000000000000e+02,5.499101562500000595e-01,3.984861232443210645e-03
1.760000000000000000e+02,5.503437500000000204e-01,4.116848743853308151e-03
1.770000000000000000e+02,5.508242187499999831e-01,4.089984846636948550e-03
1.780000000000000000e+02,5.506367187500000870e-01,3.796995967913347619e-03
1.790000000000000000e+02,5.509570312500000622e-01,4.130425847289976096e-03
1.800000000000000000e+02,5.509843749999999707e-01,4.327964223404138187e-03
1.810000000000000000e+02,5.513085937499999645e-01,3.903814902477007864e-03
1.820000000000000000e+02,5.507500000000000728e-01,4.041612345363491260e-03
1.830000000000000000e+02,5.509062500000000417e-01,3.783925657992506450e-03
1.840000000000000000e+02,5.508789062500000222e-01,3.968379930814570564e-03
1.850000000000000000e+02,5.512968750000000195e-01,4.094904064762802665e-03
1.860000000000000000e+02,5.506757812500000515e-01,4.222457028898573411e-03
1.870000000000000000e+02,5.511835937500000338e-01,4.153837049342486328e-03
1.880000000000000000e+02,5.509257812500001350e-01,3.970508912754714022e-03
1.890000000000000000e+02,5.516093750000000684e-01,3.973128367827719921e-03
1.900000000000000000e+02,5.514843750000000266e-01,4.071318250360668814e-03
1.910000000000000000e+02,5.516289062499999396e-01,3.541716973397200825e-03
1.920000000000000000e+02,5.512617187500000737e-01,4.094917056000685861e-03
1.930000000000000000e+02,5.514453125000000622e-01,3.542534417232426087e-03
1.940000000000000000e+02,5.513632812500000036e-01,3.907099615774798154e-03
1.950000000000000000e+02,5.514101562500000053e-01,3.826964333098670581e-03
1.960000000000000000e+02,5.513671875000001332e-01,3.459315723141437055e-03
1.970000000000000000e+02,5.513789062499999671e-01,3.530989044625953543e-03
1.980000000000000000e+02,5.519648437499999893e-01,3.456614700785833657e-03
1.990000000000000000e+02,5.515390625000000657e-01,3.574449632474529723e-03
2.000000000000000000e+02,5.515742187500000115e-01,3.335103848452264895e-03
2.010000000000000000e+02,5.513476562500000400e-01,3.298424688112761970e-03
2.020000000000000000e+02,5.516328125000000693e-01,3.408323740468967820e-03
2.030000000000000000e+02,5.520351562500001030e-01,3.454362602182073621e-03
2.040000000000000000e+02,5.517148437500001279e-01,3.527647110909064559e-03
2.050000000000000000e+02,5.515585937500000480e-01,3.446715627059076040e-03
2.060000000000000000e+02,5.517812500000001119e-01,3.327605324921150722e-03
2.070000000000000000e+02,5.520039062500000648e-01,3.323654225034181932e-03
2.080000000000000000e+02,5.519804687500000639e-01,3.616274467772684787e-03
2.090000000000000000e+02,5.519062500000000426e-01,3.092447181761469061e-03
2.100000000000000000e+02,5.519843750000000826e-01,3.007084695474799858e-03
2.110000000000000000e+02,5.519531250000000444e-01,3.395715714544991423e-03
2.120000000000000000e+02,5.514335937500000062e-01,3.029601747112805905e-03
2.130000000000000000e+02,5.515937500000001048e-01,3.361344691086550884e-03
2.140000000000000000e+02,5.515039062500000089e-01,3.108915317339654410e-03
2.150000000000000000e+02,5.514492187499999698e-01,3.214352446268563951e-03
2.160000000000000000e+02,5.518867187500000604e-01,3.126213285870764642e-03
2.170000000000000000e+02,5.518085937500001315e-01,3.129886743360629688e-03
2.180000000000000000e+02,5.522226562500001101e-01,2.947206415678209693e-03
2.190000000000000000e+02,5.522812500000000568e-01,2.933603778359421960e-03
2.200000000000000000e+02,5.521640625000000524e-01,3.002663781709873081e-03
2.210000000000000000e+02,5.522812500000000568e-01,3.254299759713301377e-03
2.220000000000000000e+02,5.526445312500001261e-01,2.990680949846428408e-03
2.230000000000000000e+02,5.523398437500000036e-01,2.772455957799466533e-03
2.240000000000000000e+02,5.523554687500000782e-01,2.757834502466767219e-03
2.250000000000000000e+02,5.524570312500000080e-01,2.707194150819899545e-03
2.260000000000000000e+02,5.526679687500000160e-01,2.700898642605174121e-03
2.270000000000000000e+02,5.521406250000000515e-01,2.813902050015552100e-03
2.280000000000000000e+02,5.524531249999999893e-01,2.559363293267699017e-03
2.290000000000000000e+02,5.526796875000000719e-01,2.551976707717280250e-03
2.300000000000000000e+02,5.526523437500000524e-01,2.739009586791725168e-03
2.310000000000000000e+02,5.528007812500000950e-01,2.599640684352974747e-03
2.320000000000000000e+02,5.529101562500000622e-01,2.426293705015145161e-03
2.330000000000000000e+02,5.527968749999999654e-01,2.213715207395761803e-03
2.340000000000000000e+02,5.527109374999999991e-01,2.424429312286168793e-03
2.350000000000000000e+02,5.528281250000000036e-01,2.482967269044032265e-03
2.360000000000000000e+02,5.527617187500000195e-01,2.163065309254710421e-03
2.370000000000000000e+02,5.532578125000000568e-01,2.206273664460118786e-03
2.380000000000000000e+02,5.530390625000001226e-01,2.059059298454645782e-03
2.390000000000000000e+02,5.533476562500000417e-01,2.169884604643948587e-03
2.400000000000000000e+02,5.533164062500000036e-01,2.043658782873776936e-03
2.410000000000000000e+02,5.535742187500000133e-01,2.014142452767161452e-03
2.420000000000000000e+02,5.538281250000001155e-01,1.984803649052428384e-03
2.430000000000000000e+02,5.538593750000001537e-01,1.911400875638860630e-03
2.440000000000000000e+02,5.539921875000000107e-01,1.768712489805885930e-03
2.450000000000000000e+02,5.540625000000000133e-01,1.878611955507959079e-03
2.460000000000000000e+02,5.542578125000000577e-01,1.584192800385666056e-03
2.470000000000000000e+02,5.542968749999999112e-01,1.443403753939681089e-03
2.480000000000000000e+02,5.545468749999999947e-01,1.496347693630550217e-03
2.490000000000000000e+02,5.545507812500001243e-01,1.255865373200135615e-03
2.500000000000000000e+02,5.545117187500000488e-01,1.180194608614332187e-03
2.510000000000000000e+02,5.546718750000000364e-01,1.140751168998737708e-03
2.520000000000000000e+02,5.546953125000000373e-01,1.013976981526774771e-03
2.530000000000000000e+02,5.548242187499999867e-01,7.867824536537612341e-04
2.540000000000000000e+02,5.548789062499999147e-01,6.868585617520836951e-04
2.550000000000000000e+02,5.549609374999999734e-01,4.734564311717596747e-04
2.560000000000000000e+02,5.549999999999999378e-01,1.108060952418208934e-16


==> tikz/data/shellaswag_val_Llama2_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,5.624101562500000151e-01,1.031411967000189084e-02
2.000000000000000000e+00,5.779453125000000302e-01,9.729259967418831326e-03
3.000000000000000000e+00,5.853984374999998685e-01,8.768390207375234210e-03
4.000000000000000000e+00,5.894921874999999867e-01,8.387034735453087128e-03
5.000000000000000000e+00,5.929023437500000604e-01,8.675417794299139854e-03
6.000000000000000000e+00,5.937539062500000187e-01,8.308145197899321349e-03
7.000000000000000000e+00,5.949023437500000622e-01,8.310735309012029157e-03
8.000000000000000000e+00,5.958281249999999307e-01,8.046179338389457605e-03
9.000000000000000000e+00,5.972695312499999298e-01,8.318186522222412865e-03
1.000000000000000000e+01,5.980546875000000151e-01,7.735217953612125857e-03
1.100000000000000000e+01,5.987070312500000213e-01,7.729630528555472314e-03
1.200000000000000000e+01,5.986601562500000195e-01,6.643634088783194162e-03
1.300000000000000000e+01,5.988164062499999885e-01,6.759449674186501604e-03
1.400000000000000000e+01,5.987031250000000027e-01,7.697955031899826779e-03
1.500000000000000000e+01,5.992187499999999112e-01,6.881359810420249225e-03
1.600000000000000000e+01,6.002304687499999680e-01,7.150250286427769879e-03
1.700000000000000000e+01,5.996289062499999822e-01,6.607902972028513802e-03
1.800000000000000000e+01,6.006445312499999467e-01,7.127699118422629702e-03
1.900000000000000000e+01,6.002617187499998952e-01,6.831337964143647558e-03
2.000000000000000000e+01,6.006757812499999849e-01,7.161855791647182660e-03
2.100000000000000000e+01,6.003671875000000657e-01,6.980652633298015108e-03
2.200000000000000000e+01,6.011210937500000018e-01,7.532871180679268433e-03
2.300000000000000000e+01,6.001757812499999289e-01,6.533091415150718909e-03
2.400000000000000000e+01,6.001406249999998721e-01,6.978270191373598351e-03
2.500000000000000000e+01,6.012070312499999680e-01,7.229970949925768747e-03
2.600000000000000000e+01,6.005429687500000169e-01,6.503972848663187693e-03
2.700000000000000000e+01,6.007460937499999876e-01,5.863059882169605920e-03
2.800000000000000000e+01,6.009687500000000515e-01,6.734471979336391183e-03
2.900000000000000000e+01,6.000117187499999227e-01,6.384857098654090832e-03
3.000000000000000000e+01,6.007343750000000426e-01,6.265816562782831195e-03
3.100000000000000000e+01,6.003749999999998810e-01,7.034655735923206824e-03
3.200000000000000000e+01,5.995195312499999041e-01,6.798919101478092045e-03
3.300000000000000000e+01,6.002695312499999325e-01,6.558447887391826055e-03
3.400000000000000000e+01,6.008203125000000089e-01,6.237745768806601983e-03
3.500000000000000000e+01,6.007070312500000231e-01,6.466624082044862901e-03
3.600000000000000000e+01,6.004960937499999041e-01,6.635594412353199197e-03
3.700000000000000000e+01,6.006914062500000595e-01,6.653930436069687912e-03
3.800000000000000000e+01,6.003320312500000089e-01,6.370156997298695965e-03
3.900000000000000000e+01,6.002265625000000604e-01,6.388480444753367148e-03
4.000000000000000000e+01,6.003046874999999893e-01,6.598618643027420044e-03
4.100000000000000000e+01,6.012265624999999503e-01,6.328509815003788806e-03
4.200000000000000000e+01,6.003242187499999716e-01,6.305482095001870360e-03
4.300000000000000000e+01,6.005351562499999796e-01,6.142181640624144040e-03
4.400000000000000000e+01,6.004882812500000888e-01,6.194627031652843833e-03
4.500000000000000000e+01,6.000937499999999813e-01,6.469849257621269542e-03
4.600000000000000000e+01,6.001640624999999840e-01,6.511620673363459691e-03
4.700000000000000000e+01,6.003203124999999529e-01,5.970007519760111951e-03
4.800000000000000000e+01,6.008828124999999742e-01,5.926424495066136104e-03
4.900000000000000000e+01,6.005273437499999423e-01,5.931452992819819664e-03
5.000000000000000000e+01,6.000820312499999254e-01,6.484725346238492082e-03
5.100000000000000000e+01,5.999414062500000311e-01,6.574955753945610319e-03
5.200000000000000000e+01,5.992499999999999494e-01,5.846945392939430219e-03
5.300000000000000000e+01,6.006093750000000009e-01,6.137509063922243560e-03
5.400000000000000000e+01,5.999648437500000320e-01,6.062156514799188489e-03
5.500000000000000000e+01,6.003242187499999716e-01,6.029786583310593057e-03
5.600000000000000000e+01,6.000546875000000169e-01,5.912867448129040422e-03
5.700000000000000000e+01,5.998203125000000080e-01,6.177571574996310738e-03
5.800000000000000000e+01,5.998867187499999920e-01,6.021270611849999926e-03
5.900000000000000000e+01,5.994023437500000107e-01,5.514592807072981814e-03
6.000000000000000000e+01,5.998320312500000639e-01,5.853522450025903587e-03
6.100000000000000000e+01,5.996406249999999272e-01,6.238744729323794994e-03
6.200000000000000000e+01,5.996015624999999627e-01,6.042443708696235150e-03
6.300000000000000000e+01,5.990585937499999236e-01,6.052983023074369300e-03
6.400000000000000000e+01,5.993085937500000071e-01,5.753909546817472138e-03
6.500000000000000000e+01,5.991367187499999636e-01,5.824346740727731099e-03
6.600000000000000000e+01,5.998242187500000266e-01,6.107687903953609547e-03
6.700000000000000000e+01,5.993554687500000089e-01,6.209272701807244318e-03
6.800000000000000000e+01,5.995273437499999414e-01,5.455803533264354938e-03
6.900000000000000000e+01,5.992773437499999689e-01,5.993286968903983533e-03
7.000000000000000000e+01,5.995703124999999245e-01,5.515007602183349782e-03
7.100000000000000000e+01,5.984765624999999201e-01,6.116845202672951433e-03
7.200000000000000000e+01,5.997539062499999130e-01,5.799334489441703919e-03
7.300000000000000000e+01,5.985390624999999964e-01,6.090628565505965680e-03
7.400000000000000000e+01,5.984648437499999751e-01,5.894561099805360575e-03
7.500000000000000000e+01,5.985078125000000693e-01,5.698653119250276892e-03
7.600000000000000000e+01,5.981562499999999449e-01,6.165597411418360409e-03
7.700000000000000000e+01,5.988242187499999147e-01,5.670282229249138349e-03
7.800000000000000000e+01,5.984023437499998987e-01,6.027678891260542654e-03
7.900000000000000000e+01,5.985156249999999956e-01,5.507666217149794277e-03
8.000000000000000000e+01,5.984414062499999742e-01,5.647602395366367080e-03
8.100000000000000000e+01,5.978164062499999876e-01,5.601685090324819150e-03
8.200000000000000000e+01,5.984531250000000302e-01,5.572806926747203744e-03
8.300000000000000000e+01,5.981601562499999636e-01,5.770053373149020177e-03
8.400000000000000000e+01,5.981835937499999645e-01,5.507819377462112517e-03
8.500000000000000000e+01,5.977421874999999662e-01,5.672304335858512417e-03
8.600000000000000000e+01,5.985429687499999041e-01,5.831461478205094036e-03
8.700000000000000000e+01,5.979374999999998996e-01,5.439801438353793553e-03
8.800000000000000000e+01,5.973906249999999529e-01,5.522130044961191114e-03
8.900000000000000000e+01,5.978281250000000435e-01,5.587102121559223665e-03
9.000000000000000000e+01,5.973593750000000258e-01,5.544632311598053642e-03
9.100000000000000000e+01,5.973046874999998757e-01,5.680958150333148549e-03
9.200000000000000000e+01,5.972343749999999840e-01,5.519663294022333563e-03
9.300000000000000000e+01,5.971523437499999254e-01,5.220827264885000152e-03
9.400000000000000000e+01,5.977695312499999858e-01,5.725702289431271533e-03
9.500000000000000000e+01,5.970078124999999014e-01,5.763829376864236693e-03
9.600000000000000000e+01,5.972460937499999289e-01,5.506097113487175114e-03
9.700000000000000000e+01,5.976796875000000009e-01,5.281836718842572095e-03
9.800000000000000000e+01,5.973320312500000062e-01,5.164521796279041010e-03
9.900000000000000000e+01,5.967578124999999289e-01,5.647555297345562518e-03
1.000000000000000000e+02,5.969218749999999352e-01,5.245875719291952059e-03
1.010000000000000000e+02,5.967265625000000018e-01,5.398104356348013520e-03
1.020000000000000000e+02,5.970312499999999023e-01,5.206158430466065364e-03
1.030000000000000000e+02,5.967109374999999272e-01,5.308611818149610966e-03
1.040000000000000000e+02,5.970273437499999947e-01,5.428276089021097893e-03
1.050000000000000000e+02,5.965390624999998836e-01,5.305312430059589898e-03
1.060000000000000000e+02,5.971093750000000533e-01,4.993746088859549355e-03
1.070000000000000000e+02,5.970976562500001084e-01,4.850511864260388141e-03
1.080000000000000000e+02,5.967187499999999645e-01,5.294351295675740927e-03
1.090000000000000000e+02,5.964179687499999716e-01,5.267282963733669991e-03
1.100000000000000000e+02,5.963632812499999325e-01,5.283855023147594580e-03
1.110000000000000000e+02,5.963085937499998934e-01,5.032432205767115030e-03
1.120000000000000000e+02,5.962343749999999831e-01,5.196503426336042744e-03
1.130000000000000000e+02,5.962109374999999822e-01,5.165965157806737956e-03
1.140000000000000000e+02,5.954023437500000071e-01,5.114851570717079618e-03
1.150000000000000000e+02,5.958828124999999698e-01,5.224338572623411607e-03
1.160000000000000000e+02,5.959843750000000107e-01,5.477203374838163913e-03
1.170000000000000000e+02,5.966445312499999432e-01,5.013077195873801017e-03
1.180000000000000000e+02,5.953867187499999325e-01,5.478900044308651456e-03
1.190000000000000000e+02,5.962773437499999662e-01,5.117798572871964935e-03
1.200000000000000000e+02,5.953281249999999858e-01,5.402275604970771181e-03
1.210000000000000000e+02,5.950781249999999023e-01,5.053964618570138019e-03
1.220000000000000000e+02,5.953710937500000799e-01,4.972979946437087323e-03
1.230000000000000000e+02,5.954062499999999147e-01,5.183688124115245523e-03
1.240000000000000000e+02,5.959257812500000639e-01,4.818733645321411282e-03
1.250000000000000000e+02,5.951015625000000142e-01,4.616566082381594500e-03
1.260000000000000000e+02,5.950234374999999742e-01,4.851033575535507528e-03
1.270000000000000000e+02,5.951249999999999041e-01,5.192032207486757880e-03
1.280000000000000000e+02,5.947539062500000195e-01,5.038951814042409716e-03
1.290000000000000000e+02,5.956015624999999591e-01,4.761780139535666187e-03
1.300000000000000000e+02,5.945195312500000107e-01,4.914008540567514453e-03
1.310000000000000000e+02,5.952226562499999263e-01,4.984922244240972203e-03
1.320000000000000000e+02,5.951093750000000515e-01,4.853871454147220751e-03
1.330000000000000000e+02,5.946523437499999787e-01,5.083757072077587334e-03
1.340000000000000000e+02,5.947070312500000178e-01,4.813658963989385885e-03
1.350000000000000000e+02,5.947617187499999458e-01,4.965431021432003059e-03
1.360000000000000000e+02,5.947421874999999636e-01,4.755903304855579709e-03
1.370000000000000000e+02,5.943906249999999503e-01,4.968749617624735812e-03
1.380000000000000000e+02,5.947343750000000373e-01,4.542894353279459084e-03
1.390000000000000000e+02,5.948984374999999325e-01,4.842001457335644472e-03
1.400000000000000000e+02,5.942187500000000178e-01,4.905230274583716882e-03
1.410000000000000000e+02,5.940624999999999378e-01,4.489936867477091822e-03
1.420000000000000000e+02,5.940468750000000853e-01,4.998613621024910157e-03
1.430000000000000000e+02,5.943984374999999876e-01,4.778909312990770909e-03
1.440000000000000000e+02,5.942929687500000391e-01,4.278726374988633951e-03
1.450000000000000000e+02,5.944062500000000249e-01,4.718433922080804248e-03
1.460000000000000000e+02,5.946171875000000329e-01,4.566194668962751495e-03
1.470000000000000000e+02,5.940156250000000471e-01,4.628593881834658537e-03
1.480000000000000000e+02,5.941562499999999414e-01,4.640269514512623296e-03
1.490000000000000000e+02,5.938984374999999316e-01,4.759328082174453176e-03
1.500000000000000000e+02,5.942890624999999094e-01,4.513968538324184855e-03
1.510000000000000000e+02,5.939218749999999325e-01,4.668979300048372617e-03
1.520000000000000000e+02,5.938984375000000426e-01,4.281604564402746380e-03
1.530000000000000000e+02,5.934882812499999716e-01,4.350394607867596151e-03
1.540000000000000000e+02,5.932851562500000009e-01,4.576281089904035357e-03
1.550000000000000000e+02,5.933164062499999281e-01,4.240517502809565756e-03
1.560000000000000000e+02,5.931210937499999947e-01,4.567371206965549491e-03
1.570000000000000000e+02,5.932968750000000568e-01,4.131796370240941284e-03
1.580000000000000000e+02,5.931484375000000142e-01,4.703818870341478810e-03
1.590000000000000000e+02,5.928203125000000018e-01,3.885388359518284103e-03
1.600000000000000000e+02,5.931132812499999574e-01,4.241592665666957078e-03
1.610000000000000000e+02,5.929726562499999520e-01,4.563775739770560731e-03
1.620000000000000000e+02,5.925351562500000835e-01,4.537643500319548870e-03
1.630000000000000000e+02,5.926210937500000497e-01,4.518981193395766455e-03
1.640000000000000000e+02,5.926796874999999964e-01,4.199191313196498805e-03
1.650000000000000000e+02,5.927812500000000373e-01,4.326081430665298412e-03
1.660000000000000000e+02,5.926953125000000711e-01,4.527578429987575044e-03
1.670000000000000000e+02,5.923906249999999485e-01,4.774664614293695417e-03
1.680000000000000000e+02,5.926718749999999591e-01,4.132267210106320594e-03
1.690000000000000000e+02,5.927304687499999059e-01,4.012821059436664541e-03
1.700000000000000000e+02,5.923984374999999858e-01,4.226725869497040960e-03
1.710000000000000000e+02,5.920234374999999716e-01,4.352135919552242542e-03
1.720000000000000000e+02,5.923632812499999289e-01,3.896129399127691746e-03
1.730000000000000000e+02,5.922382812499999982e-01,4.182818685368670276e-03
1.740000000000000000e+02,5.924023437499998934e-01,4.119592833262498109e-03
1.750000000000000000e+02,5.923046874999999822e-01,4.124631512842273987e-03
1.760000000000000000e+02,5.922656250000000178e-01,4.272770313024087073e-03
1.770000000000000000e+02,5.923828124999999112e-01,4.016737537787457187e-03
1.780000000000000000e+02,5.923710937499999662e-01,4.129115606946035140e-03
1.790000000000000000e+02,5.921367187499999574e-01,4.137808421857185233e-03
1.800000000000000000e+02,5.918320312499999458e-01,3.780853538240602513e-03
1.810000000000000000e+02,5.921406249999999760e-01,4.113628057769126538e-03
1.820000000000000000e+02,5.919570312499999876e-01,3.687462902932836430e-03
1.830000000000000000e+02,5.918359374999999645e-01,3.709861385288471761e-03
1.840000000000000000e+02,5.918828124999999662e-01,3.873728924203414647e-03
1.850000000000000000e+02,5.924414062500000799e-01,3.944715764913023226e-03
1.860000000000000000e+02,5.918164062499999822e-01,3.760521475216466181e-03
1.870000000000000000e+02,5.917421874999999609e-01,4.051701076681992787e-03
1.880000000000000000e+02,5.916835937500000142e-01,3.711047286160169215e-03
1.890000000000000000e+02,5.916367187500000124e-01,3.573146083338799104e-03
1.900000000000000000e+02,5.922460937499999245e-01,3.815540664091859272e-03
1.910000000000000000e+02,5.918124999999999636e-01,3.725503648086610220e-03
1.920000000000000000e+02,5.919843750000000071e-01,3.592002302998580608e-03
1.930000000000000000e+02,5.914960937500000071e-01,3.492067772791151992e-03
1.940000000000000000e+02,5.920117187500000266e-01,3.681357411082537053e-03
1.950000000000000000e+02,5.915429687500000089e-01,3.807389570996218189e-03
1.960000000000000000e+02,5.915351562499999716e-01,3.630653966533880020e-03
1.970000000000000000e+02,5.913164062499999263e-01,3.607909110120040112e-03
1.980000000000000000e+02,5.918164062499999822e-01,3.522231282192147921e-03
1.990000000000000000e+02,5.913281249999999822e-01,3.304540856514495955e-03
2.000000000000000000e+02,5.917187500000000711e-01,3.425556275652961568e-03
2.010000000000000000e+02,5.916640625000000320e-01,3.555622157929763921e-03
2.020000000000000000e+02,5.913007812499999627e-01,3.306543355833671885e-03
2.030000000000000000e+02,5.919062500000000782e-01,3.392455580226990969e-03
2.040000000000000000e+02,5.914062499999999112e-01,3.656320150479383090e-03
2.050000000000000000e+02,5.915390624999999902e-01,3.388932188953177639e-03
2.060000000000000000e+02,5.912773437500000728e-01,3.426441355807218880e-03
2.070000000000000000e+02,5.915117187499999707e-01,3.260400803552450811e-03
2.080000000000000000e+02,5.913437499999999458e-01,3.134935567387816136e-03
2.090000000000000000e+02,5.913671874999999467e-01,3.181588800539733846e-03
2.100000000000000000e+02,5.912968750000000551e-01,3.166850120974463220e-03
2.110000000000000000e+02,5.908632812499998721e-01,3.047110542875964244e-03
2.120000000000000000e+02,5.912499999999999423e-01,3.240070134226756288e-03
2.130000000000000000e+02,5.914257812499998934e-01,3.236819933680887967e-03
2.140000000000000000e+02,5.915351562499999716e-01,3.126193838107954332e-03
2.150000000000000000e+02,5.910937499999999734e-01,3.129966869953084482e-03
2.160000000000000000e+02,5.911796874999999396e-01,3.209745844333165409e-03
2.170000000000000000e+02,5.909999999999999698e-01,2.928459575678199131e-03
2.180000000000000000e+02,5.912773437499999618e-01,2.949186126436542134e-03
2.190000000000000000e+02,5.913828125000000213e-01,2.978838709693053602e-03
2.200000000000000000e+02,5.911210937499999929e-01,3.100926241536146061e-03
2.210000000000000000e+02,5.913789062499998916e-01,3.120315067992473004e-03
2.220000000000000000e+02,5.910078125000000071e-01,2.877515394286881984e-03
2.230000000000000000e+02,5.911953124999999032e-01,2.813415869035378047e-03
2.240000000000000000e+02,5.916171874999999192e-01,2.824630670392950637e-03
2.250000000000000000e+02,5.912656250000000169e-01,2.694523556854456527e-03
2.260000000000000000e+02,5.912929687499999254e-01,2.442352746976056595e-03
2.270000000000000000e+02,5.912617187499999982e-01,2.570004196691453788e-03
2.280000000000000000e+02,5.909804687499999876e-01,2.607160406312058511e-03
2.290000000000000000e+02,5.909843750000000062e-01,2.375243178211871881e-03
2.300000000000000000e+02,5.911093750000000480e-01,2.578674515484525274e-03
2.310000000000000000e+02,5.911249999999999005e-01,2.521502856174569294e-03
2.320000000000000000e+02,5.912812499999999805e-01,2.559600832206747507e-03
2.330000000000000000e+02,5.910039062499998774e-01,2.555984884647160508e-03
2.340000000000000000e+02,5.910585937499999165e-01,2.409547395824316630e-03
2.350000000000000000e+02,5.906445312499999378e-01,2.414815122705723464e-03
2.360000000000000000e+02,5.904609374999999494e-01,2.298374806460593781e-03
2.370000000000000000e+02,5.906289062500000853e-01,2.356996451291513365e-03
2.380000000000000000e+02,5.905117187499999698e-01,2.162615547620368433e-03
2.390000000000000000e+02,5.907773437500000169e-01,2.168314981488949755e-03
2.400000000000000000e+02,5.905468750000000266e-01,2.178277529634127518e-03
2.410000000000000000e+02,5.905351562499998597e-01,2.057238897720857149e-03
2.420000000000000000e+02,5.904414062499998561e-01,2.169043876353967532e-03
2.430000000000000000e+02,5.903437499999999449e-01,1.982167582937491204e-03
2.440000000000000000e+02,5.900429687499999520e-01,1.904865104193760117e-03
2.450000000000000000e+02,5.903632812499999272e-01,1.759039846594334568e-03
2.460000000000000000e+02,5.901210937499999920e-01,1.651842614286707809e-03
2.470000000000000000e+02,5.900117187500000249e-01,1.591520384793739321e-03
2.480000000000000000e+02,5.897968749999999982e-01,1.582291964184291645e-03
2.490000000000000000e+02,5.899999999999999689e-01,1.507439398734169772e-03
2.500000000000000000e+02,5.897265624999998845e-01,1.384825172631862266e-03
2.510000000000000000e+02,5.896914062500000497e-01,1.285387939366658275e-03
2.520000000000000000e+02,5.894726562500000044e-01,1.115522933591977682e-03
2.530000000000000000e+02,5.893984374999999831e-01,9.446951518670407060e-04
2.540000000000000000e+02,5.892109374999999760e-01,7.756241994888284910e-04
2.550000000000000000e+02,5.891132812499999538e-01,5.842113435811326820e-04
2.560000000000000000e+02,5.890000000000001901e-01,2.216121904836417867e-16


==> tikz/data/shellaswag_val_Mamba_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,2.887578124999999885e-01,1.041679734029579869e-02
2.000000000000000000e+00,2.950859375000000062e-01,9.650731182355334892e-03
3.000000000000000000e+00,2.976640624999999929e-01,8.997429242658913293e-03
4.000000000000000000e+00,3.002929687500000000e-01,8.396086577688382027e-03
5.000000000000000000e+00,3.011640625000000515e-01,8.111842084501592540e-03
6.000000000000000000e+00,3.014140625000000240e-01,7.804545561416984488e-03
7.000000000000000000e+00,3.020468749999999925e-01,7.735269042478946921e-03
8.000000000000000000e+00,3.022109375000000542e-01,7.875640762023841321e-03
9.000000000000000000e+00,3.038281250000000044e-01,7.625075747534717542e-03
1.000000000000000000e+01,3.031445312499999600e-01,7.560817576627735202e-03
1.100000000000000000e+01,3.037109375000000000e-01,8.239274215089568976e-03
1.200000000000000000e+01,3.036796874999999618e-01,7.602409605469743863e-03
1.300000000000000000e+01,3.035273437500000115e-01,7.248187374036632082e-03
1.400000000000000000e+01,3.046132812499999787e-01,6.842507005166953947e-03
1.500000000000000000e+01,3.041328125000000160e-01,7.555626237478070377e-03
1.600000000000000000e+01,3.040937499999999405e-01,7.615709240599603629e-03
1.700000000000000000e+01,3.041601562499999800e-01,7.618438005329616035e-03
1.800000000000000000e+01,3.036406249999999973e-01,6.810651277016075041e-03
1.900000000000000000e+01,3.036289062500000524e-01,7.022960147714168121e-03
2.000000000000000000e+01,3.030312499999999742e-01,7.053919626786754951e-03
2.100000000000000000e+01,3.037070312499999813e-01,6.968809706868514531e-03
2.200000000000000000e+01,3.039531249999999907e-01,6.921864501072403850e-03
2.300000000000000000e+01,3.033203124999999667e-01,6.446346769539459433e-03
2.400000000000000000e+01,3.037226562500000004e-01,7.181718195548504602e-03
2.500000000000000000e+01,3.032851562500000209e-01,6.786970692577557612e-03
2.600000000000000000e+01,3.044140624999999711e-01,6.868443991176040667e-03
2.700000000000000000e+01,3.039882812499999920e-01,7.115764502173268363e-03
2.800000000000000000e+01,3.036406249999999973e-01,6.622957801383803564e-03
2.900000000000000000e+01,3.032148437500000182e-01,6.908288484214339907e-03
3.000000000000000000e+01,3.028867187499999503e-01,6.579568316871661771e-03
3.100000000000000000e+01,3.035937499999999956e-01,6.224637254444343945e-03
3.200000000000000000e+01,3.028515625000000044e-01,6.364529434465603965e-03
3.300000000000000000e+01,3.028320312499999667e-01,6.086208605502179715e-03
3.400000000000000000e+01,3.030625000000000124e-01,6.410412249926509924e-03
3.500000000000000000e+01,3.027695312499999458e-01,6.396558639381246837e-03
3.600000000000000000e+01,3.030703124999999942e-01,6.332159402943062128e-03
3.700000000000000000e+01,3.033437500000000231e-01,6.520172230424359575e-03
3.800000000000000000e+01,3.033632812500000053e-01,6.532533024705780914e-03
3.900000000000000000e+01,3.026874999999999982e-01,6.004213825105466154e-03
4.000000000000000000e+01,3.027343750000000000e-01,6.756445978235111650e-03
4.100000000000000000e+01,3.030468749999999378e-01,6.159816277769618320e-03
4.200000000000000000e+01,3.022304687499999809e-01,6.165487709146317934e-03
4.300000000000000000e+01,3.024023437499999689e-01,5.758958034319285046e-03
4.400000000000000000e+01,3.028710937499999867e-01,6.492961197471286937e-03
4.500000000000000000e+01,3.020351562499999920e-01,6.362182649772499775e-03
4.600000000000000000e+01,3.021835937499999791e-01,5.848399659300207963e-03
4.700000000000000000e+01,3.023398437500000036e-01,5.812047595464578560e-03
4.800000000000000000e+01,3.021796874999999605e-01,5.908423840269471511e-03
4.900000000000000000e+01,3.022539062499999818e-01,6.515021879657237856e-03
5.000000000000000000e+01,3.020781249999999751e-01,6.201680925644435446e-03
5.100000000000000000e+01,3.017460937499999996e-01,6.262884336241891781e-03
5.200000000000000000e+01,3.021093750000000133e-01,5.738442114270452324e-03
5.300000000000000000e+01,3.015664062499999742e-01,5.923267808575029270e-03
5.400000000000000000e+01,3.018515625000000036e-01,6.284549448483008928e-03
5.500000000000000000e+01,3.022460937500000000e-01,5.970581606741734090e-03
5.600000000000000000e+01,3.017460937499999440e-01,5.849106517870320161e-03
5.700000000000000000e+01,3.019648437499999893e-01,5.375648940556034330e-03
5.800000000000000000e+01,3.016093749999999574e-01,5.633051954231046640e-03
5.900000000000000000e+01,3.023984374999999503e-01,5.604805947414349260e-03
6.000000000000000000e+01,3.011289062499999947e-01,5.663984825208715108e-03
6.100000000000000000e+01,3.010273437500000093e-01,5.772202471887070800e-03
6.200000000000000000e+01,3.012539062500000364e-01,6.078121796009083866e-03
6.300000000000000000e+01,3.013359375000000395e-01,5.329277980531167865e-03
6.400000000000000000e+01,3.015468749999999920e-01,5.729790232543375411e-03
6.500000000000000000e+01,3.010546874999999734e-01,6.057196374420099894e-03
6.600000000000000000e+01,3.016250000000000320e-01,5.292973096694775746e-03
6.700000000000000000e+01,3.008789062500000222e-01,5.631085931634795434e-03
6.800000000000000000e+01,3.015820312499999933e-01,5.885508597757735036e-03
6.900000000000000000e+01,3.022695312500000009e-01,5.831753393367267863e-03
7.000000000000000000e+01,3.014726562500000262e-01,5.290696847054455337e-03
7.100000000000000000e+01,3.006992187499999969e-01,5.664360505544336656e-03
7.200000000000000000e+01,3.011093750000000124e-01,5.116897124896148570e-03
7.300000000000000000e+01,3.013828124999999858e-01,5.678303431819515038e-03
7.400000000000000000e+01,3.010742187500000111e-01,5.322147340154285110e-03
7.500000000000000000e+01,3.008906250000000226e-01,5.585186598361907562e-03
7.600000000000000000e+01,3.016484374999999774e-01,5.328273961112483560e-03
7.700000000000000000e+01,3.009921875000000080e-01,5.372499644663242258e-03
7.800000000000000000e+01,3.009335937499999503e-01,5.547766085190711238e-03
7.900000000000000000e+01,3.016953124999999791e-01,5.427353395833786967e-03
8.000000000000000000e+01,3.007499999999999618e-01,5.118821605638376217e-03
8.100000000000000000e+01,3.014531249999999885e-01,5.770391856623637190e-03
8.200000000000000000e+01,3.008789062500000222e-01,5.793880474124715567e-03
8.300000000000000000e+01,3.013906249999999676e-01,5.592844754806084416e-03
8.400000000000000000e+01,3.015039062500000089e-01,5.071472089892673646e-03
8.500000000000000000e+01,3.015039062499999534e-01,5.392744835688086102e-03
8.600000000000000000e+01,3.007890624999999818e-01,5.813110559539700836e-03
8.700000000000000000e+01,3.005976562500000115e-01,5.609038909243598166e-03
8.800000000000000000e+01,3.009804687500000075e-01,5.475414574411073890e-03
8.900000000000000000e+01,3.017148437500000169e-01,5.194348767617539518e-03
9.000000000000000000e+01,3.015937499999999938e-01,4.852593674484794936e-03
9.100000000000000000e+01,3.002343749999999423e-01,4.892596447695236710e-03
9.200000000000000000e+01,3.006289062499999942e-01,5.161118515753890246e-03
9.300000000000000000e+01,3.007539062499999805e-01,4.987726607102527590e-03
9.400000000000000000e+01,3.012734375000000187e-01,5.285196776004611081e-03
9.500000000000000000e+01,3.006054687499999378e-01,5.148061606326134916e-03
9.600000000000000000e+01,3.013515625000000031e-01,5.183166172898137983e-03
9.700000000000000000e+01,3.017460937499999996e-01,4.820714097670451836e-03
9.800000000000000000e+01,3.009101562500000049e-01,5.307997634342617559e-03
9.900000000000000000e+01,3.015234374999999911e-01,5.129399269671286801e-03
1.000000000000000000e+02,3.005976562500000115e-01,5.041291985037637223e-03
1.010000000000000000e+02,3.017070312499999796e-01,5.378667816979276067e-03
1.020000000000000000e+02,3.015703124999999929e-01,5.084780975429858962e-03
1.030000000000000000e+02,3.007304687499999796e-01,4.731878125887126370e-03
1.040000000000000000e+02,3.012265624999999614e-01,5.193852762401893024e-03
1.050000000000000000e+02,3.016953125000000346e-01,4.867998564035870210e-03
1.060000000000000000e+02,3.012070312499999791e-01,5.501336004608623279e-03
1.070000000000000000e+02,3.010546875000000289e-01,4.967299438925878823e-03
1.080000000000000000e+02,3.010546874999999734e-01,4.487437880952626322e-03
1.090000000000000000e+02,3.011835937499999782e-01,4.740902036085410665e-03
1.100000000000000000e+02,3.015546875000000293e-01,4.901057765207310173e-03
1.110000000000000000e+02,3.017265625000000173e-01,4.652458190881340189e-03
1.120000000000000000e+02,3.013281250000000022e-01,5.254769003130836148e-03
1.130000000000000000e+02,3.011679687500000147e-01,4.678694712943569367e-03
1.140000000000000000e+02,3.015585937499999369e-01,4.987580331506412737e-03
1.150000000000000000e+02,3.015429687499999734e-01,5.111034581109744068e-03
1.160000000000000000e+02,3.013789062499999671e-01,4.826260079710160966e-03
1.170000000000000000e+02,3.019804687500000084e-01,4.869863788853285094e-03
1.180000000000000000e+02,3.017421874999999809e-01,4.573219444712247825e-03
1.190000000000000000e+02,3.016445312499999587e-01,4.947448481160309636e-03
1.200000000000000000e+02,3.014414062499999880e-01,4.457809609286375770e-03
1.210000000000000000e+02,3.018125000000000391e-01,4.834618998021578302e-03
1.220000000000000000e+02,3.021484374999999778e-01,4.981818841434486160e-03
1.230000000000000000e+02,3.020624999999999560e-01,4.694147361902155022e-03
1.240000000000000000e+02,3.016289062499999951e-01,4.850185962077284939e-03
1.250000000000000000e+02,3.019687499999999525e-01,4.357448116226186538e-03
1.260000000000000000e+02,3.019921875000000089e-01,4.875885383033786054e-03
1.270000000000000000e+02,3.019765624999999898e-01,4.764435110909800465e-03
1.280000000000000000e+02,3.018359374999999845e-01,4.771473834009589722e-03
1.290000000000000000e+02,3.019648437499999893e-01,4.614595181772099958e-03
1.300000000000000000e+02,3.022421874999999813e-01,4.487329492333127362e-03
1.310000000000000000e+02,3.026054687499999951e-01,4.396298559727788297e-03
1.320000000000000000e+02,3.023906249999999685e-01,4.391775785776092303e-03
1.330000000000000000e+02,3.020820312499999938e-01,4.665994767905827165e-03
1.340000000000000000e+02,3.022460937500000000e-01,4.479740861455906026e-03
1.350000000000000000e+02,3.025117187499999916e-01,4.489488303648786482e-03
1.360000000000000000e+02,3.027148437500000178e-01,4.677200097696386852e-03
1.370000000000000000e+02,3.029062499999999325e-01,4.134767647878845320e-03
1.380000000000000000e+02,3.026796874999999609e-01,4.267210232834358144e-03
1.390000000000000000e+02,3.026953124999999800e-01,4.363910347543909808e-03
1.400000000000000000e+02,3.024375000000000258e-01,4.557031595784758783e-03
1.410000000000000000e+02,3.030390625000000115e-01,4.587077676995020108e-03
1.420000000000000000e+02,3.029140624999999698e-01,4.570293767005744086e-03
1.430000000000000000e+02,3.024921875000000093e-01,4.463420010559337320e-03
1.440000000000000000e+02,3.025664062499999751e-01,4.205273275541611053e-03
1.450000000000000000e+02,3.030156250000000107e-01,4.764467012625539163e-03
1.460000000000000000e+02,3.029062499999999325e-01,4.437964093120721175e-03
1.470000000000000000e+02,3.025664062499999751e-01,4.458573297722865855e-03
1.480000000000000000e+02,3.026718750000000346e-01,4.238253393650951231e-03
1.490000000000000000e+02,3.030859375000000133e-01,4.251852137049308943e-03
1.500000000000000000e+02,3.030937499999999951e-01,4.433578101938913558e-03
1.510000000000000000e+02,3.030156250000000107e-01,4.212237822205335686e-03
1.520000000000000000e+02,3.034218750000000075e-01,4.027356597982752022e-03
1.530000000000000000e+02,3.030195312500000293e-01,4.262268784308275923e-03
1.540000000000000000e+02,3.031093750000000142e-01,4.115519408288585874e-03
1.550000000000000000e+02,3.032890624999999840e-01,3.980795031850187932e-03
1.560000000000000000e+02,3.031992187499999991e-01,4.388187115706370690e-03
1.570000000000000000e+02,3.030664062499999201e-01,4.106496274055623091e-03
1.580000000000000000e+02,3.033085937499999662e-01,4.218091982837852971e-03
1.590000000000000000e+02,3.028828124999999871e-01,4.223560181069150460e-03
1.600000000000000000e+02,3.037148437500000187e-01,4.271060700663817031e-03
1.610000000000000000e+02,3.035507812500000124e-01,4.132692023475131003e-03
1.620000000000000000e+02,3.026640624999999973e-01,3.830610569430201694e-03
1.630000000000000000e+02,3.035703124999999947e-01,3.939589727103428099e-03
1.640000000000000000e+02,3.037890625000000400e-01,4.081184583794749375e-03
1.650000000000000000e+02,3.031718749999999796e-01,4.080149106529998293e-03
1.660000000000000000e+02,3.032500000000000195e-01,4.235297296608764306e-03
1.670000000000000000e+02,3.034570312500000089e-01,4.035603872261653985e-03
1.680000000000000000e+02,3.034843750000000284e-01,4.105580097591961589e-03
1.690000000000000000e+02,3.035664062499999760e-01,3.762848853354421475e-03
1.700000000000000000e+02,3.037226562500000004e-01,4.062406464053407856e-03
1.710000000000000000e+02,3.039726562500000284e-01,4.128673859195364400e-03
1.720000000000000000e+02,3.038046875000000036e-01,4.062849805352895804e-03
1.730000000000000000e+02,3.035976562500000142e-01,3.996865792399263012e-03
1.740000000000000000e+02,3.038945312499999885e-01,3.797476298842745839e-03
1.750000000000000000e+02,3.040625000000000133e-01,3.959424554345801484e-03
1.760000000000000000e+02,3.041718749999999805e-01,3.568363748885194052e-03
1.770000000000000000e+02,3.043124999999999858e-01,3.879006652095858161e-03
1.780000000000000000e+02,3.043749999999999512e-01,3.819874302737719454e-03
1.790000000000000000e+02,3.039687500000000098e-01,3.799319005127597786e-03
1.800000000000000000e+02,3.039921875000000107e-01,3.662824267527179083e-03
1.810000000000000000e+02,3.039257812500000266e-01,3.361251992372143223e-03
1.820000000000000000e+02,3.041015624999999778e-01,4.032629258363405571e-03
1.830000000000000000e+02,3.037109375000000000e-01,3.369934229634500861e-03
1.840000000000000000e+02,3.041601562499999800e-01,3.668370217617351013e-03
1.850000000000000000e+02,3.041562500000000169e-01,3.725895291046755174e-03
1.860000000000000000e+02,3.041523437499999982e-01,3.437637068367347271e-03
1.870000000000000000e+02,3.038593749999999871e-01,3.628109829353594069e-03
1.880000000000000000e+02,3.044609374999999729e-01,3.668993741861797421e-03
1.890000000000000000e+02,3.045429687499999760e-01,3.883281207030905152e-03
1.900000000000000000e+02,3.039687500000000098e-01,3.465084319107029215e-03
1.910000000000000000e+02,3.042617187499999654e-01,3.428800452603554538e-03
1.920000000000000000e+02,3.042734375000000213e-01,3.826418190333513540e-03
1.930000000000000000e+02,3.041015624999999778e-01,3.356484736445592299e-03
1.940000000000000000e+02,3.045390624999999574e-01,3.331029318837829944e-03
1.950000000000000000e+02,3.049453125000000098e-01,3.370295034366733999e-03
1.960000000000000000e+02,3.045937499999999964e-01,3.219438769757535738e-03
1.970000000000000000e+02,3.048828124999999889e-01,3.372170596674188212e-03
1.980000000000000000e+02,3.047421875000000391e-01,3.373612627367447714e-03
1.990000000000000000e+02,3.049492187500000284e-01,3.456421218695806576e-03
2.000000000000000000e+02,3.049218750000000089e-01,3.145274696793263266e-03
2.010000000000000000e+02,3.050078124999999751e-01,3.027747409780400488e-03
2.020000000000000000e+02,3.047851562500000222e-01,3.252765117485905029e-03
2.030000000000000000e+02,3.053828124999999893e-01,3.252346877872623696e-03
2.040000000000000000e+02,3.050585937499999956e-01,3.020114857087394938e-03
2.050000000000000000e+02,3.049023437500000266e-01,3.006192437584443485e-03
2.060000000000000000e+02,3.053007812499999307e-01,3.058343085241225362e-03
2.070000000000000000e+02,3.049843749999999742e-01,3.133810537108185079e-03
2.080000000000000000e+02,3.051328125000000169e-01,3.330956310376084577e-03
2.090000000000000000e+02,3.050156250000000124e-01,2.966700731380231184e-03
2.100000000000000000e+02,3.050546874999999769e-01,3.016965243445084328e-03
2.110000000000000000e+02,3.053124999999999867e-01,2.910466821769762489e-03
2.120000000000000000e+02,3.052304687499999836e-01,3.037638305285114953e-03
2.130000000000000000e+02,3.052226562500000018e-01,2.989155883183225188e-03
2.140000000000000000e+02,3.054101562500000089e-01,2.655244860179516338e-03
2.150000000000000000e+02,3.055703124999999964e-01,2.876670129008263715e-03
2.160000000000000000e+02,3.057460937500000031e-01,2.760544759404755417e-03
2.170000000000000000e+02,3.056757812500000004e-01,2.975967189836030511e-03
2.180000000000000000e+02,3.053359374999999876e-01,2.783434442504413749e-03
2.190000000000000000e+02,3.054335937500000098e-01,2.871347176158108722e-03
2.200000000000000000e+02,3.059140624999999725e-01,2.600590605622977829e-03
2.210000000000000000e+02,3.058164062499999503e-01,2.703486071845292906e-03
2.220000000000000000e+02,3.058632812499999520e-01,2.642230253967385936e-03
2.230000000000000000e+02,3.056601562500000369e-01,2.579048774778181299e-03
2.240000000000000000e+02,3.058828125000000453e-01,2.514150129862254782e-03
2.250000000000000000e+02,3.058945312499999902e-01,2.771556715886840366e-03
2.260000000000000000e+02,3.060625000000000151e-01,2.629524079973321639e-03
2.270000000000000000e+02,3.060039062499999574e-01,2.390802816623877058e-03
2.280000000000000000e+02,3.065859374999999609e-01,2.585585134235833873e-03
2.290000000000000000e+02,3.064726562500000306e-01,2.417356656609224302e-03
2.300000000000000000e+02,3.065312500000000329e-01,2.358649946894291697e-03
2.310000000000000000e+02,3.064648437499999933e-01,2.243610550547753268e-03
2.320000000000000000e+02,3.066757812499999458e-01,1.978571826781988507e-03
2.330000000000000000e+02,3.066093749999999618e-01,2.161691134346276598e-03
2.340000000000000000e+02,3.066523437500000004e-01,1.946820808325109469e-03
2.350000000000000000e+02,3.065234374999999956e-01,2.015368360957917222e-03
2.360000000000000000e+02,3.071210937499999627e-01,1.987554755382107442e-03
2.370000000000000000e+02,3.068476562499999893e-01,2.132807099467944317e-03
2.380000000000000000e+02,3.069882812499999947e-01,1.969578796890223554e-03
2.390000000000000000e+02,3.069374999999999742e-01,1.878611955507959296e-03
2.400000000000000000e+02,3.071484374999999822e-01,1.833920949927685508e-03
2.410000000000000000e+02,3.071132812500000364e-01,1.930418841016368677e-03
2.420000000000000000e+02,3.072226562500000036e-01,1.648379222534684637e-03
2.430000000000000000e+02,3.071679687499999645e-01,1.590068084280015512e-03
2.440000000000000000e+02,3.073984374999999547e-01,1.529679622365976398e-03
2.450000000000000000e+02,3.073085937499999698e-01,1.510818436881743382e-03
2.460000000000000000e+02,3.073124999999999885e-01,1.442813938890532416e-03
2.470000000000000000e+02,3.075351562499999969e-01,1.509610707864651648e-03
2.480000000000000000e+02,3.076289062500000004e-01,1.340401957469307794e-03
2.490000000000000000e+02,3.076914062500000213e-01,1.315311053075437055e-03
2.500000000000000000e+02,3.076093749999999627e-01,1.078508661927266195e-03
2.510000000000000000e+02,3.076601562499999831e-01,1.064886310860632505e-03
2.520000000000000000e+02,3.078007812499999885e-01,9.269838202030763943e-04
2.530000000000000000e+02,3.077187499999999853e-01,7.784800115639902308e-04
2.540000000000000000e+02,3.078593749999999352e-01,6.916328730825375493e-04
2.550000000000000000e+02,3.078828124999999361e-01,4.160420090656631359e-04
2.560000000000000000e+02,3.079999999999999405e-01,5.540304762091044669e-17


==> tikz/data/sopenbookqa_Gemma2B_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,2.733125000000000138e-01,1.461503410156415363e-02
2.000000000000000000e+00,2.772968749999999982e-01,1.323499627726217737e-02
3.000000000000000000e+00,2.841875000000000373e-01,1.377967261700750040e-02
4.000000000000000000e+00,2.872265624999999489e-01,1.197319629316699781e-02
5.000000000000000000e+00,2.901015624999999654e-01,1.303830921920935693e-02
6.000000000000000000e+00,2.926874999999999893e-01,1.175743824502612639e-02
7.000000000000000000e+00,2.923671875000000142e-01,1.278762235545906692e-02
8.000000000000000000e+00,2.926953124999999711e-01,1.322540803913271716e-02
9.000000000000000000e+00,2.922890624999999742e-01,1.229574115238203993e-02
1.000000000000000000e+01,2.934687499999999449e-01,1.104496469601359832e-02
1.100000000000000000e+01,2.946718749999999720e-01,1.202015776131926637e-02
1.200000000000000000e+01,2.946874999999999911e-01,1.140806595666396528e-02
1.300000000000000000e+01,2.955703124999999876e-01,1.221033790088122371e-02
1.400000000000000000e+01,2.952031250000000107e-01,1.139551374283033318e-02
1.500000000000000000e+01,2.969687500000000036e-01,1.146942306176077300e-02
1.600000000000000000e+01,2.961015624999999707e-01,1.195734301769425627e-02
1.700000000000000000e+01,2.973671875000000187e-01,1.152724473189276413e-02
1.800000000000000000e+01,2.983749999999999458e-01,1.186499937280788980e-02
1.900000000000000000e+01,2.979609374999999671e-01,1.071520418288582875e-02
2.000000000000000000e+01,2.997343749999999973e-01,1.148403349402242306e-02
2.100000000000000000e+01,2.986249999999999738e-01,1.081503493035261380e-02
2.200000000000000000e+01,2.990468749999999343e-01,1.096855028391352169e-02
2.300000000000000000e+01,2.970390625000000062e-01,1.134249428284715006e-02
2.400000000000000000e+01,2.987968749999999618e-01,1.124288577477985246e-02
2.500000000000000000e+01,2.994609375000000240e-01,1.218048598427951511e-02
2.600000000000000000e+01,2.993906249999999658e-01,1.184217509138172503e-02
2.700000000000000000e+01,3.009374999999999689e-01,1.107719640322596052e-02
2.800000000000000000e+01,3.001093750000000115e-01,1.106136711317599712e-02
2.900000000000000000e+01,3.009687500000000071e-01,9.315847758269400758e-03
3.000000000000000000e+01,3.011328124999999578e-01,1.071518148701229405e-02
3.100000000000000000e+01,3.013906249999999676e-01,1.053896559059969845e-02
3.200000000000000000e+01,3.010468749999999361e-01,1.003950126266803071e-02
3.300000000000000000e+01,3.018515624999999480e-01,1.066182677111555781e-02
3.400000000000000000e+01,3.029296874999999334e-01,1.027988371730172851e-02
3.500000000000000000e+01,3.023203124999999658e-01,1.144258793192198462e-02
3.600000000000000000e+01,3.012968749999999085e-01,9.755261475693211698e-03
3.700000000000000000e+01,3.025390624999999556e-01,1.079299552635443020e-02
3.800000000000000000e+01,3.037421874999999272e-01,1.086510574545514196e-02
3.900000000000000000e+01,3.025078124999999174e-01,1.019841758820955874e-02
4.000000000000000000e+01,3.012031249999999605e-01,9.929995728855951775e-03
4.100000000000000000e+01,3.022421874999999813e-01,1.051457842406426819e-02
4.200000000000000000e+01,3.020546874999999742e-01,1.019254980356017713e-02
4.300000000000000000e+01,3.030937499999999396e-01,1.070978133961719356e-02
4.400000000000000000e+01,3.023515624999999485e-01,1.007450057176176653e-02
4.500000000000000000e+01,3.022109374999999432e-01,1.045289775603179538e-02
4.600000000000000000e+01,3.024999999999999911e-01,1.080279543012171127e-02
4.700000000000000000e+01,3.028984375000000062e-01,1.065580336849435844e-02
4.800000000000000000e+01,3.037265624999999636e-01,1.032108253284536210e-02
4.900000000000000000e+01,3.037499999999999645e-01,9.851820428669770535e-03
5.000000000000000000e+01,3.045703124999999400e-01,1.008923885923784618e-02
5.100000000000000000e+01,3.054609374999999738e-01,9.579812061022584604e-03
5.200000000000000000e+01,3.037499999999999645e-01,9.996108192107914722e-03
5.300000000000000000e+01,3.044296874999999347e-01,1.009309475683391188e-02
5.400000000000000000e+01,3.042109374999999449e-01,1.055218814326654674e-02
5.500000000000000000e+01,3.043906249999999702e-01,9.080902588883655452e-03
5.600000000000000000e+01,3.034609374999999720e-01,9.863190495522882253e-03
5.700000000000000000e+01,3.041562499999999614e-01,1.002443512677373208e-02
5.800000000000000000e+01,3.058046874999999498e-01,1.028508692876710200e-02
5.900000000000000000e+01,3.054765624999999374e-01,1.057083929886792027e-02
6.000000000000000000e+01,3.055312499999999765e-01,9.881742391138570100e-03
6.100000000000000000e+01,3.052265624999999649e-01,9.901235896405293294e-03
6.200000000000000000e+01,3.052499999999999103e-01,9.817002641133965382e-03
6.300000000000000000e+01,3.051796875000000187e-01,9.530564058049847964e-03
6.400000000000000000e+01,3.066093749999999618e-01,9.826696247669864867e-03
6.500000000000000000e+01,3.065937499999999427e-01,1.038963678523859707e-02
6.600000000000000000e+01,3.076640625000000018e-01,9.182776420130314352e-03
6.700000000000000000e+01,3.055546874999999218e-01,9.662240351941011815e-03
6.800000000000000000e+01,3.069999999999999396e-01,1.010605243009576534e-02
6.900000000000000000e+01,3.063359374999999885e-01,1.015657755383200453e-02
7.000000000000000000e+01,3.063828124999999347e-01,9.614856446882792673e-03
7.100000000000000000e+01,3.065468749999999964e-01,9.803405566454407097e-03
7.200000000000000000e+01,3.065390624999999591e-01,9.276053722643578039e-03
7.300000000000000000e+01,3.061093749999999059e-01,9.493995132701861517e-03
7.400000000000000000e+01,3.074062499999999920e-01,9.947283226075685422e-03
7.500000000000000000e+01,3.066093749999999618e-01,9.329451608490996195e-03
7.600000000000000000e+01,3.065312499999999218e-01,1.026340823694217412e-02
7.700000000000000000e+01,3.061953124999999831e-01,1.008335577652368087e-02
7.800000000000000000e+01,3.062890624999999867e-01,1.002382558109207039e-02
7.900000000000000000e+01,3.062890624999999867e-01,9.308924084286220035e-03
8.000000000000000000e+01,3.061796875000000195e-01,9.045439630711190476e-03
8.100000000000000000e+01,3.057890624999999307e-01,8.940923570840489387e-03
8.200000000000000000e+01,3.069218749999999551e-01,9.582416918908416223e-03
8.300000000000000000e+01,3.073749999999999538e-01,9.171941649327974497e-03
8.400000000000000000e+01,3.066093749999999618e-01,9.120238217074536427e-03
8.500000000000000000e+01,3.077109374999999480e-01,1.026319201849797309e-02
8.600000000000000000e+01,3.077343750000000044e-01,9.032138359563788785e-03
8.700000000000000000e+01,3.079453124999999569e-01,8.953671154340991228e-03
8.800000000000000000e+01,3.073828124999999911e-01,8.551624956514831608e-03
8.900000000000000000e+01,3.072499999999999121e-01,9.220177501097857192e-03
9.000000000000000000e+01,3.062031249999999649e-01,9.365354960750615562e-03
9.100000000000000000e+01,3.075781249999999800e-01,9.787317589774685925e-03
9.200000000000000000e+01,3.068906249999999725e-01,8.581252187475817139e-03
9.300000000000000000e+01,3.075937499999999436e-01,8.894922698115348067e-03
9.400000000000000000e+01,3.076249999999999818e-01,9.630528630976723306e-03
9.500000000000000000e+01,3.073359374999999893e-01,9.467353155883130589e-03
9.600000000000000000e+01,3.074140624999999738e-01,9.570567189198211228e-03
9.700000000000000000e+01,3.089531249999999396e-01,8.750639220675718311e-03
9.800000000000000000e+01,3.077109374999999480e-01,8.684394827585909318e-03
9.900000000000000000e+01,3.085156249999999600e-01,9.316722236364682538e-03
1.000000000000000000e+02,3.077890624999999325e-01,8.576642195079175676e-03
1.010000000000000000e+02,3.088437499999999725e-01,8.965508919997384335e-03
1.020000000000000000e+02,3.075234374999999964e-01,8.827323026225937855e-03
1.030000000000000000e+02,3.087656249999999325e-01,8.783150100102695215e-03
1.040000000000000000e+02,3.074609374999999756e-01,9.470332412944822142e-03
1.050000000000000000e+02,3.087578124999999507e-01,8.942745766723393316e-03
1.060000000000000000e+02,3.090312499999999796e-01,8.803905659638417563e-03
1.070000000000000000e+02,3.086875000000000036e-01,8.657557819211849151e-03
1.080000000000000000e+02,3.084140624999999192e-01,9.302547530875749163e-03
1.090000000000000000e+02,3.079531249999999942e-01,8.761304537478635523e-03
1.100000000000000000e+02,3.102421874999999885e-01,9.219541160075960667e-03
1.110000000000000000e+02,3.081171874999999449e-01,8.322414620573263117e-03
1.120000000000000000e+02,3.086406249999998908e-01,8.280805591555468262e-03
1.130000000000000000e+02,3.097421874999999880e-01,8.737188369442023747e-03
1.140000000000000000e+02,3.081093749999999631e-01,8.675054244663835817e-03
1.150000000000000000e+02,3.089296874999999387e-01,8.912618251953715459e-03
1.160000000000000000e+02,3.105156249999999618e-01,8.528263265112438415e-03
1.170000000000000000e+02,3.100156249999999614e-01,8.748971590481404575e-03
1.180000000000000000e+02,3.098359374999999916e-01,8.943643129726652416e-03
1.190000000000000000e+02,3.103515624999999556e-01,8.533832730376137918e-03
1.200000000000000000e+02,3.102812500000000084e-01,8.265005219843893705e-03
1.210000000000000000e+02,3.092109374999999494e-01,8.651625288706561723e-03
1.220000000000000000e+02,3.094531249999999956e-01,8.232855668075444652e-03
1.230000000000000000e+02,3.101015624999999831e-01,8.152572193225821051e-03
1.240000000000000000e+02,3.090078124999999787e-01,8.912891108853964947e-03
1.250000000000000000e+02,3.103593749999999929e-01,8.424288005800216472e-03
1.260000000000000000e+02,3.102343749999999512e-01,8.204093478590281097e-03
1.270000000000000000e+02,3.098593749999999369e-01,8.395602309083954884e-03
1.280000000000000000e+02,3.093515624999999547e-01,8.487197815001892506e-03
1.290000000000000000e+02,3.102421874999999885e-01,7.889554828322393326e-03
1.300000000000000000e+02,3.101249999999999840e-01,8.231097907487557042e-03
1.310000000000000000e+02,3.104062499999999947e-01,8.760929805139624008e-03
1.320000000000000000e+02,3.108906249999999760e-01,7.851971300723984901e-03
1.330000000000000000e+02,3.094062499999999938e-01,8.144069958342783910e-03
1.340000000000000000e+02,3.103437499999999738e-01,7.807446809356690179e-03
1.350000000000000000e+02,3.105234374999999991e-01,8.340482909019245050e-03
1.360000000000000000e+02,3.089765624999999405e-01,8.320398115802367378e-03
1.370000000000000000e+02,3.106249999999999845e-01,8.147473409419545703e-03
1.380000000000000000e+02,3.105390624999999627e-01,8.795473140351579150e-03
1.390000000000000000e+02,3.098750000000000115e-01,7.780050313421986441e-03
1.400000000000000000e+02,3.098515625000000107e-01,8.053894187029998070e-03
1.410000000000000000e+02,3.099062499999999942e-01,7.536616194127683001e-03
1.420000000000000000e+02,3.099296874999999951e-01,7.644517980595122442e-03
1.430000000000000000e+02,3.091718749999999849e-01,7.570277097355115545e-03
1.440000000000000000e+02,3.098750000000000115e-01,7.963926450791644976e-03
1.450000000000000000e+02,3.094765624999999964e-01,6.996902976645561455e-03
1.460000000000000000e+02,3.094999999999999418e-01,8.354033951839232724e-03
1.470000000000000000e+02,3.099218749999999578e-01,7.484988218970848109e-03
1.480000000000000000e+02,3.095078124999999791e-01,7.999509803804694813e-03
1.490000000000000000e+02,3.102109374999999503e-01,8.013755046271027818e-03
1.500000000000000000e+02,3.097890624999999343e-01,7.557975501220078225e-03
1.510000000000000000e+02,3.101718749999999858e-01,7.674414894236022966e-03
1.520000000000000000e+02,3.089687499999999587e-01,6.671779816090827805e-03
1.530000000000000000e+02,3.099218749999999578e-01,7.036988849092834335e-03
1.540000000000000000e+02,3.098437499999999734e-01,7.556209598862754888e-03
1.550000000000000000e+02,3.090234374999999423e-01,7.907997079005312652e-03
1.560000000000000000e+02,3.092187499999999867e-01,7.725784309095199386e-03
1.570000000000000000e+02,3.089062499999999933e-01,8.124936396039591016e-03
1.580000000000000000e+02,3.098281250000000098e-01,7.753105942199737220e-03
1.590000000000000000e+02,3.091874999999999485e-01,7.259235362934226242e-03
1.600000000000000000e+02,3.099374999999999769e-01,7.580180998424226706e-03
1.610000000000000000e+02,3.088281249999999534e-01,6.810508445911279962e-03
1.620000000000000000e+02,3.101093750000000204e-01,7.189740177032106876e-03
1.630000000000000000e+02,3.092578124999999512e-01,6.724999638378195525e-03
1.640000000000000000e+02,3.094609374999999774e-01,7.064353816475931781e-03
1.650000000000000000e+02,3.093593749999999920e-01,6.826059445143898077e-03
1.660000000000000000e+02,3.093593749999999920e-01,7.081223459327768734e-03
1.670000000000000000e+02,3.086484374999999836e-01,6.660283402378616019e-03
1.680000000000000000e+02,3.084843749999999218e-01,7.249832280362443655e-03
1.690000000000000000e+02,3.079374999999999751e-01,7.403595719107341176e-03
1.700000000000000000e+02,3.088984375000000115e-01,7.453450712870045465e-03
1.710000000000000000e+02,3.085937500000000000e-01,7.548996892674100095e-03
1.720000000000000000e+02,3.089218750000000124e-01,6.741022997333841540e-03
1.730000000000000000e+02,3.095937499999999454e-01,7.142177566338235410e-03
1.740000000000000000e+02,3.080859374999999623e-01,7.634171941060866745e-03
1.750000000000000000e+02,3.083906250000000293e-01,6.651098472804452960e-03
1.760000000000000000e+02,3.084999999999999964e-01,7.017487882908706419e-03
1.770000000000000000e+02,3.088437499999999725e-01,7.103939280947795497e-03
1.780000000000000000e+02,3.087109375000000044e-01,7.322108033249970400e-03
1.790000000000000000e+02,3.086796874999999662e-01,6.465031462362623438e-03
1.800000000000000000e+02,3.086484374999999836e-01,6.603960424467867837e-03
1.810000000000000000e+02,3.085234374999999973e-01,7.153094994204189060e-03
1.820000000000000000e+02,3.091093750000000195e-01,6.873208999115724624e-03
1.830000000000000000e+02,3.087499999999999689e-01,6.242816883900605476e-03
1.840000000000000000e+02,3.085390624999999609e-01,6.732697777115555227e-03
1.850000000000000000e+02,3.083359374999999902e-01,6.983891798260160981e-03
1.860000000000000000e+02,3.086796874999999662e-01,6.717690906029355827e-03
1.870000000000000000e+02,3.086484374999999281e-01,6.549529752626888010e-03
1.880000000000000000e+02,3.087578125000000062e-01,6.482837076189737653e-03
1.890000000000000000e+02,3.085078124999999782e-01,6.415564844677721333e-03
1.900000000000000000e+02,3.085468749999999982e-01,6.478770329356090159e-03
1.910000000000000000e+02,3.086328124999999645e-01,6.399624373400570471e-03
1.920000000000000000e+02,3.088828124999999369e-01,6.689466827759054691e-03
1.930000000000000000e+02,3.087578125000000062e-01,6.390954324589435097e-03
1.940000000000000000e+02,3.082499999999999685e-01,6.587336040384571614e-03
1.950000000000000000e+02,3.081718749999999840e-01,5.951959916552622583e-03
1.960000000000000000e+02,3.082109374999999485e-01,6.444196066053799708e-03
1.970000000000000000e+02,3.085234374999999973e-01,6.207143924575067584e-03
1.980000000000000000e+02,3.081093749999999076e-01,6.654607689559588132e-03
1.990000000000000000e+02,3.091874999999999485e-01,5.901592477824873194e-03
2.000000000000000000e+02,3.084531249999999947e-01,6.183773639148956898e-03
2.010000000000000000e+02,3.084062499999999929e-01,5.636785103541024772e-03
2.020000000000000000e+02,3.088046874999999525e-01,5.721906288631048443e-03
2.030000000000000000e+02,3.075468749999999418e-01,6.020534737164203939e-03
2.040000000000000000e+02,3.081093749999999631e-01,6.026187178192762318e-03
2.050000000000000000e+02,3.079609374999999760e-01,5.696476272755824667e-03
2.060000000000000000e+02,3.078281250000000080e-01,6.152547635935168638e-03
2.070000000000000000e+02,3.081328124999999640e-01,5.954262892695518297e-03
2.080000000000000000e+02,3.082265625000000231e-01,5.659212858260178475e-03
2.090000000000000000e+02,3.072734374999999685e-01,5.813194228655865770e-03
2.100000000000000000e+02,3.076562499999999645e-01,5.857500429709481399e-03
2.110000000000000000e+02,3.072187499999999294e-01,5.501945181316346759e-03
2.120000000000000000e+02,3.080781249999999805e-01,6.065286023966985976e-03
2.130000000000000000e+02,3.073984374999999547e-01,5.667629214618484859e-03
2.140000000000000000e+02,3.067187499999999289e-01,5.482107436517944139e-03
2.150000000000000000e+02,3.072109375000000031e-01,5.253351487217381745e-03
2.160000000000000000e+02,3.067499999999999671e-01,5.239776037035169878e-03
2.170000000000000000e+02,3.060156249999999578e-01,5.503425710639622825e-03
2.180000000000000000e+02,3.065546874999999227e-01,5.488308895559176198e-03
2.190000000000000000e+02,3.066249999999999809e-01,5.115019464724809145e-03
2.200000000000000000e+02,3.063359374999999885e-01,5.008595481419725499e-03
2.210000000000000000e+02,3.062343749999999476e-01,5.171734575691295729e-03
2.220000000000000000e+02,3.057734374999999671e-01,5.268975112430178409e-03
2.230000000000000000e+02,3.059999999999999942e-01,5.242745590142368177e-03
2.240000000000000000e+02,3.057187499999999281e-01,4.433578101938913558e-03
2.250000000000000000e+02,3.052968749999999676e-01,4.695157493742954657e-03
2.260000000000000000e+02,3.057499999999999662e-01,4.902155485566456888e-03
2.270000000000000000e+02,3.049687500000000107e-01,4.844568541983558345e-03
2.280000000000000000e+02,3.054765624999999929e-01,4.338704362450512830e-03
2.290000000000000000e+02,3.052421874999999840e-01,4.382927781044558026e-03
2.300000000000000000e+02,3.050390624999999578e-01,4.674464689799978992e-03
2.310000000000000000e+02,3.050624999999999587e-01,4.303197616613312418e-03
2.320000000000000000e+02,3.054062499999999902e-01,4.037639060500505632e-03
2.330000000000000000e+02,3.048593749999999325e-01,4.286862339281882761e-03
2.340000000000000000e+02,3.052031249999999085e-01,4.352841327967191254e-03
2.350000000000000000e+02,3.054765624999999374e-01,4.068412713072639547e-03
2.360000000000000000e+02,3.056406249999999436e-01,3.900981369094624635e-03
2.370000000000000000e+02,3.052343749999999467e-01,3.780935949430580187e-03
2.380000000000000000e+02,3.055312499999999765e-01,3.881388295091885328e-03
2.390000000000000000e+02,3.052421874999999840e-01,3.988789921631688898e-03
2.400000000000000000e+02,3.051874999999999449e-01,3.916939168708380090e-03
2.410000000000000000e+02,3.049453124999999543e-01,3.725626040934219233e-03
2.420000000000000000e+02,3.055468749999999956e-01,3.617638103441365559e-03
2.430000000000000000e+02,3.057656249999999298e-01,3.176970573257851659e-03
2.440000000000000000e+02,3.053437500000000249e-01,3.315891461850108569e-03
2.450000000000000000e+02,3.054218749999999538e-01,3.157621562182698609e-03
2.460000000000000000e+02,3.056953124999999827e-01,2.996907858453821960e-03
2.470000000000000000e+02,3.052499999999999658e-01,2.973292270542883010e-03
2.480000000000000000e+02,3.056093749999999609e-01,2.745309051797862904e-03
2.490000000000000000e+02,3.057343749999999472e-01,2.591468718069258985e-03
2.500000000000000000e+02,3.056640625000000000e-01,2.333239239811160919e-03
2.510000000000000000e+02,3.057421874999999845e-01,2.082897165755632964e-03
2.520000000000000000e+02,3.060624999999999596e-01,1.780788091177875091e-03
2.530000000000000000e+02,3.058437499999999698e-01,1.488934541891924479e-03
2.540000000000000000e+02,3.057578125000000036e-01,1.407296681377578646e-03
2.550000000000000000e+02,3.058828125000000453e-01,1.014456545009230189e-03
2.560000000000000000e+02,3.059999999999999942e-01,0.000000000000000000e+00


==> tikz/data/sopenbookqa_Llama2_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,3.167656249999999951e-01,1.485624205563319464e-02
2.000000000000000000e+00,3.245390624999999751e-01,1.522050753779818216e-02
3.000000000000000000e+00,3.302578124999999698e-01,1.378249388339840113e-02
4.000000000000000000e+00,3.306718750000000040e-01,1.309118536425350060e-02
5.000000000000000000e+00,3.327968749999999920e-01,1.287555484052480513e-02
6.000000000000000000e+00,3.320781250000000018e-01,1.347348419172232116e-02
7.000000000000000000e+00,3.318906249999999947e-01,1.331640360827072815e-02
8.000000000000000000e+00,3.309765624999999600e-01,1.260224477795839765e-02
9.000000000000000000e+00,3.338828124999999591e-01,1.289171971681083405e-02
1.000000000000000000e+01,3.342187500000000089e-01,1.303866593400265263e-02
1.100000000000000000e+01,3.343125000000000124e-01,1.322522645499849513e-02
1.200000000000000000e+01,3.340859374999999298e-01,1.264574325497781933e-02
1.300000000000000000e+01,3.320390624999999818e-01,1.243122862145614252e-02
1.400000000000000000e+01,3.333984374999999778e-01,1.133558828514991297e-02
1.500000000000000000e+01,3.318750000000000311e-01,1.165723168611045024e-02
1.600000000000000000e+01,3.299218749999999756e-01,1.215951653695373537e-02
1.700000000000000000e+01,3.312578124999999707e-01,1.225649742322834461e-02
1.800000000000000000e+01,3.311718750000000044e-01,1.154123675844130788e-02
1.900000000000000000e+01,3.304843750000000524e-01,1.113412001034070134e-02
2.000000000000000000e+01,3.300078124999999973e-01,1.121352441758670382e-02
2.100000000000000000e+01,3.293906249999999925e-01,1.170069961990866277e-02
2.200000000000000000e+01,3.296171875000000195e-01,1.144067499148106702e-02
2.300000000000000000e+01,3.281406250000000191e-01,1.138142002519383807e-02
2.400000000000000000e+01,3.294921874999999778e-01,1.174468741146379377e-02
2.500000000000000000e+01,3.285781249999999987e-01,1.163558835394293625e-02
2.600000000000000000e+01,3.274687499999999751e-01,1.091882855990616852e-02
2.700000000000000000e+01,3.279999999999999583e-01,1.110683878087190615e-02
2.800000000000000000e+01,3.284374999999999378e-01,1.044664040349070275e-02
2.900000000000000000e+01,3.277656249999999494e-01,1.080026255265239925e-02
3.000000000000000000e+01,3.283828125000000098e-01,1.022670730563728786e-02
3.100000000000000000e+01,3.285000000000000142e-01,1.122531879730670826e-02
3.200000000000000000e+01,3.276562499999999822e-01,9.841101374571420424e-03
3.300000000000000000e+01,3.281171874999999627e-01,1.185523647209698120e-02
3.400000000000000000e+01,3.279453125000000302e-01,9.819228807672828949e-03
3.500000000000000000e+01,3.279921874999999765e-01,1.072688617737024494e-02
3.600000000000000000e+01,3.272031250000000391e-01,9.666307464590604553e-03
3.700000000000000000e+01,3.272265624999999845e-01,1.030334828562743006e-02
3.800000000000000000e+01,3.276484375000000004e-01,1.062490272329010520e-02
3.900000000000000000e+01,3.268906249999999902e-01,1.006069856630360457e-02
4.000000000000000000e+01,3.256796874999999813e-01,9.686473053387795185e-03
4.100000000000000000e+01,3.266015624999999978e-01,9.983519371779306720e-03
4.200000000000000000e+01,3.262421875000000027e-01,1.039548397441200644e-02
4.300000000000000000e+01,3.262734374999999853e-01,9.839343595636660181e-03
4.400000000000000000e+01,3.261718750000000000e-01,9.989963348495337764e-03
4.500000000000000000e+01,3.256015624999999969e-01,9.506778121578223634e-03
4.600000000000000000e+01,3.263515624999999698e-01,9.388369196368200054e-03
4.700000000000000000e+01,3.263828125000000080e-01,1.040025523014411965e-02
4.800000000000000000e+01,3.255000000000000115e-01,1.059182564188136839e-02
4.900000000000000000e+01,3.259921874999999747e-01,1.002952535721659579e-02
5.000000000000000000e+01,3.258828124999999520e-01,9.957201092637521511e-03
5.100000000000000000e+01,3.267812500000000231e-01,1.039225804324325590e-02
5.200000000000000000e+01,3.266406249999999623e-01,9.791391736626508038e-03
5.300000000000000000e+01,3.262890625000000044e-01,9.832569039193465518e-03
5.400000000000000000e+01,3.262187500000000018e-01,9.981256753601874462e-03
5.500000000000000000e+01,3.261796874999999818e-01,1.057780776074827150e-02
5.600000000000000000e+01,3.256093749999999787e-01,8.879859057843183731e-03
5.700000000000000000e+01,3.256640625000000178e-01,9.719631819378767371e-03
5.800000000000000000e+01,3.267265624999999840e-01,9.528343827208076225e-03
5.900000000000000000e+01,3.258203124999999867e-01,9.720557536130819756e-03
6.000000000000000000e+01,3.261953125000000009e-01,8.972555296060098426e-03
6.100000000000000000e+01,3.265078124999999387e-01,9.545709076356143075e-03
6.200000000000000000e+01,3.266562499999999813e-01,9.394457758480558029e-03
6.300000000000000000e+01,3.268437499999999885e-01,9.777634687275910119e-03
6.400000000000000000e+01,3.253046874999999671e-01,9.481547587277382866e-03
6.500000000000000000e+01,3.256406250000000169e-01,9.740392353014408131e-03
6.600000000000000000e+01,3.260312499999999947e-01,8.655928446808272905e-03
6.700000000000000000e+01,3.257187499999999458e-01,9.069500348744444218e-03
6.800000000000000000e+01,3.255468749999999578e-01,8.352971348579773386e-03
6.900000000000000000e+01,3.266796874999999822e-01,1.025695822944710199e-02
7.000000000000000000e+01,3.259765625000000666e-01,9.498691160094841976e-03
7.100000000000000000e+01,3.258515624999999694e-01,9.440033835385847755e-03
7.200000000000000000e+01,3.263906249999999898e-01,9.184858437320564048e-03
7.300000000000000000e+01,3.269374999999999920e-01,9.253666851284012701e-03
7.400000000000000000e+01,3.256718749999999440e-01,8.488132594489458324e-03
7.500000000000000000e+01,3.271328124999999809e-01,9.148044033035162420e-03
7.600000000000000000e+01,3.267968749999999867e-01,8.803394618517255618e-03
7.700000000000000000e+01,3.277890624999999503e-01,9.395878178806535419e-03
7.800000000000000000e+01,3.277187499999999476e-01,9.542807506037009543e-03
7.900000000000000000e+01,3.270234374999999583e-01,8.853291804645894297e-03
8.000000000000000000e+01,3.280468749999999600e-01,9.379055543037233961e-03
8.100000000000000000e+01,3.273906249999999907e-01,9.395946120638707863e-03
8.200000000000000000e+01,3.282109374999999662e-01,9.116754443105041725e-03
8.300000000000000000e+01,3.269296875000000102e-01,8.686214843497313057e-03
8.400000000000000000e+01,3.269843749999999938e-01,8.258455753934192470e-03
8.500000000000000000e+01,3.273281249999999698e-01,8.669557970771081187e-03
8.600000000000000000e+01,3.272343749999999662e-01,9.371273578467887583e-03
8.700000000000000000e+01,3.278359374999999520e-01,8.539473319355499192e-03
8.800000000000000000e+01,3.274453125000000298e-01,9.214528026490170776e-03
8.900000000000000000e+01,3.284296874999999560e-01,8.887698483776407254e-03
9.000000000000000000e+01,3.274453124999999742e-01,8.532208233196749564e-03
9.100000000000000000e+01,3.286562499999999831e-01,9.113582884689696781e-03
9.200000000000000000e+01,3.281093749999999809e-01,8.206701612820326008e-03
9.300000000000000000e+01,3.289374999999999383e-01,9.039257226466436076e-03
9.400000000000000000e+01,3.284531250000000124e-01,9.706076860171891293e-03
9.500000000000000000e+01,3.278828125000000093e-01,8.031185417006302465e-03
9.600000000000000000e+01,3.297343749999999685e-01,8.333033392786317467e-03
9.700000000000000000e+01,3.286718749999999467e-01,8.955670659698277553e-03
9.800000000000000000e+01,3.281093749999999254e-01,8.671465235963380508e-03
9.900000000000000000e+01,3.282734375000000426e-01,8.547614265416418264e-03
1.000000000000000000e+02,3.291874999999999662e-01,8.376128764168445581e-03
1.010000000000000000e+02,3.288671875000000466e-01,8.817096139802573992e-03
1.020000000000000000e+02,3.278671874999999347e-01,8.063822358604413529e-03
1.030000000000000000e+02,3.293281249999999716e-01,8.744634263630998369e-03
1.040000000000000000e+02,3.293515624999999725e-01,8.672232932021451540e-03
1.050000000000000000e+02,3.293671875000000471e-01,8.144006503317029189e-03
1.060000000000000000e+02,3.302421875000000062e-01,7.802270540275927334e-03
1.070000000000000000e+02,3.290781249999999991e-01,8.976934884590566377e-03
1.080000000000000000e+02,3.292578124999999689e-01,7.742696916756273626e-03
1.090000000000000000e+02,3.297109375000000231e-01,8.104043611674497521e-03
1.100000000000000000e+02,3.293828125000000107e-01,8.242077760924159183e-03
1.110000000000000000e+02,3.298515625000000284e-01,7.997655146383026575e-03
1.120000000000000000e+02,3.298515625000000284e-01,8.205142018560500697e-03
1.130000000000000000e+02,3.293749999999999734e-01,7.766033997266083393e-03
1.140000000000000000e+02,3.292343749999999680e-01,8.175587057539575320e-03
1.150000000000000000e+02,3.302578125000000253e-01,7.811740235430040223e-03
1.160000000000000000e+02,3.295390624999999796e-01,8.257907276516773115e-03
1.170000000000000000e+02,3.297421874999999503e-01,8.022096035665959163e-03
1.180000000000000000e+02,3.297343750000000240e-01,8.293717443175729551e-03
1.190000000000000000e+02,3.304296874999999578e-01,7.851920971185534850e-03
1.200000000000000000e+02,3.309140624999999947e-01,8.381494665094744653e-03
1.210000000000000000e+02,3.302109374999999680e-01,8.192387416124526089e-03
1.220000000000000000e+02,3.304843749999999969e-01,8.475172599048209909e-03
1.230000000000000000e+02,3.302421875000000062e-01,8.117086837986182968e-03
1.240000000000000000e+02,3.310078124999999982e-01,8.044618854223464441e-03
1.250000000000000000e+02,3.307890625000000084e-01,7.960165752874092879e-03
1.260000000000000000e+02,3.310546874999999445e-01,7.512178018375665137e-03
1.270000000000000000e+02,3.317031249999999876e-01,7.831254726010232134e-03
1.280000000000000000e+02,3.313593750000000115e-01,7.384634773588982966e-03
1.290000000000000000e+02,3.309843749999999973e-01,7.483298524670689914e-03
1.300000000000000000e+02,3.316953125000000058e-01,7.517614690979005504e-03
1.310000000000000000e+02,3.311874999999999680e-01,7.925479769199111554e-03
1.320000000000000000e+02,3.306093749999999831e-01,7.963178270716173013e-03
1.330000000000000000e+02,3.311093749999999281e-01,7.956334504962934984e-03
1.340000000000000000e+02,3.320312500000000000e-01,7.319222067484476568e-03
1.350000000000000000e+02,3.316562499999999858e-01,7.607530060320303808e-03
1.360000000000000000e+02,3.317421875000000075e-01,7.281708968768016779e-03
1.370000000000000000e+02,3.320703124999999645e-01,7.654691187695836230e-03
1.380000000000000000e+02,3.316718749999999494e-01,7.889419970493213516e-03
1.390000000000000000e+02,3.327187499999999520e-01,7.995073872434256892e-03
1.400000000000000000e+02,3.326484374999999494e-01,8.002032663703187096e-03
1.410000000000000000e+02,3.325781250000000022e-01,7.477706815714952812e-03
1.420000000000000000e+02,3.326406249999999121e-01,6.979385292856945568e-03
1.430000000000000000e+02,3.314062500000000133e-01,7.415870561624602481e-03
1.440000000000000000e+02,3.333281249999999751e-01,7.565135446181125642e-03
1.450000000000000000e+02,3.330781250000000027e-01,7.439101003172931582e-03
1.460000000000000000e+02,3.336484374999999503e-01,7.335314977362634298e-03
1.470000000000000000e+02,3.331562499999999316e-01,7.437874994633724909e-03
1.480000000000000000e+02,3.332499999999999907e-01,6.561294358401208518e-03
1.490000000000000000e+02,3.331562499999999316e-01,7.425309017662634972e-03
1.500000000000000000e+02,3.328437499999999938e-01,7.783487960092356703e-03
1.510000000000000000e+02,3.332109374999999707e-01,7.499055550132217689e-03
1.520000000000000000e+02,3.337578124999999729e-01,7.295055725285407196e-03
1.530000000000000000e+02,3.341796874999999889e-01,7.126356618748987300e-03
1.540000000000000000e+02,3.333984374999999778e-01,7.116419162233696659e-03
1.550000000000000000e+02,3.339843750000000000e-01,6.921442883917392278e-03
1.560000000000000000e+02,3.336640624999999694e-01,7.061461521047148783e-03
1.570000000000000000e+02,3.343984374999999787e-01,7.189313127763123125e-03
1.580000000000000000e+02,3.344531250000000178e-01,7.383712620508515838e-03
1.590000000000000000e+02,3.345937500000000231e-01,7.144356429642510081e-03
1.600000000000000000e+02,3.348749999999999782e-01,6.940547977334416557e-03
1.610000000000000000e+02,3.348046874999999201e-01,6.666670213196198951e-03
1.620000000000000000e+02,3.343437499999999951e-01,7.075399921325476425e-03
1.630000000000000000e+02,3.345312499999999467e-01,7.050609157665979447e-03
1.640000000000000000e+02,3.347656249999999556e-01,6.459071231014188071e-03
1.650000000000000000e+02,3.352421874999998996e-01,7.570417640330493782e-03
1.660000000000000000e+02,3.343437499999999396e-01,6.398488999646649231e-03
1.670000000000000000e+02,3.349609375000000000e-01,6.515951505899755976e-03
1.680000000000000000e+02,3.343437500000000506e-01,6.225887338504524152e-03
1.690000000000000000e+02,3.349453124999999809e-01,6.930234434639718707e-03
1.700000000000000000e+02,3.350078125000000018e-01,6.527995495904733055e-03
1.710000000000000000e+02,3.353046874999999760e-01,7.188467410787449663e-03
1.720000000000000000e+02,3.353359374999999587e-01,6.808986215872202437e-03
1.730000000000000000e+02,3.358984374999999800e-01,6.926338209488315349e-03
1.740000000000000000e+02,3.357968749999999947e-01,6.586579179804089544e-03
1.750000000000000000e+02,3.358125000000000138e-01,6.655210649842289300e-03
1.760000000000000000e+02,3.356171874999999694e-01,6.773283628266965964e-03
1.770000000000000000e+02,3.361640624999999716e-01,6.326126843225306912e-03
1.780000000000000000e+02,3.361562499999999898e-01,6.170644070842779862e-03
1.790000000000000000e+02,3.364374999999999449e-01,6.302059449687293091e-03
1.800000000000000000e+02,3.357109374999999729e-01,6.397533989582221241e-03
1.810000000000000000e+02,3.362265624999999925e-01,6.486999682693716900e-03
1.820000000000000000e+02,3.373124999999999596e-01,5.985390774522186125e-03
1.830000000000000000e+02,3.371562499999999907e-01,6.258301879300106653e-03
1.840000000000000000e+02,3.366640625000000275e-01,6.597697209105227514e-03
1.850000000000000000e+02,3.372734374999999396e-01,6.049362244097403717e-03
1.860000000000000000e+02,3.375078124999999485e-01,6.394910541717980547e-03
1.870000000000000000e+02,3.363125000000000142e-01,5.982789844133425995e-03
1.880000000000000000e+02,3.366015624999999512e-01,6.205106273996862688e-03
1.890000000000000000e+02,3.373046874999999778e-01,6.242889924617830814e-03
1.900000000000000000e+02,3.373828125000000178e-01,6.081957873569611428e-03
1.910000000000000000e+02,3.372265625000000488e-01,5.847231336248874707e-03
1.920000000000000000e+02,3.374296875000000195e-01,5.679074284390578028e-03
1.930000000000000000e+02,3.367421874999999565e-01,6.453359869031144447e-03
1.940000000000000000e+02,3.374921874999999849e-01,5.873499270200234490e-03
1.950000000000000000e+02,3.375000000000000222e-01,6.424660659633282464e-03
1.960000000000000000e+02,3.378124999999999600e-01,6.103835625123048107e-03
1.970000000000000000e+02,3.380781250000000071e-01,5.536731782620928598e-03
1.980000000000000000e+02,3.373906249999999440e-01,6.066087880915361878e-03
1.990000000000000000e+02,3.375234374999999676e-01,5.557572523511097526e-03
2.000000000000000000e+02,3.378124999999999600e-01,5.724885943505579090e-03
2.010000000000000000e+02,3.383906249999999449e-01,5.714660476176734206e-03
2.020000000000000000e+02,3.382265624999999387e-01,5.943593279325124282e-03
2.030000000000000000e+02,3.380781250000000071e-01,5.995600689377088635e-03
2.040000000000000000e+02,3.384296875000000204e-01,6.044174084988754997e-03
2.050000000000000000e+02,3.384453124999999840e-01,5.287542946261544058e-03
2.060000000000000000e+02,3.379999999999999671e-01,5.254607020666162906e-03
2.070000000000000000e+02,3.385000000000000231e-01,5.322297271764056710e-03
2.080000000000000000e+02,3.383203124999999978e-01,6.053501535192316874e-03
2.090000000000000000e+02,3.386093749999999902e-01,5.444069167916426588e-03
2.100000000000000000e+02,3.381171874999999716e-01,5.747096839423531701e-03
2.110000000000000000e+02,3.384062499999999640e-01,5.336078654645207142e-03
2.120000000000000000e+02,3.386796874999999929e-01,5.581282774815413128e-03
2.130000000000000000e+02,3.387499999999999956e-01,5.143845251256251236e-03
2.140000000000000000e+02,3.389999999999999680e-01,5.230857262847079386e-03
2.150000000000000000e+02,3.388749999999999818e-01,5.181529603045536073e-03
2.160000000000000000e+02,3.390390624999999880e-01,5.230711974735925522e-03
2.170000000000000000e+02,3.383671874999999996e-01,5.281744632398236751e-03
2.180000000000000000e+02,3.387890624999999600e-01,4.894453851242793266e-03
2.190000000000000000e+02,3.393749999999999822e-01,5.059951861477220321e-03
2.200000000000000000e+02,3.394453124999999849e-01,4.998534561513583684e-03
2.210000000000000000e+02,3.387656249999999591e-01,5.509785246544088647e-03
2.220000000000000000e+02,3.390234374999999689e-01,4.701129665961859515e-03
2.230000000000000000e+02,3.384843749999999485e-01,5.087536269337909756e-03
2.240000000000000000e+02,3.383515624999999805e-01,5.087697596044174486e-03
2.250000000000000000e+02,3.394374999999999476e-01,5.194654540743324188e-03
2.260000000000000000e+02,3.386796874999999929e-01,4.729958487737473058e-03
2.270000000000000000e+02,3.390781250000000080e-01,4.610273378289838492e-03
2.280000000000000000e+02,3.394843749999999494e-01,4.612593782328775448e-03
2.290000000000000000e+02,3.397656249999999600e-01,4.450303841329884304e-03
2.300000000000000000e+02,3.395546874999999520e-01,4.249620891766147865e-03
2.310000000000000000e+02,3.393437499999999440e-01,4.220456943192104314e-03
2.320000000000000000e+02,3.397499999999999964e-01,4.003889159888066387e-03
2.330000000000000000e+02,3.401953125000000133e-01,4.268349891663669390e-03
2.340000000000000000e+02,3.398437500000000000e-01,4.119683226082846740e-03
2.350000000000000000e+02,3.395000000000000240e-01,4.141467248785452547e-03
2.360000000000000000e+02,3.394218749999999840e-01,3.993398005015160596e-03
2.370000000000000000e+02,3.395468750000000258e-01,3.789930083644080759e-03
2.380000000000000000e+02,3.397890624999999609e-01,3.980795031850172319e-03
2.390000000000000000e+02,3.398749999999999827e-01,3.669200869324976220e-03
2.400000000000000000e+02,3.396562499999999929e-01,3.739446888915442125e-03
2.410000000000000000e+02,3.394687499999999858e-01,3.537321856206586488e-03
2.420000000000000000e+02,3.394843750000000049e-01,3.664923385846482855e-03
2.430000000000000000e+02,3.398671875000000009e-01,3.365818321991491651e-03
2.440000000000000000e+02,3.398593749999999636e-01,3.274080201723089147e-03
2.450000000000000000e+02,3.398124999999999618e-01,3.130743748733421251e-03
2.460000000000000000e+02,3.401640624999999751e-01,2.923878197865506512e-03
2.470000000000000000e+02,3.404140624999999476e-01,2.872186070053889435e-03
2.480000000000000000e+02,3.402421874999999596e-01,2.736825090479007988e-03
2.490000000000000000e+02,3.402343749999999778e-01,2.688741116912201409e-03
2.500000000000000000e+02,3.403281249999999813e-01,2.344326291017280895e-03
2.510000000000000000e+02,3.404687499999999867e-01,2.399537893255130651e-03
2.520000000000000000e+02,3.406249999999999556e-01,2.120861729276131598e-03
2.530000000000000000e+02,3.409218749999999853e-01,2.033223562344943849e-03
2.540000000000000000e+02,3.413749999999999285e-01,1.427904235527213423e-03
2.550000000000000000e+02,3.416406249999999201e-01,1.141603589195390976e-03
2.560000000000000000e+02,3.419999999999999152e-01,1.108060952418208934e-16


==> tikz/data/sopenbookqa_Mamba_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,2.239375000000000115e-01,1.413208948837336651e-02
2.000000000000000000e+00,2.191875000000000351e-01,1.326987167094784495e-02
3.000000000000000000e+00,2.129218750000000382e-01,1.344341614855356151e-02
4.000000000000000000e+00,2.106953125000000093e-01,1.155333333660768340e-02
5.000000000000000000e+00,2.066640625000000231e-01,1.107089101736115529e-02
6.000000000000000000e+00,2.051171875000000200e-01,1.132822726540448806e-02
7.000000000000000000e+00,2.042031250000000131e-01,1.139278177855155942e-02
8.000000000000000000e+00,2.010781249999999964e-01,1.080827566992989021e-02
9.000000000000000000e+00,2.000937500000000147e-01,1.143510704592444645e-02
1.000000000000000000e+01,1.985078124999999916e-01,1.027595591376462628e-02
1.100000000000000000e+01,1.982343750000000182e-01,1.091636716057296091e-02
1.200000000000000000e+01,1.953281250000000191e-01,9.809952363271180753e-03
1.300000000000000000e+01,1.950234375000000075e-01,1.086884301758269181e-02
1.400000000000000000e+01,1.956484375000000220e-01,1.093389393027933282e-02
1.500000000000000000e+01,1.936249999999999916e-01,1.084521447656991086e-02
1.600000000000000000e+01,1.931484374999999920e-01,1.023657123084689875e-02
1.700000000000000000e+01,1.939375000000000127e-01,1.000836226238325556e-02
1.800000000000000000e+01,1.928515624999999900e-01,9.289624222252561639e-03
1.900000000000000000e+01,1.927109375000000124e-01,9.923169714309452646e-03
2.000000000000000000e+01,1.935781249999999898e-01,9.945070440677579796e-03
2.100000000000000000e+01,1.925000000000000044e-01,9.829677924193916047e-03
2.200000000000000000e+01,1.918984375000000187e-01,1.014167335424113157e-02
2.300000000000000000e+01,1.924765625000000313e-01,9.965282023963026661e-03
2.400000000000000000e+01,1.914609375000000113e-01,1.009249236994282442e-02
2.500000000000000000e+01,1.926406250000000098e-01,9.208129021566814967e-03
2.600000000000000000e+01,1.922812500000000147e-01,9.862034659564889241e-03
2.700000000000000000e+01,1.924296875000000018e-01,9.095416037699031661e-03
2.800000000000000000e+01,1.917031250000000020e-01,9.326218742401897605e-03
2.900000000000000000e+01,1.910546875000000144e-01,9.567949573795456533e-03
3.000000000000000000e+01,1.921874999999999833e-01,9.525513558874990766e-03
3.100000000000000000e+01,1.912421874999999938e-01,9.399268200465405246e-03
3.200000000000000000e+01,1.911640625000000093e-01,9.379402338612627746e-03
3.300000000000000000e+01,1.910234375000000040e-01,9.610277283965754092e-03
3.400000000000000000e+01,1.914453125000000200e-01,9.548001680430004412e-03
3.500000000000000000e+01,1.918046875000000151e-01,8.681622070237109481e-03
3.600000000000000000e+01,1.912656249999999947e-01,9.087113529373334192e-03
3.700000000000000000e+01,1.908828124999999987e-01,8.898144863053821310e-03
3.800000000000000000e+01,1.912187499999999929e-01,8.577354584786136757e-03
3.900000000000000000e+01,1.908906249999999805e-01,9.840149926889205437e-03
4.000000000000000000e+01,1.917968750000000056e-01,8.863302012686547979e-03
4.100000000000000000e+01,1.909531250000000013e-01,8.942409232381253251e-03
4.200000000000000000e+01,1.912187499999999929e-01,8.672993550131501486e-03
4.300000000000000000e+01,1.907421874999999933e-01,8.837262894523740045e-03
4.400000000000000000e+01,1.906249999999999889e-01,8.196991001495564783e-03
4.500000000000000000e+01,1.897812500000000124e-01,8.642432194772788415e-03
4.600000000000000000e+01,1.905156250000000218e-01,9.479024047187535953e-03
4.700000000000000000e+01,1.906562499999999993e-01,8.605886592716213007e-03
4.800000000000000000e+01,1.900000000000000022e-01,8.724044326821275147e-03
4.900000000000000000e+01,1.906718749999999907e-01,8.248201666987760305e-03
5.000000000000000000e+01,1.901328124999999702e-01,8.214887400323882261e-03
5.100000000000000000e+01,1.905156250000000218e-01,8.836592098890785202e-03
5.200000000000000000e+01,1.896718749999999898e-01,8.101601297260105361e-03
5.300000000000000000e+01,1.895937500000000053e-01,8.329253216463583173e-03
5.400000000000000000e+01,1.892890624999999938e-01,8.149051501226989638e-03
5.500000000000000000e+01,1.893750000000000155e-01,8.610011365837121761e-03
5.600000000000000000e+01,1.900000000000000022e-01,8.768532347723533016e-03
5.700000000000000000e+01,1.896718749999999898e-01,8.854297797915060969e-03
5.800000000000000000e+01,1.895156250000000209e-01,8.600954046257696523e-03
5.900000000000000000e+01,1.891953124999999902e-01,8.424125622860077073e-03
6.000000000000000000e+01,1.889062499999999978e-01,8.760929805139620538e-03
6.100000000000000000e+01,1.895312500000000122e-01,8.222525292085660839e-03
6.200000000000000000e+01,1.893359374999999956e-01,8.249775229811568203e-03
6.300000000000000000e+01,1.887500000000000011e-01,8.042687666615172537e-03
6.400000000000000000e+01,1.888828124999999969e-01,8.399667488091767942e-03
6.500000000000000000e+01,1.887421875000000193e-01,8.429839619570066861e-03
6.600000000000000000e+01,1.883984374999999878e-01,8.051236552198382315e-03
6.700000000000000000e+01,1.883281250000000129e-01,8.440323241454295369e-03
6.800000000000000000e+01,1.895546874999999853e-01,8.598532671628246818e-03
6.900000000000000000e+01,1.885078124999999827e-01,7.769536534259846930e-03
7.000000000000000000e+01,1.880859375000000222e-01,8.194643162238383904e-03
7.100000000000000000e+01,1.891640625000000075e-01,8.071930847511265758e-03
7.200000000000000000e+01,1.879140624999999787e-01,7.566593941239044101e-03
7.300000000000000000e+01,1.887734375000000298e-01,7.928390441949744599e-03
7.400000000000000000e+01,1.881484375000000153e-01,7.927286122777052815e-03
7.500000000000000000e+01,1.887187499999999907e-01,8.746261013259455999e-03
7.600000000000000000e+01,1.882343750000000093e-01,7.619843411690105893e-03
7.700000000000000000e+01,1.887187499999999907e-01,8.728447609132434018e-03
7.800000000000000000e+01,1.879765624999999996e-01,7.985360967795524650e-03
7.900000000000000000e+01,1.876640625000000062e-01,8.052142662617450472e-03
8.000000000000000000e+01,1.874375000000000069e-01,7.974424097620844490e-03
8.100000000000000000e+01,1.882968750000000302e-01,7.737280889576285924e-03
8.200000000000000000e+01,1.880468750000000022e-01,7.590552570587224580e-03
8.300000000000000000e+01,1.872265624999999989e-01,7.869277149771905858e-03
8.400000000000000000e+01,1.877500000000000280e-01,7.412262423932735461e-03
8.500000000000000000e+01,1.870859374999999936e-01,7.760548080999807481e-03
8.600000000000000000e+01,1.867656249999999907e-01,8.177490577192851606e-03
8.700000000000000000e+01,1.869374999999999787e-01,7.647638937800166521e-03
8.800000000000000000e+01,1.855156249999999896e-01,7.802009493718774572e-03
8.900000000000000000e+01,1.876484374999999871e-01,7.080515098928038403e-03
9.000000000000000000e+01,1.863750000000000129e-01,8.002917755856545773e-03
9.100000000000000000e+01,1.872656249999999911e-01,7.643297081258428223e-03
9.200000000000000000e+01,1.865390625000000191e-01,7.751392337587247397e-03
9.300000000000000000e+01,1.863359374999999929e-01,7.935319601565422182e-03
9.400000000000000000e+01,1.869609375000000073e-01,7.907935573770855098e-03
9.500000000000000000e+01,1.860234374999999996e-01,7.788013181747076470e-03
9.600000000000000000e+01,1.857656250000000175e-01,7.871026883598778931e-03
9.700000000000000000e+01,1.861015624999999840e-01,7.391592493599721640e-03
9.800000000000000000e+01,1.858437500000000020e-01,7.064392544539578427e-03
9.900000000000000000e+01,1.860859375000000204e-01,7.605575820430122112e-03
1.000000000000000000e+02,1.855312500000000087e-01,7.714696168027656079e-03
1.010000000000000000e+02,1.854921875000000164e-01,6.858771082253359991e-03
1.020000000000000000e+02,1.844843750000000060e-01,7.040720222046623587e-03
1.030000000000000000e+02,1.853828124999999938e-01,7.456875858433841334e-03
1.040000000000000000e+02,1.847499999999999976e-01,7.129704399545803289e-03
1.050000000000000000e+02,1.852343750000000067e-01,7.777533618241674537e-03
1.060000000000000000e+02,1.853828124999999938e-01,7.558458136213180162e-03
1.070000000000000000e+02,1.847890625000000175e-01,7.100339602499106811e-03
1.080000000000000000e+02,1.851250000000000118e-01,7.360637766311306680e-03
1.090000000000000000e+02,1.845468749999999991e-01,7.421558013402817892e-03
1.100000000000000000e+02,1.849999999999999978e-01,6.824081871227372434e-03
1.110000000000000000e+02,1.848906250000000029e-01,7.133233859325576950e-03
1.120000000000000000e+02,1.846171875000000018e-01,7.031470219205924847e-03
1.130000000000000000e+02,1.853671874999999747e-01,7.344095374360571325e-03
1.140000000000000000e+02,1.854687500000000155e-01,7.077049551203850979e-03
1.150000000000000000e+02,1.848593749999999925e-01,6.902020653769331236e-03
1.160000000000000000e+02,1.844609374999999774e-01,7.248133900454003381e-03
1.170000000000000000e+02,1.852578125000000075e-01,7.524534287591243611e-03
1.180000000000000000e+02,1.857578125000000080e-01,6.992209220696437785e-03
1.190000000000000000e+02,1.846015624999999827e-01,7.363639604813101459e-03
1.200000000000000000e+02,1.842031250000000231e-01,7.569506072326541608e-03
1.210000000000000000e+02,1.848984375000000124e-01,6.832447013950686265e-03
1.220000000000000000e+02,1.846484374999999845e-01,7.212278596160730075e-03
1.230000000000000000e+02,1.843203124999999998e-01,7.042321859939973221e-03
1.240000000000000000e+02,1.843281250000000093e-01,7.390296903836022710e-03
1.250000000000000000e+02,1.842578124999999789e-01,6.550309457447557084e-03
1.260000000000000000e+02,1.836875000000000036e-01,7.610917818431004421e-03
1.270000000000000000e+02,1.837031249999999949e-01,7.368414424311699705e-03
1.280000000000000000e+02,1.836562499999999931e-01,6.755816056085130021e-03
1.290000000000000000e+02,1.837109375000000044e-01,7.185861977110725649e-03
1.300000000000000000e+02,1.838593749999999916e-01,6.644660095302182094e-03
1.310000000000000000e+02,1.839687500000000142e-01,6.501646005298209602e-03
1.320000000000000000e+02,1.841953124999999858e-01,6.847486509519717934e-03
1.330000000000000000e+02,1.840156249999999882e-01,7.019688127030877627e-03
1.340000000000000000e+02,1.842109374999999771e-01,7.160366862055452669e-03
1.350000000000000000e+02,1.844062499999999938e-01,6.431243654351334951e-03
1.360000000000000000e+02,1.845390625000000173e-01,6.863201761869206809e-03
1.370000000000000000e+02,1.843359374999999911e-01,6.525349961544026425e-03
1.380000000000000000e+02,1.840546874999999805e-01,6.897592873703253975e-03
1.390000000000000000e+02,1.845078124999999791e-01,7.123694330499937173e-03
1.400000000000000000e+02,1.845703125000000000e-01,6.794577368371490858e-03
1.410000000000000000e+02,1.844062499999999938e-01,7.001320053409387269e-03
1.420000000000000000e+02,1.844375000000000042e-01,6.560997836229177753e-03
1.430000000000000000e+02,1.833437499999999998e-01,6.620846102488754138e-03
1.440000000000000000e+02,1.839843749999999778e-01,7.447857002518318455e-03
1.450000000000000000e+02,1.833750000000000102e-01,6.401604857149631629e-03
1.460000000000000000e+02,1.831640625000000022e-01,6.803841148750605292e-03
1.470000000000000000e+02,1.828515624999999811e-01,6.746770195725509608e-03
1.480000000000000000e+02,1.835859374999999627e-01,6.317201941496713644e-03
1.490000000000000000e+02,1.833984375000000111e-01,6.448647605029460619e-03
1.500000000000000000e+02,1.833828124999999920e-01,6.196046302763743956e-03
1.510000000000000000e+02,1.842421874999999876e-01,6.375104904912403184e-03
1.520000000000000000e+02,1.824453125000000120e-01,6.415337402532066829e-03
1.530000000000000000e+02,1.825937499999999991e-01,6.075321643660523165e-03
1.540000000000000000e+02,1.831093749999999909e-01,5.863869952268781043e-03
1.550000000000000000e+02,1.835390624999999609e-01,6.171860762555617108e-03
1.560000000000000000e+02,1.829609374999999760e-01,6.468002468602821083e-03
1.570000000000000000e+02,1.834531249999999947e-01,6.552819662198242079e-03
1.580000000000000000e+02,1.830156249999999873e-01,6.024572736194372564e-03
1.590000000000000000e+02,1.821015625000000082e-01,6.432335439195834177e-03
1.600000000000000000e+02,1.823046875000000067e-01,6.221662412185851622e-03
1.610000000000000000e+02,1.827578125000000053e-01,6.250598220397829766e-03
1.620000000000000000e+02,1.821953124999999840e-01,6.221036977067323850e-03
1.630000000000000000e+02,1.824453125000000120e-01,6.280484991743675270e-03
1.640000000000000000e+02,1.819453124999999838e-01,6.168589435403212980e-03
1.650000000000000000e+02,1.817499999999999671e-01,6.601497295081247205e-03
1.660000000000000000e+02,1.821562499999999918e-01,6.243362233959826903e-03
1.670000000000000000e+02,1.816406250000000000e-01,5.980167449472919595e-03
1.680000000000000000e+02,1.815781249999999791e-01,5.801662682651287026e-03
1.690000000000000000e+02,1.816953124999999836e-01,5.633499846923924366e-03
1.700000000000000000e+02,1.820312499999999778e-01,6.436686558481788216e-03
1.710000000000000000e+02,1.826718749999999836e-01,6.141153360032603446e-03
1.720000000000000000e+02,1.807890624999999862e-01,5.992410691444775665e-03
1.730000000000000000e+02,1.817265624999999940e-01,6.388480444753364546e-03
1.740000000000000000e+02,1.812890624999999867e-01,5.782911016512596800e-03
1.750000000000000000e+02,1.812499999999999667e-01,5.711616942108885785e-03
1.760000000000000000e+02,1.817499999999999949e-01,6.152409290499215137e-03
1.770000000000000000e+02,1.815937499999999982e-01,5.431479794922001829e-03
1.780000000000000000e+02,1.817031249999999931e-01,5.952286778947460562e-03
1.790000000000000000e+02,1.817343749999999758e-01,5.757058769973943772e-03
1.800000000000000000e+02,1.814921875000000129e-01,5.960304608921296668e-03
1.810000000000000000e+02,1.822109375000000031e-01,5.838490748625873965e-03
1.820000000000000000e+02,1.809296874999999916e-01,5.738373247635858605e-03
1.830000000000000000e+02,1.809062499999999907e-01,5.680792266771436151e-03
1.840000000000000000e+02,1.813124999999999876e-01,6.141965109682759501e-03
1.850000000000000000e+02,1.810859374999999882e-01,5.689128609771572538e-03
1.860000000000000000e+02,1.815390624999999869e-01,5.797359312652617530e-03
1.870000000000000000e+02,1.808124999999999871e-01,5.954104623510096846e-03
1.880000000000000000e+02,1.809218750000000098e-01,5.603791622173963718e-03
1.890000000000000000e+02,1.808046875000000053e-01,5.631427369840609140e-03
1.900000000000000000e+02,1.811562499999999909e-01,5.447217545529725417e-03
1.910000000000000000e+02,1.802031249999999918e-01,5.647711392136785420e-03
1.920000000000000000e+02,1.811953124999999831e-01,5.773357018632355869e-03
1.930000000000000000e+02,1.807265624999999931e-01,5.271190097018940007e-03
1.940000000000000000e+02,1.805234374999999947e-01,5.185230212255347720e-03
1.950000000000000000e+02,1.805625000000000147e-01,5.304355452873427308e-03
1.960000000000000000e+02,1.802812500000000040e-01,5.019708240238732883e-03
1.970000000000000000e+02,1.805468749999999956e-01,5.507489594564957125e-03
1.980000000000000000e+02,1.798828124999999889e-01,4.838434151552600294e-03
1.990000000000000000e+02,1.801796875000000187e-01,4.826859987054769700e-03
2.000000000000000000e+02,1.800234374999999942e-01,5.004223653818036521e-03
2.010000000000000000e+02,1.799921874999999838e-01,4.712754601488620618e-03
2.020000000000000000e+02,1.799999999999999933e-01,5.061489607102001229e-03
2.030000000000000000e+02,1.797187499999999827e-01,5.001069924436677729e-03
2.040000000000000000e+02,1.797968749999999949e-01,5.238824496121943439e-03
2.050000000000000000e+02,1.800312499999999760e-01,4.750486356423741161e-03
2.060000000000000000e+02,1.797734374999999662e-01,5.008498371153988736e-03
2.070000000000000000e+02,1.794999999999999929e-01,4.984021160275110829e-03
2.080000000000000000e+02,1.795468749999999947e-01,4.492725421396490983e-03
2.090000000000000000e+02,1.795781250000000051e-01,4.728602223525136053e-03
2.100000000000000000e+02,1.794687499999999825e-01,4.831700605304476218e-03
2.110000000000000000e+02,1.795546874999999765e-01,4.809699334139809317e-03
2.120000000000000000e+02,1.793906249999999980e-01,4.873871215221850864e-03
2.130000000000000000e+02,1.794453125000000093e-01,4.762546148555481598e-03
2.140000000000000000e+02,1.792421874999999831e-01,4.584266942998550809e-03
2.150000000000000000e+02,1.795234374999999938e-01,4.672070910777229198e-03
2.160000000000000000e+02,1.790546874999999760e-01,4.573325797725337656e-03
2.170000000000000000e+02,1.791874999999999996e-01,4.667546702272923689e-03
2.180000000000000000e+02,1.788203124999999671e-01,4.576940329750998036e-03
2.190000000000000000e+02,1.795703124999999956e-01,4.210758120507086290e-03
2.200000000000000000e+02,1.786249999999999782e-01,4.191895088834843297e-03
2.210000000000000000e+02,1.789140624999999984e-01,4.196584387962648717e-03
2.220000000000000000e+02,1.786640624999999982e-01,4.009283669777819782e-03
2.230000000000000000e+02,1.788593749999999871e-01,4.135326362515252992e-03
2.240000000000000000e+02,1.782031249999999900e-01,4.132737996329251783e-03
2.250000000000000000e+02,1.785546874999999756e-01,3.716214537184489835e-03
2.260000000000000000e+02,1.793515625000000058e-01,4.119026449423529232e-03
2.270000000000000000e+02,1.789765624999999916e-01,3.857308680014901424e-03
2.280000000000000000e+02,1.789374999999999993e-01,3.812226899065834090e-03
2.290000000000000000e+02,1.789140624999999707e-01,3.975660077832953408e-03
2.300000000000000000e+02,1.791171874999999969e-01,3.931556644118767117e-03
2.310000000000000000e+02,1.786171874999999964e-01,3.681103484000713445e-03
2.320000000000000000e+02,1.781015624999999769e-01,3.841894481908208429e-03
2.330000000000000000e+02,1.784218749999999798e-01,3.809897769189242705e-03
2.340000000000000000e+02,1.785937499999999956e-01,3.383267363729138520e-03
2.350000000000000000e+02,1.786796874999999896e-01,3.558151913411022448e-03
2.360000000000000000e+02,1.785468749999999938e-01,3.158237638390240781e-03
2.370000000000000000e+02,1.779921875000000098e-01,3.486485512042312735e-03
2.380000000000000000e+02,1.783203124999999667e-01,3.422138030018379191e-03
2.390000000000000000e+02,1.780703124999999942e-01,3.436321428663143170e-03
2.400000000000000000e+02,1.780781249999999760e-01,3.039581619274843612e-03
2.410000000000000000e+02,1.776874999999999705e-01,2.811178353539414872e-03
2.420000000000000000e+02,1.777265624999999905e-01,2.910372818323153209e-03
2.430000000000000000e+02,1.775624999999999842e-01,2.772151673830951582e-03
2.440000000000000000e+02,1.771249999999999769e-01,2.619888018517584072e-03
2.450000000000000000e+02,1.777656249999999827e-01,2.647910489629418020e-03
2.460000000000000000e+02,1.779140624999999976e-01,2.509212112997937210e-03
2.470000000000000000e+02,1.776171874999999678e-01,2.468860049017410595e-03
2.480000000000000000e+02,1.776484374999999782e-01,2.317552189649886574e-03
2.490000000000000000e+02,1.776562499999999878e-01,2.471432105823768554e-03
2.500000000000000000e+02,1.771093749999999856e-01,1.945700138057599501e-03
2.510000000000000000e+02,1.771249999999999769e-01,1.820762229747824789e-03
2.520000000000000000e+02,1.767656249999999818e-01,1.676035599484481352e-03
2.530000000000000000e+02,1.766171874999999669e-01,1.551307186964223650e-03
2.540000000000000000e+02,1.763671875000000222e-01,1.159438303226320620e-03
2.550000000000000000e+02,1.761796875000000151e-01,8.903599040583898543e-04
2.560000000000000000e+02,1.760000000000000175e-01,2.770152381045522334e-17


==> tikz/data/sopenbookqa_val_Gemma2B_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,2.762656250000000147e-01,1.453158876325763398e-02
2.000000000000000000e+00,2.788671875000000022e-01,1.364752003169674571e-02
3.000000000000000000e+00,2.831406250000000346e-01,1.317392447193385316e-02
4.000000000000000000e+00,2.860312499999999591e-01,1.195838276222740450e-02
5.000000000000000000e+00,2.880156249999999973e-01,1.209172748373266160e-02
6.000000000000000000e+00,2.877187500000000231e-01,1.238483916912674204e-02
7.000000000000000000e+00,2.890390624999999436e-01,1.220952128543355622e-02
8.000000000000000000e+00,2.892421874999999698e-01,1.068854879715225303e-02
9.000000000000000000e+00,2.895546874999999631e-01,1.116157150682399977e-02
1.000000000000000000e+01,2.906171874999999849e-01,1.229255641001435716e-02
1.100000000000000000e+01,2.903281249999999369e-01,1.092821242693648061e-02
1.200000000000000000e+01,2.914531249999999796e-01,1.120093059988775709e-02
1.300000000000000000e+01,2.916484374999999685e-01,1.079204912962975112e-02
1.400000000000000000e+01,2.910156249999999445e-01,1.213925963614002901e-02
1.500000000000000000e+01,2.916328124999999494e-01,1.169679931860040031e-02
1.600000000000000000e+01,2.911796875000000062e-01,1.132328862444004908e-02
1.700000000000000000e+01,2.927265624999999538e-01,1.105572362197279959e-02
1.800000000000000000e+01,2.928124999999999756e-01,1.212242992939105597e-02
1.900000000000000000e+01,2.926015624999999676e-01,1.034790893649420451e-02
2.000000000000000000e+01,2.929218749999999982e-01,1.165630329970809842e-02
2.100000000000000000e+01,2.921328125000000053e-01,1.075794600457513281e-02
2.200000000000000000e+01,2.925312500000000204e-01,1.116828298115165284e-02
2.300000000000000000e+01,2.935234374999999840e-01,1.068725182887053128e-02
2.400000000000000000e+01,2.932421874999999734e-01,1.159783026383787510e-02
2.500000000000000000e+01,2.925390624999999467e-01,1.143984595128382659e-02
2.600000000000000000e+01,2.942421874999999742e-01,1.036699799235732931e-02
2.700000000000000000e+01,2.937734374999999565e-01,1.035833831583857917e-02
2.800000000000000000e+01,2.937812499999999938e-01,1.128542843411955640e-02
2.900000000000000000e+01,2.940468749999999298e-01,1.098556490066716559e-02
3.000000000000000000e+01,2.938906249999999609e-01,1.047601252965080915e-02
3.100000000000000000e+01,2.931640624999999889e-01,1.069730490349992368e-02
3.200000000000000000e+01,2.942265624999999551e-01,1.009504624345958917e-02
3.300000000000000000e+01,2.948906249999999618e-01,9.958071145249575151e-03
3.400000000000000000e+01,2.945390624999999485e-01,1.042475529016975017e-02
3.500000000000000000e+01,2.955156249999999485e-01,1.105274540256185288e-02
3.600000000000000000e+01,2.948828124999999800e-01,1.012845211842239648e-02
3.700000000000000000e+01,2.956249999999999711e-01,1.027330794005165519e-02
3.800000000000000000e+01,2.962109374999999378e-01,9.673383872500208175e-03
3.900000000000000000e+01,2.951953124999999734e-01,1.027221600690946500e-02
4.000000000000000000e+01,2.960234374999999307e-01,1.005120341924773189e-02
4.100000000000000000e+01,2.967656249999999218e-01,1.050809165702191669e-02
4.200000000000000000e+01,2.962890624999999778e-01,9.553170756249177581e-03
4.300000000000000000e+01,2.956562499999999538e-01,1.075980233570775213e-02
4.400000000000000000e+01,2.960703124999999880e-01,1.075563997828174294e-02
4.500000000000000000e+01,2.958359374999999236e-01,1.012857217093257774e-02
4.600000000000000000e+01,2.957578124999999947e-01,9.852804687702269859e-03
4.700000000000000000e+01,2.962500000000000133e-01,1.073051577845143996e-02
4.800000000000000000e+01,2.960390625000000053e-01,1.040121389484810997e-02
4.900000000000000000e+01,2.967499999999999583e-01,9.686124698410186404e-03
5.000000000000000000e+01,2.973750000000000004e-01,9.659575197497508037e-03
5.100000000000000000e+01,2.963515624999999432e-01,1.084384373662936052e-02
5.200000000000000000e+01,2.964531249999999840e-01,9.880893306234156057e-03
5.300000000000000000e+01,2.967031249999999565e-01,9.610596757689427588e-03
5.400000000000000000e+01,2.968515624999999436e-01,1.025783545537614985e-02
5.500000000000000000e+01,2.968984375000000009e-01,1.016849475123219118e-02
5.600000000000000000e+01,2.973437500000000178e-01,9.130644941229596259e-03
5.700000000000000000e+01,2.963984374999999449e-01,1.004491070299425026e-02
5.800000000000000000e+01,2.981249999999999178e-01,9.945376103324398212e-03
5.900000000000000000e+01,2.976171874999999911e-01,1.025102906004481985e-02
6.000000000000000000e+01,2.984218749999999476e-01,9.790497556940171500e-03
6.100000000000000000e+01,2.975468749999999885e-01,1.045342412205141694e-02
6.200000000000000000e+01,2.979218750000000027e-01,9.722699481831569013e-03
6.300000000000000000e+01,2.986484374999999747e-01,9.527424959655562964e-03
6.400000000000000000e+01,2.987265624999999591e-01,9.487419352635509742e-03
6.500000000000000000e+01,2.983828124999999831e-01,9.407027006507815217e-03
6.600000000000000000e+01,2.988593749999999272e-01,9.462384572077134695e-03
6.700000000000000000e+01,2.988515625000000009e-01,9.896420642685166760e-03
6.800000000000000000e+01,2.989921874999999507e-01,9.123447445343116358e-03
6.900000000000000000e+01,2.982265624999999587e-01,9.671422739264193963e-03
7.000000000000000000e+01,2.991718749999999760e-01,9.626575872812697179e-03
7.100000000000000000e+01,2.994843749999999138e-01,9.590027549734638987e-03
7.200000000000000000e+01,2.993515624999999458e-01,9.560041550916661274e-03
7.300000000000000000e+01,2.989921875000000062e-01,9.412299341343254716e-03
7.400000000000000000e+01,3.001718749999999769e-01,9.267414462357920907e-03
7.500000000000000000e+01,2.996874999999999956e-01,9.324041140549606602e-03
7.600000000000000000e+01,2.994062499999999849e-01,9.021752786809425842e-03
7.700000000000000000e+01,2.994296874999999303e-01,1.017067088279951202e-02
7.800000000000000000e+01,2.998593749999999281e-01,9.416216143395609445e-03
7.900000000000000000e+01,2.995937499999999920e-01,9.530158968301085526e-03
8.000000000000000000e+01,3.004296874999999867e-01,9.577196972405294800e-03
8.100000000000000000e+01,3.000624999999999543e-01,9.673060187201055690e-03
8.200000000000000000e+01,2.996874999999999956e-01,8.693438645690288943e-03
8.300000000000000000e+01,3.001562499999999578e-01,8.942912329540765246e-03
8.400000000000000000e+01,3.007265624999999609e-01,8.852632525213011139e-03
8.500000000000000000e+01,3.008671874999999662e-01,9.284832276813641261e-03
8.600000000000000000e+01,2.993828124999999840e-01,9.401234370274201557e-03
8.700000000000000000e+01,2.987187499999999218e-01,9.715755986895065199e-03
8.800000000000000000e+01,2.997187499999999227e-01,8.962470389707372434e-03
8.900000000000000000e+01,3.006093749999999565e-01,9.178077734195856652e-03
9.000000000000000000e+01,3.001406249999999387e-01,9.164925845785931724e-03
9.100000000000000000e+01,2.998671874999999654e-01,8.942419430577703762e-03
9.200000000000000000e+01,2.993281249999999449e-01,8.656981955385813221e-03
9.300000000000000000e+01,3.009921874999999525e-01,8.918128342443598644e-03
9.400000000000000000e+01,2.999062499999999853e-01,9.016575743168567247e-03
9.500000000000000000e+01,2.992656249999999796e-01,9.385380116019758495e-03
9.600000000000000000e+01,3.005937499999999929e-01,8.831705794315965891e-03
9.700000000000000000e+01,3.006015624999999747e-01,8.893524810799786559e-03
9.800000000000000000e+01,2.998828124999999845e-01,9.481598884811119274e-03
9.900000000000000000e+01,3.001484374999999760e-01,8.666398139484611865e-03
1.000000000000000000e+02,3.011874999999999414e-01,9.456638703270972557e-03
1.010000000000000000e+02,3.006796874999999591e-01,8.565093936669286590e-03
1.020000000000000000e+02,3.006406249999999947e-01,8.402088284982385177e-03
1.030000000000000000e+02,3.009140624999999680e-01,8.655559688512401775e-03
1.040000000000000000e+02,3.016015624999999756e-01,8.894399797774217228e-03
1.050000000000000000e+02,3.012656249999999813e-01,9.574190642510940069e-03
1.060000000000000000e+02,3.010312499999999725e-01,8.713277582269546989e-03
1.070000000000000000e+02,3.001406249999999387e-01,7.948016295593482439e-03
1.080000000000000000e+02,3.009140624999999680e-01,8.552449617229734499e-03
1.090000000000000000e+02,3.013906249999999676e-01,8.784700509124917026e-03
1.100000000000000000e+02,3.012500000000000178e-01,8.036879972272576930e-03
1.110000000000000000e+02,3.010859375000000115e-01,8.586957211024693476e-03
1.120000000000000000e+02,3.008593749999999289e-01,9.511602069575932766e-03
1.130000000000000000e+02,3.019374999999999698e-01,8.435380372179219002e-03
1.140000000000000000e+02,3.020546874999999742e-01,8.609838362840578629e-03
1.150000000000000000e+02,3.017968749999999645e-01,8.319831799220179375e-03
1.160000000000000000e+02,3.015546874999999738e-01,8.632856062380192541e-03
1.170000000000000000e+02,3.016328124999999583e-01,8.184992524520670262e-03
1.180000000000000000e+02,3.017734374999999636e-01,7.505862656736397333e-03
1.190000000000000000e+02,3.017734374999999636e-01,8.416876546419430755e-03
1.200000000000000000e+02,3.011640624999999405e-01,8.437711663291214137e-03
1.210000000000000000e+02,3.021562499999999596e-01,7.799468703844956649e-03
1.220000000000000000e+02,3.017890624999999827e-01,8.531153569458296143e-03
1.230000000000000000e+02,3.023124999999999840e-01,7.927443344272717268e-03
1.240000000000000000e+02,3.030703124999999387e-01,7.870235109635160056e-03
1.250000000000000000e+02,3.024999999999999356e-01,7.799032165835420062e-03
1.260000000000000000e+02,3.021015624999999760e-01,7.929985298144877348e-03
1.270000000000000000e+02,3.025624999999999565e-01,8.886443135210557107e-03
1.280000000000000000e+02,3.023359374999999849e-01,8.570855823809503740e-03
1.290000000000000000e+02,3.023203124999999658e-01,8.219208396990057564e-03
1.300000000000000000e+02,3.021249999999999769e-01,8.158927220242508105e-03
1.310000000000000000e+02,3.014296874999999876e-01,8.795279591541436959e-03
1.320000000000000000e+02,3.023203124999999658e-01,8.008199682795950555e-03
1.330000000000000000e+02,3.023749999999999494e-01,7.713750418913741490e-03
1.340000000000000000e+02,3.025468749999999374e-01,7.568992012006692596e-03
1.350000000000000000e+02,3.022812499999999458e-01,8.202626038651354007e-03
1.360000000000000000e+02,3.031093750000000142e-01,8.041946814068803157e-03
1.370000000000000000e+02,3.018984374999999498e-01,7.951545716409843742e-03
1.380000000000000000e+02,3.027890624999999836e-01,7.486592263236552594e-03
1.390000000000000000e+02,3.027812500000000018e-01,7.965819490525889723e-03
1.400000000000000000e+02,3.034999999999999920e-01,8.050424741676734386e-03
1.410000000000000000e+02,3.024609374999999711e-01,7.166070447705541122e-03
1.420000000000000000e+02,3.028671874999999680e-01,8.033849684849410713e-03
1.430000000000000000e+02,3.039999999999999369e-01,7.769039622353371248e-03
1.440000000000000000e+02,3.038515624999999498e-01,7.766625038854619266e-03
1.450000000000000000e+02,3.033593749999999867e-01,8.057897858550504624e-03
1.460000000000000000e+02,3.029296874999999334e-01,7.774730687091961114e-03
1.470000000000000000e+02,3.029843749999999725e-01,7.491613339462712545e-03
1.480000000000000000e+02,3.038124999999999298e-01,7.752745214809967679e-03
1.490000000000000000e+02,3.029765624999999352e-01,7.720773780046014979e-03
1.500000000000000000e+02,3.035312499999999747e-01,7.512311555222123301e-03
1.510000000000000000e+02,3.026718749999999236e-01,6.985375913556591751e-03
1.520000000000000000e+02,3.038046875000000036e-01,7.419145066744609225e-03
1.530000000000000000e+02,3.038515625000000053e-01,7.530575645495455120e-03
1.540000000000000000e+02,3.036328124999999600e-01,7.190970444512495043e-03
1.550000000000000000e+02,3.033515624999999494e-01,7.666278521020991436e-03
1.560000000000000000e+02,3.028515625000000044e-01,6.670207696904530657e-03
1.570000000000000000e+02,3.035937499999999956e-01,7.976070729385224128e-03
1.580000000000000000e+02,3.034609374999999720e-01,7.379013614709633261e-03
1.590000000000000000e+02,3.029296874999999334e-01,7.323203986933680097e-03
1.600000000000000000e+02,3.038593749999999871e-01,7.479917990977645419e-03
1.610000000000000000e+02,3.034921874999999547e-01,7.660598155826895891e-03
1.620000000000000000e+02,3.037187499999999263e-01,7.097911678413068061e-03
1.630000000000000000e+02,3.044687499999999547e-01,6.883055945143039256e-03
1.640000000000000000e+02,3.032812499999999467e-01,7.269077944514298027e-03
1.650000000000000000e+02,3.038906249999999698e-01,7.252247068918585976e-03
1.660000000000000000e+02,3.037656249999999836e-01,7.737406612650924408e-03
1.670000000000000000e+02,3.039531249999999907e-01,7.048315056535630653e-03
1.680000000000000000e+02,3.035859374999999583e-01,6.662546858523655038e-03
1.690000000000000000e+02,3.034843749999999729e-01,6.749531616549524562e-03
1.700000000000000000e+02,3.038203124999999671e-01,6.938230628964453528e-03
1.710000000000000000e+02,3.044453124999999538e-01,6.716387524653639855e-03
1.720000000000000000e+02,3.033749999999999503e-01,7.082614215423123014e-03
1.730000000000000000e+02,3.037109374999999445e-01,6.992661349099549457e-03
1.740000000000000000e+02,3.042343749999999458e-01,6.730480495795247362e-03
1.750000000000000000e+02,3.029374999999999707e-01,7.054815944839686395e-03
1.760000000000000000e+02,3.028515624999999489e-01,6.725975946426414158e-03
1.770000000000000000e+02,3.034687499999999538e-01,6.808026277114635934e-03
1.780000000000000000e+02,3.030390625000000115e-01,6.657726962514538653e-03
1.790000000000000000e+02,3.017734374999999636e-01,6.718016711861925575e-03
1.800000000000000000e+02,3.024531249999999893e-01,6.089934765452819157e-03
1.810000000000000000e+02,3.025937499999999392e-01,6.891530357001896673e-03
1.820000000000000000e+02,3.024531249999999893e-01,7.053833436356432562e-03
1.830000000000000000e+02,3.027656249999999272e-01,6.977991388159607983e-03
1.840000000000000000e+02,3.028124999999999289e-01,6.782616829114242532e-03
1.850000000000000000e+02,3.017265624999999618e-01,6.492395843891096523e-03
1.860000000000000000e+02,3.026015625000000320e-01,6.768937802112801570e-03
1.870000000000000000e+02,3.025078124999999174e-01,6.528591524649088318e-03
1.880000000000000000e+02,3.014062499999999867e-01,6.209616616297728396e-03
1.890000000000000000e+02,3.024999999999999911e-01,6.704432589146715540e-03
1.900000000000000000e+02,3.030156249999998996e-01,6.388199694024864275e-03
1.910000000000000000e+02,3.025624999999999565e-01,6.835191610918945650e-03
1.920000000000000000e+02,3.026328125000000147e-01,5.882601258634945381e-03
1.930000000000000000e+02,3.033281249999999485e-01,6.323459348512947692e-03
1.940000000000000000e+02,3.026171874999999956e-01,6.464053364178060958e-03
1.950000000000000000e+02,3.022031250000000169e-01,6.222038620214418933e-03
1.960000000000000000e+02,3.029609374999999716e-01,5.870061671502046878e-03
1.970000000000000000e+02,3.025390624999999556e-01,5.747477665343184161e-03
1.980000000000000000e+02,3.023046875000000022e-01,6.369991165720871248e-03
1.990000000000000000e+02,3.037812499999999472e-01,5.600079904932991383e-03
2.000000000000000000e+02,3.035937499999999956e-01,6.067631157208077698e-03
2.010000000000000000e+02,3.023359374999999849e-01,6.070631405502944535e-03
2.020000000000000000e+02,3.028359374999999853e-01,5.889088166753637596e-03
2.030000000000000000e+02,3.029921874999999543e-01,6.088831510513670678e-03
2.040000000000000000e+02,3.035234374999999929e-01,5.841572257508142151e-03
2.050000000000000000e+02,3.032109374999999440e-01,5.669431094030612239e-03
2.060000000000000000e+02,3.029921874999999543e-01,5.977904964337085909e-03
2.070000000000000000e+02,3.032343749999999449e-01,5.889361740635594596e-03
2.080000000000000000e+02,3.030703124999999387e-01,4.974148882087000949e-03
2.090000000000000000e+02,3.033984374999999512e-01,5.800630374639528797e-03
2.100000000000000000e+02,3.029921875000000098e-01,5.319366414028334038e-03
2.110000000000000000e+02,3.030156249999999551e-01,5.295889860669542384e-03
2.120000000000000000e+02,3.029843749999999725e-01,5.808868002530026553e-03
2.130000000000000000e+02,3.031718749999999796e-01,5.692659448388845238e-03
2.140000000000000000e+02,3.032031250000000178e-01,5.597886448010977109e-03
2.150000000000000000e+02,3.035859374999999583e-01,5.618240642611171780e-03
2.160000000000000000e+02,3.027578125000000009e-01,5.080283232629402394e-03
2.170000000000000000e+02,3.036796874999999618e-01,5.962833778762562098e-03
2.180000000000000000e+02,3.035859374999999583e-01,5.278290230997719802e-03
2.190000000000000000e+02,3.031874999999999432e-01,5.525674070189188179e-03
2.200000000000000000e+02,3.032343749999999449e-01,4.912438552204283909e-03
2.210000000000000000e+02,3.030390624999999560e-01,5.266297429758130637e-03
2.220000000000000000e+02,3.031328124999999596e-01,4.781402190426446881e-03
2.230000000000000000e+02,3.034921874999999547e-01,5.311313955496529786e-03
2.240000000000000000e+02,3.030390624999999560e-01,4.641049028990557740e-03
2.250000000000000000e+02,3.035781249999999765e-01,4.492292361531987667e-03
2.260000000000000000e+02,3.026015624999999765e-01,4.714147667349000842e-03
2.270000000000000000e+02,3.033906249999999694e-01,4.618073738948502531e-03
2.280000000000000000e+02,3.031015624999999769e-01,4.633392322730986966e-03
2.290000000000000000e+02,3.033749999999999503e-01,4.689586111676884682e-03
2.300000000000000000e+02,3.028984374999999507e-01,4.613193469639755712e-03
2.310000000000000000e+02,3.032499999999999085e-01,4.577053237882697245e-03
2.320000000000000000e+02,3.034140624999999147e-01,4.162136804827683972e-03
2.330000000000000000e+02,3.037187499999999818e-01,4.444097208657797789e-03
2.340000000000000000e+02,3.032187499999999813e-01,4.440593608441418400e-03
2.350000000000000000e+02,3.033984374999999512e-01,4.303360091129952540e-03
2.360000000000000000e+02,3.031874999999999432e-01,3.972179517183424720e-03
2.370000000000000000e+02,3.029453124999999525e-01,3.913080118228245106e-03
2.380000000000000000e+02,3.027812499999999463e-01,4.001823514310537573e-03
2.390000000000000000e+02,3.030078124999999734e-01,4.171416715272089661e-03
2.400000000000000000e+02,3.029218749999999516e-01,3.995346271450548985e-03
2.410000000000000000e+02,3.030937499999999396e-01,3.575614556303984611e-03
2.420000000000000000e+02,3.027031249999999618e-01,3.421969248964118384e-03
2.430000000000000000e+02,3.028359374999999853e-01,3.380597750082068448e-03
2.440000000000000000e+02,3.026093749999999583e-01,3.277643585080162493e-03
2.450000000000000000e+02,3.032656249999999831e-01,3.115130328731137172e-03
2.460000000000000000e+02,3.026093749999999583e-01,3.220156302850221957e-03
2.470000000000000000e+02,3.031171874999999405e-01,3.119216437948871788e-03
2.480000000000000000e+02,3.026562499999999600e-01,2.857000413347488780e-03
2.490000000000000000e+02,3.029062499999999325e-01,2.644831977039456550e-03
2.500000000000000000e+02,3.023984374999999503e-01,2.447391508229228817e-03
2.510000000000000000e+02,3.023906249999999685e-01,2.301190268903575021e-03
2.520000000000000000e+02,3.024609374999999156e-01,2.092797891714393271e-03
2.530000000000000000e+02,3.023124999999999285e-01,1.700308967116739541e-03
2.540000000000000000e+02,3.021015624999999760e-01,1.549895659849474458e-03
2.550000000000000000e+02,3.021249999999999214e-01,8.909401321447750531e-04
2.560000000000000000e+02,3.019999999999999352e-01,5.540304762091044669e-17


==> tikz/data/sopenbookqa_val_Llama2_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,3.161249999999999893e-01,1.503148446733818151e-02
2.000000000000000000e+00,3.268906249999999902e-01,1.491101197806898523e-02
3.000000000000000000e+00,3.323359375000000115e-01,1.483490328734053156e-02
4.000000000000000000e+00,3.329140624999999964e-01,1.361935412956923747e-02
5.000000000000000000e+00,3.349687500000000373e-01,1.336930539886978762e-02
6.000000000000000000e+00,3.357499999999999374e-01,1.334020575156782094e-02
7.000000000000000000e+00,3.362109374999999734e-01,1.240945562898638707e-02
8.000000000000000000e+00,3.350078124999999463e-01,1.236034584140209211e-02
9.000000000000000000e+00,3.351015625000000053e-01,1.335847555537022883e-02
1.000000000000000000e+01,3.338750000000000329e-01,1.237482067629377264e-02
1.100000000000000000e+01,3.344062499999999605e-01,1.162409780608573973e-02
1.200000000000000000e+01,3.345312499999999467e-01,1.171911040301831797e-02
1.300000000000000000e+01,3.331718750000000062e-01,1.177883703705612586e-02
1.400000000000000000e+01,3.318593749999999565e-01,1.187531486373478648e-02
1.500000000000000000e+01,3.329687499999999800e-01,1.214307539940528979e-02
1.600000000000000000e+01,3.307421875000000622e-01,1.269194793225906018e-02
1.700000000000000000e+01,3.310390624999999254e-01,1.212252772741500076e-02
1.800000000000000000e+01,3.316796874999999867e-01,1.053172608727704664e-02
1.900000000000000000e+01,3.308203124999999911e-01,1.181961279379873178e-02
2.000000000000000000e+01,3.310468749999999627e-01,1.082284611617825160e-02
2.100000000000000000e+01,3.295703124999999623e-01,1.119281564583782772e-02
2.200000000000000000e+01,3.292187500000000044e-01,1.096931517855063293e-02
2.300000000000000000e+01,3.275781249999999423e-01,1.016027924414807625e-02
2.400000000000000000e+01,3.278750000000000275e-01,1.108509708716647404e-02
2.500000000000000000e+01,3.288984374999999738e-01,1.046419862297212448e-02
2.600000000000000000e+01,3.285859374999999805e-01,1.100054992877213221e-02
2.700000000000000000e+01,3.279765624999999574e-01,1.022620791434405638e-02
2.800000000000000000e+01,3.286875000000000213e-01,1.117790343900987478e-02
2.900000000000000000e+01,3.272656250000000044e-01,1.160536865903286086e-02
3.000000000000000000e+01,3.277265624999999849e-01,1.103670201384509761e-02
3.100000000000000000e+01,3.275078124999999396e-01,1.073595080053181376e-02
3.200000000000000000e+01,3.274609374999999933e-01,1.163678746350628977e-02
3.300000000000000000e+01,3.268359374999999512e-01,1.043958147539081165e-02
3.400000000000000000e+01,3.266328124999999805e-01,1.079801905290623913e-02
3.500000000000000000e+01,3.270234374999999583e-01,1.098563961377467882e-02
3.600000000000000000e+01,3.268203124999999876e-01,1.051804718729866181e-02
3.700000000000000000e+01,3.269374999999999920e-01,1.056073779995400988e-02
3.800000000000000000e+01,3.271953125000000018e-01,1.090857556761637599e-02
3.900000000000000000e+01,3.262578124999999662e-01,9.811250663979580178e-03
4.000000000000000000e+01,3.260468749999999583e-01,9.432008896772406739e-03
4.100000000000000000e+01,3.267812499999999676e-01,1.099340976975564203e-02
4.200000000000000000e+01,3.250390624999999756e-01,1.022692132301220892e-02
4.300000000000000000e+01,3.255859374999999778e-01,9.778899975336007022e-03
4.400000000000000000e+01,3.267109375000000204e-01,1.068593194517750145e-02
4.500000000000000000e+01,3.253515624999999689e-01,9.924296988696200417e-03
4.600000000000000000e+01,3.254531250000000098e-01,1.065399168905748276e-02
4.700000000000000000e+01,3.258828124999999520e-01,9.933726769404469317e-03
4.800000000000000000e+01,3.271640624999999636e-01,9.750408427043631698e-03
4.900000000000000000e+01,3.251093749999999782e-01,9.285136756744067840e-03
5.000000000000000000e+01,3.255781249999999960e-01,1.043982898245366178e-02
5.100000000000000000e+01,3.247890625000000031e-01,1.034588761606283769e-02
5.200000000000000000e+01,3.247812500000000213e-01,9.050603522667078835e-03
5.300000000000000000e+01,3.252812499999999662e-01,9.318353505971798886e-03
5.400000000000000000e+01,3.249531249999999538e-01,9.611811293529047909e-03
5.500000000000000000e+01,3.255703125000000142e-01,9.627444229544840359e-03
5.600000000000000000e+01,3.244218749999999707e-01,9.363069581309106659e-03
5.700000000000000000e+01,3.238281250000000222e-01,9.655634330227416337e-03
5.800000000000000000e+01,3.250078124999999929e-01,9.925791655104635250e-03
5.900000000000000000e+01,3.262734374999999298e-01,9.817172949868334039e-03
6.000000000000000000e+01,3.243671874999999871e-01,9.858430663936431498e-03
6.100000000000000000e+01,3.240468749999999565e-01,1.002709122157362590e-02
6.200000000000000000e+01,3.243515624999999680e-01,9.488957205728149047e-03
6.300000000000000000e+01,3.243359375000000044e-01,9.883191204525696230e-03
6.400000000000000000e+01,3.230624999999999747e-01,8.775407802556379686e-03
6.500000000000000000e+01,3.249453125000000275e-01,9.469844495372510204e-03
6.600000000000000000e+01,3.246015624999999960e-01,8.507117499585332976e-03
6.700000000000000000e+01,3.237031249999999805e-01,9.029445454401277549e-03
6.800000000000000000e+01,3.238124999999999476e-01,9.482935728924382288e-03
6.900000000000000000e+01,3.239218749999999702e-01,9.400396858084995519e-03
7.000000000000000000e+01,3.240234374999999556e-01,1.017432860431774153e-02
7.100000000000000000e+01,3.241406249999999600e-01,1.003242554205160432e-02
7.200000000000000000e+01,3.252031249999999263e-01,9.598442946847739535e-03
7.300000000000000000e+01,3.237187499999999996e-01,9.009236505523177466e-03
7.400000000000000000e+01,3.244921874999999734e-01,9.224815199608400046e-03
7.500000000000000000e+01,3.244765625000000098e-01,9.742573620905052231e-03
7.600000000000000000e+01,3.239062499999999512e-01,9.748141596809097031e-03
7.700000000000000000e+01,3.237265624999999813e-01,9.162786217335400565e-03
7.800000000000000000e+01,3.238437499999999858e-01,9.683262064115310055e-03
7.900000000000000000e+01,3.248984374999999702e-01,9.092126703698593174e-03
8.000000000000000000e+01,3.232421875000000000e-01,9.442223320049205476e-03
8.100000000000000000e+01,3.225078124999999907e-01,9.852212292792768278e-03
8.200000000000000000e+01,3.240781249999999947e-01,9.643940760146449409e-03
8.300000000000000000e+01,3.228593750000000040e-01,9.088183952178688005e-03
8.400000000000000000e+01,3.236640625000000160e-01,8.626966448136701160e-03
8.500000000000000000e+01,3.240156249999999738e-01,9.666810623285180051e-03
8.600000000000000000e+01,3.235937500000000133e-01,9.148525853482020534e-03
8.700000000000000000e+01,3.238359374999999485e-01,8.826276073127683683e-03
8.800000000000000000e+01,3.234843749999999352e-01,8.502674676458968697e-03
8.900000000000000000e+01,3.239609374999999902e-01,8.395758002223904781e-03
9.000000000000000000e+01,3.242578124999999645e-01,8.622426729423699268e-03
9.100000000000000000e+01,3.231874999999999609e-01,9.087341004769497813e-03
9.200000000000000000e+01,3.235390624999999742e-01,9.151897886350080988e-03
9.300000000000000000e+01,3.235000000000000098e-01,9.652321750495958946e-03
9.400000000000000000e+01,3.238593750000000049e-01,8.560823240350736232e-03
9.500000000000000000e+01,3.241874999999999618e-01,8.486886198959290792e-03
9.600000000000000000e+01,3.228593749999999485e-01,9.176805794580149625e-03
9.700000000000000000e+01,3.233281249999999662e-01,9.098774343422813202e-03
9.800000000000000000e+01,3.222656250000000000e-01,8.824695076355987960e-03
9.900000000000000000e+01,3.240468749999999565e-01,9.130152188672812502e-03
1.000000000000000000e+02,3.223749999999999671e-01,8.971203390425034827e-03
1.010000000000000000e+02,3.228984374999999685e-01,9.226370465409495028e-03
1.020000000000000000e+02,3.236796874999999796e-01,8.779560268142456644e-03
1.030000000000000000e+02,3.228749999999999676e-01,9.045496762099463489e-03
1.040000000000000000e+02,3.230624999999999747e-01,9.303988517546140508e-03
1.050000000000000000e+02,3.239765624999999538e-01,8.979843267938011561e-03
1.060000000000000000e+02,3.228046874999999649e-01,8.581546207489892247e-03
1.070000000000000000e+02,3.236406250000000151e-01,8.634141239384166694e-03
1.080000000000000000e+02,3.230703124999999565e-01,8.167205556084090531e-03
1.090000000000000000e+02,3.231796874999999791e-01,8.743587839519489230e-03
1.100000000000000000e+02,3.223359375000000027e-01,8.516203227521725386e-03
1.110000000000000000e+02,3.235703125000000124e-01,8.444078895013600386e-03
1.120000000000000000e+02,3.242578124999999645e-01,8.076237994028338807e-03
1.130000000000000000e+02,3.228906249999999867e-01,8.371932332070222346e-03
1.140000000000000000e+02,3.232343749999999627e-01,8.289024551511736325e-03
1.150000000000000000e+02,3.225781249999999378e-01,7.576956027714195664e-03
1.160000000000000000e+02,3.230390624999999738e-01,7.684338860042118878e-03
1.170000000000000000e+02,3.236562499999999787e-01,8.589594193247394524e-03
1.180000000000000000e+02,3.228593749999999485e-01,8.471269251047066837e-03
1.190000000000000000e+02,3.221406249999999583e-01,8.540801022220774474e-03
1.200000000000000000e+02,3.226796874999999787e-01,8.420314137554332432e-03
1.210000000000000000e+02,3.225390624999999734e-01,9.321246675817554742e-03
1.220000000000000000e+02,3.227265624999999805e-01,7.720017785659242550e-03
1.230000000000000000e+02,3.235156249999999734e-01,8.231083134799730555e-03
1.240000000000000000e+02,3.230859375000000311e-01,8.026732906224052361e-03
1.250000000000000000e+02,3.224140624999999871e-01,7.623460966068325469e-03
1.260000000000000000e+02,3.229453125000000258e-01,8.123376072374691170e-03
1.270000000000000000e+02,3.217421874999999987e-01,8.332343893919470432e-03
1.280000000000000000e+02,3.230781249999999938e-01,8.764634787439723115e-03
1.290000000000000000e+02,3.220546874999999920e-01,7.965693556287798197e-03
1.300000000000000000e+02,3.222421874999999991e-01,8.317854869517159189e-03
1.310000000000000000e+02,3.222421874999999991e-01,7.567333126143148750e-03
1.320000000000000000e+02,3.220781249999999929e-01,7.862247255499848000e-03
1.330000000000000000e+02,3.221249999999999947e-01,8.170364974297640234e-03
1.340000000000000000e+02,3.219296874999999503e-01,7.975335123412646485e-03
1.350000000000000000e+02,3.226406250000000142e-01,8.250677958230348899e-03
1.360000000000000000e+02,3.211562499999999765e-01,7.697023023489316280e-03
1.370000000000000000e+02,3.214296875000000053e-01,7.982650051721490794e-03
1.380000000000000000e+02,3.225937500000000124e-01,8.046013102664520411e-03
1.390000000000000000e+02,3.222968749999999827e-01,7.904448213279680058e-03
1.400000000000000000e+02,3.215312499999999352e-01,7.941358517110051751e-03
1.410000000000000000e+02,3.219296874999999503e-01,7.481945681891209558e-03
1.420000000000000000e+02,3.217499999999999805e-01,7.250922388660728524e-03
1.430000000000000000e+02,3.215781249999999925e-01,7.910599081043847777e-03
1.440000000000000000e+02,3.224296875000000062e-01,7.455375512154800537e-03
1.450000000000000000e+02,3.225312499999999916e-01,7.776986402825177350e-03
1.460000000000000000e+02,3.216093749999999751e-01,7.837090676544047896e-03
1.470000000000000000e+02,3.212187499999999973e-01,7.711669362594376388e-03
1.480000000000000000e+02,3.209687500000000249e-01,8.156005640971830326e-03
1.490000000000000000e+02,3.212421874999999982e-01,7.347141209301509025e-03
1.500000000000000000e+02,3.218046875000000195e-01,7.829465043023200316e-03
1.510000000000000000e+02,3.216484374999999396e-01,7.453189684866427279e-03
1.520000000000000000e+02,3.208437499999999831e-01,7.855145281469732080e-03
1.530000000000000000e+02,3.222578124999999627e-01,7.283846093274207005e-03
1.540000000000000000e+02,3.212890625000000000e-01,7.461081741862567521e-03
1.550000000000000000e+02,3.208437499999999831e-01,7.108319781546944445e-03
1.560000000000000000e+02,3.218984375000000231e-01,7.678703526017072178e-03
1.570000000000000000e+02,3.214296875000000053e-01,7.313101716239310719e-03
1.580000000000000000e+02,3.211171874999999565e-01,7.038660437807392305e-03
1.590000000000000000e+02,3.203125000000000000e-01,7.559620355691088964e-03
1.600000000000000000e+02,3.210312499999999902e-01,7.346814339144023751e-03
1.610000000000000000e+02,3.209765624999999512e-01,6.839988672425603884e-03
1.620000000000000000e+02,3.211562499999999765e-01,6.700296177901049477e-03
1.630000000000000000e+02,3.217343750000000169e-01,6.457866285777416962e-03
1.640000000000000000e+02,3.212421874999999982e-01,6.991096164669577916e-03
1.650000000000000000e+02,3.212187499999999973e-01,7.324536346064847332e-03
1.660000000000000000e+02,3.204218749999999671e-01,6.917647173168884472e-03
1.670000000000000000e+02,3.210156249999999711e-01,6.725275369364023918e-03
1.680000000000000000e+02,3.216249999999999387e-01,6.481341072738525978e-03
1.690000000000000000e+02,3.208515625000000204e-01,6.732914498633892422e-03
1.700000000000000000e+02,3.211249999999999938e-01,7.358522944326467870e-03
1.710000000000000000e+02,3.208984375000000222e-01,7.104927696190401799e-03
1.720000000000000000e+02,3.211718749999999956e-01,7.101388448665004599e-03
1.730000000000000000e+02,3.201484374999999938e-01,7.213896925527850564e-03
1.740000000000000000e+02,3.211249999999999938e-01,6.857073373744689698e-03
1.750000000000000000e+02,3.203281249999999636e-01,6.677809672590735539e-03
1.760000000000000000e+02,3.197734374999999796e-01,7.096571039966549470e-03
1.770000000000000000e+02,3.202187499999999964e-01,6.765600217534437598e-03
1.780000000000000000e+02,3.212734375000000364e-01,6.631154911998825632e-03
1.790000000000000000e+02,3.203281249999999636e-01,6.884380759631170306e-03
1.800000000000000000e+02,3.212421874999999982e-01,6.646430356108404963e-03
1.810000000000000000e+02,3.207734374999999805e-01,6.550272330751140230e-03
1.820000000000000000e+02,3.208906249999999849e-01,6.747513593073824548e-03
1.830000000000000000e+02,3.201796874999999765e-01,6.800015557031878488e-03
1.840000000000000000e+02,3.207968749999999813e-01,6.438405408354983851e-03
1.850000000000000000e+02,3.206093749999999742e-01,6.755582070040926611e-03
1.860000000000000000e+02,3.208203124999999822e-01,6.126974985326542888e-03
1.870000000000000000e+02,3.203515624999999645e-01,6.399282357320704336e-03
1.880000000000000000e+02,3.205234374999999525e-01,6.176981046138805241e-03
1.890000000000000000e+02,3.204062500000000036e-01,6.567740403501205401e-03
1.900000000000000000e+02,3.205234375000000080e-01,6.636140695227033502e-03
1.910000000000000000e+02,3.204062500000000036e-01,6.116174257543533638e-03
1.920000000000000000e+02,3.201562499999999201e-01,6.630242584665932588e-03
1.930000000000000000e+02,3.207734374999999805e-01,6.630568102791709051e-03
1.940000000000000000e+02,3.200937499999999547e-01,6.262031221533097790e-03
1.950000000000000000e+02,3.208593749999999467e-01,5.942309387437782163e-03
1.960000000000000000e+02,3.200859374999999729e-01,6.092065827827512943e-03
1.970000000000000000e+02,3.201875000000000138e-01,6.697174036697946947e-03
1.980000000000000000e+02,3.207265624999999787e-01,6.211843644132073947e-03
1.990000000000000000e+02,3.196328124999999742e-01,5.889212050840638563e-03
2.000000000000000000e+02,3.199296874999999485e-01,5.926506564441299911e-03
2.010000000000000000e+02,3.198515624999999640e-01,6.057557705065187530e-03
2.020000000000000000e+02,3.195312499999999889e-01,5.697890250557047058e-03
2.030000000000000000e+02,3.199296874999999485e-01,6.632878363810475707e-03
2.040000000000000000e+02,3.201640625000000129e-01,5.767583291409528190e-03
2.050000000000000000e+02,3.189687500000000231e-01,5.990832815311385000e-03
2.060000000000000000e+02,3.200546874999999902e-01,5.924043988610177593e-03
2.070000000000000000e+02,3.197656249999999423e-01,5.501304231637011918e-03
2.080000000000000000e+02,3.194531249999999489e-01,5.718234027136797140e-03
2.090000000000000000e+02,3.183124999999999982e-01,5.434792082549690095e-03
2.100000000000000000e+02,3.196718749999999387e-01,5.614197365809012880e-03
2.110000000000000000e+02,3.188281249999999623e-01,5.171170268471667747e-03
2.120000000000000000e+02,3.186718749999999933e-01,5.099949454239493564e-03
2.130000000000000000e+02,3.191874999999999574e-01,5.612312756316083055e-03
2.140000000000000000e+02,3.190703124999999529e-01,4.980402986757785817e-03
2.150000000000000000e+02,3.190859374999999720e-01,4.630347103577758285e-03
2.160000000000000000e+02,3.188203124999999805e-01,4.805855044035368603e-03
2.170000000000000000e+02,3.187656249999999414e-01,5.384058288836367744e-03
2.180000000000000000e+02,3.191562500000000302e-01,4.835725513833082773e-03
2.190000000000000000e+02,3.186562499999999742e-01,4.981580859518615345e-03
2.200000000000000000e+02,3.180624999999999147e-01,4.844267340892630287e-03
2.210000000000000000e+02,3.184921874999999680e-01,4.964459043966606457e-03
2.220000000000000000e+02,3.185078124999999316e-01,4.829378469407658199e-03
2.230000000000000000e+02,3.189531250000000040e-01,4.704264767622151275e-03
2.240000000000000000e+02,3.190390624999999147e-01,4.983868676483746429e-03
2.250000000000000000e+02,3.190234374999999512e-01,4.145157680769648127e-03
2.260000000000000000e+02,3.188437499999999813e-01,4.921860234830553564e-03
2.270000000000000000e+02,3.182968749999999791e-01,4.764262837953538166e-03
2.280000000000000000e+02,3.187812500000000160e-01,4.232425324150876009e-03
2.290000000000000000e+02,3.187265624999999769e-01,4.455075964363465132e-03
2.300000000000000000e+02,3.183984374999999645e-01,4.297931533531694145e-03
2.310000000000000000e+02,3.183046875000000164e-01,4.323600232314688679e-03
2.320000000000000000e+02,3.185390625000000253e-01,3.866250949017437447e-03
2.330000000000000000e+02,3.186249999999999361e-01,3.677674785621180657e-03
2.340000000000000000e+02,3.181484374999999920e-01,4.229946681692468152e-03
2.350000000000000000e+02,3.187109374999999578e-01,3.882821277117830261e-03
2.360000000000000000e+02,3.186093749999999725e-01,3.581696606869098475e-03
2.370000000000000000e+02,3.183359374999999991e-01,3.545759441848146069e-03
2.380000000000000000e+02,3.182343749999999583e-01,3.426798428681959285e-03
2.390000000000000000e+02,3.185234375000000062e-01,3.795276285293613591e-03
2.400000000000000000e+02,3.182656249999999964e-01,3.424526721823398148e-03
2.410000000000000000e+02,3.181640624999999556e-01,3.345889734112659879e-03
2.420000000000000000e+02,3.183750000000000191e-01,3.354536970721557366e-03
2.430000000000000000e+02,3.183203124999999245e-01,3.273365202216479107e-03
2.440000000000000000e+02,3.183906249999999827e-01,3.380498835015459131e-03
2.450000000000000000e+02,3.178906249999999822e-01,2.955531317656745916e-03
2.460000000000000000e+02,3.182734374999999782e-01,2.878106932276612313e-03
2.470000000000000000e+02,3.180156250000000240e-01,2.855765892485733447e-03
2.480000000000000000e+02,3.179609374999999849e-01,2.752861528542754812e-03
2.490000000000000000e+02,3.182187499999999947e-01,2.350387003484292071e-03
2.500000000000000000e+02,3.180468749999999512e-01,2.094496679971696515e-03
2.510000000000000000e+02,3.178281249999999614e-01,2.146789748829852802e-03
2.520000000000000000e+02,3.178281249999999059e-01,1.988720625836235077e-03
2.530000000000000000e+02,3.177890624999999414e-01,1.588638375200453895e-03
2.540000000000000000e+02,3.181249999999999911e-01,1.326180554756113380e-03
2.550000000000000000e+02,3.180937499999999529e-01,8.030825824541622596e-04
2.560000000000000000e+02,3.179999999999999494e-01,5.540304762091044669e-17


==> tikz/data/sopenbookqa_val_Mamba_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,2.247500000000000331e-01,1.442436330689637371e-02
2.000000000000000000e+00,2.190000000000000280e-01,1.243692256153251449e-02
3.000000000000000000e+00,2.153906250000000300e-01,1.183297139615645602e-02
4.000000000000000000e+00,2.100234375000000209e-01,1.212577718236091361e-02
5.000000000000000000e+00,2.064453125000000333e-01,1.119915824640475149e-02
6.000000000000000000e+00,2.066015625000000022e-01,1.177865896045109280e-02
7.000000000000000000e+00,2.054609375000000238e-01,1.147652135079158323e-02
8.000000000000000000e+00,2.028203125000000440e-01,1.111799718390515425e-02
9.000000000000000000e+00,2.027031250000000395e-01,1.139209868511337383e-02
1.000000000000000000e+01,2.017500000000000404e-01,1.071019006396364825e-02
1.100000000000000000e+01,2.018906250000000457e-01,1.119563170440598075e-02
1.200000000000000000e+01,2.000156250000000302e-01,1.067670242669388828e-02
1.300000000000000000e+01,1.987578125000000195e-01,9.877259259854489701e-03
1.400000000000000000e+01,1.982265625000000364e-01,1.024502524717118938e-02
1.500000000000000000e+01,1.973515625000000218e-01,1.028170514083694316e-02
1.600000000000000000e+01,1.980468750000000111e-01,1.121689899023782869e-02
1.700000000000000000e+01,1.973984375000000235e-01,9.317436767603411510e-03
1.800000000000000000e+01,1.978515625000000222e-01,1.022059402946693188e-02
1.900000000000000000e+01,1.983593750000000044e-01,1.004250451267807605e-02
2.000000000000000000e+01,1.969062500000000049e-01,9.572526755381269292e-03
2.100000000000000000e+01,1.983281250000000218e-01,1.071390192938731327e-02
2.200000000000000000e+01,1.978046875000000204e-01,9.576689105415810838e-03
2.300000000000000000e+01,1.990234375000000111e-01,1.002406819077888978e-02
2.400000000000000000e+01,1.992578125000000200e-01,9.621430436173836892e-03
2.500000000000000000e+01,1.971171875000000129e-01,9.551108554031564543e-03
2.600000000000000000e+01,1.985468749999999838e-01,9.358289257177918388e-03
2.700000000000000000e+01,1.993281250000000226e-01,9.057627329519960316e-03
2.800000000000000000e+01,1.977500000000000091e-01,9.975846316359652036e-03
2.900000000000000000e+01,1.974531250000000071e-01,8.929345991972646376e-03
3.000000000000000000e+01,1.983828125000000053e-01,9.786531755109890637e-03
3.100000000000000000e+01,1.981718750000000251e-01,9.096208108081369967e-03
3.200000000000000000e+01,1.974375000000000158e-01,9.170881002704087473e-03
3.300000000000000000e+01,1.978125000000000022e-01,8.891695946743707543e-03
3.400000000000000000e+01,1.973046875000000200e-01,8.802244667513531295e-03
3.500000000000000000e+01,1.988828125000000058e-01,8.535684849854233841e-03
3.600000000000000000e+01,1.974453124999999976e-01,9.661434904626868200e-03
3.700000000000000000e+01,1.979296875000000067e-01,8.767363955023444247e-03
3.800000000000000000e+01,1.976718750000000246e-01,9.754264257555546672e-03
3.900000000000000000e+01,1.985078125000000193e-01,9.453960604368382564e-03
4.000000000000000000e+01,1.984453124999999984e-01,8.681397970364239033e-03
4.100000000000000000e+01,1.985781249999999942e-01,9.247659815448271495e-03
4.200000000000000000e+01,1.985312500000000202e-01,8.959865115021397805e-03
4.300000000000000000e+01,1.986718749999999978e-01,9.200836855019480995e-03
4.400000000000000000e+01,1.978828125000000049e-01,8.802299923850374214e-03
4.500000000000000000e+01,1.983281250000000218e-01,9.251445885523117141e-03
4.600000000000000000e+01,1.977812500000000195e-01,8.369797007426479571e-03
4.700000000000000000e+01,1.976171875000000133e-01,8.503257415435082345e-03
4.800000000000000000e+01,1.971406250000000138e-01,9.765128440682949856e-03
4.900000000000000000e+01,1.981328125000000051e-01,8.402214914350026112e-03
5.000000000000000000e+01,1.985234375000000107e-01,8.799951223556010810e-03
5.100000000000000000e+01,1.970781249999999929e-01,8.990794578875277443e-03
5.200000000000000000e+01,1.982031250000000078e-01,8.001322239951881229e-03
5.300000000000000000e+01,1.968593750000000031e-01,8.669221351002913759e-03
5.400000000000000000e+01,1.977968750000000386e-01,8.306726330789422283e-03
5.500000000000000000e+01,1.977500000000000091e-01,8.303578526298913132e-03
5.600000000000000000e+01,1.980078124999999911e-01,8.347506996371711896e-03
5.700000000000000000e+01,1.972265625000000078e-01,8.326709024050631125e-03
5.800000000000000000e+01,1.980468750000000111e-01,8.999662228854092214e-03
5.900000000000000000e+01,1.971718749999999964e-01,8.958277154229176906e-03
6.000000000000000000e+01,1.983671875000000140e-01,8.604017787156883340e-03
6.100000000000000000e+01,1.969375000000000153e-01,8.713110118536501400e-03
6.200000000000000000e+01,1.985390625000000298e-01,8.253194022672400570e-03
6.300000000000000000e+01,1.971484374999999956e-01,8.640317982826672266e-03
6.400000000000000000e+01,1.970156249999999998e-01,8.448502158131540943e-03
6.500000000000000000e+01,1.974531250000000071e-01,8.170231030838494973e-03
6.600000000000000000e+01,1.971953124999999973e-01,7.954695252265810146e-03
6.700000000000000000e+01,1.964843749999999889e-01,7.665156268633281644e-03
6.800000000000000000e+01,1.971015625000000215e-01,7.869895201740700549e-03
6.900000000000000000e+01,1.964062500000000044e-01,8.078830962931856166e-03
7.000000000000000000e+01,1.971718749999999964e-01,7.518702362376619534e-03
7.100000000000000000e+01,1.965703125000000107e-01,8.314989131724730143e-03
7.200000000000000000e+01,1.971249999999999947e-01,7.671261240971873931e-03
7.300000000000000000e+01,1.963515625000000209e-01,8.231182849928034284e-03
7.400000000000000000e+01,1.957656249999999987e-01,7.797519684461975964e-03
7.500000000000000000e+01,1.961562500000000320e-01,8.253227172134777051e-03
7.600000000000000000e+01,1.971015624999999938e-01,7.883726867355700038e-03
7.700000000000000000e+01,1.970781249999999929e-01,7.530595829073287624e-03
7.800000000000000000e+01,1.963750000000000218e-01,8.217850931354320557e-03
7.900000000000000000e+01,1.959062500000000040e-01,7.546934853364896910e-03
8.000000000000000000e+01,1.957187499999999969e-01,7.307517050782078548e-03
8.100000000000000000e+01,1.964453125000000244e-01,7.955428945579941236e-03
8.200000000000000000e+01,1.960468750000000093e-01,8.013470541327989347e-03
8.300000000000000000e+01,1.963046875000000191e-01,7.375486365285587043e-03
8.400000000000000000e+01,1.957500000000000073e-01,7.795039827633781088e-03
8.500000000000000000e+01,1.954218750000000226e-01,6.960264513735618143e-03
8.600000000000000000e+01,1.953593750000000018e-01,7.538987510589528589e-03
8.700000000000000000e+01,1.954687500000000244e-01,7.123084082632256085e-03
8.800000000000000000e+01,1.953828125000000027e-01,7.283712541363367675e-03
8.900000000000000000e+01,1.950312500000000171e-01,7.233662660532444791e-03
9.000000000000000000e+01,1.956484375000000220e-01,7.484448045690351992e-03
9.100000000000000000e+01,1.955937500000000107e-01,7.168280215305215461e-03
9.200000000000000000e+01,1.953046875000000182e-01,7.361756889096748163e-03
9.300000000000000000e+01,1.954843749999999880e-01,7.326710766877493966e-03
9.400000000000000000e+01,1.947890624999999987e-01,7.430248770390078528e-03
9.500000000000000000e+01,1.947265625000000056e-01,7.571413412965831598e-03
9.600000000000000000e+01,1.950078124999999885e-01,7.184068077626274383e-03
9.700000000000000000e+01,1.949062500000000309e-01,6.773072686652421327e-03
9.800000000000000000e+01,1.944218750000000218e-01,6.897368104605410347e-03
9.900000000000000000e+01,1.945625000000000271e-01,7.274228267463123468e-03
1.000000000000000000e+02,1.950859375000000284e-01,6.976923991646606302e-03
1.010000000000000000e+02,1.949843750000000153e-01,7.361678432159435813e-03
1.020000000000000000e+02,1.945312500000000167e-01,7.173163887409936094e-03
1.030000000000000000e+02,1.944140624999999845e-01,6.840059780554291237e-03
1.040000000000000000e+02,1.954296875000000044e-01,6.966494123276772629e-03
1.050000000000000000e+02,1.944453124999999949e-01,6.627743356821465780e-03
1.060000000000000000e+02,1.939765625000000049e-01,7.009681846663206803e-03
1.070000000000000000e+02,1.947812499999999891e-01,7.415345850707377208e-03
1.080000000000000000e+02,1.951406250000000120e-01,7.158825605271621623e-03
1.090000000000000000e+02,1.935000000000000053e-01,6.869545944136282514e-03
1.100000000000000000e+02,1.945859375000000002e-01,6.960731818664031914e-03
1.110000000000000000e+02,1.941562500000000024e-01,6.924200497471379341e-03
1.120000000000000000e+02,1.940468750000000075e-01,7.314884750322854859e-03
1.130000000000000000e+02,1.945156250000000253e-01,7.230484938879402738e-03
1.140000000000000000e+02,1.940156250000000249e-01,6.460878227518077055e-03
1.150000000000000000e+02,1.943515625000000191e-01,6.793324537255857748e-03
1.160000000000000000e+02,1.941796875000000033e-01,7.022956901343786404e-03
1.170000000000000000e+02,1.946015624999999916e-01,7.270043907991513912e-03
1.180000000000000000e+02,1.945234375000000071e-01,6.731614064864975717e-03
1.190000000000000000e+02,1.940468750000000075e-01,6.706590492279099550e-03
1.200000000000000000e+02,1.937265625000000047e-01,6.195536040472510511e-03
1.210000000000000000e+02,1.935703125000000080e-01,6.430936408749913201e-03
1.220000000000000000e+02,1.943359375000000000e-01,6.419543777806575001e-03
1.230000000000000000e+02,1.935468750000000071e-01,6.753997951350613170e-03
1.240000000000000000e+02,1.942265625000000051e-01,6.513338417020136766e-03
1.250000000000000000e+02,1.932421874999999956e-01,6.559213787172713667e-03
1.260000000000000000e+02,1.935156250000000244e-01,6.735681599866936813e-03
1.270000000000000000e+02,1.938359374999999996e-01,6.834653454306733288e-03
1.280000000000000000e+02,1.926328124999999725e-01,6.003074560829593440e-03
1.290000000000000000e+02,1.931406250000000102e-01,6.418279312909452514e-03
1.300000000000000000e+02,1.931093750000000275e-01,5.948199708024015653e-03
1.310000000000000000e+02,1.931796875000000302e-01,6.280020314906795825e-03
1.320000000000000000e+02,1.928671874999999813e-01,6.226429289135710504e-03
1.330000000000000000e+02,1.923828125000000000e-01,6.314237009154957496e-03
1.340000000000000000e+02,1.933593750000000000e-01,6.289679490513427028e-03
1.350000000000000000e+02,1.927109375000000124e-01,6.201107399219411842e-03
1.360000000000000000e+02,1.926718749999999925e-01,6.189119830812429141e-03
1.370000000000000000e+02,1.924687499999999940e-01,6.484867149412186678e-03
1.380000000000000000e+02,1.930546874999999885e-01,6.016590026314499670e-03
1.390000000000000000e+02,1.927578125000000142e-01,6.011980378704674492e-03
1.400000000000000000e+02,1.919843750000000127e-01,6.006461339342136253e-03
1.410000000000000000e+02,1.930468750000000067e-01,6.299724377887823065e-03
1.420000000000000000e+02,1.930937500000000084e-01,6.520172230424356105e-03
1.430000000000000000e+02,1.927187499999999942e-01,6.038704605078231216e-03
1.440000000000000000e+02,1.924609374999999845e-01,5.977131964204050046e-03
1.450000000000000000e+02,1.926484374999999916e-01,5.909946563651318450e-03
1.460000000000000000e+02,1.924843749999999853e-01,6.271403041501115959e-03
1.470000000000000000e+02,1.926953124999999933e-01,6.190313248361547713e-03
1.480000000000000000e+02,1.915000000000000036e-01,6.182692045852857150e-03
1.490000000000000000e+02,1.920156250000000231e-01,6.262710810232822133e-03
1.500000000000000000e+02,1.918203124999999787e-01,6.051572897443602793e-03
1.510000000000000000e+02,1.927812500000000151e-01,5.759022695948626779e-03
1.520000000000000000e+02,1.920234375000000049e-01,6.118117311379187365e-03
1.530000000000000000e+02,1.923124999999999973e-01,5.898954599727806135e-03
1.540000000000000000e+02,1.922187499999999938e-01,5.594518579135810202e-03
1.550000000000000000e+02,1.920546875000000153e-01,5.788501407174058075e-03
1.560000000000000000e+02,1.922265625000000033e-01,5.659212858260176740e-03
1.570000000000000000e+02,1.915546874999999871e-01,5.210448338402326462e-03
1.580000000000000000e+02,1.914609374999999836e-01,5.687589525527925703e-03
1.590000000000000000e+02,1.914609375000000113e-01,6.142791598180512812e-03
1.600000000000000000e+02,1.918437500000000073e-01,5.766449993305402220e-03
1.610000000000000000e+02,1.910624999999999962e-01,5.901592477824872326e-03
1.620000000000000000e+02,1.919921875000000222e-01,5.572299602491078037e-03
1.630000000000000000e+02,1.912109375000000111e-01,6.486324846895605636e-03
1.640000000000000000e+02,1.911640625000000093e-01,5.316851330809429371e-03
1.650000000000000000e+02,1.919765625000000031e-01,5.913731095249944412e-03
1.660000000000000000e+02,1.913359375000000251e-01,5.663422599872547022e-03
1.670000000000000000e+02,1.908124999999999960e-01,5.185658163016304556e-03
1.680000000000000000e+02,1.911328124999999989e-01,5.937247844328261484e-03
1.690000000000000000e+02,1.913750000000000173e-01,5.482196157396344166e-03
1.700000000000000000e+02,1.913124999999999964e-01,5.179651897021565927e-03
1.710000000000000000e+02,1.911562499999999720e-01,5.585469614734348519e-03
1.720000000000000000e+02,1.919218750000000195e-01,5.539542150516964941e-03
1.730000000000000000e+02,1.913124999999999964e-01,5.797825971191092331e-03
1.740000000000000000e+02,1.911406250000000084e-01,5.111571331655195144e-03
1.750000000000000000e+02,1.917031250000000020e-01,4.943823525428845365e-03
1.760000000000000000e+02,1.912265625000000302e-01,4.689112887237919906e-03
1.770000000000000000e+02,1.908671874999999796e-01,4.938329549089306991e-03
1.780000000000000000e+02,1.914140624999999818e-01,5.860940209231520377e-03
1.790000000000000000e+02,1.902343750000000111e-01,4.848658003592096720e-03
1.800000000000000000e+02,1.910078125000000127e-01,5.067629924774968118e-03
1.810000000000000000e+02,1.903046875000000138e-01,5.066190049217067851e-03
1.820000000000000000e+02,1.907031250000000011e-01,5.000170230565194503e-03
1.830000000000000000e+02,1.902109375000000102e-01,4.757385973778244931e-03
1.840000000000000000e+02,1.909609374999999831e-01,5.104209514365275376e-03
1.850000000000000000e+02,1.905156249999999940e-01,4.849460437715212048e-03
1.860000000000000000e+02,1.902812499999999851e-01,4.646135585138084709e-03
1.870000000000000000e+02,1.909218750000000187e-01,5.262907978399878305e-03
1.880000000000000000e+02,1.903906250000000078e-01,4.883442007086386157e-03
1.890000000000000000e+02,1.904843749999999836e-01,4.941658655995330787e-03
1.900000000000000000e+02,1.901484375000000171e-01,4.700508861847971405e-03
1.910000000000000000e+02,1.905390625000000226e-01,4.984649344297265028e-03
1.920000000000000000e+02,1.909218749999999909e-01,4.808567864003145641e-03
1.930000000000000000e+02,1.905781249999999871e-01,5.165900428517194130e-03
1.940000000000000000e+02,1.903515625000000155e-01,4.941824744903299677e-03
1.950000000000000000e+02,1.906015625000000158e-01,4.773206418500953833e-03
1.960000000000000000e+02,1.893203124999999765e-01,4.752936579463764438e-03
1.970000000000000000e+02,1.895859374999999958e-01,4.178930557345129221e-03
1.980000000000000000e+02,1.906640625000000089e-01,4.699163504913872989e-03
1.990000000000000000e+02,1.902968749999999765e-01,4.658550358178898884e-03
2.000000000000000000e+02,1.901953125000000189e-01,4.362126696815004159e-03
2.010000000000000000e+02,1.897812499999999847e-01,4.355661819203657421e-03
2.020000000000000000e+02,1.896484374999999889e-01,4.636330636443874303e-03
2.030000000000000000e+02,1.897500000000000020e-01,4.361130043110193755e-03
2.040000000000000000e+02,1.900390625000000222e-01,4.206539921698176573e-03
2.050000000000000000e+02,1.898203124999999769e-01,4.359226707831609197e-03
2.060000000000000000e+02,1.897578125000000115e-01,4.098488083669935521e-03
2.070000000000000000e+02,1.901015624999999876e-01,4.073908330535082160e-03
2.080000000000000000e+02,1.896875000000000089e-01,4.167224346596166452e-03
2.090000000000000000e+02,1.893984374999999887e-01,4.230406597544115674e-03
2.100000000000000000e+02,1.898203125000000047e-01,4.301720936504858234e-03
2.110000000000000000e+02,1.893046875000000129e-01,4.300137711576389708e-03
2.120000000000000000e+02,1.903124999999999956e-01,4.281441264295345571e-03
2.130000000000000000e+02,1.898906250000000351e-01,4.381131056989899693e-03
2.140000000000000000e+02,1.896874999999999811e-01,3.897020711776573183e-03
2.150000000000000000e+02,1.895859374999999958e-01,3.700935508507588283e-03
2.160000000000000000e+02,1.900078125000000118e-01,3.871468203483490345e-03
2.170000000000000000e+02,1.893046874999999851e-01,3.941317786596464784e-03
2.180000000000000000e+02,1.899765625000000013e-01,3.839108286035527225e-03
2.190000000000000000e+02,1.892656250000000207e-01,3.745782323361543723e-03
2.200000000000000000e+02,1.897500000000000020e-01,3.933295961483523721e-03
2.210000000000000000e+02,1.895468750000000036e-01,3.769340527939102087e-03
2.220000000000000000e+02,1.891406250000000067e-01,3.582782812957676939e-03
2.230000000000000000e+02,1.887343750000000098e-01,3.682928066629715443e-03
2.240000000000000000e+02,1.887812500000000115e-01,3.530715693367708543e-03
2.250000000000000000e+02,1.884140625000000069e-01,3.484322517315135374e-03
2.260000000000000000e+02,1.886328125000000244e-01,3.433347775207939729e-03
2.270000000000000000e+02,1.887890624999999933e-01,3.665280033467488256e-03
2.280000000000000000e+02,1.887656249999999925e-01,3.381074300296361967e-03
2.290000000000000000e+02,1.884687499999999905e-01,3.281684819253413796e-03
2.300000000000000000e+02,1.888124999999999942e-01,3.483703025578965481e-03
2.310000000000000000e+02,1.886484374999999880e-01,3.352424858502668376e-03
2.320000000000000000e+02,1.884843749999999818e-01,3.158545631431750218e-03
2.330000000000000000e+02,1.882500000000000284e-01,3.126390741117923266e-03
2.340000000000000000e+02,1.883750000000000147e-01,2.944360830535062198e-03
2.350000000000000000e+02,1.879609374999999805e-01,2.792157844394828770e-03
2.360000000000000000e+02,1.881328124999999962e-01,2.999016943343128187e-03
2.370000000000000000e+02,1.881328124999999962e-01,2.544150516036549226e-03
2.380000000000000000e+02,1.881796874999999702e-01,2.847440228702113364e-03
2.390000000000000000e+02,1.880078124999999822e-01,2.809090562084503272e-03
2.400000000000000000e+02,1.878437500000000038e-01,2.694388172936326535e-03
2.410000000000000000e+02,1.878671874999999769e-01,2.450668434980572425e-03
2.420000000000000000e+02,1.878750000000000142e-01,2.350593931072269410e-03
2.430000000000000000e+02,1.874765624999999991e-01,2.305347678396459793e-03
2.440000000000000000e+02,1.874453124999999887e-01,2.371387791645594104e-03
2.450000000000000000e+02,1.875859374999999940e-01,2.393334920733319882e-03
2.460000000000000000e+02,1.873515625000000129e-01,2.252848931329618463e-03
2.470000000000000000e+02,1.869375000000000064e-01,2.101509555641222805e-03
2.480000000000000000e+02,1.872968750000000016e-01,1.966091443499600432e-03
2.490000000000000000e+02,1.869531249999999978e-01,1.858242234568635749e-03
2.500000000000000000e+02,1.868437499999999751e-01,1.809776734515553551e-03
2.510000000000000000e+02,1.868515624999999569e-01,1.629446177189654982e-03
2.520000000000000000e+02,1.865546874999999827e-01,1.374071140099550380e-03
2.530000000000000000e+02,1.865312499999999818e-01,1.284068800658635066e-03
2.540000000000000000e+02,1.862343749999999798e-01,9.861640103212647706e-04
2.550000000000000000e+02,1.861406250000000040e-01,7.962399478013581404e-04
2.560000000000000000e+02,1.859999999999999709e-01,2.770152381045522334e-17


==> tikz/data/ssocial_iqa_Gemma2B_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,4.392773437500000488e-01,1.178987704574951251e-02
2.000000000000000000e+00,4.548906249999999929e-01,1.058942602692736039e-02
3.000000000000000000e+00,4.634257812500000018e-01,1.137657328133063507e-02
4.000000000000000000e+00,4.691796875000000533e-01,9.645816087615848369e-03
5.000000000000000000e+00,4.737812500000000426e-01,1.053283729479379330e-02
6.000000000000000000e+00,4.775312499999999627e-01,9.341708073346458030e-03
7.000000000000000000e+00,4.777812499999999907e-01,9.768079117708113046e-03
8.000000000000000000e+00,4.791835937499999698e-01,9.596199615336944294e-03
9.000000000000000000e+00,4.816992187499999911e-01,1.025204541492519619e-02
1.000000000000000000e+01,4.829179687499999818e-01,9.656609466884038401e-03
1.100000000000000000e+01,4.847460937499999956e-01,9.005941854777561179e-03
1.200000000000000000e+01,4.848710937499999818e-01,9.800092529887564213e-03
1.300000000000000000e+01,4.854374999999999662e-01,9.578875915953272147e-03
1.400000000000000000e+01,4.860312500000000258e-01,9.575778051512516542e-03
1.500000000000000000e+01,4.857500000000000151e-01,9.280329391712187348e-03
1.600000000000000000e+01,4.872226562499999969e-01,1.037512525708459560e-02
1.700000000000000000e+01,4.875273437500000084e-01,8.498983366475003007e-03
1.800000000000000000e+01,4.882499999999999618e-01,9.287454405730427229e-03
1.900000000000000000e+01,4.882031250000000155e-01,8.504390603275114452e-03
2.000000000000000000e+01,4.879218750000000049e-01,8.827009642103601436e-03
2.100000000000000000e+01,4.886718749999999778e-01,9.190258228336245505e-03
2.200000000000000000e+01,4.882890624999999263e-01,8.781083616200694927e-03
2.300000000000000000e+01,4.890390624999999547e-01,8.982388599982167252e-03
2.400000000000000000e+01,4.888359374999999840e-01,9.507136245549434317e-03
2.500000000000000000e+01,4.891874999999999973e-01,9.143686559099162628e-03
2.600000000000000000e+01,4.896562500000000151e-01,9.151502608861571131e-03
2.700000000000000000e+01,4.894960937500000275e-01,8.373572494347529191e-03
2.800000000000000000e+01,4.899218749999999512e-01,8.441706150046654131e-03
2.900000000000000000e+01,4.893085937500000204e-01,8.370929196791979457e-03
3.000000000000000000e+01,4.897851562499999645e-01,8.387312911446294372e-03
3.100000000000000000e+01,4.900117187499999916e-01,8.684474461260627970e-03
3.200000000000000000e+01,4.903320312499999667e-01,8.034162791826185424e-03
3.300000000000000000e+01,4.909609375000000275e-01,8.156449162334261996e-03
3.400000000000000000e+01,4.900624999999999565e-01,8.506120478991168604e-03
3.500000000000000000e+01,4.908789062499999689e-01,8.080635953165299368e-03
3.600000000000000000e+01,4.898593749999999858e-01,8.507478399382123468e-03
3.700000000000000000e+01,4.903554687500000231e-01,8.731323000413439284e-03
3.800000000000000000e+01,4.903046875000000027e-01,8.234934215703553287e-03
3.900000000000000000e+01,4.905039062499999547e-01,8.160833694572327754e-03
4.000000000000000000e+01,4.903476562499999858e-01,8.357772913226719363e-03
4.100000000000000000e+01,4.905585937499999938e-01,7.887615543623298017e-03
4.200000000000000000e+01,4.902890624999999836e-01,7.798186303901074798e-03
4.300000000000000000e+01,4.902695312499999458e-01,7.395024708721878101e-03
4.400000000000000000e+01,4.901718749999999791e-01,8.092470800539701414e-03
4.500000000000000000e+01,4.904179687499999885e-01,7.610221813174693727e-03
4.600000000000000000e+01,4.899570312499999525e-01,7.433892137387478234e-03
4.700000000000000000e+01,4.913242187499999858e-01,8.276376263878060247e-03
4.800000000000000000e+01,4.904648437499999902e-01,8.272518752631874764e-03
4.900000000000000000e+01,4.908281250000000040e-01,8.308833960904706342e-03
5.000000000000000000e+01,4.904687499999999534e-01,7.692471937785588972e-03
5.100000000000000000e+01,4.914374999999999716e-01,7.408849477729837797e-03
5.200000000000000000e+01,4.902187500000000364e-01,7.788985038998552657e-03
5.300000000000000000e+01,4.905234375000000480e-01,7.491593050859664087e-03
5.400000000000000000e+01,4.915117187499999929e-01,7.319810772295824025e-03
5.500000000000000000e+01,4.916679687499999618e-01,7.704356578388949460e-03
5.600000000000000000e+01,4.910390624999999565e-01,7.537612399223904761e-03
5.700000000000000000e+01,4.911757812499999987e-01,7.678635235557122914e-03
5.800000000000000000e+01,4.906796875000000169e-01,7.443623227365344340e-03
5.900000000000000000e+01,4.912656250000000391e-01,7.392271045235407172e-03
6.000000000000000000e+01,4.910507812500000124e-01,7.234359176832212170e-03
6.100000000000000000e+01,4.913085937500000222e-01,7.505282470115683634e-03
6.200000000000000000e+01,4.903125000000000400e-01,6.681468651898590967e-03
6.300000000000000000e+01,4.907617187499999645e-01,7.482915650291504378e-03
6.400000000000000000e+01,4.907148437500000182e-01,7.501020318080527799e-03
6.500000000000000000e+01,4.901250000000000329e-01,7.334689180166388024e-03
6.600000000000000000e+01,4.913085937500000222e-01,7.491790862395692092e-03
6.700000000000000000e+01,4.914335937499999529e-01,6.868659748896361640e-03
6.800000000000000000e+01,4.907890624999999840e-01,7.071785715794620328e-03
6.900000000000000000e+01,4.910664062500000315e-01,7.810964829712893978e-03
7.000000000000000000e+01,4.903046875000000027e-01,7.421766907363599834e-03
7.100000000000000000e+01,4.903554687499999676e-01,7.190745333981121527e-03
7.200000000000000000e+01,4.918281249999999494e-01,7.176604201147103804e-03
7.300000000000000000e+01,4.906289062499999964e-01,7.405368253099091011e-03
7.400000000000000000e+01,4.914531249999999352e-01,6.483573227000936565e-03
7.500000000000000000e+01,4.908750000000000058e-01,6.450047506837992134e-03
7.600000000000000000e+01,4.919570312500000098e-01,7.563100918338513425e-03
7.700000000000000000e+01,4.914648437499999911e-01,6.877381750507818338e-03
7.800000000000000000e+01,4.915351562499999938e-01,7.057210236211861228e-03
7.900000000000000000e+01,4.915390625000000124e-01,7.120313838829312077e-03
8.000000000000000000e+01,4.915625000000000133e-01,6.512783000565229574e-03
8.100000000000000000e+01,4.906835937500000355e-01,7.441437011799788108e-03
8.200000000000000000e+01,4.909960937499999734e-01,6.976055794672889228e-03
8.300000000000000000e+01,4.909609374999999720e-01,6.303482261312164624e-03
8.400000000000000000e+01,4.913359375000000417e-01,6.943100983320891519e-03
8.500000000000000000e+01,4.908281250000000040e-01,6.680140000629900855e-03
8.600000000000000000e+01,4.911835937499999805e-01,6.582718529920863690e-03
8.700000000000000000e+01,4.909140625000000258e-01,7.028598992244073848e-03
8.800000000000000000e+01,4.914257812499999711e-01,7.014323822838116479e-03
8.900000000000000000e+01,4.911054687499999960e-01,6.936104251925562236e-03
9.000000000000000000e+01,4.916132812500000338e-01,6.993803495221081849e-03
9.100000000000000000e+01,4.912382812499999640e-01,6.461639226480440229e-03
9.200000000000000000e+01,4.907734375000000204e-01,7.013289046447987625e-03
9.300000000000000000e+01,4.917265625000000195e-01,6.383606001599539080e-03
9.400000000000000000e+01,4.911914062500000178e-01,6.581314515648915495e-03
9.500000000000000000e+01,4.915742187499999583e-01,6.986532303887857745e-03
9.600000000000000000e+01,4.915156250000000115e-01,6.480721935813832726e-03
9.700000000000000000e+01,4.914062500000000444e-01,6.565370180204076547e-03
9.800000000000000000e+01,4.913164062500000040e-01,6.647714300656416310e-03
9.900000000000000000e+01,4.913515625000000053e-01,6.320973480350924531e-03
1.000000000000000000e+02,4.922695312500000031e-01,6.581545459628734655e-03
1.010000000000000000e+02,4.910468749999999938e-01,6.657092265539564166e-03
1.020000000000000000e+02,4.910742187500000133e-01,6.633129281212912093e-03
1.030000000000000000e+02,4.913945312499999885e-01,6.364771826522657577e-03
1.040000000000000000e+02,4.912109375000000000e-01,6.257325473531972528e-03
1.050000000000000000e+02,4.909218750000000075e-01,6.413275840309001601e-03
1.060000000000000000e+02,4.912109375000000000e-01,6.336420995414405143e-03
1.070000000000000000e+02,4.916367187500000346e-01,6.322467762971455997e-03
1.080000000000000000e+02,4.918320312499999680e-01,6.577220843363373003e-03
1.090000000000000000e+02,4.905000000000000471e-01,6.341144749295475440e-03
1.100000000000000000e+02,4.913203124999999671e-01,6.188898802308377689e-03
1.110000000000000000e+02,4.911406249999999973e-01,6.357365745479014695e-03
1.120000000000000000e+02,4.905820312499999947e-01,5.591223439254187043e-03
1.130000000000000000e+02,4.911484374999999791e-01,6.080638205995975674e-03
1.140000000000000000e+02,4.905546874999999751e-01,6.279245777096398654e-03
1.150000000000000000e+02,4.911015624999999774e-01,6.301552947689105337e-03
1.160000000000000000e+02,4.907148437499999627e-01,6.395579575611324424e-03
1.170000000000000000e+02,4.911796874999999618e-01,6.037410728730740681e-03
1.180000000000000000e+02,4.906953124999999805e-01,6.548898495018421265e-03
1.190000000000000000e+02,4.905703124999999942e-01,6.214935686204456529e-03
1.200000000000000000e+02,4.908476562499999862e-01,5.676444122380989131e-03
1.210000000000000000e+02,4.906562500000000160e-01,6.001864172143192913e-03
1.220000000000000000e+02,4.911874999999999991e-01,5.814579823289111639e-03
1.230000000000000000e+02,4.903476562499999858e-01,5.771949678273491369e-03
1.240000000000000000e+02,4.906054687499999956e-01,5.685380372119440591e-03
1.250000000000000000e+02,4.907460937500000009e-01,6.170879300192859060e-03
1.260000000000000000e+02,4.907187499999999813e-01,6.095782173871054817e-03
1.270000000000000000e+02,4.905898437499999765e-01,5.931493992861676043e-03
1.280000000000000000e+02,4.914765625000000471e-01,5.780639690679837718e-03
1.290000000000000000e+02,4.904843749999999725e-01,6.351548571860287686e-03
1.300000000000000000e+02,4.898007812499999836e-01,5.683219837281649166e-03
1.310000000000000000e+02,4.900000000000000466e-01,5.843617023914131695e-03
1.320000000000000000e+02,4.901562500000000155e-01,5.712213006524413661e-03
1.330000000000000000e+02,4.893320312499999658e-01,5.730245152587707357e-03
1.340000000000000000e+02,4.906562500000000160e-01,5.440784877002679404e-03
1.350000000000000000e+02,4.903203124999999662e-01,6.173160929056620283e-03
1.360000000000000000e+02,4.897773437499999827e-01,5.839056941655808471e-03
1.370000000000000000e+02,4.906523437499999973e-01,6.085659162859691218e-03
1.380000000000000000e+02,4.899882812499999907e-01,5.792442696145760038e-03
1.390000000000000000e+02,4.900937499999999392e-01,5.475715755498956720e-03
1.400000000000000000e+02,4.895703125000000488e-01,5.170529469986613093e-03
1.410000000000000000e+02,4.897578125000000004e-01,5.495305522179928445e-03
1.420000000000000000e+02,4.898671874999999676e-01,5.239584582324326167e-03
1.430000000000000000e+02,4.896210937499999583e-01,5.461661957458434184e-03
1.440000000000000000e+02,4.897109374999999987e-01,5.279948625722831641e-03
1.450000000000000000e+02,4.896953125000000351e-01,5.264311372040025340e-03
1.460000000000000000e+02,4.894726562499999711e-01,5.512563857858249552e-03
1.470000000000000000e+02,4.892070312499999796e-01,5.376858955978882845e-03
1.480000000000000000e+02,4.901054687500000506e-01,5.335496120069465123e-03
1.490000000000000000e+02,4.898359374999999849e-01,5.226805117040193675e-03
1.500000000000000000e+02,4.899687499999999529e-01,5.323667879264821351e-03
1.510000000000000000e+02,4.902890624999999836e-01,5.126648686127498709e-03
1.520000000000000000e+02,4.898085937499999654e-01,5.418523171574981395e-03
1.530000000000000000e+02,4.891601562500000333e-01,5.289455627161656140e-03
1.540000000000000000e+02,4.896210937499999583e-01,5.443822077214300129e-03
1.550000000000000000e+02,4.891757812499999414e-01,5.099435325323734350e-03
1.560000000000000000e+02,4.900664062499999751e-01,5.317130049201051860e-03
1.570000000000000000e+02,4.890820312499999378e-01,5.299319882854512838e-03
1.580000000000000000e+02,4.889960937499999716e-01,5.264592872006030114e-03
1.590000000000000000e+02,4.893398437500000031e-01,5.242535398792038011e-03
1.600000000000000000e+02,4.890507812500000107e-01,5.209367439492999623e-03
1.610000000000000000e+02,4.896874999999999423e-01,5.285248540993873166e-03
1.620000000000000000e+02,4.890624999999999556e-01,4.988313190096459702e-03
1.630000000000000000e+02,4.894882812500000457e-01,5.086016858545458312e-03
1.640000000000000000e+02,4.892226562499999432e-01,5.206367171036812257e-03
1.650000000000000000e+02,4.891249999999999765e-01,5.227136615628448675e-03
1.660000000000000000e+02,4.893476562499999849e-01,5.038396768717930997e-03
1.670000000000000000e+02,4.893476562499999849e-01,4.996519642310261015e-03
1.680000000000000000e+02,4.892499999999999627e-01,4.836630656660632736e-03
1.690000000000000000e+02,4.888632812500000036e-01,4.645492708514765284e-03
1.700000000000000000e+02,4.893164062499999467e-01,5.154942131619931131e-03
1.710000000000000000e+02,4.892421875000000364e-01,4.295950665524756601e-03
1.720000000000000000e+02,4.890234374999999911e-01,4.843005857863446131e-03
1.730000000000000000e+02,4.887890624999999267e-01,4.943497625600634486e-03
1.740000000000000000e+02,4.894218750000000062e-01,4.964636616260806844e-03
1.750000000000000000e+02,4.893124999999999836e-01,4.500324242533840224e-03
1.760000000000000000e+02,4.892343749999999991e-01,4.543750786104550424e-03
1.770000000000000000e+02,4.894101562500000058e-01,4.769362989119666461e-03
1.780000000000000000e+02,4.888281249999999467e-01,4.192098134637122636e-03
1.790000000000000000e+02,4.889804687500000080e-01,4.331992264486632035e-03
1.800000000000000000e+02,4.894687499999999525e-01,4.485059504049399882e-03
1.810000000000000000e+02,4.891562499999999591e-01,4.632716509436918262e-03
1.820000000000000000e+02,4.888242187499999281e-01,4.557923721687734929e-03
1.830000000000000000e+02,4.891250000000000320e-01,4.661290214001270055e-03
1.840000000000000000e+02,4.886328125000000133e-01,4.383149718997059185e-03
1.850000000000000000e+02,4.889375000000000249e-01,4.312230367141770340e-03
1.860000000000000000e+02,4.893515625000000036e-01,4.565289177300117449e-03
1.870000000000000000e+02,4.890039062500000089e-01,4.276892983739248068e-03
1.880000000000000000e+02,4.890468749999999920e-01,4.037488480425920935e-03
1.890000000000000000e+02,4.895468750000000480e-01,3.885239702854658989e-03
1.900000000000000000e+02,4.888164062500000018e-01,4.047563081874203279e-03
1.910000000000000000e+02,4.893007812499999831e-01,4.054991564783699820e-03
1.920000000000000000e+02,4.889843749999999711e-01,4.358424687746123571e-03
1.930000000000000000e+02,4.885078124999999716e-01,4.086603517273608779e-03
1.940000000000000000e+02,4.889296874999999876e-01,4.278593160817898734e-03
1.950000000000000000e+02,4.886835937499999782e-01,4.359957115123941004e-03
1.960000000000000000e+02,4.891054687499999942e-01,4.103786020653052945e-03
1.970000000000000000e+02,4.890976562500000124e-01,4.508771647085737383e-03
1.980000000000000000e+02,4.893593749999999298e-01,4.194186035222389163e-03
1.990000000000000000e+02,4.887421874999999805e-01,4.150375902998040475e-03
2.000000000000000000e+02,4.891874999999999973e-01,4.192359179075828488e-03
2.010000000000000000e+02,4.889296874999999876e-01,3.970089716125522160e-03
2.020000000000000000e+02,4.890273437500000098e-01,3.799861042795190866e-03
2.030000000000000000e+02,4.887890624999999822e-01,3.888829345322680504e-03
2.040000000000000000e+02,4.885898437499999747e-01,4.155505276160118520e-03
2.050000000000000000e+02,4.882929687499999449e-01,4.072794499363640089e-03
2.060000000000000000e+02,4.886796875000000151e-01,3.685989023019606813e-03
2.070000000000000000e+02,4.885429687500000284e-01,3.533897741045069745e-03
2.080000000000000000e+02,4.888945312499999862e-01,3.813835321425066479e-03
2.090000000000000000e+02,4.888046874999999458e-01,3.723014120839309663e-03
2.100000000000000000e+02,4.891015624999999756e-01,3.885200581734656218e-03
2.110000000000000000e+02,4.888359374999999840e-01,3.527054621013249458e-03
2.120000000000000000e+02,4.888242187499999836e-01,3.568719398732153342e-03
2.130000000000000000e+02,4.883945312499999858e-01,3.392112815504941432e-03
2.140000000000000000e+02,4.887890624999999822e-01,3.576082119701430150e-03
2.150000000000000000e+02,4.886914062499999600e-01,3.471182696747948139e-03
2.160000000000000000e+02,4.890742187500000115e-01,3.315797492414216709e-03
2.170000000000000000e+02,4.887812500000000004e-01,3.640322173282448809e-03
2.180000000000000000e+02,4.882734374999999627e-01,3.271655999131589145e-03
2.190000000000000000e+02,4.887539062499999809e-01,3.308693944399254683e-03
2.200000000000000000e+02,4.887656249999999813e-01,3.439265994897400952e-03
2.210000000000000000e+02,4.884921875000000080e-01,3.493175322351405390e-03
2.220000000000000000e+02,4.886249999999999760e-01,3.311341200291371793e-03
2.230000000000000000e+02,4.883906249999999671e-01,3.027074649534126829e-03
2.240000000000000000e+02,4.885585937499999920e-01,3.320213469855301611e-03
2.250000000000000000e+02,4.886289062499999947e-01,3.151027313025376274e-03
2.260000000000000000e+02,4.885156250000000089e-01,3.219552075087830142e-03
2.270000000000000000e+02,4.884414062499999876e-01,3.293148821198387585e-03
2.280000000000000000e+02,4.883945312499999858e-01,2.842939471655028891e-03
2.290000000000000000e+02,4.880390624999999538e-01,2.852815780834340193e-03
2.300000000000000000e+02,4.884882812499999893e-01,2.851694044791146590e-03
2.310000000000000000e+02,4.881640624999999956e-01,2.967469132859636843e-03
2.320000000000000000e+02,4.884999999999999343e-01,2.956230642371287902e-03
2.330000000000000000e+02,4.885234374999999907e-01,2.665428893587379073e-03
2.340000000000000000e+02,4.886835937499999227e-01,2.659225987963110063e-03
2.350000000000000000e+02,4.883632812500000031e-01,2.816857843054325437e-03
2.360000000000000000e+02,4.881523437499999951e-01,2.653137481752825422e-03
2.370000000000000000e+02,4.880351562499999352e-01,2.617424101114927768e-03
2.380000000000000000e+02,4.883984375000000044e-01,2.441023717599498984e-03
2.390000000000000000e+02,4.884960937499999711e-01,2.423937124165275424e-03
2.400000000000000000e+02,4.885234374999999907e-01,2.360389217228664807e-03
2.410000000000000000e+02,4.884374999999999689e-01,2.336481108177766719e-03
2.420000000000000000e+02,4.880390624999999538e-01,2.291592971341880908e-03
2.430000000000000000e+02,4.881367187499999760e-01,2.242336576427465377e-03
2.440000000000000000e+02,4.881249999999999756e-01,2.078236307030538379e-03
2.450000000000000000e+02,4.880585937500000471e-01,1.980568143294612980e-03
2.460000000000000000e+02,4.880742187499999551e-01,1.987891207858257393e-03
2.470000000000000000e+02,4.881445312499999578e-01,1.766145469670863831e-03
2.480000000000000000e+02,4.881132812499999751e-01,1.535209137643306961e-03
2.490000000000000000e+02,4.880703124999999920e-01,1.637040100861551295e-03
2.500000000000000000e+02,4.880507812499999543e-01,1.566104791170142008e-03
2.510000000000000000e+02,4.880742187500000107e-01,1.357483715533172250e-03
2.520000000000000000e+02,4.880664062499999734e-01,1.202900343495389270e-03
2.530000000000000000e+02,4.881523437499999396e-01,1.145212660573461218e-03
2.540000000000000000e+02,4.881289062499999387e-01,8.660166283528618726e-04
2.550000000000000000e+02,4.881093749999999010e-01,6.687507954829996406e-04
2.560000000000000000e+02,4.879999999999997673e-01,2.216121904836417867e-16


==> tikz/data/ssocial_iqa_Gemma2B_20000_256_MarLM_llm.csv <==
x,mean,stdev
1,0.43293804,0.008584898
2,0.44805926,0.007614199
3,0.4555579,0.00739972
4,0.46075958,0.007473572
5,0.4638582,0.0070323567
6,0.46704477,0.006434699
7,0.46900988,0.007169017
8,0.4712729,0.006792832
9,0.47285217,0.00697078
10,0.47358784,0.006688825
11,0.47487324,0.007240537
12,0.47564292,0.006836988
13,0.47608674,0.0068432037
14,0.47628862,0.0060384995
15,0.4774121,0.0066521126
16,0.4774501,0.006404567
17,0.4783197,0.0064507425
18,0.47843766,0.0065098084
19,0.479953,0.0067170244
20,0.48012692,0.0058180327
21,0.4797471,0.0066090934
22,0.47959316,0.0062918346
23,0.47973907,0.005947093
24,0.48064867,0.006014242
25,0.48072264,0.0061358134
26,0.48054874,0.0062494134
27,0.48061466,0.006405544
28,0.48153427,0.006497366
29,0.4814183,0.006434657
30,0.48160225,0.005970479
31,0.48178616,0.00642187
32,0.48142034,0.005768448
33,0.48179016,0.006203759
34,0.48204005,0.0062667234
35,0.48195407,0.0059224013
36,0.48235193,0.005645986
37,0.4826718,0.0058678626
38,0.48293763,0.0058839237
39,0.48236388,0.005626534
40,0.48224396,0.00575353
41,0.48339146,0.005645035
42,0.4834314,0.005803262
43,0.48342344,0.0057945237
44,0.4834914,0.0053398805
45,0.48337945,0.005424742
46,0.4839632,0.0057439986
47,0.48308557,0.0057207285
48,0.48377126,0.005696019
49,0.4841231,0.005816104
50,0.48376727,0.005287586
51,0.48397917,0.0055017434
52,0.48444095,0.0055685905
53,0.48467088,0.005890354
54,0.48472884,0.005097118
55,0.48408514,0.0052402406
56,0.48377728,0.005134655
57,0.48496273,0.004975853
58,0.48457092,0.0050759907
59,0.48440498,0.0053840354
60,0.48456892,0.0050907545
61,0.4845789,0.0053878045
62,0.48417312,0.0049303174
63,0.48434502,0.005254607
64,0.48495075,0.0051999837
65,0.48431104,0.004865582
66,0.48488876,0.005232548
67,0.48440897,0.0051838188
68,0.48519263,0.004874837
69,0.48430902,0.005500925
70,0.4850747,0.0049499436
71,0.4852546,0.005176838
72,0.48518863,0.0047274046
73,0.48450494,0.005133209
74,0.48491478,0.004908717
75,0.48426902,0.004677073
76,0.48474082,0.00533177
77,0.48511666,0.004939407
78,0.48492274,0.0051276544
79,0.48448694,0.005200107
80,0.48506072,0.004788633
81,0.48451895,0.0050984807
82,0.48492077,0.0049363417
83,0.48477283,0.00479289
84,0.484415,0.004414653
85,0.48498875,0.004913396
86,0.48453695,0.00476803
87,0.48520663,0.004588327
88,0.48445493,0.0049879192
89,0.48532057,0.004727323
90,0.4852966,0.0048772017
91,0.4852606,0.004661448
92,0.48482478,0.004733237
93,0.48545653,0.0047931867
94,0.48485076,0.0046231593
95,0.48522663,0.004698899
96,0.4848228,0.0046746978
97,0.4853446,0.0048228637
98,0.48531058,0.0045457305
99,0.48488078,0.0047762147
100,0.48542452,0.0042361272
101,0.48538053,0.004219063
102,0.48539057,0.0046194033
103,0.48535454,0.0048920806
104,0.4859183,0.004607262
105,0.48537058,0.0042298688
106,0.48512864,0.0044780085
107,0.4854285,0.0045414926
108,0.48530656,0.004723127
109,0.48509866,0.0042691575
110,0.4850427,0.0044508213
111,0.4849947,0.004388655
112,0.48531258,0.004250827
113,0.4854925,0.004412871
114,0.48503873,0.004043871
115,0.48538455,0.0047810953
116,0.48478281,0.004324333
117,0.4853106,0.003955819
118,0.48499674,0.004424367
119,0.4852326,0.004304855
120,0.4850247,0.004079329
121,0.4854225,0.0041519743
122,0.48495072,0.004284379
123,0.48505068,0.004316599
124,0.48491275,0.004152956
125,0.48533657,0.0043415832
126,0.4852226,0.004004473
127,0.48501268,0.004015212
128,0.4850707,0.0041841897
129,0.48563844,0.0041869474
130,0.48513266,0.003968072
131,0.48536652,0.0045030275
132,0.48566037,0.004327047
133,0.48553047,0.0041761645
134,0.48552847,0.0040341667
135,0.48542652,0.0039124447
136,0.4852026,0.004108149
137,0.48584634,0.0040506735
138,0.48538256,0.0036905697
139,0.48565045,0.004230292
140,0.48583436,0.0039749504
141,0.48573038,0.0038137443
142,0.48561046,0.0040081097
143,0.48522064,0.00417131
144,0.48540056,0.0038090905
145,0.48556048,0.0037706734
146,0.48561046,0.0041298047
147,0.4858843,0.0039953007
148,0.48576638,0.003933717
149,0.48544252,0.0034643936
150,0.48566043,0.0036492976
151,0.48555642,0.0035508862
152,0.48577034,0.0037929986
153,0.48566443,0.0035945072
154,0.4856704,0.0039341077
155,0.48606825,0.003939345
156,0.48578036,0.0037016673
157,0.48614022,0.0034141277
158,0.4860083,0.0036997662
159,0.4861362,0.0037687395
160,0.4861802,0.003632169
161,0.48579034,0.0037276596
162,0.48546252,0.0036867915
163,0.48578036,0.0035412025
164,0.48590633,0.0035766237
165,0.4859523,0.0032976812
166,0.48592228,0.0032906362
167,0.48632014,0.0033938587
168,0.4863481,0.0035726845
169,0.48580635,0.0035070563
170,0.4863841,0.0034403787
171,0.48626214,0.0035723501
172,0.48603624,0.0036829642
173,0.48642808,0.0035680733
174,0.48635012,0.003319496
175,0.48638612,0.0036302481
176,0.48673192,0.0030225331
177,0.48632413,0.003382522
178,0.48667797,0.0037435184
179,0.48603827,0.0032815721
180,0.48655403,0.003588795
181,0.48645008,0.0032669036
182,0.48648205,0.0034842528
183,0.4863941,0.003030059
184,0.48644808,0.0030739377
185,0.48676792,0.0031647473
186,0.486602,0.0030832144
187,0.486632,0.0032686875
188,0.4868039,0.0032979662
189,0.48696983,0.0029840432
190,0.48647606,0.002950423
191,0.48651403,0.0031058
192,0.4870358,0.0029955353
193,0.486664,0.0030475678
194,0.48681188,0.003297069
195,0.48670596,0.0029224232
196,0.4868339,0.0030402972
197,0.48693186,0.0026913008
198,0.48692983,0.0029512916
199,0.48711574,0.002993197
200,0.48713177,0.0028262828
201,0.48698983,0.0027182994
202,0.4869458,0.0027511364
203,0.48676595,0.0028069015
204,0.48680592,0.0028939075
205,0.48719376,0.0026917155
206,0.48695785,0.0026522912
207,0.48703778,0.0026380795
208,0.48690784,0.0026627518
209,0.48687387,0.0027197907
210,0.486628,0.00276167
211,0.48705178,0.0023879905
212,0.48695385,0.0027489038
213,0.48715973,0.0026292396
214,0.4871118,0.0024414863
215,0.48716778,0.0023508032
216,0.48728967,0.002626159
217,0.48735765,0.0025269564
218,0.48721373,0.002574387
219,0.4874336,0.0024811544
220,0.48784146,0.0023920876
221,0.4875396,0.0022549457
222,0.48761955,0.0021941366
223,0.4874776,0.002322377
224,0.48785344,0.0021551638
225,0.4875596,0.0021652707
226,0.4877795,0.002151674
227,0.48763955,0.0022195047
228,0.48784143,0.0022884805
229,0.48793942,0.002115622
230,0.48763752,0.0020510138
231,0.4876415,0.0020022
232,0.48758554,0.0020226925
233,0.48802337,0.0018412068
234,0.48764554,0.0018321215
235,0.48790145,0.0020059207
236,0.4879134,0.001884843
237,0.48798937,0.0019397538
238,0.4878754,0.0019262212
239,0.4878754,0.0017550243
240,0.4881473,0.0016572257
241,0.48804536,0.0016561452
242,0.48786944,0.0016893266
243,0.48804334,0.0015006739
244,0.48798338,0.001455225
245,0.4879534,0.0014303022
246,0.48814332,0.0014346463
247,0.48802334,0.0013409418
248,0.48829722,0.0012177593
249,0.4881793,0.0011535048
250,0.48836118,0.0011231387
251,0.48810932,0.0009940976
252,0.4883892,0.0009164849
253,0.48840523,0.0008388192
254,0.48833123,0.0006274682
255,0.48831522,0.00047847565
256,0.48822927,0.0


==> tikz/data/ssocial_iqa_Llama2_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,4.173515624999999951e-01,1.176725645239119940e-02
2.000000000000000000e+00,4.256054687499999933e-01,1.031585843203021262e-02
3.000000000000000000e+00,4.300195312500000311e-01,9.096735281255438968e-03
4.000000000000000000e+00,4.322109374999999476e-01,1.010385937262539384e-02
5.000000000000000000e+00,4.348828124999999378e-01,9.944297072226904524e-03
6.000000000000000000e+00,4.350820312500000009e-01,8.684992499867963747e-03
7.000000000000000000e+00,4.355546875000000373e-01,1.006384954214857401e-02
8.000000000000000000e+00,4.369570312499999609e-01,9.543781429992159379e-03
9.000000000000000000e+00,4.386054687499999494e-01,9.565492525319629902e-03
1.000000000000000000e+01,4.394335937500000178e-01,9.337775481796707980e-03
1.100000000000000000e+01,4.411015625000000440e-01,9.291090116059967305e-03
1.200000000000000000e+01,4.411328125000000266e-01,8.246089599139879919e-03
1.300000000000000000e+01,4.427656249999999960e-01,7.843790450932024150e-03
1.400000000000000000e+01,4.438554687499999818e-01,8.973730001026502742e-03
1.500000000000000000e+01,4.447226562499999591e-01,8.573170663680931142e-03
1.600000000000000000e+01,4.459023437499999853e-01,9.194939945331298548e-03
1.700000000000000000e+01,4.451835937500000506e-01,8.441690845657502315e-03
1.800000000000000000e+01,4.456054687500000111e-01,8.353370750419796334e-03
1.900000000000000000e+01,4.458710937500000027e-01,8.937035714859662208e-03
2.000000000000000000e+01,4.477578125000000187e-01,8.217610484910573693e-03
2.100000000000000000e+01,4.472187499999999982e-01,8.767145514186827290e-03
2.200000000000000000e+01,4.493906250000000435e-01,9.165350394825190830e-03
2.300000000000000000e+01,4.498867187499999698e-01,8.390682910425556126e-03
2.400000000000000000e+01,4.488164062499999662e-01,9.204628148551843858e-03
2.500000000000000000e+01,4.503593750000000062e-01,7.992442320170049103e-03
2.600000000000000000e+01,4.509531249999999547e-01,8.560027796420198454e-03
2.700000000000000000e+01,4.515390625000000324e-01,9.643370210034569665e-03
2.800000000000000000e+01,4.520234375000000138e-01,8.067772120259462942e-03
2.900000000000000000e+01,4.526953125000000022e-01,8.781000531302759343e-03
3.000000000000000000e+01,4.518437499999999885e-01,9.220968744738253231e-03
3.100000000000000000e+01,4.527812500000000240e-01,8.303519951187363773e-03
3.200000000000000000e+01,4.534765625000000133e-01,8.652356098230336995e-03
3.300000000000000000e+01,4.540234375000000155e-01,9.029105418024836044e-03
3.400000000000000000e+01,4.537734374999999876e-01,8.316422124058238038e-03
3.500000000000000000e+01,4.544882812499999591e-01,8.731169809382497218e-03
3.600000000000000000e+01,4.556796874999999858e-01,8.017426150686521660e-03
3.700000000000000000e+01,4.558203125000000466e-01,8.781332866177821508e-03
3.800000000000000000e+01,4.568789062499999942e-01,8.509835484642513936e-03
3.900000000000000000e+01,4.568671874999999938e-01,8.287979288157871702e-03
4.000000000000000000e+01,4.566289062500000218e-01,8.525025210490236663e-03
4.100000000000000000e+01,4.572617187499999902e-01,8.354840821390806596e-03
4.200000000000000000e+01,4.569687500000000346e-01,8.760929805139613599e-03
4.300000000000000000e+01,4.587304687500000089e-01,8.312103205766115457e-03
4.400000000000000000e+01,4.586718750000000067e-01,8.135151545083750893e-03
4.500000000000000000e+01,4.578828125000000693e-01,9.115874121126171098e-03
4.600000000000000000e+01,4.582265625000000453e-01,8.553984980504265173e-03
4.700000000000000000e+01,4.589179687500000160e-01,8.603518722678444100e-03
4.800000000000000000e+01,4.605937500000000240e-01,8.102396724724406779e-03
4.900000000000000000e+01,4.599804687499999822e-01,8.320174334017495579e-03
5.000000000000000000e+01,4.598671874999999964e-01,8.317971817434939574e-03
5.100000000000000000e+01,4.603593750000000151e-01,7.382526825865941972e-03
5.200000000000000000e+01,4.605351562500000773e-01,8.759582544676644197e-03
5.300000000000000000e+01,4.603749999999999787e-01,8.047524210239864056e-03
5.400000000000000000e+01,4.602968749999999942e-01,8.570022292921251547e-03
5.500000000000000000e+01,4.601054687500000240e-01,8.190853859071188861e-03
5.600000000000000000e+01,4.612187499999999551e-01,8.429093124111365631e-03
5.700000000000000000e+01,4.605937500000000240e-01,7.939398383543107285e-03
5.800000000000000000e+01,4.612812500000000870e-01,8.113914167209333034e-03
5.900000000000000000e+01,4.603242187500000138e-01,7.766557521478591533e-03
6.000000000000000000e+01,4.620273437499999858e-01,7.707394143891921172e-03
6.100000000000000000e+01,4.613046874999999769e-01,7.797593756102833354e-03
6.200000000000000000e+01,4.612500000000000488e-01,8.178932793111892002e-03
6.300000000000000000e+01,4.620664062499999503e-01,8.333017888809182358e-03
6.400000000000000000e+01,4.614296875000000187e-01,7.239841769827568344e-03
6.500000000000000000e+01,4.621406249999999716e-01,8.283624439346578064e-03
6.600000000000000000e+01,4.622695312500000320e-01,8.048104966726473547e-03
6.700000000000000000e+01,4.621054687500000258e-01,8.531505435451353786e-03
6.800000000000000000e+01,4.613906249999999987e-01,7.699344936509972329e-03
6.900000000000000000e+01,4.615312500000000040e-01,8.489808493071389003e-03
7.000000000000000000e+01,4.616992187500000289e-01,7.598853037492462291e-03
7.100000000000000000e+01,4.619648437500000204e-01,7.656203098800193167e-03
7.200000000000000000e+01,4.622304687499999565e-01,7.757863424765548514e-03
7.300000000000000000e+01,4.620195312500000040e-01,7.280083791728726543e-03
7.400000000000000000e+01,4.628671874999999991e-01,7.747344059775879317e-03
7.500000000000000000e+01,4.631640625000000289e-01,7.619631968960987808e-03
7.600000000000000000e+01,4.622890625000000142e-01,7.892913970981014007e-03
7.700000000000000000e+01,4.630859374999999889e-01,7.385997208673776224e-03
7.800000000000000000e+01,4.635078125000000604e-01,7.760015337292786898e-03
7.900000000000000000e+01,4.628867187500000369e-01,7.583956762154786535e-03
8.000000000000000000e+01,4.633398437499999800e-01,8.030930865057820875e-03
8.100000000000000000e+01,4.625820312499999698e-01,6.900706934898896520e-03
8.200000000000000000e+01,4.640468749999999698e-01,7.536019214619392274e-03
8.300000000000000000e+01,4.637031249999999938e-01,7.879302913131781480e-03
8.400000000000000000e+01,4.630351562500000240e-01,7.416115482331441314e-03
8.500000000000000000e+01,4.632304687499999574e-01,7.266307928345241453e-03
8.600000000000000000e+01,4.643125000000000169e-01,7.655775267184510707e-03
8.700000000000000000e+01,4.626875000000000293e-01,7.256018567194454962e-03
8.800000000000000000e+01,4.634648437500000218e-01,7.495701386480898946e-03
8.900000000000000000e+01,4.638671875000000000e-01,7.972102226546373682e-03
9.000000000000000000e+01,4.633085937500000528e-01,7.246257881353227251e-03
9.100000000000000000e+01,4.638750000000000373e-01,7.675317963223132409e-03
9.200000000000000000e+01,4.638164062500000351e-01,7.129259896250644650e-03
9.300000000000000000e+01,4.645078125000000058e-01,7.556269944021711503e-03
9.400000000000000000e+01,4.642929687500000346e-01,7.290798887588418806e-03
9.500000000000000000e+01,4.639609375000000036e-01,7.464992064129039040e-03
9.600000000000000000e+01,4.639375000000000027e-01,7.497081144080920863e-03
9.700000000000000000e+01,4.635859374999999893e-01,7.137915797070589971e-03
9.800000000000000000e+01,4.638398437499999805e-01,7.538857470473663870e-03
9.900000000000000000e+01,4.647812500000000346e-01,7.574725021013547707e-03
1.000000000000000000e+02,4.637695312500000333e-01,7.734254079253615258e-03
1.010000000000000000e+02,4.631953125000000115e-01,7.635223101477674364e-03
1.020000000000000000e+02,4.633554687499999991e-01,7.641442492153871502e-03
1.030000000000000000e+02,4.639140625000000018e-01,6.800122845937725709e-03
1.040000000000000000e+02,4.638554687499999440e-01,6.872845214141555872e-03
1.050000000000000000e+02,4.641132812500000093e-01,7.121981876638492151e-03
1.060000000000000000e+02,4.641796874999999933e-01,7.272284783530034644e-03
1.070000000000000000e+02,4.636718749999999556e-01,7.324718955844039363e-03
1.080000000000000000e+02,4.633632812500000364e-01,7.009502955826685949e-03
1.090000000000000000e+02,4.633281249999999796e-01,7.237074214809554283e-03
1.100000000000000000e+02,4.639570312499999849e-01,7.249990565873362484e-03
1.110000000000000000e+02,4.634570312500000400e-01,7.001258181465721576e-03
1.120000000000000000e+02,4.636679687499999925e-01,6.788287390463455459e-03
1.130000000000000000e+02,4.644335937499999845e-01,7.283281611077827185e-03
1.140000000000000000e+02,4.630078125000000044e-01,6.883122191923466034e-03
1.150000000000000000e+02,4.644609375000000595e-01,6.818836743395002668e-03
1.160000000000000000e+02,4.641992187500000311e-01,7.372480073017669867e-03
1.170000000000000000e+02,4.639062500000000755e-01,7.119259240965850749e-03
1.180000000000000000e+02,4.637617187499999960e-01,7.154891348521221460e-03
1.190000000000000000e+02,4.640664062499999520e-01,7.039043724225347264e-03
1.200000000000000000e+02,4.635507812500000435e-01,7.359934614133394580e-03
1.210000000000000000e+02,4.636015625000000639e-01,7.075842437916883033e-03
1.220000000000000000e+02,4.640898437500000084e-01,6.471407809884079272e-03
1.230000000000000000e+02,4.633320312499999982e-01,6.943568348865697404e-03
1.240000000000000000e+02,4.643164062500000355e-01,6.843262213219031970e-03
1.250000000000000000e+02,4.633359375000000169e-01,6.861358946690560706e-03
1.260000000000000000e+02,4.642265624999999951e-01,7.342340134969733458e-03
1.270000000000000000e+02,4.633749999999999813e-01,6.580835281034528271e-03
1.280000000000000000e+02,4.633320312499999982e-01,6.937401408490721441e-03
1.290000000000000000e+02,4.632187500000000124e-01,7.258900346556976246e-03
1.300000000000000000e+02,4.638789062500000004e-01,6.877257986115351170e-03
1.310000000000000000e+02,4.632226562500000311e-01,6.832717296699360697e-03
1.320000000000000000e+02,4.639609375000000036e-01,6.451136109335097076e-03
1.330000000000000000e+02,4.636914062499999933e-01,6.325976676334882712e-03
1.340000000000000000e+02,4.641093750000000462e-01,6.632351291780870170e-03
1.350000000000000000e+02,4.632734375000000515e-01,6.132410350919296690e-03
1.360000000000000000e+02,4.639218750000000391e-01,7.251039775164076946e-03
1.370000000000000000e+02,4.635000000000000231e-01,7.060053680862031847e-03
1.380000000000000000e+02,4.635468750000000249e-01,6.559941367062625643e-03
1.390000000000000000e+02,4.630429687499999503e-01,6.888361397192128976e-03
1.400000000000000000e+02,4.628242187500000160e-01,6.802119675281236011e-03
1.410000000000000000e+02,4.634492187500000027e-01,6.372160951332646317e-03
1.420000000000000000e+02,4.635937500000000266e-01,6.840526409306528326e-03
1.430000000000000000e+02,4.636953125000000120e-01,6.721310083699828623e-03
1.440000000000000000e+02,4.634687499999999849e-01,6.057361986974612970e-03
1.450000000000000000e+02,4.637304687500000133e-01,6.667302858546878506e-03
1.460000000000000000e+02,4.643320312499999991e-01,6.100576404402551292e-03
1.470000000000000000e+02,4.623320312499999973e-01,5.985968464515254751e-03
1.480000000000000000e+02,4.634960937500000044e-01,6.536933708575539369e-03
1.490000000000000000e+02,4.637031250000000493e-01,6.160447928279457960e-03
1.500000000000000000e+02,4.638398437500000360e-01,6.217345384749695635e-03
1.510000000000000000e+02,4.636054687500000271e-01,6.797559742890903201e-03
1.520000000000000000e+02,4.642421875000000142e-01,6.526505185904174153e-03
1.530000000000000000e+02,4.633242187500000719e-01,5.475836500868258745e-03
1.540000000000000000e+02,4.633906250000000004e-01,5.865196929298719178e-03
1.550000000000000000e+02,4.627499999999999947e-01,6.304220067659320990e-03
1.560000000000000000e+02,4.637304687500000133e-01,5.868335641836856797e-03
1.570000000000000000e+02,4.632265625000000497e-01,6.796330943944000821e-03
1.580000000000000000e+02,4.627499999999999947e-01,6.298044906937814817e-03
1.590000000000000000e+02,4.629765624999999662e-01,6.026484793714447820e-03
1.600000000000000000e+02,4.632304687500000129e-01,5.563010950170057395e-03
1.610000000000000000e+02,4.630820312500000258e-01,6.262505727841293987e-03
1.620000000000000000e+02,4.637421875000000138e-01,5.163846323443405453e-03
1.630000000000000000e+02,4.618671875000000537e-01,6.125625315495268793e-03
1.640000000000000000e+02,4.629140625000000009e-01,6.248457980980404343e-03
1.650000000000000000e+02,4.620937500000000253e-01,6.607904122122190346e-03
1.660000000000000000e+02,4.631445312499999911e-01,6.188873015135365301e-03
1.670000000000000000e+02,4.623398437500000346e-01,6.034090440695925699e-03
1.680000000000000000e+02,4.623828125000000178e-01,6.268469791057517705e-03
1.690000000000000000e+02,4.625000000000000222e-01,5.357274410094961005e-03
1.700000000000000000e+02,4.625937500000000258e-01,5.784640201154194611e-03
1.710000000000000000e+02,4.623828125000000178e-01,5.822432259155211828e-03
1.720000000000000000e+02,4.625234375000000231e-01,5.812190119767826797e-03
1.730000000000000000e+02,4.627031249999999929e-01,6.134496925517427153e-03
1.740000000000000000e+02,4.620351562500000231e-01,5.451834943928192574e-03
1.750000000000000000e+02,4.619765625000000209e-01,5.629915707671502220e-03
1.760000000000000000e+02,4.629335937499999831e-01,6.016149179370759714e-03
1.770000000000000000e+02,4.619101562499999813e-01,5.081795384867196334e-03
1.780000000000000000e+02,4.625117187500000226e-01,5.388402607499344701e-03
1.790000000000000000e+02,4.618359374999999600e-01,5.235730793836257217e-03
1.800000000000000000e+02,4.619218750000000373e-01,5.268819336288113782e-03
1.810000000000000000e+02,4.615234375000000222e-01,5.225595259596801066e-03
1.820000000000000000e+02,4.620859375000000435e-01,5.320874893318779802e-03
1.830000000000000000e+02,4.617421874999999565e-01,5.257932445288902856e-03
1.840000000000000000e+02,4.615703125000000240e-01,5.320372114410574192e-03
1.850000000000000000e+02,4.612695312500000311e-01,5.294591008241568419e-03
1.860000000000000000e+02,4.609921875000000391e-01,5.276032133888208624e-03
1.870000000000000000e+02,4.615000000000000768e-01,5.528138139016302091e-03
1.880000000000000000e+02,4.612617187499999938e-01,5.332327385422870256e-03
1.890000000000000000e+02,4.602851562499999938e-01,5.132555584105248127e-03
1.900000000000000000e+02,4.609765624999999645e-01,5.277460838209286145e-03
1.910000000000000000e+02,4.603085937499999947e-01,4.899226133502966075e-03
1.920000000000000000e+02,4.608945312500000169e-01,5.309177262557060288e-03
1.930000000000000000e+02,4.605664062500000044e-01,5.024016675474658918e-03
1.940000000000000000e+02,4.600742187499999858e-01,5.522359870199711890e-03
1.950000000000000000e+02,4.605625000000000413e-01,5.044934277837946277e-03
1.960000000000000000e+02,4.595507812500000400e-01,5.031936853447358665e-03
1.970000000000000000e+02,4.596484374999999512e-01,5.135653726872035224e-03
1.980000000000000000e+02,4.599765625000000746e-01,5.044494388750203964e-03
1.990000000000000000e+02,4.598554687500000515e-01,4.956484705631557242e-03
2.000000000000000000e+02,4.593437499999999951e-01,5.004181131191628648e-03
2.010000000000000000e+02,4.598437499999999956e-01,5.211387561032476169e-03
2.020000000000000000e+02,4.597343750000000284e-01,5.577866731669428070e-03
2.030000000000000000e+02,4.596601562500000071e-01,5.251434339453871399e-03
2.040000000000000000e+02,4.596796874999999893e-01,4.757846018463456061e-03
2.050000000000000000e+02,4.589296875000000164e-01,4.726255160321640898e-03
2.060000000000000000e+02,4.588554687500000506e-01,4.886116416262356425e-03
2.070000000000000000e+02,4.591406250000000244e-01,4.855474466591276281e-03
2.080000000000000000e+02,4.586523437499999689e-01,4.534373085145493483e-03
2.090000000000000000e+02,4.581835937500000067e-01,4.480120852729130125e-03
2.100000000000000000e+02,4.582265625000000453e-01,4.761575849651505064e-03
2.110000000000000000e+02,4.580234374999999636e-01,4.202028125756635153e-03
2.120000000000000000e+02,4.578046875000000293e-01,4.506905369726902158e-03
2.130000000000000000e+02,4.574296875000000151e-01,4.615459715479490466e-03
2.140000000000000000e+02,4.579062500000000702e-01,4.291766617651656193e-03
2.150000000000000000e+02,4.576406250000000231e-01,4.460347345620045527e-03
2.160000000000000000e+02,4.577070312500000071e-01,4.273266523986010354e-03
2.170000000000000000e+02,4.572421875000000080e-01,4.326636518164115805e-03
2.180000000000000000e+02,4.573476562499999565e-01,4.264621720535212782e-03
2.190000000000000000e+02,4.568242187500000107e-01,4.126921127335141971e-03
2.200000000000000000e+02,4.569687500000000346e-01,4.003767680825571357e-03
2.210000000000000000e+02,4.566523437500000226e-01,4.419649524702864811e-03
2.220000000000000000e+02,4.571093750000000400e-01,4.256803892291952975e-03
2.230000000000000000e+02,4.563125000000000098e-01,4.309522529909513497e-03
2.240000000000000000e+02,4.565351562500000182e-01,4.066415353578755991e-03
2.250000000000000000e+02,4.559765624999999600e-01,3.896451231369847754e-03
2.260000000000000000e+02,4.559570312499999778e-01,3.994416016666561993e-03
2.270000000000000000e+02,4.558125000000000093e-01,3.316624790355402440e-03
2.280000000000000000e+02,4.552539062500000622e-01,3.616055902079640984e-03
2.290000000000000000e+02,4.553554687499999920e-01,3.492433368256591970e-03
2.300000000000000000e+02,4.555429687499999991e-01,3.559132137335124617e-03
2.310000000000000000e+02,4.551210937499999831e-01,3.555696965368828830e-03
2.320000000000000000e+02,4.546406250000000204e-01,3.420547604462903686e-03
2.330000000000000000e+02,4.549726562500000515e-01,3.315339066736904244e-03
2.340000000000000000e+02,4.548164062500000271e-01,3.279681045129559814e-03
2.350000000000000000e+02,4.546406250000000204e-01,3.164084379578002010e-03
2.360000000000000000e+02,4.540585937500000169e-01,2.872194007942485000e-03
2.370000000000000000e+02,4.540742187499999805e-01,3.281589870298887331e-03
2.380000000000000000e+02,4.536328125000000377e-01,3.227727860287766051e-03
2.390000000000000000e+02,4.536210937499999818e-01,2.891182148693867068e-03
2.400000000000000000e+02,4.534648437500000684e-01,3.117469038379200308e-03
2.410000000000000000e+02,4.529570312499999751e-01,2.938094980724545880e-03
2.420000000000000000e+02,4.528906249999999911e-01,2.758035659738488493e-03
2.430000000000000000e+02,4.525195312499999956e-01,2.832484124949934644e-03
2.440000000000000000e+02,4.523945312500000093e-01,2.763824356386854718e-03
2.450000000000000000e+02,4.523046875000000244e-01,2.549307050884362918e-03
2.460000000000000000e+02,4.518710937500000080e-01,2.270386324237365361e-03
2.470000000000000000e+02,4.517343750000000213e-01,2.249027026981533124e-03
2.480000000000000000e+02,4.514882812500000120e-01,2.247319928902085685e-03
2.490000000000000000e+02,4.512031250000000382e-01,2.055113675176835353e-03
2.500000000000000000e+02,4.508828124999999520e-01,1.888408605746334660e-03
2.510000000000000000e+02,4.508281250000000240e-01,1.788895165848712566e-03
2.520000000000000000e+02,4.507343749999999649e-01,1.558131051465460075e-03
2.530000000000000000e+02,4.505390624999999760e-01,1.265540555980995945e-03
2.540000000000000000e+02,4.503554687499999876e-01,1.174721332548264848e-03
2.550000000000000000e+02,4.502343750000000200e-01,8.908036418901029352e-04
2.560000000000000000e+02,4.500000000000001221e-01,1.108060952418208934e-16


==> tikz/data/ssocial_iqa_Llama2_20000_256_MarLM_llm.csv <==
x,mean,stdev
1,0.42038167,0.00803411
2,0.42875394,0.007684232
3,0.43430543,0.0075930427
4,0.43626052,0.007448708
5,0.4392472,0.0074919304
6,0.44003287,0.007114428
7,0.4412703,0.006479366
8,0.4438212,0.0068241903
9,0.44441688,0.0071276342
10,0.4453165,0.0064525786
11,0.44704175,0.0061198804
12,0.44772542,0.0062298747
13,0.44768345,0.006751694
14,0.44902682,0.006885421
15,0.4497505,0.006592696
16,0.45038623,0.0065475567
17,0.4514917,0.005727416
18,0.450832,0.0068738386
19,0.45269918,0.0063627046
20,0.45334288,0.0063550775
21,0.45361078,0.0063060177
22,0.45496815,0.006327504
23,0.45449838,0.006473992
24,0.4548462,0.005856733
25,0.45565784,0.0061871125
26,0.45623958,0.0056943465
27,0.4567354,0.007036673
28,0.4569593,0.006032107
29,0.4574071,0.005839015
30,0.45809078,0.006056109
31,0.45855057,0.005829119
32,0.45878246,0.005904767
33,0.45854056,0.0059985686
34,0.4593042,0.0061017983
35,0.4603138,0.0063083526
36,0.45989397,0.006255917
37,0.45990795,0.0062454366
38,0.46105346,0.0060195434
39,0.46098948,0.0058183037
40,0.4613853,0.0063566584
41,0.46119142,0.0059189727
42,0.46106544,0.006129445
43,0.46177715,0.0057234694
44,0.4622829,0.005942954
45,0.46278667,0.0060194423
46,0.46322244,0.0060638124
47,0.4625128,0.00607795
48,0.46379822,0.005729585
49,0.46378222,0.006251165
50,0.46390018,0.0058927992
51,0.4636843,0.005737448
52,0.46397015,0.006152862
53,0.46416605,0.0065514343
54,0.4636823,0.005818991
55,0.4635983,0.005678222
56,0.46413207,0.005415893
57,0.46421802,0.0058936384
58,0.4644859,0.0061121206
59,0.4649037,0.0058309124
60,0.4653895,0.005430386
61,0.464252,0.005744287
62,0.46506566,0.0056568054
63,0.46510565,0.005853323
64,0.4654475,0.006136409
65,0.46466583,0.005582991
66,0.46529555,0.0056228423
67,0.46582732,0.005803867
68,0.4658813,0.0055630025
69,0.466455,0.005388748
70,0.46634308,0.005855382
71,0.46609917,0.0056883236
72,0.46551746,0.0058310716
73,0.46625713,0.0057435315
74,0.46641505,0.005654501
75,0.466527,0.005548177
76,0.4660652,0.0056107836
77,0.4663911,0.005505851
78,0.46638906,0.005673656
79,0.46676487,0.0054351287
80,0.46706876,0.0052645393
81,0.46752852,0.0056399484
82,0.46707675,0.0056668613
83,0.46645305,0.005391017
84,0.466417,0.0053686625
85,0.46737665,0.005874792
86,0.46668494,0.0053833453
87,0.4674506,0.0058280104
88,0.46730268,0.0053383433
89,0.46714672,0.0055182674
90,0.46725267,0.0051114014
91,0.4674846,0.005443739
92,0.46706676,0.0056567043
93,0.46756053,0.005518683
94,0.46753854,0.005480177
95,0.46766847,0.005587071
96,0.46756053,0.005588685
97,0.46789038,0.005403873
98,0.46846613,0.0053098598
99,0.46796238,0.005507794
100,0.46784443,0.005543935
101,0.46837616,0.0050575826
102,0.46778244,0.0052317283
103,0.46714672,0.0051824907
104,0.46777445,0.0047480944
105,0.4676185,0.0049289954
106,0.4678824,0.005247502
107,0.4678564,0.0053745075
108,0.46861404,0.0055760136
109,0.46870402,0.0047602863
110,0.46792436,0.005376836
111,0.46771446,0.00526707
112,0.46846813,0.0053221984
113,0.46781242,0.0053971633
114,0.46806633,0.0049253106
115,0.46828425,0.0050105127
116,0.4682322,0.005144583
117,0.4684981,0.0051778485
118,0.46814227,0.005333652
119,0.4683182,0.004932202
120,0.4681303,0.0046412144
121,0.46890396,0.005070759
122,0.46863407,0.0049536075
123,0.46864805,0.005252224
124,0.46814826,0.00487112
125,0.46867603,0.004817007
126,0.46831816,0.0049973186
127,0.4683162,0.004421078
128,0.4684601,0.004972485
129,0.46871203,0.004692006
130,0.4685321,0.0045336178
131,0.46878198,0.00448256
132,0.4685181,0.0048855357
133,0.46861407,0.004704442
134,0.46876597,0.0049207793
135,0.4685021,0.004723433
136,0.46860406,0.0048645623
137,0.4680883,0.0048534656
138,0.4689499,0.004599316
139,0.46884397,0.004340545
140,0.46905786,0.004644381
141,0.46865606,0.004920961
142,0.46863806,0.005039113
143,0.46896392,0.0048374194
144,0.46867806,0.004813118
145,0.46885392,0.0044742157
146,0.46892792,0.0044364682
147,0.4685221,0.0049944757
148,0.468732,0.0043812846
149,0.4689479,0.004620583
150,0.4692618,0.0048998664
151,0.4689479,0.0042750966
152,0.4691558,0.0045253104
153,0.46949768,0.0044770055
154,0.46924177,0.0045840447
155,0.4691798,0.004736936
156,0.4694277,0.00419896
157,0.4693337,0.004496739
158,0.46929377,0.004421663
159,0.46934372,0.0045433785
160,0.46937972,0.0043542557
161,0.46979353,0.0042638048
162,0.4694617,0.0038920694
163,0.4692638,0.004215818
164,0.46901986,0.004246954
165,0.46913582,0.004431443
166,0.46934372,0.0042811306
167,0.4694677,0.0040587066
168,0.4695956,0.0044424324
169,0.46907187,0.0040338566
170,0.4697016,0.0041053244
171,0.46946168,0.0036360312
172,0.46921778,0.0039362325
173,0.46882796,0.004002802
174,0.46910182,0.0043699956
175,0.46870404,0.004033374
176,0.46914184,0.0042208275
177,0.46964562,0.0041211895
178,0.46948367,0.003941349
179,0.46950167,0.004229825
180,0.46979755,0.004023581
181,0.4696756,0.0037419796
182,0.46975756,0.003693998
183,0.46928975,0.0040791426
184,0.46917182,0.0038005738
185,0.4691638,0.0038975936
186,0.46890992,0.0039169053
187,0.46908784,0.003924677
188,0.46947968,0.0037685055
189,0.46938974,0.003971765
190,0.46909386,0.0038839786
191,0.46896392,0.0036397174
192,0.46931773,0.0033655597
193,0.46931776,0.003738006
194,0.46915382,0.003964786
195,0.46927378,0.0035401077
196,0.46914184,0.0035247332
197,0.46940172,0.0035773376
198,0.4693917,0.0035328767
199,0.46932977,0.0033321527
200,0.4694937,0.003406276
201,0.46935773,0.003478358
202,0.46956363,0.0033904512
203,0.4693877,0.0035164403
204,0.46940172,0.0033305981
205,0.4686021,0.0032916267
206,0.46940172,0.0036512178
207,0.4692178,0.0033805617
208,0.46928775,0.0033627513
209,0.46925175,0.0033560987
210,0.46846613,0.0030813487
211,0.46889594,0.003075336
212,0.46911386,0.0032563158
213,0.46906585,0.0030947232
214,0.46863604,0.0030361423
215,0.46866202,0.00295516
216,0.4685321,0.0029433698
217,0.46862406,0.0027378341
218,0.46919382,0.0030809732
219,0.46895993,0.0030789517
220,0.4689719,0.0029909152
221,0.46864605,0.0029038223
222,0.46905386,0.0027758963
223,0.468782,0.0030340885
224,0.46903786,0.002842588
225,0.46882796,0.002833744
226,0.4685361,0.0026538274
227,0.46887195,0.0027191734
228,0.46901387,0.0026733268
229,0.468724,0.002502193
230,0.4686041,0.0024397443
231,0.468764,0.0023497345
232,0.46858808,0.0023915018
233,0.4689699,0.00240414
234,0.4685841,0.002256455
235,0.4686141,0.0022156702
236,0.4685401,0.002291791
237,0.46840018,0.0022331607
238,0.46820426,0.0023195113
239,0.46817228,0.0021340984
240,0.4683922,0.0019467853
241,0.46800238,0.0018884708
242,0.46816427,0.0019387698
243,0.46793038,0.0017269612
244,0.46809632,0.0018964639
245,0.46805033,0.0016616337
246,0.46780244,0.0015941908
247,0.46773046,0.0015323872
248,0.46802235,0.0015029644
249,0.4677145,0.0014182702
250,0.4676445,0.0013103604
251,0.4676945,0.0012171359
252,0.46768248,0.0010876796
253,0.46754056,0.0009140205
254,0.4674866,0.0007846245
255,0.46728468,0.00057180965
256,0.46724662,5.9604645e-08


==> tikz/data/ssocial_iqa_Mamba_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,3.705468749999999978e-01,1.141189179404827371e-02
2.000000000000000000e+00,3.803906249999999822e-01,1.040258451498664131e-02
3.000000000000000000e+00,3.825820312500000098e-01,1.073129126584915737e-02
4.000000000000000000e+00,3.859218750000000253e-01,1.073820726800984310e-02
5.000000000000000000e+00,3.867421875000000009e-01,1.087691740331072493e-02
6.000000000000000000e+00,3.891445312500000364e-01,1.083833309935472271e-02
7.000000000000000000e+00,3.904804687500000315e-01,1.087600835590806989e-02
8.000000000000000000e+00,3.948242187500000111e-01,1.111683440436729911e-02
9.000000000000000000e+00,3.939257812499999956e-01,1.036072910384349018e-02
1.000000000000000000e+01,3.958593750000000133e-01,1.039397788455369807e-02
1.100000000000000000e+01,3.974101562500000351e-01,1.031676011523441870e-02
1.200000000000000000e+01,3.980000000000000204e-01,1.001127768738096536e-02
1.300000000000000000e+01,3.974257812500000542e-01,9.284225742680457180e-03
1.400000000000000000e+01,3.980546875000000595e-01,1.004914661862616951e-02
1.500000000000000000e+01,3.981406250000000258e-01,9.851215631400131803e-03
1.600000000000000000e+01,4.004414062500000204e-01,1.011281136342307048e-02
1.700000000000000000e+01,3.999062500000000187e-01,1.030389409218839154e-02
1.800000000000000000e+01,4.005351562500000240e-01,1.080201804062554810e-02
1.900000000000000000e+01,4.029453124999999858e-01,1.010706005412765653e-02
2.000000000000000000e+01,4.013671875000000000e-01,9.864743725729464841e-03
2.100000000000000000e+01,4.028203124999999996e-01,9.705735472906660069e-03
2.200000000000000000e+01,4.031796874999999947e-01,1.043485150698189937e-02
2.300000000000000000e+01,4.025937499999999725e-01,9.615517209501808771e-03
2.400000000000000000e+01,4.037382812499999973e-01,1.077240039577831085e-02
2.500000000000000000e+01,4.029335937499999853e-01,9.610279656334510395e-03
2.600000000000000000e+01,4.036523437499999756e-01,9.790819688373043547e-03
2.700000000000000000e+01,4.043750000000000400e-01,9.784447279244290821e-03
2.800000000000000000e+01,4.064375000000000071e-01,9.579282118947986605e-03
2.900000000000000000e+01,4.049492187500000062e-01,9.710265706581471326e-03
3.000000000000000000e+01,4.047421875000000169e-01,1.025567781910014138e-02
3.100000000000000000e+01,4.049726562500000071e-01,9.977954024380231157e-03
3.200000000000000000e+01,4.053359375000000209e-01,9.230955655574066276e-03
3.300000000000000000e+01,4.051796874999999964e-01,1.013944303012198102e-02
3.400000000000000000e+01,4.056914062499999973e-01,9.030131379903983541e-03
3.500000000000000000e+01,4.059375000000000622e-01,9.436043159388172660e-03
3.600000000000000000e+01,4.061953125000000164e-01,9.368428306282801030e-03
3.700000000000000000e+01,4.057734374999999449e-01,9.827472684163328712e-03
3.800000000000000000e+01,4.070703124999999756e-01,9.248984458923073179e-03
3.900000000000000000e+01,4.076562499999999978e-01,9.125956055666762171e-03
4.000000000000000000e+01,4.074843750000000098e-01,9.615555146647013565e-03
4.100000000000000000e+01,4.076367187499999600e-01,9.596370674964712494e-03
4.200000000000000000e+01,4.076445312499999973e-01,9.145740082072769880e-03
4.300000000000000000e+01,4.079648437499999725e-01,8.742908987472609514e-03
4.400000000000000000e+01,4.077500000000000568e-01,8.699031655935763468e-03
4.500000000000000000e+01,4.075195312499999556e-01,8.997600705642084390e-03
4.600000000000000000e+01,4.075429687499999565e-01,9.217967428697971741e-03
4.700000000000000000e+01,4.079609374999999538e-01,9.030344300781738970e-03
4.800000000000000000e+01,4.084648437500000284e-01,8.502158937026917107e-03
4.900000000000000000e+01,4.077460937499999827e-01,8.300413963177769722e-03
5.000000000000000000e+01,4.076835937499999618e-01,9.354948563278960016e-03
5.100000000000000000e+01,4.074296875000000262e-01,9.017219664973293372e-03
5.200000000000000000e+01,4.071093749999999956e-01,8.298173232002728494e-03
5.300000000000000000e+01,4.080507812499999942e-01,8.844603059667159595e-03
5.400000000000000000e+01,4.072890624999999654e-01,8.633165930776877384e-03
5.500000000000000000e+01,4.077343749999999822e-01,8.921171753052990067e-03
5.600000000000000000e+01,4.079179687499999707e-01,8.341280156243488161e-03
5.700000000000000000e+01,4.072656249999999645e-01,8.195551963378400195e-03
5.800000000000000000e+01,4.083359374999999680e-01,8.828480040465769285e-03
5.900000000000000000e+01,4.084062500000000262e-01,9.031236325774240695e-03
6.000000000000000000e+01,4.080585937499999760e-01,8.818119189811374214e-03
6.100000000000000000e+01,4.089218749999999902e-01,9.440874271162115472e-03
6.200000000000000000e+01,4.084882812500000293e-01,8.401863060891235496e-03
6.300000000000000000e+01,4.078749999999999876e-01,8.061051094434366210e-03
6.400000000000000000e+01,4.072890624999999654e-01,8.081445669251150626e-03
6.500000000000000000e+01,4.071601562500000160e-01,8.467937605512678226e-03
6.600000000000000000e+01,4.082382812500000013e-01,8.147106823073797799e-03
6.700000000000000000e+01,4.081953125000000182e-01,9.451542269100381144e-03
6.800000000000000000e+01,4.077304687499999636e-01,8.501408064593716021e-03
6.900000000000000000e+01,4.081562499999999982e-01,8.514978791120345752e-03
7.000000000000000000e+01,4.078398437499999862e-01,8.359256756227595106e-03
7.100000000000000000e+01,4.089179687499999716e-01,8.137265323231217262e-03
7.200000000000000000e+01,4.074492187500000084e-01,8.376207699379923863e-03
7.300000000000000000e+01,4.080742187499999951e-01,8.713688378108201682e-03
7.400000000000000000e+01,4.085820312499999774e-01,8.619107662731145120e-03
7.500000000000000000e+01,4.092109374999999827e-01,8.021520028044003617e-03
7.600000000000000000e+01,4.087773437500000218e-01,7.241876864489466513e-03
7.700000000000000000e+01,4.087695312500000400e-01,7.332408298388731586e-03
7.800000000000000000e+01,4.094335937499999911e-01,8.637280316148561107e-03
7.900000000000000000e+01,4.083085937499999485e-01,8.066991178146142721e-03
8.000000000000000000e+01,4.091914062500000560e-01,7.801431848461317861e-03
8.100000000000000000e+01,4.083281249999999862e-01,8.310706961176786770e-03
8.200000000000000000e+01,4.084218750000000453e-01,8.056328324369524049e-03
8.300000000000000000e+01,4.082539062500000204e-01,7.502657400485905105e-03
8.400000000000000000e+01,4.086484375000000169e-01,7.965479845145796364e-03
8.500000000000000000e+01,4.086445312499999982e-01,8.639483236759521595e-03
8.600000000000000000e+01,4.088906250000000075e-01,8.011892303815467201e-03
8.700000000000000000e+01,4.089921874999999929e-01,7.268070027598098892e-03
8.800000000000000000e+01,4.078945312499999698e-01,6.863355676562004140e-03
8.900000000000000000e+01,4.085351562500000311e-01,7.481152347239480686e-03
9.000000000000000000e+01,4.088906249999999520e-01,7.804751994554204146e-03
9.100000000000000000e+01,4.095156249999999942e-01,8.314802678342180647e-03
9.200000000000000000e+01,4.082851562500000031e-01,8.760581948970634636e-03
9.300000000000000000e+01,4.088749999999999885e-01,7.389128621825651749e-03
9.400000000000000000e+01,4.091718749999999627e-01,7.664775537919711786e-03
9.500000000000000000e+01,4.078828125000000249e-01,7.406087614581911838e-03
9.600000000000000000e+01,4.079882812499999734e-01,7.135968202954630010e-03
9.700000000000000000e+01,4.082109375000000373e-01,7.319450494726147984e-03
9.800000000000000000e+01,4.095195312499999574e-01,8.021348544101115918e-03
9.900000000000000000e+01,4.084335937499999902e-01,7.648623663415027134e-03
1.000000000000000000e+02,4.093671875000000071e-01,7.696955882932746129e-03
1.010000000000000000e+02,4.081718749999999618e-01,7.559990298101762832e-03
1.020000000000000000e+02,4.084960937499999556e-01,7.926215208049730565e-03
1.030000000000000000e+02,4.077695312500000391e-01,7.387391283510080092e-03
1.040000000000000000e+02,4.092187500000000200e-01,7.772482138880833745e-03
1.050000000000000000e+02,4.089609374999999547e-01,7.306947116772843399e-03
1.060000000000000000e+02,4.088281249999999867e-01,6.882119589117171622e-03
1.070000000000000000e+02,4.079648437499999725e-01,7.615947734711660949e-03
1.080000000000000000e+02,4.082226562499999822e-01,7.331587380406560939e-03
1.090000000000000000e+02,4.082617187500000022e-01,7.424710253553437958e-03
1.100000000000000000e+02,4.084179687500000266e-01,7.614822056767016692e-03
1.110000000000000000e+02,4.087304687500000200e-01,7.838447183966753412e-03
1.120000000000000000e+02,4.091171874999999791e-01,7.057430991404972827e-03
1.130000000000000000e+02,4.084921874999999925e-01,7.202459689832174487e-03
1.140000000000000000e+02,4.086718749999999623e-01,7.856306173552986619e-03
1.150000000000000000e+02,4.087812499999999849e-01,6.921390179967178667e-03
1.160000000000000000e+02,4.079492187500000089e-01,7.335840232802647541e-03
1.170000000000000000e+02,4.078749999999999876e-01,6.738587412157227494e-03
1.180000000000000000e+02,4.080546874999999574e-01,7.503367434687038470e-03
1.190000000000000000e+02,4.086757812500000364e-01,6.605059328313755453e-03
1.200000000000000000e+02,4.078632812499999871e-01,7.146116695648119070e-03
1.210000000000000000e+02,4.088046874999999858e-01,7.135223738717392378e-03
1.220000000000000000e+02,4.079804687499999916e-01,7.013300966207482168e-03
1.230000000000000000e+02,4.083359374999999680e-01,6.956538053702199763e-03
1.240000000000000000e+02,4.085781250000000142e-01,6.369442339784869844e-03
1.250000000000000000e+02,4.076484375000000160e-01,6.844111722668861329e-03
1.260000000000000000e+02,4.076796874999999987e-01,6.816589507204276477e-03
1.270000000000000000e+02,4.078593750000000240e-01,6.969342956487073470e-03
1.280000000000000000e+02,4.077539062500000200e-01,6.772999753182821700e-03
1.290000000000000000e+02,4.076562500000000533e-01,6.661857863580722752e-03
1.300000000000000000e+02,4.083359374999999680e-01,6.772314140176116139e-03
1.310000000000000000e+02,4.072773437500000204e-01,6.865950667963067675e-03
1.320000000000000000e+02,4.081445312499999978e-01,7.153038684855729003e-03
1.330000000000000000e+02,4.080781250000000693e-01,7.231157589060052682e-03
1.340000000000000000e+02,4.084453125000000462e-01,6.574101520182447193e-03
1.350000000000000000e+02,4.081289062499999787e-01,6.511512132220461692e-03
1.360000000000000000e+02,4.079453124999999902e-01,6.327395310886879155e-03
1.370000000000000000e+02,4.078593750000000240e-01,6.595287050921020029e-03
1.380000000000000000e+02,4.082148437500000004e-01,6.612446580587868702e-03
1.390000000000000000e+02,4.074765624999999725e-01,6.004492279050968259e-03
1.400000000000000000e+02,4.084218750000000453e-01,6.395048394568361889e-03
1.410000000000000000e+02,4.085273437499999383e-01,6.093885624051952749e-03
1.420000000000000000e+02,4.072187500000000182e-01,6.700296177901026926e-03
1.430000000000000000e+02,4.083398437499999867e-01,6.585396411005007243e-03
1.440000000000000000e+02,4.077500000000000568e-01,6.166938333133311148e-03
1.450000000000000000e+02,4.079296875000000266e-01,5.996994829448797255e-03
1.460000000000000000e+02,4.082070312500000187e-01,6.734552100847317896e-03
1.470000000000000000e+02,4.075859374999999951e-01,6.412569543619059398e-03
1.480000000000000000e+02,4.083789062500000622e-01,5.978641001490890561e-03
1.490000000000000000e+02,4.082929687499999849e-01,6.199983476741491827e-03
1.500000000000000000e+02,4.077695312499999836e-01,6.483562677659249901e-03
1.510000000000000000e+02,4.085351562500000311e-01,6.047054012698256133e-03
1.520000000000000000e+02,4.073242187499999667e-01,6.580270547744772325e-03
1.530000000000000000e+02,4.083710937500000249e-01,6.235253761463454419e-03
1.540000000000000000e+02,4.080859374999999956e-01,6.433167150901605499e-03
1.550000000000000000e+02,4.080039062500000480e-01,6.132453725193044887e-03
1.560000000000000000e+02,4.081406249999999791e-01,6.029414765335949430e-03
1.570000000000000000e+02,4.075078125000000107e-01,5.680187553419618895e-03
1.580000000000000000e+02,4.075078125000000107e-01,5.993506335248281400e-03
1.590000000000000000e+02,4.079921874999999920e-01,5.714335980705800497e-03
1.600000000000000000e+02,4.077226562500000373e-01,5.534929267752846001e-03
1.610000000000000000e+02,4.081875000000000364e-01,5.997729791005443692e-03
1.620000000000000000e+02,4.080937500000000329e-01,6.452384712839902801e-03
1.630000000000000000e+02,4.077656250000000204e-01,5.713639051097426161e-03
1.640000000000000000e+02,4.079140624999999520e-01,5.616162534576952213e-03
1.650000000000000000e+02,4.076093749999999960e-01,5.874477375545629661e-03
1.660000000000000000e+02,4.078007812500000218e-01,5.789040982837534086e-03
1.670000000000000000e+02,4.079609375000000093e-01,6.120581269603467961e-03
1.680000000000000000e+02,4.076874999999999805e-01,5.702412623410047995e-03
1.690000000000000000e+02,4.072304687500000187e-01,5.783850569265024111e-03
1.700000000000000000e+02,4.077226562499999818e-01,6.049506714864481480e-03
1.710000000000000000e+02,4.074062499999999698e-01,5.172416364774154451e-03
1.720000000000000000e+02,4.077070312499999627e-01,5.903579124034437180e-03
1.730000000000000000e+02,4.073515624999999862e-01,5.753144758381693348e-03
1.740000000000000000e+02,4.074218749999999889e-01,5.574552205847539514e-03
1.750000000000000000e+02,4.078554687500000053e-01,5.745460852159407251e-03
1.760000000000000000e+02,4.075234374999999742e-01,5.753651986935795493e-03
1.770000000000000000e+02,4.073515624999999862e-01,5.366838433056912890e-03
1.780000000000000000e+02,4.069492187500000080e-01,5.418063118157119377e-03
1.790000000000000000e+02,4.076874999999999805e-01,4.927884606259244626e-03
1.800000000000000000e+02,4.067148437499999991e-01,5.445229087929976883e-03
1.810000000000000000e+02,4.070507812499999933e-01,5.086925272750187840e-03
1.820000000000000000e+02,4.072539062500000195e-01,5.544477426842879531e-03
1.830000000000000000e+02,4.078593750000000240e-01,5.691463161462766672e-03
1.840000000000000000e+02,4.068554687500000044e-01,5.386845320302377851e-03
1.850000000000000000e+02,4.075273437500000484e-01,5.699958561440591695e-03
1.860000000000000000e+02,4.073359374999999671e-01,5.048060603442766289e-03
1.870000000000000000e+02,4.070273437499999925e-01,4.911199221849224528e-03
1.880000000000000000e+02,4.071796874999999982e-01,5.122520041529882162e-03
1.890000000000000000e+02,4.072812500000000391e-01,5.163381240677051946e-03
1.900000000000000000e+02,4.075624999999999942e-01,5.397434179297065475e-03
1.910000000000000000e+02,4.078046874999999849e-01,5.180866615832760771e-03
1.920000000000000000e+02,4.077851562500000027e-01,5.222364207274703650e-03
1.930000000000000000e+02,4.071523437499999787e-01,4.931854133050626345e-03
1.940000000000000000e+02,4.073789062499999503e-01,5.270225481834458527e-03
1.950000000000000000e+02,4.078164062500000409e-01,5.206390526104540985e-03
1.960000000000000000e+02,4.075898437500000693e-01,5.087534775548200640e-03
1.970000000000000000e+02,4.072265625000000000e-01,4.572315344221538833e-03
1.980000000000000000e+02,4.072500000000000009e-01,4.598257155879297876e-03
1.990000000000000000e+02,4.076484375000000160e-01,4.676441235219254595e-03
2.000000000000000000e+02,4.076757812499999800e-01,4.614344848442738199e-03
2.010000000000000000e+02,4.076289062500000338e-01,4.701910404748264535e-03
2.020000000000000000e+02,4.077382812500000009e-01,4.513475217168259369e-03
2.030000000000000000e+02,4.080273437499999933e-01,4.522666044147744327e-03
2.040000000000000000e+02,4.075820312499999765e-01,4.966141133494085882e-03
2.050000000000000000e+02,4.077265625000000004e-01,4.740281631046206444e-03
2.060000000000000000e+02,4.083710937499999694e-01,4.327878180779264235e-03
2.070000000000000000e+02,4.082070312500000187e-01,4.171436755607231886e-03
2.080000000000000000e+02,4.078007812499999662e-01,4.155929542808184732e-03
2.090000000000000000e+02,4.074492187499999529e-01,4.566559145247396992e-03
2.100000000000000000e+02,4.081210937499999969e-01,4.561403844656438007e-03
2.110000000000000000e+02,4.077226562499999818e-01,4.344730962351277433e-03
2.120000000000000000e+02,4.075429687500000120e-01,4.190747332547354979e-03
2.130000000000000000e+02,4.079140625000000075e-01,4.355822336777732950e-03
2.140000000000000000e+02,4.074414062499999711e-01,4.082381759673133804e-03
2.150000000000000000e+02,4.074960937500000102e-01,4.125462404810132343e-03
2.160000000000000000e+02,4.073203125000000036e-01,4.057818688621693884e-03
2.170000000000000000e+02,4.079687499999999911e-01,4.235182455103370450e-03
2.180000000000000000e+02,4.073945312500000249e-01,3.875068641917436048e-03
2.190000000000000000e+02,4.084765624999999734e-01,4.039618666269312319e-03
2.200000000000000000e+02,4.073710937499999685e-01,4.012502878891514510e-03
2.210000000000000000e+02,4.076796874999999987e-01,3.796237321553578084e-03
2.220000000000000000e+02,4.082421875000000200e-01,3.797902541660750243e-03
2.230000000000000000e+02,4.083085937499999485e-01,3.762719592335392847e-03
2.240000000000000000e+02,4.079453124999999902e-01,3.897137717992010201e-03
2.250000000000000000e+02,4.078085937500000036e-01,3.433425246761192141e-03
2.260000000000000000e+02,4.078867187499999880e-01,3.449307630153010916e-03
2.270000000000000000e+02,4.079062499999999702e-01,3.710197326603330899e-03
2.280000000000000000e+02,4.077070312500000182e-01,3.648477825423482833e-03
2.290000000000000000e+02,4.083242187499999676e-01,3.202679959830075172e-03
2.300000000000000000e+02,4.082109375000000373e-01,3.337447809236470265e-03
2.310000000000000000e+02,4.081015624999999591e-01,3.108516840154671498e-03
2.320000000000000000e+02,4.080117187499999742e-01,3.534689042812297257e-03
2.330000000000000000e+02,4.083359374999999680e-01,3.349376720576875775e-03
2.340000000000000000e+02,4.083554687500000058e-01,3.195724492825780232e-03
2.350000000000000000e+02,4.077929687500000400e-01,3.025203690444155154e-03
2.360000000000000000e+02,4.080078125000000111e-01,3.068596033169874657e-03
2.370000000000000000e+02,4.080234375000000302e-01,3.245984873895180981e-03
2.380000000000000000e+02,4.082070312500000187e-01,2.642092190480118622e-03
2.390000000000000000e+02,4.080781249999999583e-01,3.031891128195316875e-03
2.400000000000000000e+02,4.085859375000000515e-01,2.842225641171132553e-03
2.410000000000000000e+02,4.083085937500000040e-01,2.720881275858079516e-03
2.420000000000000000e+02,4.084218749999999343e-01,2.620212885282846831e-03
2.430000000000000000e+02,4.080234375000000302e-01,2.512118004335026945e-03
2.440000000000000000e+02,4.082265625000000009e-01,2.520622626281934005e-03
2.450000000000000000e+02,4.082851562499999476e-01,2.438491268058348618e-03
2.460000000000000000e+02,4.085781250000000142e-01,2.325997129386520815e-03
2.470000000000000000e+02,4.083984374999999889e-01,2.241594220595106816e-03
2.480000000000000000e+02,4.082031249999999445e-01,2.081451809252662932e-03
2.490000000000000000e+02,4.083476562499999685e-01,1.839957064452101346e-03
2.500000000000000000e+02,4.083828124999999698e-01,1.662687776470168259e-03
2.510000000000000000e+02,4.081835937500000178e-01,1.697298257955596633e-03
2.520000000000000000e+02,4.082304687500000195e-01,1.477986778464255441e-03
2.530000000000000000e+02,4.083906250000000071e-01,1.376480455211676317e-03
2.540000000000000000e+02,4.084140625000000080e-01,1.094928839433920815e-03
2.550000000000000000e+02,4.086601562499999618e-01,8.262088037258385293e-04
2.560000000000000000e+02,4.089999999999998637e-01,1.108060952418208934e-16


==> tikz/data/ssocial_iqa_Mamba_20000_256_MarLM_llm.csv <==
x,mean,stdev
1,0.36678568,0.009013255
2,0.37419236,0.0084166955
3,0.37476414,0.00730413
4,0.3765973,0.0073893643
5,0.377195,0.0072223623
6,0.37843645,0.0070958966
7,0.37864837,0.006989089
8,0.38013768,0.0074274703
9,0.38020968,0.0076331734
10,0.38066748,0.0068693347
11,0.38076743,0.0070576738
12,0.3814751,0.0071312655
13,0.38203883,0.007221964
14,0.38299042,0.007372347
15,0.38377407,0.0070900163
16,0.3840959,0.0068933284
17,0.3847676,0.006896686
18,0.3856892,0.0065517724
19,0.38542733,0.0072021047
20,0.38501352,0.0073139826
21,0.38522342,0.0070727295
22,0.38656282,0.0071113105
23,0.38678074,0.007119338
24,0.3865788,0.00668906
25,0.3872905,0.006674509
26,0.38678274,0.007078224
27,0.38766032,0.0066112117
28,0.3877223,0.006705171
29,0.3866568,0.0066674436
30,0.38805017,0.007469322
31,0.38757637,0.0066259056
32,0.3877623,0.006926578
33,0.3877523,0.0068163844
34,0.3876923,0.0062020333
35,0.38811612,0.006324129
36,0.38807416,0.0066375807
37,0.3880002,0.0068215067
38,0.38793823,0.006741752
39,0.3874864,0.0060337177
40,0.3886459,0.007029145
41,0.38896376,0.0064193797
42,0.3887918,0.0061105057
43,0.3886159,0.0062245335
44,0.38866985,0.0061704675
45,0.38885581,0.0068867374
46,0.388434,0.006135415
47,0.38873386,0.0062603815
48,0.38830602,0.006365229
49,0.3888098,0.0058799665
50,0.38850394,0.0062001254
51,0.38871786,0.0061343494
52,0.38819408,0.006850742
53,0.3886259,0.0057607954
54,0.3879462,0.0061034346
55,0.3877083,0.006785658
56,0.38850397,0.0060489466
57,0.3886259,0.00598978
58,0.38759834,0.0067447675
59,0.38840997,0.005834508
60,0.38846397,0.0058717993
61,0.3881641,0.005970947
62,0.38847,0.006304077
63,0.38788223,0.0056367824
64,0.38802618,0.0058499193
65,0.38740644,0.005978325
66,0.38777626,0.005885727
67,0.38743842,0.00613018
68,0.38803416,0.0056711016
69,0.38768035,0.005634547
70,0.38735446,0.0061179604
71,0.38810414,0.0052884463
72,0.38744244,0.0059000347
73,0.38714057,0.0057694744
74,0.3870046,0.0062628253
75,0.3868147,0.005818325
76,0.3870946,0.0061870967
77,0.38787824,0.006003609
78,0.3870846,0.0056204945
79,0.38807213,0.00568401
80,0.38698062,0.0058500073
81,0.38717854,0.0058439705
82,0.38697666,0.006041234
83,0.38764036,0.0058467626
84,0.38666078,0.006091207
85,0.3870726,0.0059907567
86,0.38736445,0.0058551193
87,0.3866948,0.005755587
88,0.38631493,0.0055828462
89,0.38680273,0.005703234
90,0.386225,0.0054523493
91,0.3867967,0.00583621
92,0.38652682,0.0055896146
93,0.38643885,0.0055265254
94,0.38599107,0.005642263
95,0.38596508,0.0056201196
96,0.38604903,0.0054005077
97,0.38602108,0.005063664
98,0.38632894,0.0056028552
99,0.3855433,0.005425354
100,0.38656884,0.0052892207
101,0.38648283,0.004923404
102,0.38604504,0.005365093
103,0.3854193,0.0055589713
104,0.38601506,0.005432374
105,0.38588715,0.005022449
106,0.38586915,0.005263268
107,0.3852594,0.0053642015
108,0.38568324,0.0053893724
109,0.38648486,0.0052771145
110,0.38641688,0.0053313617
111,0.3860111,0.00480594
112,0.38554728,0.0053530806
113,0.38559127,0.005588184
114,0.3856992,0.004930127
115,0.38527542,0.0052525145
116,0.38581118,0.0055644037
117,0.3854993,0.004742509
118,0.3852294,0.0057192184
119,0.38582915,0.005087123
120,0.38517544,0.004950188
121,0.3854633,0.005053355
122,0.386141,0.005095057
123,0.3855133,0.004990895
124,0.3857092,0.0048004175
125,0.38544935,0.0050077527
126,0.38530537,0.0050126477
127,0.38603106,0.004912298
128,0.38534337,0.0050427523
129,0.38565522,0.004864213
130,0.38508546,0.004843219
131,0.38556126,0.005248841
132,0.38537335,0.0047020996
133,0.38520345,0.0048835524
134,0.38486558,0.004792816
135,0.38497153,0.0049413396
136,0.38451374,0.004743965
137,0.38530537,0.0047547664
138,0.38514346,0.004505864
139,0.38530138,0.0045222403
140,0.38488358,0.0049007013
141,0.3846017,0.004822944
142,0.3848676,0.0047967574
143,0.3845337,0.0046670856
144,0.38507947,0.0048328266
145,0.38492954,0.004525611
146,0.38469964,0.0043764804
147,0.38516742,0.0041837064
148,0.38478363,0.0044587017
149,0.38444978,0.0045443512
150,0.38446376,0.0044824444
151,0.38460767,0.0045677796
152,0.38446778,0.0045901393
153,0.38451576,0.00467251
154,0.38407394,0.004434822
155,0.38431585,0.004330892
156,0.38425183,0.0046402863
157,0.38367414,0.0046472703
158,0.3844038,0.0040693525
159,0.3843458,0.0043054856
160,0.38359815,0.004563016
161,0.38384002,0.004192425
162,0.38364014,0.0041227383
163,0.38352418,0.004338483
164,0.38384405,0.0043984363
165,0.38365212,0.004343903
166,0.38331628,0.0042276783
167,0.38370413,0.0040830285
168,0.3834962,0.0042005307
169,0.38335824,0.004032641
170,0.38420987,0.0041384688
171,0.38360617,0.003900792
172,0.38381404,0.0040434757
173,0.38337824,0.0040117786
174,0.38358015,0.004067332
175,0.38358814,0.003864281
176,0.3832223,0.0036962999
177,0.38364813,0.0039159073
178,0.38386005,0.0038046814
179,0.3835382,0.0037984748
180,0.38342422,0.0039832904
181,0.3836701,0.003512985
182,0.38341424,0.003964884
183,0.38327432,0.0037483708
184,0.3832903,0.003683542
185,0.38350418,0.0037715277
186,0.3829984,0.0036534087
187,0.38350618,0.003967996
188,0.38306236,0.003519004
189,0.38314834,0.0035149977
190,0.38322836,0.0034960266
191,0.38307637,0.003893558
192,0.3833263,0.003661891
193,0.3830324,0.003511327
194,0.3830164,0.0036105732
195,0.3829604,0.003325316
196,0.38294247,0.003697134
197,0.3834662,0.003453716
198,0.3834502,0.003453484
199,0.3830164,0.003348598
200,0.38301042,0.003238233
201,0.38294446,0.0032783141
202,0.38292646,0.003135651
203,0.38257062,0.003423443
204,0.38261658,0.0033689102
205,0.38298243,0.0033662638
206,0.38248065,0.0031968844
207,0.38253063,0.0030891718
208,0.38292044,0.0034421193
209,0.3825906,0.0033369926
210,0.3822947,0.0030667905
211,0.38270253,0.003010538
212,0.38230473,0.0030276529
213,0.38241267,0.0033117046
214,0.38220277,0.0030210954
215,0.38203686,0.0029024251
216,0.38217676,0.003029173
217,0.38237667,0.002870011
218,0.3819169,0.0028256127
219,0.38169298,0.002752708
220,0.38160303,0.0027972492
221,0.38178694,0.0027643035
222,0.381665,0.0027613211
223,0.38160503,0.0027193008
224,0.38164902,0.0026474765
225,0.381661,0.0027159464
226,0.3814871,0.0026229403
227,0.38114724,0.0028659713
228,0.38176295,0.002645872
229,0.38151908,0.0025910307
230,0.3812372,0.0024407816
231,0.3812092,0.0025105162
232,0.3812412,0.0024571237
233,0.38088536,0.0024207896
234,0.38113922,0.0023229835
235,0.3812232,0.0023619493
236,0.38095132,0.002003705
237,0.38113925,0.0022143004
238,0.38075143,0.002089369
239,0.38082138,0.001955056
240,0.38108128,0.0019999337
241,0.38069344,0.0019191405
242,0.38071942,0.0018611148
243,0.38074943,0.0019654764
244,0.38074744,0.0016331201
245,0.38068748,0.0018408357
246,0.3805655,0.0016809996
247,0.38041955,0.0015946194
248,0.38061345,0.0015824834
249,0.38059348,0.0015385536
250,0.38061744,0.0011988707
251,0.38042158,0.0011433489
252,0.38040555,0.0010448113
253,0.38039756,0.00091896264
254,0.3803416,0.00072020985
255,0.3803196,0.0004930876
256,0.38024566,0.0


==> tikz/data/ssocial_iqa_Mistral_20000_256_MarLM_llm.csv <==
x,mean,stdev
1,0.42691875,0.00839213
2,0.44121432,0.007963693
3,0.44594222,0.0075015603
4,0.45014632,0.0067069395
5,0.45257124,0.006409923
6,0.4551241,0.0069382368
7,0.45633155,0.006605365
8,0.45853454,0.00620834
9,0.45994395,0.0064995014
10,0.46001995,0.0063587357
11,0.46130934,0.0067141997
12,0.462057,0.006069776
13,0.4625128,0.006438263
14,0.4629246,0.0062572043
15,0.46300456,0.0059342347
16,0.46335843,0.0057422575
17,0.4638182,0.006225288
18,0.46418005,0.006375666
19,0.46485573,0.006134951
20,0.4640661,0.0062805386
21,0.46498567,0.0060487827
22,0.46430796,0.00593668
23,0.46438196,0.005439967
24,0.46467382,0.005744149
25,0.46444595,0.0058532734
26,0.46530354,0.0061965943
27,0.46508566,0.0059247194
28,0.4658593,0.0056997896
29,0.46507365,0.0060977386
30,0.46507567,0.0061745583
31,0.46570536,0.005759638
32,0.46522158,0.006156765
33,0.46618915,0.0058378777
34,0.46547747,0.005854821
35,0.46593326,0.0056330077
36,0.46530753,0.005220292
37,0.46590328,0.0060804742
38,0.46576533,0.0060440344
39,0.46618515,0.005720124
40,0.46636707,0.0061776023
41,0.46480775,0.005489241
42,0.4654075,0.0052718897
43,0.46570736,0.005919854
44,0.46583533,0.0057809153
45,0.46602723,0.0056091296
46,0.46637705,0.0057074334
47,0.46621913,0.0055552004
48,0.4658593,0.005634619
49,0.46684286,0.0056927847
50,0.4660432,0.0060019265
51,0.46591327,0.006046658
52,0.4661252,0.006139051
53,0.46642703,0.005973307
54,0.46576533,0.005550056
55,0.46637708,0.005779753
56,0.46614915,0.0055477987
57,0.46584928,0.005537716
58,0.46615317,0.0055015553
59,0.4662971,0.0055979164
60,0.4656714,0.0054094982
61,0.4660852,0.0055425162
62,0.46617314,0.005323145
63,0.46580333,0.005641253
64,0.466505,0.005702905
65,0.46611717,0.0059827757
66,0.4663131,0.005308377
67,0.46625912,0.0056302715
68,0.46650103,0.005527464
69,0.46610922,0.005241387
70,0.46633106,0.0050422447
71,0.46615314,0.005527343
72,0.46669292,0.005470323
73,0.466515,0.0053566913
74,0.46732867,0.0055673835
75,0.46672893,0.005427485
76,0.46706074,0.00541732
77,0.46659297,0.0055070464
78,0.46665892,0.005406653
79,0.46662095,0.0053677163
80,0.46697682,0.005487923
81,0.4672047,0.0054912297
82,0.46756855,0.0055122864
83,0.46737662,0.0050119096
84,0.46710873,0.0049651405
85,0.46715873,0.0051698615
86,0.46665695,0.005383584
87,0.46762452,0.005434878
88,0.46747658,0.005192855
89,0.4669888,0.0055262116
90,0.46718672,0.0054959985
91,0.4671967,0.0053179534
92,0.4674526,0.005291047
93,0.4676725,0.0049116258
94,0.4680363,0.005011606
95,0.46707073,0.0054052714
96,0.46720868,0.0052625495
97,0.46724865,0.0055422033
98,0.46751055,0.0052247327
99,0.4674406,0.0051133307
100,0.4681043,0.0048493994
101,0.46731865,0.004980008
102,0.4669968,0.0048700185
103,0.46779242,0.005113494
104,0.4679244,0.005363881
105,0.46735662,0.0049933707
106,0.46790236,0.0053550685
107,0.46756452,0.0050975
108,0.46797633,0.005566296
109,0.46774644,0.004713939
110,0.46793237,0.0054650987
111,0.46791038,0.0052379817
112,0.46762455,0.0050203707
113,0.46842414,0.0050692833
114,0.4680763,0.0044860104
115,0.4678604,0.0045828708
116,0.46842813,0.004794502
117,0.46815228,0.005011798
118,0.46796435,0.0049249153
119,0.46846613,0.0050645014
120,0.46773845,0.004803562
121,0.46812028,0.004924446
122,0.4681443,0.0046500927
123,0.46818426,0.0047659473
124,0.4681123,0.004656812
125,0.4680063,0.0045965905
126,0.4681043,0.005032849
127,0.46912783,0.00463716
128,0.46859008,0.004436448
129,0.46812227,0.004806863
130,0.4691678,0.0048014196
131,0.46818227,0.0046097585
132,0.46872997,0.004370858
133,0.4681503,0.0047185025
134,0.46862006,0.0045853844
135,0.4685381,0.004153195
136,0.4685001,0.00493278
137,0.46867603,0.004456009
138,0.46864605,0.004604151
139,0.46951768,0.0044588754
140,0.46931174,0.0046217563
141,0.46866405,0.0049019954
142,0.4685181,0.0046417736
143,0.46853012,0.004275801
144,0.4684881,0.004450101
145,0.46822023,0.00459755
146,0.46888393,0.0047757113
147,0.46869004,0.0041671973
148,0.46871603,0.0043747616
149,0.46906185,0.003958663
150,0.46908784,0.0048567215
151,0.46949565,0.0043687266
152,0.4693038,0.004491555
153,0.46923578,0.0043638707
154,0.46946368,0.0041920478
155,0.46909785,0.0044489377
156,0.4692778,0.0043074777
157,0.4696616,0.0043365946
158,0.46957964,0.004110515
159,0.4689499,0.0041985894
160,0.46910185,0.004087912
161,0.46958163,0.004003322
162,0.46935174,0.004071074
163,0.46954966,0.004321973
164,0.46938974,0.0042020692
165,0.46957365,0.0041055735
166,0.4689999,0.004440434
167,0.46933374,0.0039868616
168,0.46948367,0.003842242
169,0.46971756,0.0043498673
170,0.46949565,0.0039800187
171,0.4696756,0.00377871
172,0.4696736,0.003914944
173,0.46976155,0.0041136234
174,0.46936375,0.0038743892
175,0.4698695,0.0040919157
176,0.46974754,0.004008012
177,0.46960562,0.0038863486
178,0.46997747,0.004064208
179,0.4698035,0.003832811
180,0.47019935,0.004080073
181,0.46983552,0.00387728
182,0.46986148,0.003697207
183,0.47000742,0.0039042374
184,0.46999145,0.0037990597
185,0.47002342,0.0036902353
186,0.4702373,0.0039205276
187,0.4703613,0.0036497463
188,0.47018737,0.0036275885
189,0.47017336,0.0037655912
190,0.47039127,0.003682613
191,0.47031128,0.003509829
192,0.4698455,0.0035097522
193,0.46993348,0.00371392
194,0.4703433,0.003499814
195,0.47012538,0.0036263901
196,0.4705472,0.0034856063
197,0.46997547,0.0034364536
198,0.4702633,0.0034745545
199,0.47027332,0.003652269
200,0.4701494,0.0035007051
201,0.47040525,0.0034223825
202,0.47047925,0.0032945813
203,0.4705652,0.0034217099
204,0.47038525,0.003566292
205,0.47066113,0.0031729455
206,0.47065914,0.0033624193
207,0.47072113,0.0031340427
208,0.47047323,0.0031806424
209,0.4705012,0.00344421
210,0.47057718,0.0030699556
211,0.47018135,0.0030215764
212,0.47062916,0.0029911194
213,0.47043926,0.0029274253
214,0.4703653,0.003138794
215,0.47071713,0.002869053
216,0.47072312,0.0030509066
217,0.47088903,0.002892269
218,0.47083306,0.0029066475
219,0.47054517,0.0029258104
220,0.47065514,0.0028410465
221,0.47064513,0.0027032967
222,0.4705292,0.002891142
223,0.47042525,0.002750137
224,0.4707011,0.002816193
225,0.47091904,0.0028413448
226,0.4702593,0.0027522005
227,0.4703553,0.0026641563
228,0.4707551,0.002664553
229,0.47066712,0.0025551259
230,0.4705732,0.0024207893
231,0.4704692,0.002541087
232,0.47057116,0.0024705683
233,0.47045124,0.0025249366
234,0.47051123,0.0022133163
235,0.47063518,0.002365263
236,0.4706052,0.0022696296
237,0.4707191,0.001993705
238,0.4707691,0.0021751393
239,0.47069514,0.0023728681
240,0.4707491,0.0020683992
241,0.4707991,0.0019440656
242,0.47054118,0.0017322529
243,0.47081107,0.001871827
244,0.47073913,0.0018096894
245,0.470961,0.0017626932
246,0.47065315,0.001669317
247,0.4705552,0.0015798727
248,0.47069913,0.0015833694
249,0.4706571,0.00158615
250,0.47071314,0.00128615
251,0.47087705,0.0011863811
252,0.47085106,0.0010783118
253,0.47084907,0.0010031491
254,0.47108096,0.00080536434
255,0.4711789,0.00061639026
256,0.47134078,5.9604645e-08


==> tikz/data/ssocial_iqa_val_Gemma2B_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,4.294257812499999716e-01,1.194810273328353496e-02
2.000000000000000000e+00,4.444843750000000426e-01,1.124677861357996009e-02
3.000000000000000000e+00,4.529296875000000666e-01,1.062497138929542444e-02
4.000000000000000000e+00,4.600859375000000417e-01,1.040130741838126045e-02
5.000000000000000000e+00,4.665507812499999907e-01,9.244062105856159714e-03
6.000000000000000000e+00,4.729453124999999369e-01,1.038579439400531823e-02
7.000000000000000000e+00,4.757109374999999862e-01,8.985203871848257418e-03
8.000000000000000000e+00,4.787617187500000093e-01,9.794079217510522420e-03
9.000000000000000000e+00,4.813867187499999423e-01,8.801024622819697898e-03
1.000000000000000000e+01,4.852382812500000142e-01,9.415291983121496650e-03
1.100000000000000000e+01,4.856523437499999929e-01,1.033976468919003446e-02
1.200000000000000000e+01,4.878945312499999853e-01,9.387082842648570430e-03
1.300000000000000000e+01,4.888242187500000391e-01,9.498533543123618972e-03
1.400000000000000000e+01,4.898085937499999654e-01,9.186274038748281842e-03
1.500000000000000000e+01,4.920546874999999765e-01,8.988802886626810762e-03
1.600000000000000000e+01,4.932304687499999840e-01,9.123749814416775780e-03
1.700000000000000000e+01,4.943554687499999711e-01,8.544379986465545918e-03
1.800000000000000000e+01,4.957851562499999698e-01,9.755210838166536447e-03
1.900000000000000000e+01,4.972695312500000075e-01,8.817298690719397800e-03
2.000000000000000000e+01,4.973984375000000124e-01,9.150569154759242638e-03
2.100000000000000000e+01,4.988632812500000124e-01,9.085459980078666384e-03
2.200000000000000000e+01,4.995976562499999662e-01,8.693563653814150027e-03
2.300000000000000000e+01,5.003515625000000133e-01,8.999429159371869630e-03
2.400000000000000000e+01,5.001015625000000409e-01,9.226370465409498497e-03
2.500000000000000000e+01,5.008945312500000524e-01,9.474140997528522276e-03
2.600000000000000000e+01,5.016875000000000639e-01,9.019002852386843322e-03
2.700000000000000000e+01,5.011015625000000417e-01,8.417916638057895695e-03
2.800000000000000000e+01,5.022695312500000675e-01,9.234599619437925885e-03
2.900000000000000000e+01,5.039765625000000027e-01,8.405542773614698565e-03
3.000000000000000000e+01,5.034218749999999076e-01,8.992525538701709453e-03
3.100000000000000000e+01,5.048710937500000551e-01,8.969196332730067917e-03
3.200000000000000000e+01,5.048828125000000000e-01,9.073947050640154138e-03
3.300000000000000000e+01,5.055507812499999698e-01,7.792878082477992796e-03
3.400000000000000000e+01,5.059609375000000409e-01,8.296923947128592020e-03
3.500000000000000000e+01,5.069843750000000426e-01,9.408154733335409928e-03
3.600000000000000000e+01,5.061367187499999920e-01,8.559295318950270459e-03
3.700000000000000000e+01,5.062656249999999414e-01,8.632563789949587729e-03
3.800000000000000000e+01,5.081328124999999751e-01,8.801636824913052631e-03
3.900000000000000000e+01,5.078281249999999636e-01,8.369026994846357967e-03
4.000000000000000000e+01,5.082812500000000178e-01,8.748929895653883432e-03
4.100000000000000000e+01,5.088906250000000409e-01,8.561732228635975453e-03
4.200000000000000000e+01,5.091914062500000338e-01,8.307237736357728566e-03
4.300000000000000000e+01,5.095585937500000107e-01,8.733209814963746251e-03
4.400000000000000000e+01,5.094648437500000071e-01,8.911079012025448914e-03
4.500000000000000000e+01,5.103476562500000036e-01,8.666330616645319743e-03
4.600000000000000000e+01,5.088242187500000568e-01,8.592615109003703261e-03
4.700000000000000000e+01,5.102265624999999805e-01,8.149111186644580548e-03
4.800000000000000000e+01,5.102617187500000373e-01,8.239003954511218281e-03
4.900000000000000000e+01,5.104804687499999716e-01,7.990242674114802005e-03
5.000000000000000000e+01,5.107578125000000746e-01,8.799315585120077651e-03
5.100000000000000000e+01,5.110624999999999751e-01,8.465769941380952082e-03
5.200000000000000000e+01,5.113007812500001137e-01,8.273496158918208429e-03
5.300000000000000000e+01,5.122695312499999654e-01,8.592006588279313406e-03
5.400000000000000000e+01,5.122304687500000009e-01,8.651803604896752056e-03
5.500000000000000000e+01,5.115195312500000480e-01,7.890767481955114626e-03
5.600000000000000000e+01,5.129570312500000284e-01,8.150941638030295353e-03
5.700000000000000000e+01,5.119257812499999893e-01,7.957472039519065260e-03
5.800000000000000000e+01,5.123632812499999689e-01,8.467657590677442683e-03
5.900000000000000000e+01,5.124062500000000631e-01,8.248982958180850825e-03
6.000000000000000000e+01,5.131015624999999414e-01,7.837195404565247547e-03
6.100000000000000000e+01,5.137695312500000222e-01,8.697108590537619074e-03
6.200000000000000000e+01,5.129960937499999929e-01,8.931428374910028306e-03
6.300000000000000000e+01,5.130937500000000151e-01,8.558735042358300502e-03
6.400000000000000000e+01,5.143789062499999343e-01,8.411647958424035842e-03
6.500000000000000000e+01,5.137929687500000231e-01,7.869565901967443683e-03
6.600000000000000000e+01,5.145546874999999964e-01,8.100832059632261453e-03
6.700000000000000000e+01,5.138867187500000266e-01,8.367929059576752898e-03
6.800000000000000000e+01,5.145078124999999947e-01,8.106773930504747316e-03
6.900000000000000000e+01,5.153437500000001004e-01,8.251812676700918253e-03
7.000000000000000000e+01,5.151562499999999822e-01,8.195982217746620307e-03
7.100000000000000000e+01,5.151523437500000746e-01,7.997338709522376285e-03
7.200000000000000000e+01,5.159296875000000115e-01,8.056882978351390806e-03
7.300000000000000000e+01,5.163984375000000293e-01,7.391592493599723375e-03
7.400000000000000000e+01,5.162304687500000044e-01,7.109866642362504610e-03
7.500000000000000000e+01,5.157851562499999876e-01,8.099378751635922732e-03
7.600000000000000000e+01,5.164687500000000320e-01,7.398009512502792470e-03
7.700000000000000000e+01,5.165468749999999609e-01,7.791404397813816649e-03
7.800000000000000000e+01,5.171875000000000222e-01,7.861891535845613732e-03
7.900000000000000000e+01,5.169453124999999760e-01,8.050723044358505665e-03
8.000000000000000000e+01,5.159921874999999769e-01,6.837179309802907806e-03
8.100000000000000000e+01,5.177070312500000604e-01,7.891537935494841866e-03
8.200000000000000000e+01,5.169023437499999929e-01,8.100189408783681211e-03
8.300000000000000000e+01,5.170273437500000346e-01,7.310992894012659574e-03
8.400000000000000000e+01,5.169414062499999574e-01,7.583547903743066872e-03
8.500000000000000000e+01,5.169335937500000311e-01,7.297425347833202958e-03
8.600000000000000000e+01,5.167304687500000604e-01,6.837298242138161418e-03
8.700000000000000000e+01,5.174179687500000124e-01,7.355951914939548933e-03
8.800000000000000000e+01,5.171445312500000391e-01,7.604947279727322824e-03
8.900000000000000000e+01,5.181367187500001137e-01,6.816155803440126018e-03
9.000000000000000000e+01,5.172734375000000995e-01,7.916111575187482693e-03
9.100000000000000000e+01,5.168203125000000453e-01,7.813421151920352248e-03
9.200000000000000000e+01,5.176640624999999662e-01,7.402047612123294033e-03
9.300000000000000000e+01,5.177734375000000444e-01,7.245784867514601726e-03
9.400000000000000000e+01,5.167421875000000053e-01,7.464307905608378105e-03
9.500000000000000000e+01,5.184414062500000142e-01,7.410456670750207274e-03
9.600000000000000000e+01,5.186093750000000391e-01,7.272071595620390426e-03
9.700000000000000000e+01,5.182343750000000249e-01,6.796639562204360475e-03
9.800000000000000000e+01,5.196054687500000213e-01,6.981117484869361900e-03
9.900000000000000000e+01,5.172812500000000258e-01,6.933747056896965091e-03
1.000000000000000000e+02,5.187656250000000080e-01,7.363792347913591246e-03
1.010000000000000000e+02,5.191406250000000222e-01,6.969342956487095155e-03
1.020000000000000000e+02,5.189453125000000888e-01,7.512695966225038137e-03
1.030000000000000000e+02,5.183515625000000293e-01,7.483928142858596415e-03
1.040000000000000000e+02,5.185429687500000551e-01,6.783341733464213000e-03
1.050000000000000000e+02,5.186640625000000782e-01,7.576614999084886615e-03
1.060000000000000000e+02,5.193632812499999751e-01,7.274285728170048690e-03
1.070000000000000000e+02,5.197031250000000435e-01,7.075313992564944907e-03
1.080000000000000000e+02,5.191328124999999849e-01,6.957202234932033033e-03
1.090000000000000000e+02,5.194062500000000693e-01,6.870607900199807855e-03
1.100000000000000000e+02,5.200117187499999627e-01,6.668050556550111571e-03
1.110000000000000000e+02,5.197695312500000275e-01,6.892561361044153949e-03
1.120000000000000000e+02,5.201015625000000586e-01,6.738979871476934863e-03
1.130000000000000000e+02,5.191640625000000231e-01,6.946462687699071770e-03
1.140000000000000000e+02,5.189023437499999947e-01,7.049728474984817868e-03
1.150000000000000000e+02,5.192812500000000275e-01,6.644312391777884748e-03
1.160000000000000000e+02,5.206640625000000799e-01,6.340871490938096260e-03
1.170000000000000000e+02,5.197578124999999716e-01,6.917238482918748425e-03
1.180000000000000000e+02,5.209257812499999973e-01,6.292973613622660813e-03
1.190000000000000000e+02,5.209687499999999805e-01,6.422767746485303492e-03
1.200000000000000000e+02,5.203945312500000142e-01,7.239416626256669172e-03
1.210000000000000000e+02,5.207031250000000444e-01,6.675187081130645565e-03
1.220000000000000000e+02,5.207539062499999538e-01,6.613126933274696660e-03
1.230000000000000000e+02,5.215039062499999822e-01,6.846850533821398355e-03
1.240000000000000000e+02,5.211093750000000968e-01,6.383629811634169635e-03
1.250000000000000000e+02,5.208359375000000124e-01,6.512218200808515822e-03
1.260000000000000000e+02,5.207539062500000648e-01,6.683359931627281224e-03
1.270000000000000000e+02,5.210976562500000409e-01,6.935657202580887415e-03
1.280000000000000000e+02,5.211367187500000053e-01,6.650887083909811683e-03
1.290000000000000000e+02,5.207109375000000817e-01,6.404220816047840811e-03
1.300000000000000000e+02,5.207773437500000657e-01,6.187192933464614845e-03
1.310000000000000000e+02,5.207734374999999361e-01,6.432184207331353987e-03
1.320000000000000000e+02,5.207890625000000107e-01,6.630494747989242391e-03
1.330000000000000000e+02,5.205976562499999849e-01,6.023158482721230854e-03
1.340000000000000000e+02,5.207148437499999893e-01,6.528054868395797260e-03
1.350000000000000000e+02,5.208710937500000693e-01,6.453890960962409794e-03
1.360000000000000000e+02,5.215312500000000018e-01,6.068913581709404169e-03
1.370000000000000000e+02,5.215234375000000755e-01,5.795429359343795550e-03
1.380000000000000000e+02,5.213828124999999591e-01,6.239227096887645443e-03
1.390000000000000000e+02,5.213671875000001066e-01,6.114180867853433524e-03
1.400000000000000000e+02,5.221679687500000444e-01,6.427015374913732336e-03
1.410000000000000000e+02,5.218359375000001243e-01,6.274247710962762778e-03
1.420000000000000000e+02,5.210078125000000560e-01,6.098409684576293170e-03
1.430000000000000000e+02,5.215859375000000409e-01,6.099725507315185806e-03
1.440000000000000000e+02,5.208164062500000302e-01,6.185954686565470727e-03
1.450000000000000000e+02,5.219960937500000009e-01,6.107658041025955387e-03
1.460000000000000000e+02,5.217187500000000089e-01,6.014816336697439113e-03
1.470000000000000000e+02,5.214218749999999236e-01,6.040858772407385960e-03
1.480000000000000000e+02,5.215742187499999849e-01,5.959849397383647392e-03
1.490000000000000000e+02,5.211601562500000062e-01,5.831096563701725077e-03
1.500000000000000000e+02,5.215781250000000036e-01,5.944109826899341038e-03
1.510000000000000000e+02,5.216289062500000240e-01,6.129518453658123686e-03
1.520000000000000000e+02,5.219101562500000346e-01,5.944926749866991100e-03
1.530000000000000000e+02,5.218281250000000870e-01,6.044722269482293020e-03
1.540000000000000000e+02,5.218906250000000524e-01,5.403175856708853676e-03
1.550000000000000000e+02,5.215312500000000018e-01,6.095143821938642063e-03
1.560000000000000000e+02,5.215664062500000586e-01,5.661966458573877703e-03
1.570000000000000000e+02,5.213320312500000497e-01,5.837213684144005287e-03
1.580000000000000000e+02,5.210078125000000560e-01,5.886072850315552350e-03
1.590000000000000000e+02,5.215195312500000568e-01,5.695893238213692311e-03
1.600000000000000000e+02,5.218476562500000693e-01,5.856606430876744318e-03
1.610000000000000000e+02,5.218867187500000338e-01,5.593810797334976964e-03
1.620000000000000000e+02,5.217148437499999902e-01,5.629336579551407274e-03
1.630000000000000000e+02,5.218789062499999964e-01,5.674451616059138226e-03
1.640000000000000000e+02,5.219374999999999432e-01,5.622702730201726597e-03
1.650000000000000000e+02,5.219257812499999982e-01,5.877342183589123747e-03
1.660000000000000000e+02,5.210742187499999289e-01,5.393319777716524578e-03
1.670000000000000000e+02,5.214414062500000169e-01,5.384485962535268122e-03
1.680000000000000000e+02,5.217656250000000107e-01,5.264201655156069623e-03
1.690000000000000000e+02,5.213593750000000693e-01,5.211830861976641735e-03
1.700000000000000000e+02,5.215468749999999654e-01,5.673831493200130749e-03
1.710000000000000000e+02,5.217656250000000107e-01,5.882751116645099261e-03
1.720000000000000000e+02,5.205429687500000568e-01,4.986178306097225656e-03
1.730000000000000000e+02,5.210781250000000586e-01,5.604485939487621575e-03
1.740000000000000000e+02,5.204296875000000711e-01,5.486713479438080215e-03
1.750000000000000000e+02,5.204492187500000533e-01,5.095714169178734709e-03
1.760000000000000000e+02,5.210468750000000204e-01,5.126203948934346215e-03
1.770000000000000000e+02,5.207148437499999893e-01,5.433067650986374807e-03
1.780000000000000000e+02,5.208515624999999760e-01,5.582197723140368446e-03
1.790000000000000000e+02,5.204335937499999787e-01,5.400991079879848347e-03
1.800000000000000000e+02,5.206679687499999876e-01,5.716648273718491838e-03
1.810000000000000000e+02,5.209062500000000151e-01,4.817183089554306734e-03
1.820000000000000000e+02,5.210156249999999822e-01,5.221154776334793746e-03
1.830000000000000000e+02,5.210351562499999645e-01,5.066362555884193312e-03
1.840000000000000000e+02,5.211289062500000790e-01,5.410303649407658712e-03
1.850000000000000000e+02,5.211093749999999858e-01,4.668354220536902535e-03
1.860000000000000000e+02,5.212539062499998987e-01,5.131915887470301155e-03
1.870000000000000000e+02,5.204687499999999245e-01,5.008844317881945736e-03
1.880000000000000000e+02,5.210742187499999289e-01,4.498849763825288686e-03
1.890000000000000000e+02,5.206718749999998952e-01,5.159871163896983561e-03
1.900000000000000000e+02,5.210351562500000755e-01,4.950605667363888393e-03
1.910000000000000000e+02,5.212656250000000657e-01,4.746466021021955410e-03
1.920000000000000000e+02,5.204882812500000178e-01,4.647062937442591850e-03
1.930000000000000000e+02,5.214960937500000560e-01,4.966030950347117591e-03
1.940000000000000000e+02,5.211718750000000622e-01,5.239195849722647590e-03
1.950000000000000000e+02,5.214492187499999432e-01,4.634223831498436759e-03
1.960000000000000000e+02,5.214882812500000187e-01,4.561710394868763625e-03
1.970000000000000000e+02,5.217421875000000098e-01,4.533912155721337052e-03
1.980000000000000000e+02,5.218945312500000711e-01,4.789804486456887729e-03
1.990000000000000000e+02,5.211367187500000053e-01,4.539585868661309177e-03
2.000000000000000000e+02,5.208554687499999947e-01,4.545341114940368472e-03
2.010000000000000000e+02,5.211562499999999876e-01,4.666191841695108665e-03
2.020000000000000000e+02,5.213476562500000133e-01,4.599974028750068028e-03
2.030000000000000000e+02,5.213203124999999938e-01,4.588826886955272959e-03
2.040000000000000000e+02,5.216874999999999707e-01,4.336524814966144503e-03
2.050000000000000000e+02,5.211992187499999707e-01,4.421753725255328504e-03
2.060000000000000000e+02,5.209609374999999432e-01,4.503180620449188411e-03
2.070000000000000000e+02,5.216875000000000817e-01,4.521027396063127118e-03
2.080000000000000000e+02,5.214140624999998863e-01,4.373651821180822227e-03
2.090000000000000000e+02,5.210703125000000213e-01,4.301268645990456892e-03
2.100000000000000000e+02,5.212695312499999734e-01,4.229966444729896941e-03
2.110000000000000000e+02,5.212695312499999734e-01,4.240990608047685156e-03
2.120000000000000000e+02,5.213085937499999378e-01,4.148330072225729290e-03
2.130000000000000000e+02,5.208945312499999591e-01,4.214184101466215797e-03
2.140000000000000000e+02,5.212539062500000098e-01,4.067760736275865922e-03
2.150000000000000000e+02,5.212226562499999716e-01,3.765659182764595752e-03
2.160000000000000000e+02,5.208671875000000506e-01,4.134642661903719339e-03
2.170000000000000000e+02,5.212421874999999538e-01,3.977066736289794346e-03
2.180000000000000000e+02,5.212929687500000853e-01,3.926874056924851454e-03
2.190000000000000000e+02,5.208203124999999378e-01,3.816681781980617999e-03
2.200000000000000000e+02,5.209804687500000364e-01,3.773191500599271195e-03
2.210000000000000000e+02,5.209179687500000711e-01,3.873122662472793312e-03
2.220000000000000000e+02,5.208515624999999760e-01,3.873666144221412592e-03
2.230000000000000000e+02,5.210703125000000213e-01,3.923755038126337281e-03
2.240000000000000000e+02,5.203281250000000302e-01,3.935490269024633121e-03
2.250000000000000000e+02,5.205117187500000187e-01,3.609307490272690034e-03
2.260000000000000000e+02,5.203437500000001048e-01,3.411898384134206229e-03
2.270000000000000000e+02,5.200742187500000391e-01,3.442461929942737791e-03
2.280000000000000000e+02,5.203164062500000853e-01,3.425341071233662781e-03
2.290000000000000000e+02,5.204921875000000364e-01,3.442684894113265306e-03
2.300000000000000000e+02,5.200781249999999467e-01,3.400868222860262829e-03
2.310000000000000000e+02,5.195312500000000000e-01,3.391308414557121266e-03
2.320000000000000000e+02,5.195937500000000764e-01,3.083626900877154894e-03
2.330000000000000000e+02,5.196132812500000586e-01,3.404457391615142280e-03
2.340000000000000000e+02,5.200000000000000178e-01,3.308990230026748018e-03
2.350000000000000000e+02,5.199023437499999956e-01,3.106763422600407158e-03
2.360000000000000000e+02,5.195351562500000187e-01,2.672590076848974528e-03
2.370000000000000000e+02,5.195429687499999449e-01,2.862291634303789929e-03
2.380000000000000000e+02,5.195078124999999991e-01,2.662598987034804979e-03
2.390000000000000000e+02,5.195390624999999263e-01,2.874555878401825228e-03
2.400000000000000000e+02,5.193164062499999734e-01,2.832119206084170258e-03
2.410000000000000000e+02,5.191640625000000231e-01,2.840171375741220965e-03
2.420000000000000000e+02,5.188242187500000657e-01,2.676522690187681935e-03
2.430000000000000000e+02,5.185976562500000941e-01,2.433199838541866625e-03
2.440000000000000000e+02,5.188242187500000657e-01,2.500653489493022321e-03
2.450000000000000000e+02,5.191093749999999840e-01,2.411820356474881581e-03
2.460000000000000000e+02,5.187343749999999698e-01,2.236883515054413456e-03
2.470000000000000000e+02,5.188007812499999538e-01,2.095798877010717799e-03
2.480000000000000000e+02,5.186757812500000231e-01,1.924741474125266820e-03
2.490000000000000000e+02,5.187500000000000444e-01,1.906368601592093280e-03
2.500000000000000000e+02,5.187500000000000444e-01,1.924650658078507024e-03
2.510000000000000000e+02,5.187734375000000453e-01,1.679423857804642839e-03
2.520000000000000000e+02,5.189335937499999218e-01,1.577900755054499745e-03
2.530000000000000000e+02,5.193164062499999734e-01,1.391149195676133878e-03
2.540000000000000000e+02,5.194023437500000506e-01,1.090387061805362648e-03
2.550000000000000000e+02,5.196679687499999867e-01,8.386976743204354375e-04
2.560000000000000000e+02,5.199999999999997957e-01,2.216121904836417867e-16


==> tikz/data/ssocial_iqa_val_Llama2_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,4.251914062500000702e-01,1.139622797411221980e-02
2.000000000000000000e+00,4.403671875000000346e-01,1.062877021686692638e-02
3.000000000000000000e+00,4.471406249999999583e-01,9.959633996212989560e-03
4.000000000000000000e+00,4.535234375000000151e-01,1.082867273538713933e-02
5.000000000000000000e+00,4.583085937499999929e-01,9.719133741032170981e-03
6.000000000000000000e+00,4.597617187499999925e-01,9.957197276449832740e-03
7.000000000000000000e+00,4.625000000000000222e-01,9.964528528423916010e-03
8.000000000000000000e+00,4.640937499999999716e-01,1.088492156653998906e-02
9.000000000000000000e+00,4.654960937500000062e-01,9.649498705503280205e-03
1.000000000000000000e+01,4.659218750000000409e-01,8.638534043922922387e-03
1.100000000000000000e+01,4.674374999999999503e-01,9.834624769556609553e-03
1.200000000000000000e+01,4.685312499999999547e-01,9.750935303836787832e-03
1.300000000000000000e+01,4.687929687499999831e-01,9.681710332179196965e-03
1.400000000000000000e+01,4.696523437499999787e-01,9.679304930859047515e-03
1.500000000000000000e+01,4.706093749999999964e-01,8.787800506565362699e-03
1.600000000000000000e+01,4.720859374999999969e-01,9.081582117388116090e-03
1.700000000000000000e+01,4.723242187500000244e-01,9.915222318902801313e-03
1.800000000000000000e+01,4.722460937499999845e-01,9.955444728499962537e-03
1.900000000000000000e+01,4.724531250000000293e-01,9.166305558268741591e-03
2.000000000000000000e+01,4.718164062499999867e-01,9.869256413462415209e-03
2.100000000000000000e+01,4.729140625000000098e-01,9.245065857217023286e-03
2.200000000000000000e+01,4.725546874999999591e-01,9.154368814135347213e-03
2.300000000000000000e+01,4.730351562500000329e-01,9.215256254472952921e-03
2.400000000000000000e+01,4.731992187499999836e-01,8.964443347370204540e-03
2.500000000000000000e+01,4.737617187500000049e-01,8.356470696703461806e-03
2.600000000000000000e+01,4.743085937499999516e-01,9.261573072288859301e-03
2.700000000000000000e+01,4.743242187499999707e-01,9.519198263446012817e-03
2.800000000000000000e+01,4.744687499999999947e-01,8.925491408721390740e-03
2.900000000000000000e+01,4.751757812499999845e-01,9.161985801550930758e-03
3.000000000000000000e+01,4.745195312499999596e-01,9.684498091438386094e-03
3.100000000000000000e+01,4.750742187499999436e-01,8.884820668000508945e-03
3.200000000000000000e+01,4.745820312499999805e-01,9.216859307864724155e-03
3.300000000000000000e+01,4.745703125000000355e-01,9.272513746917296698e-03
3.400000000000000000e+01,4.761367187499999654e-01,8.587434228532834710e-03
3.500000000000000000e+01,4.753632812499999916e-01,8.595359992449721695e-03
3.600000000000000000e+01,4.749843749999999587e-01,9.217209732501376040e-03
3.700000000000000000e+01,4.750781250000000178e-01,9.152499074002179089e-03
3.800000000000000000e+01,4.765742187500000004e-01,8.263790465340844008e-03
3.900000000000000000e+01,4.755039062499999414e-01,8.938613845860466506e-03
4.000000000000000000e+01,4.759374999999999578e-01,9.081772911815718524e-03
4.100000000000000000e+01,4.766874999999999862e-01,8.927507440773056399e-03
4.200000000000000000e+01,4.765195312500000169e-01,8.885327025889580566e-03
4.300000000000000000e+01,4.775820312499999831e-01,8.722321948325078081e-03
4.400000000000000000e+01,4.770039062499999982e-01,8.901754317929151325e-03
4.500000000000000000e+01,4.766640625000000409e-01,9.163688571179834028e-03
4.600000000000000000e+01,4.772851562500000089e-01,8.721408784245040374e-03
4.700000000000000000e+01,4.770039062499999982e-01,8.789584412195206378e-03
4.800000000000000000e+01,4.774101562499999951e-01,8.868238607909082957e-03
4.900000000000000000e+01,4.765117187500000351e-01,9.579478073999298654e-03
5.000000000000000000e+01,4.780859374999999467e-01,9.023124070747828157e-03
5.100000000000000000e+01,4.782382812500000080e-01,8.415398347856907491e-03
5.200000000000000000e+01,4.786992187499999885e-01,9.513422801484509514e-03
5.300000000000000000e+01,4.786015624999999662e-01,8.262088037258408929e-03
5.400000000000000000e+01,4.785585937499999831e-01,9.008236847690313104e-03
5.500000000000000000e+01,4.780273437500000000e-01,8.603864979338340588e-03
5.600000000000000000e+01,4.779999999999999805e-01,8.730286297292014219e-03
5.700000000000000000e+01,4.790625000000000577e-01,8.111336161143005430e-03
5.800000000000000000e+01,4.786289062499999858e-01,9.064778996954013165e-03
5.900000000000000000e+01,4.794414062499999796e-01,8.375692338826038960e-03
6.000000000000000000e+01,4.793476562499999760e-01,8.713346485683438197e-03
6.100000000000000000e+01,4.796406249999999871e-01,9.298118612258418625e-03
6.200000000000000000e+01,4.793984374999999964e-01,8.728806323026231176e-03
6.300000000000000000e+01,4.789023437499999591e-01,8.757555624740726366e-03
6.400000000000000000e+01,4.806562500000000071e-01,8.562371303244813853e-03
6.500000000000000000e+01,4.796718749999999698e-01,8.563436321608353455e-03
6.600000000000000000e+01,4.790351562499999827e-01,8.464777926521799972e-03
6.700000000000000000e+01,4.798671875000000142e-01,7.654373479636249894e-03
6.800000000000000000e+01,4.802187499999999720e-01,8.033429667203096508e-03
6.900000000000000000e+01,4.800820312499999853e-01,8.169716630339078287e-03
7.000000000000000000e+01,4.815468749999999853e-01,8.404982193968875762e-03
7.100000000000000000e+01,4.811953125000000275e-01,8.808872953124035135e-03
7.200000000000000000e+01,4.813203125000000138e-01,7.534030286246906107e-03
7.300000000000000000e+01,4.812070312499999725e-01,8.722712279374742611e-03
7.400000000000000000e+01,4.812500000000000111e-01,8.228733940091230784e-03
7.500000000000000000e+01,4.809335937499999991e-01,8.551940434175668571e-03
7.600000000000000000e+01,4.814453125000000000e-01,8.175895666019365390e-03
7.700000000000000000e+01,4.814843749999999645e-01,8.424057060234432445e-03
7.800000000000000000e+01,4.822500000000000120e-01,7.628535411806312665e-03
7.900000000000000000e+01,4.815351562499999849e-01,8.750693934406436267e-03
8.000000000000000000e+01,4.815742187500000049e-01,8.415889604528041523e-03
8.100000000000000000e+01,4.827812499999999396e-01,8.282875776468261522e-03
8.200000000000000000e+01,4.824765624999999836e-01,8.330680106157504691e-03
8.300000000000000000e+01,4.824882812499999840e-01,8.982898764271142478e-03
8.400000000000000000e+01,4.822578124999999938e-01,7.676074399760696512e-03
8.500000000000000000e+01,4.827851562499999583e-01,8.020689102077141128e-03
8.600000000000000000e+01,4.821835937499999725e-01,8.467463728828561464e-03
8.700000000000000000e+01,4.831562499999999538e-01,7.507130203416658397e-03
8.800000000000000000e+01,4.834062499999999818e-01,7.796474809505444734e-03
8.900000000000000000e+01,4.832851562500000142e-01,8.075563271665284898e-03
9.000000000000000000e+01,4.834492187500000204e-01,8.415138259185422215e-03
9.100000000000000000e+01,4.837382812500000129e-01,7.868437873372368177e-03
9.200000000000000000e+01,4.829804687500000027e-01,8.172008393406522339e-03
9.300000000000000000e+01,4.826953124999999734e-01,7.929709288295958350e-03
9.400000000000000000e+01,4.836914062500000111e-01,8.010844083670549259e-03
9.500000000000000000e+01,4.839804687500000036e-01,7.491344511013018834e-03
9.600000000000000000e+01,4.837382812499999574e-01,8.378559083178404102e-03
9.700000000000000000e+01,4.831015624999999702e-01,7.801865329936114729e-03
9.800000000000000000e+01,4.844101562499999458e-01,7.804003161540287552e-03
9.900000000000000000e+01,4.842304687499999760e-01,7.887684915232383645e-03
1.000000000000000000e+02,4.839257812499999645e-01,7.492042430547791836e-03
1.010000000000000000e+02,4.837656249999999769e-01,7.333080926560572692e-03
1.020000000000000000e+02,4.848710937499999818e-01,7.948458993087027802e-03
1.030000000000000000e+02,4.848281249999999987e-01,7.224158965765218286e-03
1.040000000000000000e+02,4.846835937499999747e-01,8.135374811401406905e-03
1.050000000000000000e+02,4.849804687500000044e-01,7.790271880229783681e-03
1.060000000000000000e+02,4.866250000000000298e-01,7.656029388150099695e-03
1.070000000000000000e+02,4.850507812500000071e-01,7.018690956177435145e-03
1.080000000000000000e+02,4.849062499999999831e-01,7.832822788782278778e-03
1.090000000000000000e+02,4.851718749999999192e-01,7.624055085930811319e-03
1.100000000000000000e+02,4.855156250000000062e-01,7.370130457271330086e-03
1.110000000000000000e+02,4.856367187499999183e-01,7.522007877213629685e-03
1.120000000000000000e+02,4.861445312500000115e-01,7.809415733599706262e-03
1.130000000000000000e+02,4.858789062499999645e-01,7.498182942986794490e-03
1.140000000000000000e+02,4.871210937499999560e-01,7.845603019915615636e-03
1.150000000000000000e+02,4.865898437500000284e-01,7.432689808991942149e-03
1.160000000000000000e+02,4.862617187500000160e-01,7.309038390484745573e-03
1.170000000000000000e+02,4.869414062499999862e-01,7.159147258566794098e-03
1.180000000000000000e+02,4.871835937499999769e-01,7.535227538786345644e-03
1.190000000000000000e+02,4.871679687499999578e-01,7.345762256391912513e-03
1.200000000000000000e+02,4.876015624999999742e-01,7.120791985583178017e-03
1.210000000000000000e+02,4.871718749999999210e-01,6.669647112629271263e-03
1.220000000000000000e+02,4.869179687500000409e-01,7.161635071808047752e-03
1.230000000000000000e+02,4.877968750000000187e-01,6.737270025239910920e-03
1.240000000000000000e+02,4.873398437500000013e-01,6.980081052050236476e-03
1.250000000000000000e+02,4.873945312499999849e-01,7.194126534226863608e-03
1.260000000000000000e+02,4.872851562499999623e-01,7.028065913287780478e-03
1.270000000000000000e+02,4.883359375000000391e-01,7.206004137007429068e-03
1.280000000000000000e+02,4.876015624999999742e-01,7.620717046800326577e-03
1.290000000000000000e+02,4.883554687500000213e-01,7.046994100406740215e-03
1.300000000000000000e+02,4.879648437499999880e-01,6.952502445023270999e-03
1.310000000000000000e+02,4.884804687500000075e-01,7.074341850772792976e-03
1.320000000000000000e+02,4.884921875000000080e-01,6.742623689765725112e-03
1.330000000000000000e+02,4.890312500000000284e-01,6.354553500801815580e-03
1.340000000000000000e+02,4.880507812500000098e-01,7.065656468973616905e-03
1.350000000000000000e+02,4.879960937499999707e-01,7.034931213176471611e-03
1.360000000000000000e+02,4.893593749999999853e-01,7.234519901839846744e-03
1.370000000000000000e+02,4.882695312499999440e-01,7.002057047323231170e-03
1.380000000000000000e+02,4.885195312499999720e-01,6.008393073839842988e-03
1.390000000000000000e+02,4.887226562499999982e-01,7.055452563133187902e-03
1.400000000000000000e+02,4.889960937499999716e-01,7.490849435645454552e-03
1.410000000000000000e+02,4.894921875000000089e-01,7.073264282281836041e-03
1.420000000000000000e+02,4.895390625000000107e-01,6.402093947031304265e-03
1.430000000000000000e+02,4.896914062499999609e-01,6.942964160756465684e-03
1.440000000000000000e+02,4.896015624999999760e-01,6.454075831934270695e-03
1.450000000000000000e+02,4.894843749999999716e-01,7.039614836253588540e-03
1.460000000000000000e+02,4.900117187499999361e-01,6.638809619679005014e-03
1.470000000000000000e+02,4.898046875000000577e-01,6.541169939917435006e-03
1.480000000000000000e+02,4.905273437500000111e-01,6.552336023791600385e-03
1.490000000000000000e+02,4.903984374999999507e-01,7.002878611838146694e-03
1.500000000000000000e+02,4.900429687499999742e-01,6.700521886797143611e-03
1.510000000000000000e+02,4.903945312499999876e-01,7.018916171099791497e-03
1.520000000000000000e+02,4.904648437499999902e-01,6.462006167676534289e-03
1.530000000000000000e+02,4.896874999999999978e-01,6.651116754771576288e-03
1.540000000000000000e+02,4.905507812499999565e-01,6.034060213530015662e-03
1.550000000000000000e+02,4.901015625000000320e-01,6.269362032282779426e-03
1.560000000000000000e+02,4.909062499999999885e-01,6.718853779399392573e-03
1.570000000000000000e+02,4.906132812499999774e-01,6.551417360459790840e-03
1.580000000000000000e+02,4.913906249999999698e-01,6.221256863768013373e-03
1.590000000000000000e+02,4.906210937500000147e-01,5.982544678622310486e-03
1.600000000000000000e+02,4.907929687500000027e-01,6.605629995772594604e-03
1.610000000000000000e+02,4.914140624999999707e-01,6.192787751585454407e-03
1.620000000000000000e+02,4.913632812500000058e-01,6.121091572418911261e-03
1.630000000000000000e+02,4.915351562499999938e-01,5.787980163456691619e-03
1.640000000000000000e+02,4.918554687500000244e-01,6.227731486652617748e-03
1.650000000000000000e+02,4.920937499999999964e-01,5.672566929019206595e-03
1.660000000000000000e+02,4.917500000000000204e-01,6.144815283132056515e-03
1.670000000000000000e+02,4.918945312499999889e-01,6.047204822267178426e-03
1.680000000000000000e+02,4.921250000000000346e-01,5.941347565573125260e-03
1.690000000000000000e+02,4.920273437500000124e-01,5.778939555673891747e-03
1.700000000000000000e+02,4.921640624999999991e-01,5.595686698730572423e-03
1.710000000000000000e+02,4.921093749999999600e-01,5.848588076644861515e-03
1.720000000000000000e+02,4.925976562499999600e-01,5.986222376544305529e-03
1.730000000000000000e+02,4.930546875000000329e-01,5.791861449196852168e-03
1.740000000000000000e+02,4.923398437500000058e-01,5.652530714434599382e-03
1.750000000000000000e+02,4.920859375000000147e-01,5.764546605596440783e-03
1.760000000000000000e+02,4.935429687499999774e-01,6.105915784157986761e-03
1.770000000000000000e+02,4.929101562499999534e-01,6.223131693051836208e-03
1.780000000000000000e+02,4.931289062499999987e-01,5.503711550554963271e-03
1.790000000000000000e+02,4.924453125000000098e-01,5.276493048517228585e-03
1.800000000000000000e+02,4.925742187499999591e-01,5.694761687381667652e-03
1.810000000000000000e+02,4.931875000000000009e-01,5.616471052334563382e-03
1.820000000000000000e+02,4.934882812499999938e-01,5.607792259202688291e-03
1.830000000000000000e+02,4.935312499999999769e-01,5.572916022703823871e-03
1.840000000000000000e+02,4.936796875000000195e-01,5.543508270889147861e-03
1.850000000000000000e+02,4.938671874999999711e-01,5.486979414339484065e-03
1.860000000000000000e+02,4.937968750000000240e-01,4.993161666131446311e-03
1.870000000000000000e+02,4.942304687499999849e-01,5.433504055220114530e-03
1.880000000000000000e+02,4.942617187500000231e-01,5.708708905582513329e-03
1.890000000000000000e+02,4.939843749999999201e-01,5.250138964253129280e-03
1.900000000000000000e+02,4.935625000000000151e-01,5.471183796956365607e-03
1.910000000000000000e+02,4.944609374999999751e-01,5.631902379866190848e-03
1.920000000000000000e+02,4.940859375000000164e-01,4.970774264627524607e-03
1.930000000000000000e+02,4.949023437499999734e-01,4.922179847424223292e-03
1.940000000000000000e+02,4.942031250000000209e-01,4.916990910190396566e-03
1.950000000000000000e+02,4.944570312500000120e-01,4.882083238342930197e-03
1.960000000000000000e+02,4.948476562500000453e-01,4.908920885065944789e-03
1.970000000000000000e+02,4.952617187499999685e-01,5.143642838381445349e-03
1.980000000000000000e+02,4.945898437499999800e-01,5.056079898948647941e-03
1.990000000000000000e+02,4.948320312499999707e-01,4.723390485653407300e-03
2.000000000000000000e+02,4.948007812500000435e-01,4.684123297392495285e-03
2.010000000000000000e+02,4.948632812500000089e-01,4.784953249734016228e-03
2.020000000000000000e+02,4.950429687500000342e-01,4.967805825790969076e-03
2.030000000000000000e+02,4.950234374999999964e-01,4.767700738378966192e-03
2.040000000000000000e+02,4.950195312499999778e-01,5.043353812688649435e-03
2.050000000000000000e+02,4.952070312499999849e-01,4.652110246137546208e-03
2.060000000000000000e+02,4.953046875000000071e-01,4.948856871896927662e-03
2.070000000000000000e+02,4.948984374999999547e-01,4.590363521204979431e-03
2.080000000000000000e+02,4.955468749999999978e-01,4.529813689574533481e-03
2.090000000000000000e+02,4.951679687500000204e-01,4.554801350808921657e-03
2.100000000000000000e+02,4.956835937500000400e-01,4.560604051460987601e-03
2.110000000000000000e+02,4.960781250000000364e-01,4.529384175765309439e-03
2.120000000000000000e+02,4.957578125000000058e-01,4.258653070251517542e-03
2.130000000000000000e+02,4.954609374999999760e-01,4.417690548917188771e-03
2.140000000000000000e+02,4.959882812499999405e-01,4.147553234812441196e-03
2.150000000000000000e+02,4.965195312500000346e-01,4.236171066708740475e-03
2.160000000000000000e+02,4.956367187500000382e-01,4.372364061398432457e-03
2.170000000000000000e+02,4.960117187499999969e-01,4.262297312524107248e-03
2.180000000000000000e+02,4.958945312499999925e-01,3.857456442935421840e-03
2.190000000000000000e+02,4.963750000000000107e-01,4.114130532556123897e-03
2.200000000000000000e+02,4.960585937499999987e-01,4.392300078054887230e-03
2.210000000000000000e+02,4.959843750000000329e-01,4.153633962842211667e-03
2.220000000000000000e+02,4.961367187499999831e-01,3.949198235996576566e-03
2.230000000000000000e+02,4.966445312499999654e-01,3.928669611626205496e-03
2.240000000000000000e+02,4.968124999999999902e-01,3.887023207589895227e-03
2.250000000000000000e+02,4.964687500000000142e-01,4.036675250959890007e-03
2.260000000000000000e+02,4.962070312499999858e-01,3.858401991626631087e-03
2.270000000000000000e+02,4.961406250000000018e-01,3.509263727139185548e-03
2.280000000000000000e+02,4.964023437500000302e-01,3.716384269412645932e-03
2.290000000000000000e+02,4.965898437499999818e-01,3.553884044883109158e-03
2.300000000000000000e+02,4.966875000000000595e-01,3.420583152776495058e-03
2.310000000000000000e+02,4.966757812500000036e-01,3.539707963371177546e-03
2.320000000000000000e+02,4.968242187499999352e-01,3.406956629842311166e-03
2.330000000000000000e+02,4.966953124999999858e-01,3.261754782429299258e-03
2.340000000000000000e+02,4.968476562500000471e-01,3.200838043078028244e-03
2.350000000000000000e+02,4.967578124999999512e-01,3.081881515737231857e-03
2.360000000000000000e+02,4.970117187499999978e-01,2.980458301627990879e-03
2.370000000000000000e+02,4.969257812499999760e-01,2.932170842766043586e-03
2.380000000000000000e+02,4.971953124999999862e-01,3.075087784644285095e-03
2.390000000000000000e+02,4.968242187499999352e-01,2.976620863590830057e-03
2.400000000000000000e+02,4.967265625000000240e-01,2.769244214835663714e-03
2.410000000000000000e+02,4.964296874999999942e-01,2.630806991783239592e-03
2.420000000000000000e+02,4.967109374999999494e-01,2.504944041252310863e-03
2.430000000000000000e+02,4.969726562499999778e-01,2.397151839300441355e-03
2.440000000000000000e+02,4.967070312500000417e-01,2.447127549631084031e-03
2.450000000000000000e+02,4.968320312499999725e-01,2.388182109662182959e-03
2.460000000000000000e+02,4.966328125000000204e-01,2.154972870810667289e-03
2.470000000000000000e+02,4.968710937499999925e-01,2.480073186561316048e-03
2.480000000000000000e+02,4.965742187499999627e-01,1.896740849765017741e-03
2.490000000000000000e+02,4.966640625000000586e-01,1.864171063734178929e-03
2.500000000000000000e+02,4.968359374999999911e-01,1.511447080206447567e-03
2.510000000000000000e+02,4.967578124999999512e-01,1.579272815715875109e-03
2.520000000000000000e+02,4.969023437499999751e-01,1.347368950407201553e-03
2.530000000000000000e+02,4.968242187499999907e-01,1.121230986504243281e-03
2.540000000000000000e+02,4.970156249999999609e-01,9.662344174248524474e-04
2.550000000000000000e+02,4.970390624999999618e-01,7.210276253902317412e-04
2.560000000000000000e+02,4.969999999999999418e-01,5.540304762091044669e-17


==> tikz/data/ssocial_iqa_val_Mamba_1000_256_MarLM_llm.csv <==
x,mean,stdev
1.000000000000000000e+00,3.618085937499999627e-01,1.157980616723020342e-02
2.000000000000000000e+00,3.671757812500000551e-01,1.144893753141527047e-02
3.000000000000000000e+00,3.690273437500000142e-01,1.091830444529355224e-02
4.000000000000000000e+00,3.701015625000000364e-01,9.953463580925461449e-03
5.000000000000000000e+00,3.702265625000000226e-01,1.035721132167669381e-02
6.000000000000000000e+00,3.726484374999999849e-01,1.064502576058789715e-02
7.000000000000000000e+00,3.719687499999999591e-01,1.044752498011452049e-02
8.000000000000000000e+00,3.729414062500000515e-01,1.077107401256910228e-02
9.000000000000000000e+00,3.741210937500000222e-01,1.105895874204128847e-02
1.000000000000000000e+01,3.741562500000000235e-01,1.030804717567181290e-02
1.100000000000000000e+01,3.746679687499999689e-01,1.010312147775914611e-02
1.200000000000000000e+01,3.756953124999999893e-01,9.756218086041977891e-03
1.300000000000000000e+01,3.754374999999999796e-01,1.061182806785119538e-02
1.400000000000000000e+01,3.763632812499999591e-01,9.749232204379116098e-03
1.500000000000000000e+01,3.767773437500000488e-01,9.845560059944229864e-03
1.600000000000000000e+01,3.773398437500000147e-01,9.993662114858270842e-03
1.700000000000000000e+01,3.789492187499999831e-01,1.024416695444129756e-02
1.800000000000000000e+01,3.795312500000000422e-01,1.014289922405132126e-02
1.900000000000000000e+01,3.784921875000000213e-01,9.955149299136279925e-03
2.000000000000000000e+01,3.793945312500000000e-01,9.973340405665316252e-03
2.100000000000000000e+01,3.795742187500000253e-01,9.944708982474506284e-03
2.200000000000000000e+01,3.806171875000000093e-01,9.938426069715004807e-03
2.300000000000000000e+01,3.813789062500000382e-01,9.733060930301287370e-03
2.400000000000000000e+01,3.789257812499999822e-01,9.016972721340190539e-03
2.500000000000000000e+01,3.806289062500000098e-01,9.351282417671840513e-03
2.600000000000000000e+01,3.803515625000000178e-01,9.880287211873206230e-03
2.700000000000000000e+01,3.819218749999999662e-01,1.016831836851993590e-02
2.800000000000000000e+01,3.818203124999999809e-01,9.789165450333748436e-03
2.900000000000000000e+01,3.828125000000000000e-01,8.823165476587043268e-03
3.000000000000000000e+01,3.823398437500000746e-01,9.171821504112885257e-03
3.100000000000000000e+01,3.839648437500000622e-01,9.422360108518011701e-03
3.200000000000000000e+01,3.830429687499999902e-01,9.713909026488914966e-03
3.300000000000000000e+01,3.838281250000000200e-01,1.014072912366429345e-02
3.400000000000000000e+01,3.835703125000000102e-01,8.982199078835257505e-03
3.500000000000000000e+01,3.848242187500000022e-01,9.226735354740611683e-03
3.600000000000000000e+01,3.843906249999999858e-01,8.913535700104809403e-03
3.700000000000000000e+01,3.854726562500000453e-01,9.271060490666397508e-03
3.800000000000000000e+01,3.849101562500000240e-01,9.449627582835224901e-03
3.900000000000000000e+01,3.855546874999999929e-01,9.553298038094980293e-03
4.000000000000000000e+01,3.854453125000000258e-01,8.853154458812713748e-03
4.100000000000000000e+01,3.852187499999999987e-01,9.077219530059153774e-03
4.200000000000000000e+01,3.861601562499999973e-01,8.827449582044689588e-03
4.300000000000000000e+01,3.869179687500000075e-01,8.408185131943465146e-03
4.400000000000000000e+01,3.858085937499999840e-01,9.079334960336278917e-03
4.500000000000000000e+01,3.873554687500000426e-01,8.741566774005504747e-03
4.600000000000000000e+01,3.869804687500000284e-01,9.515275931139356713e-03
4.700000000000000000e+01,3.865000000000000102e-01,8.784049924376004931e-03
4.800000000000000000e+01,3.883046875000000231e-01,9.058442839315807710e-03
4.900000000000000000e+01,3.879648437500000657e-01,8.816919442649529329e-03
5.000000000000000000e+01,3.880273437500000311e-01,8.590286930461953074e-03
5.100000000000000000e+01,3.872890625000000031e-01,8.451419740053632904e-03
5.200000000000000000e+01,3.879140625000000453e-01,8.768556615357603681e-03
5.300000000000000000e+01,3.880390624999999760e-01,9.044122148003952769e-03
5.400000000000000000e+01,3.883554687499999880e-01,8.442216580543383114e-03
5.500000000000000000e+01,3.880156250000000306e-01,8.926840021118671170e-03
5.600000000000000000e+01,3.878593750000000062e-01,8.244544830083284578e-03
5.700000000000000000e+01,3.893671874999999893e-01,8.936761043979999861e-03
5.800000000000000000e+01,3.882656250000000031e-01,8.436519073978509045e-03
5.900000000000000000e+01,3.886367187499999432e-01,8.739911325390037344e-03
6.000000000000000000e+01,3.874882812500000107e-01,8.106769243245406237e-03
6.100000000000000000e+01,3.883476562500000062e-01,8.474282126719034219e-03
6.200000000000000000e+01,3.885429687500000506e-01,7.861527099834978924e-03
6.300000000000000000e+01,3.885898437499999969e-01,8.492600027588684264e-03
6.400000000000000000e+01,3.896640625000000191e-01,8.098400037736238136e-03
6.500000000000000000e+01,3.900820312500000719e-01,8.234708111400255645e-03
6.600000000000000000e+01,3.902968749999999876e-01,8.174992116751518892e-03
6.700000000000000000e+01,3.899882812500000129e-01,8.906117524101786129e-03
6.800000000000000000e+01,3.897070312500000022e-01,8.162509757414280684e-03
6.900000000000000000e+01,3.898749999999999716e-01,8.001459010924321172e-03
7.000000000000000000e+01,3.892851562500000417e-01,7.849306295094006861e-03
7.100000000000000000e+01,3.902460937500000226e-01,8.358107528279366469e-03
7.200000000000000000e+01,3.911445312500000382e-01,8.449357570898213474e-03
7.300000000000000000e+01,3.893242187500000062e-01,8.417623222441154851e-03
7.400000000000000000e+01,3.904101562500000289e-01,7.778032918716045775e-03
7.500000000000000000e+01,3.904140624999999920e-01,8.128852723191066706e-03
7.600000000000000000e+01,3.904179687500000107e-01,8.494053159754733420e-03
7.700000000000000000e+01,3.899375000000000480e-01,7.899908879935520906e-03
7.800000000000000000e+01,3.905546874999999973e-01,8.603961257413132724e-03
7.900000000000000000e+01,3.913359375000000084e-01,8.060836140262104058e-03
8.000000000000000000e+01,3.895195312500000506e-01,8.268335912954633687e-03
8.100000000000000000e+01,3.913320312500000453e-01,8.096878714499509966e-03
8.200000000000000000e+01,3.911796874999999840e-01,8.553729105763522439e-03
8.300000000000000000e+01,3.910703125000000169e-01,8.060262901110578845e-03
8.400000000000000000e+01,3.905234375000000702e-01,8.056671686098896071e-03
8.500000000000000000e+01,3.908593750000000089e-01,7.801760127656721597e-03
8.600000000000000000e+01,3.913476562500000089e-01,7.290540375308803001e-03
8.700000000000000000e+01,3.910156249999999778e-01,8.176538872759259516e-03
8.800000000000000000e+01,3.909140624999999925e-01,8.033516699690266757e-03
8.900000000000000000e+01,3.911757812500000209e-01,7.760793875049879116e-03
9.000000000000000000e+01,3.905195312500000515e-01,7.141674248044023454e-03
9.100000000000000000e+01,3.918164062500000266e-01,7.829002026971695546e-03
9.200000000000000000e+01,3.912539062500000053e-01,7.360768890049719862e-03
9.300000000000000000e+01,3.908867187500000284e-01,8.111507616482702132e-03
9.400000000000000000e+01,3.916015625000000000e-01,7.373672636600502733e-03
9.500000000000000000e+01,3.912617187500000426e-01,7.681770032467265079e-03
9.600000000000000000e+01,3.907656250000000053e-01,7.591193315501025031e-03
9.700000000000000000e+01,3.913007812500000071e-01,7.449398650096162970e-03
9.800000000000000000e+01,3.912226562499999671e-01,7.524876666582405380e-03
9.900000000000000000e+01,3.909296875000000115e-01,7.634331217093988028e-03
1.000000000000000000e+02,3.912109375000000222e-01,7.339093492246694453e-03
1.010000000000000000e+02,3.908554687500001013e-01,7.695481605150783326e-03
1.020000000000000000e+02,3.905156250000000329e-01,7.257342317248630104e-03
1.030000000000000000e+02,3.909023437500000475e-01,7.241944026507937497e-03
1.040000000000000000e+02,3.908320312499999893e-01,7.720753109308884331e-03
1.050000000000000000e+02,3.912812500000000249e-01,7.648338493559389724e-03
1.060000000000000000e+02,3.904960937499999951e-01,7.448917110798113951e-03
1.070000000000000000e+02,3.920156249999999787e-01,7.887816912303644706e-03
1.080000000000000000e+02,3.912109375000000222e-01,7.100887590434347418e-03
1.090000000000000000e+02,3.912421875000000604e-01,7.541063816365057779e-03
1.100000000000000000e+02,3.918437500000000462e-01,7.494161151314253713e-03
1.110000000000000000e+02,3.912343750000000231e-01,7.668708843784547216e-03
1.120000000000000000e+02,3.917382812499999867e-01,6.739587687209047488e-03
1.130000000000000000e+02,3.915234374999999600e-01,7.712706019547804076e-03
1.140000000000000000e+02,3.919921875000000333e-01,7.561932198834275809e-03
1.150000000000000000e+02,3.917265625000000417e-01,7.306214873531312499e-03
1.160000000000000000e+02,3.912031249999999849e-01,7.956945794796079635e-03
1.170000000000000000e+02,3.915976562500000369e-01,7.162798019074829124e-03
1.180000000000000000e+02,3.907500000000000417e-01,6.891600933319091613e-03
1.190000000000000000e+02,3.916875000000000218e-01,7.038250136258642625e-03
1.200000000000000000e+02,3.917812499999999698e-01,6.511812074841727069e-03
1.210000000000000000e+02,3.925507812500000360e-01,7.057115470888605975e-03
1.220000000000000000e+02,3.911679687500000391e-01,7.095726050644691682e-03
1.230000000000000000e+02,3.914492187499999942e-01,6.967221711726291622e-03
1.240000000000000000e+02,3.917343750000000235e-01,6.713114379277381263e-03
1.250000000000000000e+02,3.923789062500000480e-01,6.820730044609576125e-03
1.260000000000000000e+02,3.916718750000000027e-01,6.588055900244556631e-03
1.270000000000000000e+02,3.922578125000000249e-01,6.718632079772366220e-03
1.280000000000000000e+02,3.920234375000000160e-01,7.161249856946673084e-03
1.290000000000000000e+02,3.918476562500000648e-01,6.569312750554012065e-03
1.300000000000000000e+02,3.924453125000000320e-01,6.915621063123396535e-03
1.310000000000000000e+02,3.921562499999999840e-01,6.883055945143039256e-03
1.320000000000000000e+02,3.924804687500000333e-01,6.711944850203929898e-03
1.330000000000000000e+02,3.921484375000000022e-01,6.402321859650025523e-03
1.340000000000000000e+02,3.923750000000000293e-01,6.735121951700665487e-03
1.350000000000000000e+02,3.920859374999999813e-01,6.550049566153387688e-03
1.360000000000000000e+02,3.919531250000000133e-01,7.174706301015857518e-03
1.370000000000000000e+02,3.926484375000000027e-01,6.606905765468003809e-03
1.380000000000000000e+02,3.925390625000000355e-01,6.540389145539989534e-03
1.390000000000000000e+02,3.916601562500000577e-01,6.439008549775784331e-03
1.400000000000000000e+02,3.919960937499999964e-01,6.723267020648064640e-03
1.410000000000000000e+02,3.927187500000000053e-01,6.300438499964018321e-03
1.420000000000000000e+02,3.919960937500000520e-01,6.218147187900038668e-03
1.430000000000000000e+02,3.922968749999999893e-01,6.595434542874228923e-03
1.440000000000000000e+02,3.929140625000000497e-01,6.463338506515460546e-03
1.450000000000000000e+02,3.920976562500000373e-01,6.588682252758973693e-03
1.460000000000000000e+02,3.923828125000000666e-01,6.461645107112616755e-03
1.470000000000000000e+02,3.925742187499999813e-01,6.221773566925547193e-03
1.480000000000000000e+02,3.920859374999999813e-01,6.448873872374147678e-03
1.490000000000000000e+02,3.925390625000000355e-01,6.617277637129054778e-03
1.500000000000000000e+02,3.928007812500000639e-01,5.969715999915728780e-03
1.510000000000000000e+02,3.934375000000000511e-01,6.703561977833987634e-03
1.520000000000000000e+02,3.928632812500000293e-01,6.114413297748277389e-03
1.530000000000000000e+02,3.937773437500000639e-01,5.864988313153244454e-03
1.540000000000000000e+02,3.938007812500000648e-01,6.612933867328299117e-03
1.550000000000000000e+02,3.930039062499999791e-01,6.384866620812393138e-03
1.560000000000000000e+02,3.932109375000000240e-01,6.138672899014046766e-03
1.570000000000000000e+02,3.933046874999999720e-01,6.334463322465261337e-03
1.580000000000000000e+02,3.931210937500000391e-01,5.885828820950632194e-03
1.590000000000000000e+02,3.932578125000000258e-01,6.391563132767733718e-03
1.600000000000000000e+02,3.934726562500000524e-01,6.130173061632456129e-03
1.610000000000000000e+02,3.938671874999999933e-01,5.168553664656664985e-03
1.620000000000000000e+02,3.937148437499999876e-01,5.779402441661669367e-03
1.630000000000000000e+02,3.931171875000000204e-01,5.899444138887999407e-03
1.640000000000000000e+02,3.936054687500000204e-01,6.281079098764930438e-03
1.650000000000000000e+02,3.937226562500000249e-01,5.644910449552150225e-03
1.660000000000000000e+02,3.925859375000000373e-01,6.007164780201896745e-03
1.670000000000000000e+02,3.938632812500000302e-01,5.705555639092326110e-03
1.680000000000000000e+02,3.939101562500000320e-01,5.636503315486155602e-03
1.690000000000000000e+02,3.936562500000000409e-01,5.472161595675232790e-03
1.700000000000000000e+02,3.940664062500000009e-01,5.398468976557710582e-03
1.710000000000000000e+02,3.939335937500000329e-01,5.526684856310589734e-03
1.720000000000000000e+02,3.935117187500000169e-01,5.334698414542714089e-03
1.730000000000000000e+02,3.940273437499999809e-01,5.943576656999258710e-03
1.740000000000000000e+02,3.940156249999999805e-01,5.761112591152665538e-03
1.750000000000000000e+02,3.933085937500000462e-01,5.724757175877654043e-03
1.760000000000000000e+02,3.937890625000000089e-01,5.403057707219927758e-03
1.770000000000000000e+02,3.940664062500000009e-01,6.140973919181717811e-03
1.780000000000000000e+02,3.936367187500000586e-01,5.268367847932453781e-03
1.790000000000000000e+02,3.941953125000000613e-01,5.403642803215912352e-03
1.800000000000000000e+02,3.943203125000000475e-01,5.553326333447258442e-03
1.810000000000000000e+02,3.938906250000000497e-01,5.428322289564011839e-03
1.820000000000000000e+02,3.938320312499999920e-01,5.289949851457373745e-03
1.830000000000000000e+02,3.936132812500000022e-01,5.403815788214586663e-03
1.840000000000000000e+02,3.938281249999999734e-01,5.283568795973978341e-03
1.850000000000000000e+02,3.947812500000000280e-01,5.088229340449554501e-03
1.860000000000000000e+02,3.947343749999999707e-01,4.919562118693976242e-03
1.870000000000000000e+02,3.941484375000000040e-01,5.344315637230853677e-03
1.880000000000000000e+02,3.946250000000000036e-01,5.228625192225795811e-03
1.890000000000000000e+02,3.943359374999999556e-01,4.908941010874855702e-03
1.900000000000000000e+02,3.948554687499999938e-01,4.751265382856115910e-03
1.910000000000000000e+02,3.952773437500000098e-01,4.804872929301204527e-03
1.920000000000000000e+02,3.946640624999999680e-01,5.205171543538733743e-03
1.930000000000000000e+02,3.943828125000000129e-01,4.969355263162168225e-03
1.940000000000000000e+02,3.946210937500000404e-01,5.561907020375963552e-03
1.950000000000000000e+02,3.947226562500000258e-01,5.269140980111272805e-03
1.960000000000000000e+02,3.950156250000000369e-01,4.738261144876128143e-03
1.970000000000000000e+02,3.949414062500000155e-01,4.540402754615998834e-03
1.980000000000000000e+02,3.944804687500000351e-01,4.899734902600217865e-03
1.990000000000000000e+02,3.947187500000000071e-01,4.803431814697030691e-03
2.000000000000000000e+02,3.946328124999999853e-01,4.601422709696145578e-03
2.010000000000000000e+02,3.952421875000000084e-01,4.812833191255258894e-03
2.020000000000000000e+02,3.947031250000000435e-01,4.789514122047440654e-03
2.030000000000000000e+02,3.949882812500000173e-01,4.323028933347583709e-03
2.040000000000000000e+02,3.951093750000000404e-01,4.139088369337251723e-03
2.050000000000000000e+02,3.949765625000000169e-01,4.314422187643392193e-03
2.060000000000000000e+02,3.952421875000000639e-01,4.452509621109207796e-03
2.070000000000000000e+02,3.955312500000000009e-01,4.739005297129947510e-03
2.080000000000000000e+02,3.955742187499999840e-01,4.523432223515603569e-03
2.090000000000000000e+02,3.953906249999999956e-01,4.413869853282048270e-03
2.100000000000000000e+02,3.953242187500000115e-01,4.583038363046893979e-03
2.110000000000000000e+02,3.957343749999999716e-01,4.060791694100967034e-03
2.120000000000000000e+02,3.957773437500000657e-01,4.371070706320115580e-03
2.130000000000000000e+02,3.962031249999999893e-01,4.207385344806051884e-03
2.140000000000000000e+02,3.961289062499999680e-01,4.122985815878798567e-03
2.150000000000000000e+02,3.957890625000000107e-01,4.303021006919702414e-03
2.160000000000000000e+02,3.964140624999999973e-01,3.995186488490998916e-03
2.170000000000000000e+02,3.962851562500000480e-01,4.209579400669950094e-03
2.180000000000000000e+02,3.964140625000000528e-01,4.101868879839167502e-03
2.190000000000000000e+02,3.966757812500000258e-01,4.128335153908429742e-03
2.200000000000000000e+02,3.961796874999999885e-01,4.152601910424254771e-03
2.210000000000000000e+02,3.963398437499999760e-01,3.859111001107847893e-03
2.220000000000000000e+02,3.966914062499999893e-01,3.906803949048828599e-03
2.230000000000000000e+02,3.970546874999999476e-01,3.958556891768725064e-03
2.240000000000000000e+02,3.963906249999999964e-01,3.709771249515988762e-03
2.250000000000000000e+02,3.974218750000000355e-01,3.593356115278060776e-03
2.260000000000000000e+02,3.967929687500000302e-01,3.767579982574663627e-03
2.270000000000000000e+02,3.973828125000000711e-01,3.673696796382492670e-03
2.280000000000000000e+02,3.973867187499999787e-01,3.626917763880692976e-03
2.290000000000000000e+02,3.973789062499999969e-01,3.442832793071804245e-03
2.300000000000000000e+02,3.978828125000000160e-01,3.330372185064395946e-03
2.310000000000000000e+02,3.971328125000000431e-01,3.353077670411654890e-03
2.320000000000000000e+02,3.978007812500000129e-01,3.330579835094447331e-03
2.330000000000000000e+02,3.976250000000000062e-01,3.363803665090500314e-03
2.340000000000000000e+02,3.982109375000000284e-01,3.325768613073419068e-03
2.350000000000000000e+02,3.981445312500000444e-01,3.109951607809725849e-03
2.360000000000000000e+02,3.980820312500000790e-01,2.913324644030856978e-03
2.370000000000000000e+02,3.980664062500000044e-01,2.674182004281563593e-03
2.380000000000000000e+02,3.984570312500000377e-01,2.936107791619338957e-03
2.390000000000000000e+02,3.986914062499999911e-01,2.914221865393798981e-03
2.400000000000000000e+02,3.985703125000000235e-01,2.638191792469257550e-03
2.410000000000000000e+02,3.986640625000000271e-01,2.503778758982105369e-03
2.420000000000000000e+02,3.989335937499999818e-01,2.603403260348313882e-03
2.430000000000000000e+02,3.986640625000000271e-01,2.234422404669779687e-03
2.440000000000000000e+02,3.989296875000000187e-01,2.443712152771500973e-03
2.450000000000000000e+02,3.989882812500000764e-01,2.411842413554629756e-03
2.460000000000000000e+02,3.989453125000000377e-01,2.105425985345137693e-03
2.470000000000000000e+02,3.988242187500000702e-01,2.199301130373525204e-03
2.480000000000000000e+02,3.989648437500000200e-01,2.141568930809505372e-03
2.490000000000000000e+02,3.987656250000000124e-01,1.862947645523377587e-03
2.500000000000000000e+02,3.989414062500000746e-01,1.722048700430305014e-03
2.510000000000000000e+02,3.985898437500000613e-01,1.703662333131405592e-03
2.520000000000000000e+02,3.986523437500000266e-01,1.578131922491271284e-03
2.530000000000000000e+02,3.987460937500000302e-01,1.184359968925081724e-03
2.540000000000000000e+02,3.988281250000000333e-01,9.510131807913663714e-04
2.550000000000000000e+02,3.989101562500000364e-01,6.916218849285085202e-04
2.560000000000000000e+02,3.990000000000000213e-01,0.000000000000000000e+00


==> tikz/data/struthfulqa_Gemma2B_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.20039062,0.012569951
2,0.19623438,0.010809779
3,0.19592188,0.009865984
4,0.19395313,0.009400682
5,0.1926172,0.008871145
6,0.19426563,0.008547189
7,0.19398437,0.0089285225
8,0.19431251,0.008225105
9,0.19555469,0.008419015
10,0.1950547,0.008531018
11,0.19462499,0.00804965
12,0.19345313,0.0076371417
13,0.19423437,0.007319158
14,0.19371876,0.0074171866
15,0.19446875,0.006830467
16,0.19354689,0.0073663713
17,0.19346093,0.007357397
18,0.19278125,0.007274675
19,0.19430469,0.0070788627
20,0.1926953,0.00690568
21,0.19239843,0.0065010097
22,0.19301564,0.0068829325
23,0.19305468,0.007002019
24,0.19271876,0.0069066747
25,0.19242188,0.0065843207
26,0.19245313,0.006720839
27,0.19216406,0.0067653502
28,0.19258595,0.0062262393
29,0.19196093,0.006496276
30,0.1919922,0.0063528987
31,0.19179688,0.0060225613
32,0.19205469,0.006332961
33,0.19233593,0.005963139
34,0.19135937,0.0059787836
35,0.19138281,0.0055882432
36,0.19072655,0.0056113927
37,0.19086719,0.0059619513
38,0.19085157,0.0054207216
39,0.19137502,0.005996093
40,0.19090626,0.005564168
41,0.19029687,0.0058180206
42,0.1908203,0.005300256
43,0.1903125,0.0057659424
44,0.1900703,0.005461061
45,0.18977344,0.0054853717
46,0.19038282,0.0052315467
47,0.19020313,0.0053900364
48,0.19020313,0.0053551374
49,0.189875,0.005696764
50,0.18967968,0.005350867
51,0.18971875,0.0060064257
52,0.18921876,0.005331126
53,0.1889375,0.0053323153
54,0.18946093,0.005084293
55,0.18943751,0.005462586
56,0.18913281,0.0049605807
57,0.1898125,0.0050058565
58,0.18965626,0.0053596254
59,0.18960938,0.005365158
60,0.18995313,0.005077307
61,0.18932031,0.0051256614
62,0.18915626,0.0052951
63,0.19002345,0.00531061
64,0.18936718,0.005180147
65,0.18914063,0.005221252
66,0.18900782,0.005323879
67,0.18913281,0.0053339577
68,0.18855469,0.0052786544
69,0.18909375,0.0049044588
70,0.18926564,0.0050272453
71,0.18921876,0.005066645
72,0.18921876,0.0051157502
73,0.18833593,0.0050401166
74,0.18842968,0.0044637136
75,0.18853125,0.0046062754
76,0.18811719,0.005006436
77,0.18920313,0.0048240274
78,0.18835938,0.004939848
79,0.1883828,0.0046023447
80,0.18834375,0.0047638575
81,0.1885625,0.0050493656
82,0.18833594,0.004649895
83,0.1886172,0.0043528383
84,0.1890625,0.0047265044
85,0.18890625,0.0042855823
86,0.18874219,0.004482162
87,0.18864062,0.0044224816
88,0.18876563,0.0042028343
89,0.18882032,0.004782673
90,0.18887502,0.004692081
91,0.18884376,0.004637547
92,0.18837501,0.0044211843
93,0.18888281,0.0046184435
94,0.18842188,0.004711371
95,0.18900001,0.0045345896
96,0.18886718,0.0043136254
97,0.1888672,0.0047051683
98,0.18869531,0.004507041
99,0.18888281,0.004281357
100,0.18884376,0.00439893
101,0.18840626,0.004794915
102,0.18869531,0.0043947035
103,0.18930468,0.0045070406
104,0.18903907,0.0043979804
105,0.18871094,0.0046714772
106,0.18878125,0.0041324506
107,0.18876562,0.0043740794
108,0.18900001,0.0045138677
109,0.18901564,0.0045448877
110,0.18892188,0.004296818
111,0.188875,0.00412121
112,0.18898438,0.0041981847
113,0.18920313,0.0043970146
114,0.18935157,0.0043049566
115,0.18895313,0.004227624
116,0.18943751,0.004011215
117,0.18907814,0.004160096
118,0.189125,0.0040291906
119,0.1893047,0.0043374435
120,0.18904687,0.003896833
121,0.18955469,0.004039471
122,0.18932031,0.004159766
123,0.18901563,0.0043731863
124,0.18935938,0.0043006805
125,0.1891797,0.0041267676
126,0.18892969,0.00413008
127,0.1889922,0.004293884
128,0.18922657,0.003962155
129,0.18964845,0.0040871175
130,0.18930468,0.004235377
131,0.18922657,0.0039621554
132,0.18965626,0.004195305
133,0.18915625,0.0041428353
134,0.18942188,0.0041506956
135,0.18923438,0.003989213
136,0.18964845,0.0038346488
137,0.1891953,0.00389623
138,0.18920311,0.003859565
139,0.1894922,0.00379246
140,0.18957032,0.003935384
141,0.18948439,0.0038870466
142,0.18895313,0.0038402872
143,0.18935156,0.003956976
144,0.18901563,0.0038405412
145,0.1896953,0.0043175854
146,0.18914063,0.0040131323
147,0.18899219,0.0037458232
148,0.18954688,0.004001678
149,0.18928126,0.0033235375
150,0.18870312,0.003945645
151,0.18916407,0.0037589006
152,0.18945314,0.0038787473
153,0.18942969,0.0036275503
154,0.18902345,0.003832356
155,0.1886875,0.003711785
156,0.18895312,0.003720424
157,0.18908593,0.00381921
158,0.188875,0.0039941366
159,0.18910939,0.0037022678
160,0.18896094,0.0036355506
161,0.1886172,0.0035589263
162,0.18898438,0.003964657
163,0.1890625,0.0036566511
164,0.18893752,0.0036309217
165,0.18890625,0.003752994
166,0.18859375,0.0036517063
167,0.18898438,0.003836471
168,0.18879688,0.0037611488
169,0.18883595,0.003518428
170,0.18927345,0.0032863708
171,0.18907814,0.0034812207
172,0.18903124,0.0035923913
173,0.1890625,0.003534982
174,0.18853125,0.003774788
175,0.18872656,0.003689544
176,0.18883593,0.0035537775
177,0.18871875,0.0035331857
178,0.18903905,0.0034047358
179,0.1889922,0.0034095368
180,0.18849218,0.003462965
181,0.18878126,0.003537605
182,0.18907031,0.0033111642
183,0.189125,0.0032811011
184,0.18877345,0.003429456
185,0.18896094,0.0033909406
186,0.18863282,0.0036643788
187,0.18874219,0.0033348217
188,0.18886718,0.003232818
189,0.18894531,0.0036051364
190,0.1890625,0.003244587
191,0.18885939,0.0031393035
192,0.18868749,0.0031467995
193,0.18864843,0.0034912615
194,0.18840626,0.0034174125
195,0.18895313,0.0035616437
196,0.18890625,0.003055317
197,0.18842968,0.003165201
198,0.18873438,0.0031111808
199,0.18847656,0.0029750653
200,0.18880469,0.00291965
201,0.18871877,0.003393324
202,0.18864845,0.0032931983
203,0.18861718,0.0032370442
204,0.18885157,0.003001536
205,0.188875,0.0031548575
206,0.18870313,0.003037164
207,0.18870312,0.0032748082
208,0.18842968,0.0030546675
209,0.18872656,0.0029080028
210,0.18857813,0.0028575815
211,0.18840626,0.0029300107
212,0.18835938,0.002597277
213,0.18871877,0.0027298625
214,0.18867968,0.0028707404
215,0.18846095,0.0028433101
216,0.1886875,0.0028277365
217,0.18850783,0.0029960815
218,0.18862501,0.0030745938
219,0.1888125,0.0028606986
220,0.1888203,0.0027269882
221,0.18851563,0.002786643
222,0.18853906,0.0028733755
223,0.18885939,0.0026830903
224,0.18846875,0.0028116314
225,0.18869531,0.0025801486
226,0.18857032,0.0025683881
227,0.18890625,0.0025782671
228,0.18847656,0.0024951978
229,0.18854688,0.002445849
230,0.18862501,0.0024206142
231,0.18849218,0.0025540902
232,0.18827343,0.002411608
233,0.1883828,0.0022347434
234,0.18844531,0.0026348284
235,0.1886875,0.00231081
236,0.18849999,0.0023979153
237,0.18823437,0.0022167123
238,0.1884375,0.0023040383
239,0.18846875,0.002311444
240,0.18835157,0.0021326689
241,0.18830469,0.0019806023
242,0.1882422,0.0021332407
243,0.18816407,0.0019814651
244,0.18803906,0.0019076407
245,0.18826562,0.0020747143
246,0.18810937,0.0019171676
247,0.18778124,0.001899577
248,0.18778127,0.0018995765
249,0.18772656,0.001687335
250,0.18785156,0.0016844387
251,0.18778124,0.0015857618
252,0.18794532,0.0015949537
253,0.18796092,0.0014625636
254,0.18810156,0.0013366208
255,0.1881875,0.001210306
256,0.18799998,1.4901161e-08


==> tikz/data/struthfulqa_Llama2_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.19989063,0.012368834
2,0.1944297,0.011596863
3,0.19239844,0.010255213
4,0.19120313,0.010287553
5,0.19000782,0.009006071
6,0.18928126,0.00883082
7,0.18728906,0.008222161
8,0.18802345,0.00864668
9,0.18672657,0.0074824938
10,0.18625781,0.007852891
11,0.18653125,0.0076033887
12,0.18610156,0.0070426594
13,0.18641406,0.0075787813
14,0.18732813,0.007787318
15,0.18582033,0.0070388797
16,0.18746875,0.0067174407
17,0.18633594,0.007186986
18,0.18682033,0.0071719214
19,0.18611719,0.0067060147
20,0.18623438,0.006342422
21,0.18682033,0.0059528532
22,0.18674219,0.0061259507
23,0.18566407,0.0061183344
24,0.18733594,0.0065105413
25,0.18632814,0.006325925
26,0.18644533,0.005654517
27,0.18715625,0.0060317353
28,0.18653125,0.0059921006
29,0.18689843,0.006176239
30,0.18652344,0.0059390976
31,0.18623438,0.0054864665
32,0.18650001,0.0054629426
33,0.18614843,0.005749442
34,0.18612501,0.00539531
35,0.18689844,0.0051407376
36,0.18654689,0.0057430104
37,0.18694532,0.0055110804
38,0.18578126,0.005715846
39,0.18586719,0.0053471234
40,0.1867578,0.0051572854
41,0.18669531,0.0054801605
42,0.1864297,0.0054531866
43,0.18616405,0.005773427
44,0.18651563,0.0050046607
45,0.1858125,0.0052317386
46,0.18652344,0.005302512
47,0.18625,0.0050836736
48,0.18664064,0.005171638
49,0.18605469,0.00482961
50,0.18642187,0.0049790326
51,0.18599218,0.005054385
52,0.18640625,0.00521332
53,0.18611719,0.0047992854
54,0.18639062,0.0052592685
55,0.18614843,0.004706361
56,0.18629688,0.005019274
57,0.18659376,0.0043829167
58,0.18621875,0.0047383695
59,0.18564063,0.004716549
60,0.18608594,0.0046946225
61,0.18641406,0.0047860914
62,0.18608594,0.004754154
63,0.18635157,0.0048911413
64,0.18628126,0.0049920827
65,0.18632032,0.004573075
66,0.18647657,0.0048709344
67,0.18633595,0.0044682506
68,0.18610938,0.0043575256
69,0.18610938,0.0045676064
70,0.18590626,0.004421957
71,0.18677343,0.0044065192
72,0.18676563,0.0041466933
73,0.18625,0.004506938
74,0.18575782,0.004207964
75,0.18601564,0.003856779
76,0.18575001,0.004308421
77,0.18604687,0.0039008395
78,0.18614843,0.0043974235
79,0.18582813,0.0043411353
80,0.18598437,0.0043696105
81,0.18615626,0.004261816
82,0.18578906,0.0042612934
83,0.18657032,0.004008162
84,0.18656251,0.004297073
85,0.18607813,0.0042234636
86,0.18573438,0.004178599
87,0.18613282,0.0040962454
88,0.18576562,0.004202834
89,0.18592188,0.0041713472
90,0.18614063,0.004124496
91,0.18593751,0.004297073
92,0.18585157,0.004336598
93,0.18560939,0.003865379
94,0.18621095,0.003901426
95,0.18642187,0.0038822694
96,0.18608594,0.0038048627
97,0.18588282,0.0041157487
98,0.1856875,0.0037950408
99,0.1858672,0.0038076215
100,0.18554688,0.0040250365
101,0.1855,0.004042739
102,0.18590626,0.0038678101
103,0.18548438,0.0039705634
104,0.18549219,0.0038089026
105,0.18591407,0.00393408
106,0.18572658,0.003623306
107,0.18559375,0.003939854
108,0.18549219,0.003501106
109,0.18553126,0.0037954268
110,0.18531251,0.0033905879
111,0.1854375,0.00399169
112,0.18503907,0.0037078923
113,0.18584375,0.0036666507
114,0.18560937,0.0037629646
115,0.18542188,0.003624157
116,0.18575782,0.0034306652
117,0.18575,0.0040388727
118,0.18568751,0.0035745404
119,0.18528125,0.003697417
120,0.18559375,0.0037195361
121,0.18553907,0.0039159167
122,0.18588282,0.0038163313
123,0.18564063,0.003508325
124,0.18585938,0.0038582988
125,0.18557814,0.0038539935
126,0.18602344,0.0033933863
127,0.18552345,0.0037006424
128,0.18569532,0.0035378712
129,0.18547657,0.0034764027
130,0.18550001,0.0034095445
131,0.18602344,0.0035376644
132,0.185875,0.0034301046
133,0.1861797,0.003402511
134,0.1853672,0.0035955063
135,0.18582813,0.0032646514
136,0.18577345,0.0034544226
137,0.18614843,0.0034268915
138,0.18592188,0.0031315158
139,0.18577345,0.003205743
140,0.18588282,0.0033450539
141,0.18573438,0.003719635
142,0.18641406,0.0036615126
143,0.18623438,0.0036624873
144,0.18591405,0.0032799745
145,0.18616407,0.0035603654
146,0.18596095,0.0032569685
147,0.18578126,0.0031547013
148,0.18624221,0.0032864443
149,0.18620314,0.003150791
150,0.18586719,0.0034862915
151,0.18578126,0.0033933232
152,0.1859453,0.0033976282
153,0.18568751,0.003381359
154,0.18585938,0.0032033524
155,0.1853672,0.0031656628
156,0.1855,0.003391164
157,0.18528906,0.003237118
158,0.1856797,0.0030934238
159,0.18549219,0.0033036338
160,0.18527345,0.003248111
161,0.18510157,0.0033988494
162,0.18578126,0.0032184457
163,0.18554688,0.0029070468
164,0.18545313,0.002955025
165,0.18550782,0.003019457
166,0.18535157,0.0031723646
167,0.18571874,0.0030386492
168,0.18564063,0.002967885
169,0.18571874,0.0030795117
170,0.18560156,0.002841763
171,0.185625,0.0032715625
172,0.18523438,0.002927467
173,0.18564063,0.0030611835
174,0.18502343,0.0030051111
175,0.1853047,0.0031226445
176,0.18521875,0.0030693472
177,0.18539062,0.0029639343
178,0.18531251,0.0029573783
179,0.18526563,0.0031461387
180,0.18523437,0.0031086667
181,0.18535939,0.0027206792
182,0.18527344,0.0028537652
183,0.18495312,0.003071693
184,0.1851875,0.0030612235
185,0.18502344,0.0027949857
186,0.18458594,0.0030388804
187,0.1849375,0.0031960655
188,0.1849297,0.0029306656
189,0.18501563,0.0031523402
190,0.18459377,0.0029193235
191,0.18450001,0.0027443112
192,0.18451563,0.0029606374
193,0.18451564,0.002808981
194,0.18494532,0.0029838316
195,0.18471876,0.0027752733
196,0.18506251,0.0027943852
197,0.18450001,0.0028504378
198,0.18510938,0.0027077266
199,0.18475002,0.0028559137
200,0.18478908,0.0029557995
201,0.18482032,0.0026632142
202,0.18454689,0.002786292
203,0.184625,0.0029448036
204,0.18457812,0.00294907
205,0.18465626,0.0028680277
206,0.18446875,0.0027949095
207,0.1845625,0.0027662858
208,0.18489063,0.0025957716
209,0.18472657,0.0026315828
210,0.18464063,0.0026449666
211,0.18464844,0.0027044218
212,0.18460158,0.0027608857
213,0.18446875,0.0026218344
214,0.18450001,0.002627974
215,0.18421876,0.0026544104
216,0.18467969,0.0026023833
217,0.18450001,0.0026279734
218,0.18464065,0.002357615
219,0.18464845,0.0022433577
220,0.18444532,0.0024758473
221,0.18478906,0.0024016672
222,0.18439844,0.0025642966
223,0.1845625,0.0023905737
224,0.1845625,0.002474084
225,0.18459375,0.0026023947
226,0.18475783,0.0022299308
227,0.18460938,0.002319194
228,0.18457814,0.0023069507
229,0.18427344,0.0024437893
230,0.18433595,0.002207152
231,0.18439844,0.002168092
232,0.18422657,0.0025486348
233,0.1841875,0.0022211696
234,0.18407813,0.0021564201
235,0.18407032,0.0021385
236,0.18416408,0.0021479544
237,0.18428126,0.0021899538
238,0.18429688,0.0020704747
239,0.18420312,0.0020438917
240,0.18447657,0.002209584
241,0.18439844,0.0018909326
242,0.18447658,0.0020481122
243,0.18450782,0.0019783836
244,0.1843672,0.0020401098
245,0.18451563,0.0018832504
246,0.18463282,0.001851398
247,0.1844297,0.0018336431
248,0.18434376,0.001706777
249,0.18445313,0.0015853804
250,0.1843047,0.0015565328
251,0.18441407,0.0016106459
252,0.18420315,0.00130719
253,0.18416408,0.0014645695
254,0.1838125,0.0012732238
255,0.18315625,0.0012401978
256,0.18199998,1.4901161e-08


==> tikz/data/struthfulqa_Mamba_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.22050782,0.013296203
2,0.22232813,0.010685204
3,0.22653906,0.010348915
4,0.22879687,0.009259589
5,0.229125,0.009431496
6,0.23067187,0.008777732
7,0.23140626,0.007981852
8,0.23224218,0.007977748
9,0.23441406,0.0076628444
10,0.23417188,0.007110851
11,0.23386718,0.00754349
12,0.23376563,0.0065794243
13,0.2345703,0.008074055
14,0.23427343,0.006968921
15,0.23519531,0.007055094
16,0.23579687,0.0070570884
17,0.23485938,0.006662318
18,0.23552343,0.007080415
19,0.23547655,0.006864156
20,0.23560938,0.0068353796
21,0.23627344,0.00648582
22,0.23482811,0.0062701046
23,0.23567969,0.006428008
24,0.23603907,0.006106992
25,0.23542187,0.006034549
26,0.23576564,0.005861
27,0.23594531,0.0055773105
28,0.236625,0.005917401
29,0.23534374,0.0062929005
30,0.23622656,0.006311838
31,0.23611718,0.006121327
32,0.23546875,0.005908069
33,0.23528907,0.0055461875
34,0.23550782,0.0058168615
35,0.23576562,0.0055233664
36,0.2356953,0.005386701
37,0.23592187,0.0058651636
38,0.23566407,0.0051656584
39,0.235125,0.005588772
40,0.23547655,0.005664397
41,0.23541406,0.0056775706
42,0.23605469,0.0057727937
43,0.23503125,0.005615183
44,0.23577344,0.0053527374
45,0.23564842,0.005470217
46,0.23623437,0.0053509413
47,0.23531249,0.0053205825
48,0.23597656,0.005339951
49,0.23589844,0.0050964756
50,0.23638281,0.00551365
51,0.2363047,0.005685864
52,0.23564842,0.004784562
53,0.23651563,0.0052722516
54,0.23555468,0.005693073
55,0.23534375,0.0053127757
56,0.23553127,0.004999903
57,0.23555468,0.0047832867
58,0.23532814,0.0055580875
59,0.23533593,0.0053862925
60,0.23604688,0.005138488
61,0.23605469,0.0050106286
62,0.23517188,0.00495623
63,0.23597656,0.005369132
64,0.23528124,0.004906848
65,0.23504688,0.005358783
66,0.2348203,0.0047892025
67,0.23575,0.0049371044
68,0.23571093,0.004798523
69,0.23510157,0.0049801795
70,0.23539844,0.0048312787
71,0.23553124,0.0049211564
72,0.23466405,0.004909775
73,0.23540625,0.005061247
74,0.23547657,0.0051196087
75,0.23549218,0.005196899
76,0.23573437,0.0049045333
77,0.2355625,0.004726505
78,0.23528907,0.0046142656
79,0.23614064,0.0047016195
80,0.23575781,0.004830318
81,0.23544532,0.0054361476
82,0.23589844,0.0049058963
83,0.23573437,0.0047161374
84,0.23546875,0.0049052555
85,0.23567186,0.0045776456
86,0.23615626,0.0047900253
87,0.23549218,0.004620769
88,0.23567969,0.004451885
89,0.2353828,0.0044063553
90,0.23603906,0.004816804
91,0.23577344,0.0043869754
92,0.23512499,0.0046418617
93,0.23570311,0.0046709864
94,0.23566407,0.0048214654
95,0.2359297,0.004764261
96,0.23615624,0.0043164613
97,0.23521093,0.004645483
98,0.23596874,0.0045585395
99,0.23624998,0.004513868
100,0.23523438,0.0042582364
101,0.23577344,0.004544425
102,0.23546094,0.004348855
103,0.23571874,0.0044316654
104,0.23545313,0.0043172254
105,0.23585157,0.004679727
106,0.23514062,0.0042988635
107,0.23640625,0.004347121
108,0.23582813,0.004250202
109,0.23578125,0.004349816
110,0.23603123,0.004355201
111,0.23532811,0.0043573026
112,0.23532814,0.0046184235
113,0.23542967,0.0042429795
114,0.23547655,0.003920031
115,0.23559374,0.0040416536
116,0.235875,0.0037976154
117,0.23577344,0.0042970106
118,0.23597658,0.004128721
119,0.23585156,0.0040918943
120,0.23546094,0.0039772843
121,0.23570311,0.004298182
122,0.23585156,0.004103333
123,0.23575781,0.0044533107
124,0.23567188,0.004147872
125,0.23572657,0.003828787
126,0.2356328,0.0041238093
127,0.23575781,0.004321542
128,0.23574999,0.004253675
129,0.23513281,0.0040366896
130,0.23578125,0.0041475478
131,0.23548438,0.004181404
132,0.23574999,0.0042278836
133,0.23603125,0.004119196
134,0.23578125,0.0041738353
135,0.23602343,0.004121145
136,0.23566407,0.0039046803
137,0.235875,0.004067786
138,0.23561719,0.0036563752
139,0.23555468,0.0041199005
140,0.23582031,0.0038829227
141,0.23592189,0.004053566
142,0.23618749,0.003724392
143,0.23641405,0.004187085
144,0.2356328,0.003775686
145,0.23610938,0.0039671212
146,0.23557031,0.003955186
147,0.23567967,0.0038576915
148,0.23596874,0.0037747892
149,0.23588282,0.003657444
150,0.23586717,0.0037911728
151,0.23548438,0.004449341
152,0.23557031,0.0037979926
153,0.23622656,0.003827767
154,0.23582031,0.0036463465
155,0.23610938,0.0037525713
156,0.23620312,0.003863612
157,0.23597658,0.0037017001
158,0.23571093,0.0036047986
159,0.23577343,0.003660847
160,0.23628125,0.0036974186
161,0.2360625,0.0036906772
162,0.23607813,0.0034086513
163,0.2365,0.003640056
164,0.23574999,0.0035750878
165,0.2355625,0.0038724798
166,0.23641406,0.0034596506
167,0.23578125,0.0036974186
168,0.2360703,0.0034656443
169,0.2359375,0.0034318145
170,0.23599218,0.0035022234
171,0.2357578,0.0034352187
172,0.23639062,0.0033359653
173,0.23557031,0.003439622
174,0.23560156,0.003501875
175,0.23596875,0.003468469
176,0.23582031,0.0034752109
177,0.2353828,0.0034745086
178,0.23501563,0.0031424132
179,0.23466405,0.0030942932
180,0.23442188,0.003474482
181,0.23453125,0.0033211864
182,0.234375,0.003247596
183,0.23453125,0.0034684695
184,0.23433593,0.0034455082
185,0.23446093,0.0032147192
186,0.23478906,0.003247963
187,0.23461717,0.003336871
188,0.23453125,0.0032785712
189,0.23445311,0.0033327441
190,0.23423436,0.003359885
191,0.23414843,0.0030351847
192,0.23412499,0.0032475966
193,0.23445313,0.003144588
194,0.23409376,0.0032534543
195,0.23404688,0.0031470717
196,0.234375,0.002976471
197,0.23434375,0.0030476372
198,0.2342578,0.0028249624
199,0.2344453,0.0031382446
200,0.23428124,0.0028748312
201,0.23436719,0.00306281
202,0.23399219,0.0029869417
203,0.23414062,0.00287428
204,0.23440625,0.0027597498
205,0.23449999,0.0027726355
206,0.23439062,0.002744981
207,0.23478907,0.0028038835
208,0.23464844,0.0028397026
209,0.23445313,0.002712413
210,0.2342578,0.0027859767
211,0.23446876,0.0027327237
212,0.23450781,0.0027286003
213,0.2340703,0.0026712709
214,0.23448437,0.0028476547
215,0.23432031,0.0024444908
216,0.23441406,0.0027443913
217,0.23430468,0.0025588667
218,0.23471874,0.00246519
219,0.23456252,0.0026272328
220,0.23450781,0.0024890276
221,0.23428905,0.0023104819
222,0.23449999,0.0026279758
223,0.23424219,0.0025958098
224,0.23457812,0.002353886
225,0.23449999,0.002586022
226,0.23489845,0.0025536136
227,0.23478904,0.0023820712
228,0.23470312,0.0024250003
229,0.23460937,0.0024245975
230,0.23451562,0.0020803586
231,0.2345,0.0023452095
232,0.23435937,0.0023642355
233,0.23457031,0.0021293499
234,0.23469532,0.0022152145
235,0.23466405,0.0022247822
236,0.23496094,0.0021933957
237,0.234875,0.002218532
238,0.23485938,0.0022663814
239,0.23495314,0.002311182
240,0.23504688,0.0021060186
241,0.2349453,0.001991424
242,0.2348203,0.0019522994
243,0.23480469,0.0018856335
244,0.23482813,0.0019689393
245,0.23480469,0.0017834271
246,0.2350703,0.0017927125
247,0.23512499,0.001940525
248,0.23519531,0.0016083727
249,0.23513281,0.0017178832
250,0.23520315,0.0016552944
251,0.23514844,0.0014284516
252,0.23494531,0.0016384502
253,0.23473436,0.0015982655
254,0.23464063,0.0015699074
255,0.23546878,0.0009677434
256,0.23600005,4.4703484e-08


==> tikz/data/struthfulqa_Mistral_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.21228907,0.0114643825
2,0.2125,0.011664583
3,0.21340625,0.009865848
4,0.21370313,0.009700483
5,0.21286717,0.008934546
6,0.21508592,0.00863634
7,0.21555468,0.008656924
8,0.21547656,0.008425654
9,0.21664843,0.008013749
10,0.21669531,0.007628134
11,0.2181875,0.007516389
12,0.21907812,0.007369288
13,0.2188906,0.0069070105
14,0.21907812,0.0070129447
15,0.21947655,0.0069163134
16,0.22010937,0.0071994294
17,0.22025,0.0075993426
18,0.22057031,0.0064905994
19,0.22056249,0.006545216
20,0.2214297,0.0065242136
21,0.22083594,0.006569672
22,0.22119533,0.006802526
23,0.22175,0.006684871
24,0.22182031,0.0065370747
25,0.22174218,0.006288315
26,0.22216406,0.006288975
27,0.22195312,0.006156627
28,0.22170313,0.0065435553
29,0.22133593,0.0061221644
30,0.22177345,0.0061868243
31,0.22239843,0.0059958836
32,0.22235937,0.005809117
33,0.22257812,0.00569074
34,0.22292188,0.005768461
35,0.2228047,0.0060487064
36,0.22336718,0.006350899
37,0.2233125,0.0056426805
38,0.22356251,0.0056343675
39,0.22282813,0.005839132
40,0.22317186,0.0055284905
41,0.22364062,0.0057305843
42,0.22342187,0.0054120948
43,0.22351563,0.0051523424
44,0.22339843,0.005402314
45,0.22371094,0.005502346
46,0.22345313,0.005257226
47,0.22333594,0.005605211
48,0.22346094,0.0054977303
49,0.22364062,0.0054768464
50,0.22378907,0.005259147
51,0.22389063,0.005732628
52,0.22435938,0.00552796
53,0.22355469,0.00497228
54,0.22346094,0.005229726
55,0.22364843,0.0051464336
56,0.22395313,0.0051688054
57,0.2238125,0.00512919
58,0.223625,0.004658661
59,0.22340626,0.0052312724
60,0.22360937,0.004756959
61,0.22382812,0.004927774
62,0.22417188,0.0051205913
63,0.22439843,0.005146053
64,0.22420312,0.004977071
65,0.22419532,0.005093743
66,0.22381249,0.004599167
67,0.22418751,0.004699983
68,0.22397655,0.005082084
69,0.2237578,0.0050019464
70,0.22417188,0.0048057735
71,0.22433594,0.004433144
72,0.22385156,0.0048470185
73,0.22388282,0.00498454
74,0.22414844,0.0046763867
75,0.22364846,0.005392543
76,0.22431251,0.0047627296
77,0.22385937,0.0047937687
78,0.22326563,0.0043651396
79,0.22391406,0.004532051
80,0.22410937,0.0042412304
81,0.22421876,0.0042955964
82,0.22396094,0.004777719
83,0.2241875,0.0041902973
84,0.22410156,0.0042285114
85,0.22390625,0.004087782
86,0.22392188,0.004260299
87,0.22385156,0.0043402007
88,0.22403125,0.0042055342
89,0.2245,0.003960745
90,0.22419532,0.004356314
91,0.22411719,0.0038245118
92,0.22426564,0.004471235
93,0.22433594,0.0042934855
94,0.22404689,0.004351471
95,0.22453125,0.0048184823
96,0.22446874,0.004555109
97,0.22382031,0.004048405
98,0.22415625,0.0042027473
99,0.22424218,0.004072096
100,0.224625,0.004044672
101,0.22453907,0.0042470614
102,0.22423437,0.0044973674
103,0.224,0.0039370037
104,0.2244375,0.0039006202
105,0.22439063,0.0039015906
106,0.2240625,0.003749479
107,0.22425,0.0037666296
108,0.22489843,0.004076111
109,0.22452343,0.003835412
110,0.22424218,0.0036470145
111,0.22412501,0.003899118
112,0.22439063,0.0036917008
113,0.22404689,0.0041455156
114,0.22423437,0.0038940741
115,0.2245703,0.0037042696
116,0.2243047,0.0038386567
117,0.22447655,0.0038537008
118,0.22424999,0.0039171097
119,0.22439063,0.0037212104
120,0.22438282,0.0036520986
121,0.22428906,0.003864203
122,0.224875,0.0036464876
123,0.22422656,0.0036480187
124,0.22471094,0.0033880582
125,0.22426564,0.003408363
126,0.22460938,0.003704377
127,0.22478905,0.0033707195
128,0.2245625,0.0036864397
129,0.22446094,0.0035781497
130,0.22428124,0.0033046778
131,0.22453907,0.0037173622
132,0.2242422,0.0035471069
133,0.22475,0.0035266837
134,0.22417188,0.003473357
135,0.22489063,0.0035558802
136,0.22492188,0.0034946587
137,0.2244297,0.0037105917
138,0.22475782,0.003162885
139,0.22474217,0.003258992
140,0.22479688,0.0033988946
141,0.22467187,0.0029924624
142,0.22472656,0.0035293736
143,0.22475,0.0030669605
144,0.22450781,0.0033876977
145,0.22460938,0.0033732268
146,0.22492188,0.0030557553
147,0.22494532,0.0033302787
148,0.22471094,0.002980803
149,0.22503906,0.0030971307
150,0.2248672,0.0031939168
151,0.22485939,0.0032757018
152,0.22507031,0.003030273
153,0.22471875,0.0031248431
154,0.22471875,0.0029657877
155,0.22453907,0.0029219056
156,0.2246875,0.0031218724
157,0.22492969,0.0031614949
158,0.22471875,0.0029867862
159,0.2251797,0.0030769638
160,0.22522657,0.0029914319
161,0.22483595,0.003021478
162,0.2248672,0.0031644283
163,0.22517188,0.0030926047
164,0.22492188,0.0029251312
165,0.22560155,0.0028307445
166,0.22506249,0.0029679264
167,0.22504687,0.0028058502
168,0.22490627,0.0028434056
169,0.22522657,0.0028687827
170,0.22508594,0.0028160447
171,0.2252422,0.0027620355
172,0.22497657,0.0027270762
173,0.22516407,0.0026991807
174,0.22505468,0.0027551323
175,0.22528125,0.002735579
176,0.22529687,0.0026171277
177,0.22502345,0.0026456465
178,0.2253047,0.0026694401
179,0.22533594,0.0027064066
180,0.22541405,0.0025830788
181,0.22516406,0.0024757474
182,0.22534376,0.0025013655
183,0.22515625,0.0025508488
184,0.225125,0.0027300396
185,0.22539844,0.0023446728
186,0.2255,0.002604082
187,0.22509375,0.0022893674
188,0.22516406,0.0024503728
189,0.22527345,0.0021837982
190,0.225625,0.0023618038
191,0.22559375,0.0022200684
192,0.22529688,0.0022856854
193,0.2252422,0.0023057184
194,0.22508594,0.0020898818
195,0.2255,0.0021359993
196,0.22527345,0.0022817699
197,0.22527343,0.0022611336
198,0.22525,0.0020841646
199,0.22558594,0.0022151005
200,0.22542968,0.0020622464
201,0.22559375,0.0021266062
202,0.22539845,0.0020985089
203,0.22521093,0.0022120122
204,0.22533594,0.0018233588
205,0.22550781,0.0020444116
206,0.22546095,0.0018808317
207,0.22555469,0.0018384272
208,0.22513282,0.0019640143
209,0.22559375,0.0018684762
210,0.22557813,0.0019867092
211,0.22550781,0.0016840035
212,0.22560155,0.0017890261
213,0.22558594,0.0016771759
214,0.22564843,0.001833241
215,0.22544533,0.0016831335
216,0.22539844,0.0017313258
217,0.22549999,0.0016677055
218,0.22561719,0.0017303388
219,0.22571877,0.0014733945
220,0.22564062,0.0015699021
221,0.22567189,0.0015365793
222,0.22547658,0.0015281949
223,0.2256172,0.0014770144
224,0.22566408,0.0014239957
225,0.22559376,0.0014547177
226,0.22552344,0.0015735328
227,0.22569531,0.0013978675
228,0.22569533,0.0013408144
229,0.22559375,0.0012956477
230,0.22564843,0.0014091741
231,0.22557032,0.0012819851
232,0.22576563,0.0012654297
233,0.22570312,0.0012270327
234,0.22576565,0.0010344383
235,0.22575782,0.0011541075
236,0.22576565,0.0010192215
237,0.22570315,0.0010182627
238,0.22582033,0.0010378257
239,0.22580472,0.0010197907
240,0.22570314,0.0009870962
241,0.22581252,0.0009822622
242,0.22584377,0.00086996076
243,0.22583596,0.00084110314
244,0.22574219,0.0009248796
245,0.22590625,0.00080464745
246,0.2257969,0.0009130914
247,0.22589846,0.0007739876
248,0.22591408,0.0006906425
249,0.22591409,0.0006190616
250,0.22591408,0.000643807
251,0.2259922,0.00064947107
252,0.22589064,0.00072061387
253,0.22597659,0.00032988633
254,0.2259844,0.00030578635
255,0.22596878,0.00024803783
256,0.22600003,2.9802322e-08


==> tikz/data/swinogrande_Gemma2B_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.57463276,0.020054366
2,0.59136724,0.018387057
3,0.6017422,0.018684363
4,0.605875,0.018309407
5,0.61371094,0.016820583
6,0.614539,0.016131494
7,0.6165937,0.016775837
8,0.6200937,0.016045563
9,0.61903125,0.015252018
10,0.621625,0.016461605
11,0.62303907,0.016091486
12,0.62492967,0.01685679
13,0.62450784,0.014836872
14,0.62696874,0.015511056
15,0.6267344,0.016062127
16,0.6273047,0.015454602
17,0.6292422,0.015827315
18,0.6292031,0.016029935
19,0.6289453,0.015642395
20,0.62967193,0.015063985
21,0.6305624,0.015100578
22,0.6320859,0.01579781
23,0.6315,0.015466699
24,0.63360155,0.014415074
25,0.63285935,0.014294196
26,0.63325775,0.016130205
27,0.6331016,0.015099328
28,0.63364846,0.015214659
29,0.6350156,0.014710747
30,0.6344844,0.014679379
31,0.6340078,0.014832922
32,0.6347891,0.013879591
33,0.6354219,0.013819491
34,0.6353047,0.014922749
35,0.63605464,0.014182303
36,0.6358672,0.015004103
37,0.6363985,0.013860263
38,0.63747656,0.01319651
39,0.63933593,0.015280083
40,0.6384531,0.013886177
41,0.6379687,0.014527957
42,0.63764846,0.014472544
43,0.6388985,0.014570593
44,0.64008594,0.0138239665
45,0.6396953,0.014297653
46,0.6400938,0.014227745
47,0.64133596,0.014091652
48,0.6412578,0.011792309
49,0.63985944,0.013219739
50,0.6417891,0.0132607
51,0.6414375,0.0123893535
52,0.6416485,0.013208125
53,0.643289,0.012286075
54,0.6425703,0.01306246
55,0.6417656,0.0137707135
56,0.6409688,0.013080244
57,0.64392185,0.013434801
58,0.6437969,0.013270831
59,0.64242184,0.012176186
60,0.6443516,0.012050085
61,0.6424141,0.012909559
62,0.64437497,0.01238888
63,0.6437969,0.013280249
64,0.6428125,0.012389354
65,0.6440625,0.013037056
66,0.6432891,0.012591325
67,0.6438125,0.013525293
68,0.64407814,0.012511
69,0.64583594,0.012125179
70,0.64465624,0.013163894
71,0.64351565,0.012189252
72,0.64421874,0.011937951
73,0.6471641,0.012041775
74,0.64556247,0.011968545
75,0.64542186,0.012329215
76,0.6452031,0.011570003
77,0.64660156,0.011842614
78,0.6459062,0.01217415
79,0.645836,0.012434374
80,0.64615625,0.01139383
81,0.6452344,0.012027628
82,0.6468828,0.012301627
83,0.64571875,0.010704071
84,0.64672655,0.011839562
85,0.6483828,0.011749748
86,0.647539,0.011716308
87,0.64751565,0.012684256
88,0.64760935,0.011662063
89,0.647875,0.012553011
90,0.64785933,0.011715862
91,0.64800775,0.011557598
92,0.6479453,0.011982284
93,0.64794534,0.011844573
94,0.6479766,0.011803711
95,0.6491406,0.011082594
96,0.64793754,0.011103033
97,0.6484766,0.011558588
98,0.64766407,0.011905735
99,0.6485547,0.011025047
100,0.6483047,0.011087053
101,0.6496016,0.0120900525
102,0.6485547,0.01204374
103,0.6491953,0.01111696
104,0.64975,0.010557875
105,0.65053123,0.011018406
106,0.65067184,0.010902342
107,0.65016407,0.011410846
108,0.6510781,0.012460943
109,0.6497109,0.01102954
110,0.6486094,0.010894547
111,0.6503828,0.011560722
112,0.65015626,0.011179246
113,0.6507422,0.010395118
114,0.6507578,0.010257804
115,0.65141404,0.011292299
116,0.65130466,0.010844105
117,0.6509609,0.010214803
118,0.6513593,0.010043448
119,0.65120316,0.010545555
120,0.6511563,0.010251856
121,0.65073436,0.011292615
122,0.6509609,0.011480898
123,0.6496484,0.01079141
124,0.6511953,0.010935576
125,0.6519375,0.010852525
126,0.6525703,0.009849003
127,0.65323436,0.011918001
128,0.6516797,0.010109117
129,0.6506953,0.011485084
130,0.6521094,0.010143681
131,0.6526719,0.011136306
132,0.6522656,0.010173096
133,0.6528516,0.009973861
134,0.6510938,0.010634141
135,0.6527031,0.010205972
136,0.65154684,0.0104797855
137,0.6522969,0.010581791
138,0.65192187,0.010842343
139,0.65215623,0.008832147
140,0.65279686,0.010724795
141,0.65422654,0.010354432
142,0.65124214,0.01004851
143,0.6530234,0.009627405
144,0.6519375,0.0104729915
145,0.65374994,0.009789981
146,0.65287495,0.009718698
147,0.65264845,0.010910209
148,0.6541562,0.009928208
149,0.6530235,0.010265203
150,0.65371096,0.01029233
151,0.65309376,0.0099651255
152,0.6537656,0.009292541
153,0.6524922,0.009712665
154,0.6527578,0.009376038
155,0.6533828,0.009487343
156,0.6540078,0.010482869
157,0.6537344,0.010040141
158,0.6545781,0.008943056
159,0.65439844,0.010410961
160,0.6527578,0.009021021
161,0.65349996,0.008895222
162,0.6523203,0.00974714
163,0.65422654,0.009217606
164,0.653,0.009781998
165,0.6531484,0.008939546
166,0.65344536,0.009066857
167,0.65386724,0.008982509
168,0.6546484,0.0094075175
169,0.65396094,0.009259202
170,0.6538594,0.009745778
171,0.6532031,0.009217305
172,0.65428126,0.009198282
173,0.6543281,0.009492684
174,0.6541875,0.009261604
175,0.6539453,0.009179469
176,0.6534766,0.009232639
177,0.65327346,0.0092796935
178,0.65371096,0.008377472
179,0.65409374,0.008792254
180,0.65489846,0.008475458
181,0.65424216,0.008959323
182,0.65561724,0.008834964
183,0.65446097,0.009195276
184,0.65540624,0.009669086
185,0.65432036,0.009145039
186,0.6545391,0.008383766
187,0.65440625,0.00865794
188,0.6553047,0.008586016
189,0.6558281,0.0085001
190,0.6553203,0.009065245
191,0.6559922,0.008393631
192,0.6555703,0.008397528
193,0.6556875,0.008295092
194,0.65630466,0.008941703
195,0.6554063,0.008129266
196,0.6552501,0.008585961
197,0.6553906,0.008289897
198,0.6561328,0.008011582
199,0.65578127,0.008410315
200,0.65621096,0.008446665
201,0.65615624,0.008381933
202,0.6549453,0.0076483334
203,0.65528905,0.008944839
204,0.6548984,0.007960192
205,0.6562578,0.00742751
206,0.65578127,0.007389747
207,0.65632814,0.007997176
208,0.6552031,0.007991559
209,0.65585154,0.007678693
210,0.6547735,0.0083054155
211,0.65615624,0.0076530613
212,0.65621877,0.0071095643
213,0.6564219,0.006872282
214,0.65589845,0.0071417997
215,0.6559844,0.007198071
216,0.65603906,0.0072595864
217,0.65554684,0.00693368
218,0.6561797,0.0074340156
219,0.65599215,0.0074676336
220,0.65573436,0.007010577
221,0.6573281,0.007482384
222,0.65709376,0.0067609134
223,0.6568281,0.006581351
224,0.65612495,0.0070544756
225,0.6561016,0.006851484
226,0.6570078,0.006941718
227,0.6567031,0.0069869934
228,0.6572188,0.0066648996
229,0.6566172,0.00603974
230,0.6572187,0.0063528256
231,0.65678126,0.0067811045
232,0.65722656,0.0060372716
233,0.6576016,0.005919829
234,0.6568672,0.0059540845
235,0.657125,0.0058750003
236,0.6569766,0.005606868
237,0.65709376,0.005719263
238,0.656875,0.006045401
239,0.6570157,0.0054140785
240,0.6570156,0.0056096814
241,0.656836,0.0053971587
242,0.65669537,0.0052827257
243,0.65692973,0.005491021
244,0.6569843,0.0048733735
245,0.6565547,0.004961271
246,0.65690625,0.0045094327
247,0.65726566,0.0050241365
248,0.65696096,0.003991991
249,0.6574297,0.0042650183
250,0.65674996,0.0036784888
251,0.6566094,0.003754654
252,0.6568828,0.0032478904
253,0.65709376,0.003146025
254,0.6569219,0.002383573
255,0.6570547,0.002014825
256,0.658,0.0


==> tikz/data/swinogrande_Llama2_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.6101875,0.017002642
2,0.6385,0.017611256
3,0.64593744,0.017813155
4,0.653,0.016728532
5,0.6575859,0.016485801
6,0.65989065,0.014614436
7,0.6632968,0.015115365
8,0.66416407,0.015296688
9,0.66572654,0.014955253
10,0.6664844,0.015662946
11,0.66766405,0.01433297
12,0.6709453,0.015226316
13,0.67092186,0.01465734
14,0.67046094,0.013496182
15,0.67197657,0.013047366
16,0.6714453,0.012782621
17,0.67107034,0.014260787
18,0.67363286,0.014266639
19,0.673375,0.014386952
20,0.6740156,0.013553126
21,0.67355466,0.012517679
22,0.6738281,0.012785555
23,0.6743516,0.013778996
24,0.6756719,0.014792897
25,0.67555475,0.013915093
26,0.67567194,0.013674284
27,0.6770703,0.012751031
28,0.6775937,0.012631455
29,0.6766875,0.01256965
30,0.67429686,0.012018448
31,0.67683595,0.013277258
32,0.67671096,0.012320366
33,0.6774609,0.013478222
34,0.6767188,0.012608861
35,0.67797655,0.012593998
36,0.67916405,0.012942345
37,0.6784375,0.012248565
38,0.6795547,0.012320149
39,0.678211,0.012613329
40,0.67991406,0.01237849
41,0.6797109,0.012247224
42,0.67809373,0.011746965
43,0.6788359,0.012435004
44,0.68017185,0.012456239
45,0.6803906,0.01161238
46,0.68153125,0.011393486
47,0.68152344,0.011786157
48,0.6796797,0.012118189
49,0.6801875,0.012634123
50,0.6797813,0.011848615
51,0.6815078,0.010979735
52,0.68096876,0.010998535
53,0.681125,0.012149456
54,0.6810235,0.011263854
55,0.68106246,0.011495752
56,0.6811953,0.011331342
57,0.6818906,0.01193945
58,0.68124217,0.01225398
59,0.68242186,0.011031637
60,0.6826016,0.011751223
61,0.68342185,0.011233742
62,0.683375,0.010669026
63,0.6835313,0.010741229
64,0.6832578,0.011069204
65,0.6836953,0.010727489
66,0.6832031,0.010220504
67,0.6836172,0.011143675
68,0.6846641,0.010890632
69,0.6842265,0.010881258
70,0.68566406,0.011114302
71,0.684,0.010944461
72,0.6839922,0.011110944
73,0.68486714,0.010979291
74,0.6860938,0.010587018
75,0.6862968,0.010786534
76,0.68539846,0.011097466
77,0.68478906,0.0106647415
78,0.6872109,0.010258496
79,0.6865938,0.011256551
80,0.6856406,0.010965665
81,0.68522656,0.010158675
82,0.68621874,0.009967867
83,0.6856953,0.010067782
84,0.68652344,0.010911195
85,0.68636715,0.010124513
86,0.68753123,0.009555706
87,0.68715626,0.010189175
88,0.68578124,0.010128037
89,0.68627346,0.010432979
90,0.68665624,0.009658574
91,0.6873359,0.010440885
92,0.6882031,0.010182216
93,0.6878828,0.009280456
94,0.6878281,0.009523088
95,0.68733597,0.010014657
96,0.68832815,0.009667203
97,0.6878203,0.01049325
98,0.6877656,0.010224422
99,0.68860936,0.009726117
100,0.68813276,0.00927014
101,0.68891406,0.009423646
102,0.6879375,0.01036351
103,0.6883984,0.009992841
104,0.6886875,0.009512943
105,0.6886015,0.010233097
106,0.6895859,0.009637189
107,0.6885313,0.010156539
108,0.6889687,0.010113372
109,0.68925774,0.009458581
110,0.6893828,0.010229111
111,0.6891093,0.010111283
112,0.68908596,0.009489737
113,0.68960154,0.0096053695
114,0.68929684,0.009531492
115,0.6891953,0.009669182
116,0.6895625,0.009403911
117,0.6898906,0.010558788
118,0.69057035,0.009809263
119,0.6894531,0.009434694
120,0.69075,0.009912113
121,0.6905859,0.008761622
122,0.69110936,0.009561667
123,0.69122654,0.008763129
124,0.69007814,0.009291803
125,0.69066405,0.009647518
126,0.6907344,0.008797624
127,0.69038284,0.008872024
128,0.6906328,0.009147549
129,0.6907891,0.008652268
130,0.69053125,0.009171914
131,0.6919141,0.009416182
132,0.691586,0.007951047
133,0.6906875,0.0087497765
134,0.69117963,0.008861727
135,0.6911641,0.009233326
136,0.6911406,0.008520869
137,0.6917656,0.008629966
138,0.69268745,0.009280145
139,0.6922579,0.008809393
140,0.69159377,0.008928045
141,0.691625,0.008098032
142,0.6920547,0.008356143
143,0.6920312,0.008248046
144,0.6932031,0.008868272
145,0.69312495,0.008249054
146,0.69214845,0.008591046
147,0.693375,0.008853848
148,0.6917812,0.00865749
149,0.6928281,0.00881592
150,0.69316405,0.009120956
151,0.69260156,0.0073843575
152,0.69237494,0.007896794
153,0.6933125,0.00844259
154,0.69314843,0.008339092
155,0.6929922,0.008249995
156,0.6923828,0.008030819
157,0.69435936,0.007851884
158,0.6940703,0.008041575
159,0.6950625,0.008118023
160,0.693586,0.007599368
161,0.69407034,0.008331682
162,0.6941016,0.007289054
163,0.69433594,0.008453713
164,0.6939922,0.007835214
165,0.6936328,0.007782562
166,0.69399995,0.007316506
167,0.6934141,0.007446715
168,0.6937734,0.0081122145
169,0.69425786,0.008170778
170,0.69449997,0.008223442
171,0.69510937,0.007428025
172,0.69471097,0.007955594
173,0.69549215,0.0072699054
174,0.69451565,0.007334618
175,0.6946875,0.0069930204
176,0.69481254,0.007491401
177,0.69510156,0.0074742674
178,0.69425,0.0072435294
179,0.6939297,0.0072313133
180,0.6931406,0.0073577487
181,0.6951641,0.007685494
182,0.6942656,0.0074827787
183,0.694,0.0070997356
184,0.69513285,0.0070653977
185,0.6945469,0.0067231623
186,0.6947344,0.0067794314
187,0.6949843,0.007008904
188,0.6960625,0.0072411043
189,0.6948906,0.0070258826
190,0.6952969,0.0067202584
191,0.6950313,0.007152288
192,0.69584376,0.0065817414
193,0.6949687,0.0065930095
194,0.6942969,0.0070648333
195,0.69486725,0.0064648935
196,0.6954297,0.0063886894
197,0.69518745,0.0067381235
198,0.6948203,0.0069371425
199,0.6955,0.006905613
200,0.6953047,0.0063566635
201,0.69425,0.006254998
202,0.6944375,0.005976189
203,0.6949375,0.006297011
204,0.6948594,0.0064816247
205,0.6956953,0.006375072
206,0.6947266,0.006076614
207,0.69565624,0.0063865557
208,0.69504684,0.0061515486
209,0.6947031,0.0059638997
210,0.6955,0.006044109
211,0.69481254,0.0054453975
212,0.69514847,0.005500836
213,0.69527346,0.006213915
214,0.6958047,0.0059562973
215,0.6945469,0.0059304056
216,0.6949141,0.0055361404
217,0.69583595,0.00534918
218,0.6950078,0.0053967517
219,0.6948985,0.0056115687
220,0.69525003,0.00525
221,0.6954297,0.0054085935
222,0.6947031,0.0051483596
223,0.695,0.0053560715
224,0.69522655,0.005339585
225,0.6953906,0.005309536
226,0.69492185,0.005089219
227,0.6952344,0.0050287987
228,0.6952188,0.004522404
229,0.6948594,0.004600842
230,0.69528127,0.0046011857
231,0.6946875,0.0046431236
232,0.6953594,0.0048793815
233,0.6946875,0.0046093496
234,0.6952031,0.0045127603
235,0.69481254,0.0041603614
236,0.69507813,0.0043796585
237,0.69536716,0.004204484
238,0.69471097,0.004427635
239,0.6948906,0.0037816062
240,0.69482815,0.003836727
241,0.6949844,0.004003877
242,0.69500005,0.0036742378
243,0.69505465,0.003827959
244,0.69513285,0.0034525183
245,0.69514847,0.0035412572
246,0.6952969,0.00348739
247,0.6950469,0.0031816391
248,0.694922,0.0028875016
249,0.6950625,0.0027719329
250,0.69513285,0.0028253088
251,0.69497657,0.0028117087
252,0.69534373,0.002482559
253,0.69501567,0.0022499498
254,0.69500005,0.0017853595
255,0.69477355,0.0014291304
256,0.6940001,1.1920929e-07


==> tikz/data/swinogrande_Mamba_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.5073672,0.017991913
2,0.5153594,0.017472183
3,0.51346874,0.016902264
4,0.5184766,0.017347762
5,0.5147578,0.017262788
6,0.51639843,0.016976474
7,0.5178203,0.016682204
8,0.5180625,0.016934505
9,0.5157031,0.015788823
10,0.5188906,0.015272134
11,0.5212109,0.01611926
12,0.51731247,0.015002994
13,0.5203516,0.01640174
14,0.51896095,0.016160283
15,0.5204843,0.015627993
16,0.5212344,0.013763904
17,0.52194536,0.01677741
18,0.5202969,0.015273733
19,0.5197344,0.014350245
20,0.5212266,0.014262449
21,0.51981246,0.014924682
22,0.51991403,0.01563776
23,0.5185,0.014500001
24,0.5188828,0.015490482
25,0.52010936,0.015716847
26,0.52071875,0.014265856
27,0.5202031,0.014521192
28,0.5197109,0.014990442
29,0.5199063,0.014016418
30,0.51864064,0.014374313
31,0.52085155,0.013649971
32,0.5203203,0.013484036
33,0.51917183,0.013613016
34,0.52142966,0.014452606
35,0.5206484,0.014372333
36,0.5203047,0.014264827
37,0.5198125,0.013276949
38,0.5217891,0.014040207
39,0.52173436,0.013461453
40,0.5219375,0.014384103
41,0.52071095,0.014252551
42,0.52136713,0.013771219
43,0.52010936,0.01403747
44,0.5214765,0.0127337305
45,0.52118754,0.013890054
46,0.52129686,0.012745319
47,0.51984376,0.012724508
48,0.52178127,0.013376132
49,0.52015626,0.013852142
50,0.5209297,0.01412206
51,0.5204766,0.013680772
52,0.52117187,0.013086318
53,0.5206172,0.012763853
54,0.52100784,0.01413661
55,0.5216328,0.012921865
56,0.5202109,0.013213485
57,0.52129686,0.013921857
58,0.52225,0.012248723
59,0.5197266,0.013361687
60,0.52242184,0.011837844
61,0.5201641,0.013072681
62,0.5219297,0.012920844
63,0.5221406,0.012396282
64,0.520164,0.013344756
65,0.5220156,0.012948206
66,0.52046096,0.013288507
67,0.52025783,0.01263103
68,0.52055466,0.012218908
69,0.52246094,0.0122534465
70,0.5216641,0.012583332
71,0.52096874,0.012953003
72,0.52217966,0.013195013
73,0.5212344,0.013021909
74,0.52199215,0.012596501
75,0.5222266,0.012704402
76,0.5212891,0.0132054975
77,0.5202422,0.013274297
78,0.51994526,0.012175032
79,0.5215859,0.013069542
80,0.5213203,0.012370224
81,0.52199996,0.012331366
82,0.52146876,0.0120519325
83,0.5213828,0.0125851
84,0.5196563,0.012173511
85,0.5222812,0.012162276
86,0.5200781,0.011937082
87,0.5203594,0.013227419
88,0.5211172,0.011875081
89,0.5196172,0.011400124
90,0.5204687,0.011111604
91,0.5214375,0.011556755
92,0.51978904,0.012434927
93,0.52115625,0.012888005
94,0.5204453,0.01089747
95,0.5188906,0.012314395
96,0.5213125,0.012199993
97,0.52215624,0.01099889
98,0.51996875,0.01110035
99,0.5207734,0.01202128
100,0.5211328,0.012022681
101,0.51960933,0.011853425
102,0.5201797,0.011769223
103,0.52203125,0.010884289
104,0.5210547,0.011097443
105,0.5210937,0.011252386
106,0.5225313,0.011574444
107,0.51995313,0.011035357
108,0.52119535,0.0120127285
109,0.522625,0.011571112
110,0.52066404,0.012633524
111,0.5213125,0.011374139
112,0.52087504,0.011158658
113,0.52208596,0.010933413
114,0.5206641,0.01145015
115,0.5215391,0.011712311
116,0.52110934,0.010772675
117,0.52184373,0.011426693
118,0.52132815,0.011010724
119,0.52112496,0.010705578
120,0.5210469,0.011016933
121,0.52021873,0.01139143
122,0.5208828,0.011089915
123,0.5207578,0.010248662
124,0.5197578,0.011517138
125,0.52142966,0.011291716
126,0.52175784,0.010739275
127,0.52063274,0.011544326
128,0.5205703,0.0113234995
129,0.5197891,0.009951564
130,0.52084374,0.011746301
131,0.5214219,0.0105108665
132,0.5203438,0.01044961
133,0.5204688,0.010703343
134,0.5212188,0.010558571
135,0.52099216,0.010333501
136,0.5210078,0.010693162
137,0.5213984,0.011063625
138,0.52112496,0.010679274
139,0.5202969,0.010719694
140,0.52124214,0.010963183
141,0.5196406,0.010694431
142,0.52157813,0.0101985065
143,0.5201719,0.0105327675
144,0.5194297,0.010968836
145,0.52042186,0.01024284
146,0.5206016,0.009614313
147,0.52097654,0.010568207
148,0.521961,0.010500671
149,0.5194766,0.011126732
150,0.5200391,0.010299349
151,0.520625,0.010084799
152,0.5206641,0.010392889
153,0.5195625,0.00991822
154,0.5193125,0.010309092
155,0.52127343,0.009586132
156,0.5214844,0.009996082
157,0.5211797,0.010116459
158,0.52125,0.009576991
159,0.5210469,0.009759498
160,0.52125,0.00978679
161,0.52140623,0.010459325
162,0.5197031,0.009477242
163,0.52063286,0.00968195
164,0.51968753,0.009383954
165,0.5194453,0.010252522
166,0.52072656,0.00976058
167,0.51975,0.009672769
168,0.5203281,0.009739666
169,0.5205157,0.010293344
170,0.51878905,0.009712391
171,0.52028906,0.010307501
172,0.5197578,0.009909944
173,0.51960933,0.009591854
174,0.5199141,0.01017697
175,0.5197656,0.009658612
176,0.5192969,0.008937596
177,0.51979685,0.010054042
178,0.51947653,0.009115118
179,0.51978123,0.009341554
180,0.51998436,0.009598162
181,0.51957035,0.008576114
182,0.519289,0.009569363
183,0.5202578,0.00926919
184,0.51895314,0.00932391
185,0.51971096,0.009698302
186,0.5190156,0.0094439
187,0.5190078,0.008977398
188,0.51880467,0.008882531
189,0.51866406,0.009047425
190,0.51966405,0.008970243
191,0.5192969,0.008615357
192,0.5191172,0.009649417
193,0.51792186,0.008554613
194,0.51865625,0.00839125
195,0.51732033,0.0083567295
196,0.51839846,0.008922269
197,0.5180078,0.008544913
198,0.51835936,0.008519953
199,0.5184453,0.009209633
200,0.5173203,0.008581807
201,0.5184297,0.00843466
202,0.5171406,0.008841253
203,0.5164219,0.00807253
204,0.5175234,0.008178157
205,0.5175156,0.0085229315
206,0.5170938,0.0076233996
207,0.5158359,0.0077412026
208,0.51702344,0.008571359
209,0.5171797,0.008531134
210,0.5169296,0.0079644555
211,0.5171875,0.008422208
212,0.5155859,0.0075353608
213,0.51646096,0.008142675
214,0.51633596,0.0076134917
215,0.5160078,0.007876978
216,0.515875,0.0078052473
217,0.51596093,0.007610541
218,0.51610154,0.0077099176
219,0.51544535,0.007413362
220,0.51536715,0.007924814
221,0.5153281,0.0072511965
222,0.51598436,0.007329291
223,0.5154531,0.0075651957
224,0.5148437,0.007200735
225,0.51548433,0.0075114323
226,0.5150469,0.0073056696
227,0.51453125,0.0073441467
228,0.51425,0.0073718205
229,0.51440626,0.007085899
230,0.51491404,0.007083792
231,0.51321876,0.0075570093
232,0.51439065,0.006555334
233,0.5136875,0.006309403
234,0.5135547,0.0065815896
235,0.5138594,0.0062833275
236,0.5144375,0.0059944624
237,0.5136875,0.006209556
238,0.5144141,0.0070843427
239,0.5137109,0.0061156196
240,0.51359373,0.0061738314
241,0.5145156,0.0058563324
242,0.5139922,0.0060583036
243,0.51421875,0.0055690776
244,0.5139297,0.0055574863
245,0.51434374,0.005731541
246,0.5135938,0.005614484
247,0.5139766,0.0054413984
248,0.514,0.005102081
249,0.51390624,0.005269957
250,0.51403123,0.0044650305
251,0.5139531,0.004482356
252,0.5147734,0.004298825
253,0.5148594,0.0036842837
254,0.51474214,0.0031862583
255,0.51422656,0.0023375736
256,0.514,0.0


==> tikz/data/swinogrande_Mistral_500_256_MarLM_llm.csv <==
x,mean,stdev
1,0.6468203,0.017345719
2,0.6752812,0.017461088
3,0.6860703,0.016672716
4,0.6949922,0.016130328
5,0.6998984,0.015123626
6,0.7031485,0.015577724
7,0.7063906,0.014553906
8,0.7095157,0.01433145
9,0.71207815,0.012679716
10,0.7132656,0.012982856
11,0.7156953,0.014235223
12,0.71642196,0.015015936
13,0.71489847,0.012940574
14,0.7183594,0.013896795
15,0.7204844,0.013414654
16,0.7208359,0.013284321
17,0.7212344,0.013564942
18,0.7214922,0.014009204
19,0.7238203,0.013849038
20,0.72307813,0.012928657
21,0.72366405,0.012148675
22,0.7231563,0.012996659
23,0.7250547,0.012837817
24,0.72398436,0.013569259
25,0.7264531,0.012822624
26,0.7244141,0.011869098
27,0.7266797,0.012775363
28,0.7255469,0.011787745
29,0.72692966,0.012929909
30,0.7280469,0.013023933
31,0.72709376,0.012085267
32,0.72830474,0.011863192
33,0.72875,0.012098554
34,0.7282109,0.013049278
35,0.72814846,0.01284255
36,0.7275547,0.011711581
37,0.7301016,0.012742855
38,0.72985154,0.012490989
39,0.7288438,0.011668893
40,0.73082817,0.01227046
41,0.73077345,0.012016081
42,0.7312734,0.011193759
43,0.73139066,0.012257799
44,0.73106253,0.01187023
45,0.7303593,0.011354881
46,0.73153126,0.011841358
47,0.73103905,0.011996031
48,0.7307422,0.012391873
49,0.733039,0.011804329
50,0.73328906,0.01282737
51,0.7319844,0.011364684
52,0.7338203,0.011508783
53,0.7342969,0.01050473
54,0.7330313,0.011591978
55,0.7345313,0.010655059
56,0.7347422,0.010961399
57,0.7338047,0.010916272
58,0.73533595,0.01206802
59,0.7346953,0.010754402
60,0.73489845,0.010819065
61,0.7348281,0.011483758
62,0.73461723,0.010996179
63,0.73514843,0.011711765
64,0.7357578,0.010840638
65,0.73622656,0.00992449
66,0.7354063,0.0104891565
67,0.7360547,0.0104229385
68,0.7364688,0.010085523
69,0.73664844,0.010132009
70,0.73634374,0.0103005115
71,0.7376094,0.010014235
72,0.73731256,0.010327262
73,0.7377344,0.009733546
74,0.7354531,0.0106042875
75,0.73786724,0.010100953
76,0.73853123,0.01057114
77,0.7385625,0.010709043
78,0.7388672,0.010754992
79,0.73871875,0.00963144
80,0.7392422,0.009975162
81,0.7376015,0.011082673
82,0.73846096,0.009792698
83,0.73789847,0.010550725
84,0.7388203,0.01046716
85,0.7388047,0.00948482
86,0.7401407,0.010083041
87,0.73962504,0.009868667
88,0.7400391,0.010078521
89,0.74048436,0.009464558
90,0.7404453,0.01010902
91,0.7395781,0.010012967
92,0.7400234,0.009018178
93,0.74103904,0.01087421
94,0.74035937,0.009348909
95,0.7413281,0.0103841135
96,0.740414,0.009912135
97,0.7413125,0.00977061
98,0.7411641,0.010532892
99,0.7406016,0.01074843
100,0.74196875,0.009503235
101,0.74083596,0.01013678
102,0.7425078,0.009282457
103,0.7419609,0.009702532
104,0.7414219,0.009507078
105,0.74236715,0.008946342
106,0.74232817,0.009750888
107,0.7434063,0.009166375
108,0.74258596,0.01035995
109,0.74354684,0.009652444
110,0.7432656,0.009581461
111,0.74386716,0.009375728
112,0.74307036,0.009079238
113,0.74421877,0.008837896
114,0.7447969,0.00855986
115,0.7445703,0.008863711
116,0.7439922,0.009636354
117,0.7437891,0.008349917
118,0.7441094,0.009278026
119,0.7435,0.009229707
120,0.7440547,0.008745363
121,0.7441015,0.009857056
122,0.7453438,0.008363273
123,0.7451328,0.0087489905
124,0.74398434,0.009003459
125,0.74551564,0.009676794
126,0.745461,0.008116728
127,0.7461406,0.008929179
128,0.7449766,0.0088547
129,0.74685943,0.009074978
130,0.7452422,0.0088496525
131,0.7458672,0.0078659365
132,0.7459922,0.008401076
133,0.7468984,0.008380909
134,0.7463203,0.009031571
135,0.7459141,0.008546313
136,0.74628127,0.008945088
137,0.7465391,0.008223824
138,0.7473437,0.008716397
139,0.74628127,0.00837494
140,0.7467266,0.008211287
141,0.7462969,0.0088673895
142,0.74728906,0.008397033
143,0.7464219,0.008637317
144,0.7466954,0.008355441
145,0.7466406,0.008264886
146,0.7476953,0.008320775
147,0.7474766,0.008873648
148,0.7467656,0.008316478
149,0.74871874,0.008732961
150,0.74783593,0.008129111
151,0.74740624,0.008108096
152,0.74771094,0.008383068
153,0.74686724,0.008080523
154,0.7480469,0.0074475845
155,0.7481953,0.0079790335
156,0.7475859,0.0078022704
157,0.74820316,0.0068731355
158,0.7480859,0.008000513
159,0.7477969,0.007733207
160,0.7481719,0.008068176
161,0.74918747,0.007375794
162,0.74935937,0.0084813535
163,0.7489375,0.0076747853
164,0.7496016,0.007971473
165,0.7486172,0.008187853
166,0.7489766,0.007893791
167,0.74846876,0.008068011
168,0.7488438,0.008043279
169,0.7491015,0.007924781
170,0.74921876,0.0074801147
171,0.7493125,0.0077959807
172,0.7491485,0.0077908086
173,0.7492656,0.0074555813
174,0.7492344,0.0076306136
175,0.74915624,0.0072159064
176,0.74903905,0.0072885854
177,0.749375,0.0075962567
178,0.7488438,0.007929804
179,0.75064844,0.007390968
180,0.7498516,0.006896091
181,0.75007814,0.007396799
182,0.74974215,0.007529883
183,0.74991405,0.0071376283
184,0.74982035,0.0077730822
185,0.7500391,0.0075817434
186,0.7493047,0.0069799465
187,0.7504766,0.006917443
188,0.74968743,0.006923409
189,0.7496718,0.006643968
190,0.74996096,0.0071380376
191,0.7492422,0.007209202
192,0.7496016,0.007087442
193,0.75025,0.006821381
194,0.75033593,0.006446627
195,0.75033593,0.007028709
196,0.75007033,0.0074589313
197,0.75029683,0.0070780893
198,0.7501563,0.006576992
199,0.7500469,0.0066260123
200,0.75016403,0.0067213234
201,0.74990624,0.0068641235
202,0.75004685,0.007008765
203,0.7502891,0.006547484
204,0.75012505,0.0067279735
205,0.7504297,0.006460436
206,0.7504375,0.0065212995
207,0.7503516,0.006525299
208,0.75014067,0.0063942512
209,0.7501094,0.006620556
210,0.75031257,0.006074729
211,0.75010157,0.0062354063
212,0.7499141,0.006213046
213,0.7501953,0.0059720175
214,0.7501562,0.0062380345
215,0.7505156,0.0061555146
216,0.7498438,0.0057397126
217,0.75006247,0.0060566952
218,0.74963284,0.0059192083
219,0.75113285,0.0059724255
220,0.74999213,0.0053662634
221,0.74960154,0.005813291
222,0.7505781,0.0057725217
223,0.74920315,0.00566425
224,0.7492969,0.005548591
225,0.7496953,0.005808208
226,0.7496875,0.00561492
227,0.74977344,0.005341046
228,0.74967194,0.005661145
229,0.7496875,0.005505322
230,0.74947655,0.0054392433
231,0.74915624,0.0054320176
232,0.74939847,0.005055689
233,0.7499141,0.005265639
234,0.7494141,0.005094461
235,0.7491484,0.0049094735
236,0.7497031,0.0049249968
237,0.748961,0.0046231435
238,0.7487891,0.0048559727
239,0.7491641,0.004606847
240,0.7482891,0.0041262326
241,0.7489531,0.004358643
242,0.74834377,0.0045422274
243,0.74872655,0.004006269
244,0.7477266,0.003945354
245,0.747961,0.0040134545
246,0.74793756,0.003916609
247,0.7475235,0.0034334383
248,0.74748445,0.0035553267
249,0.7477422,0.0031984977
250,0.74750006,0.0030973759
251,0.7472188,0.003007639
252,0.7468516,0.0025696245
253,0.7474532,0.0027467555
254,0.74735165,0.0019125014
255,0.7474766,0.0016368106
256,0.74600005,5.9604645e-08

